Convergent finite element methods for antiferromagnetic and ferrimagnetic materials

We consider the numerical approximation of a continuum model of antiferromagnetic and ferrimagnetic materials. The state of the material is described in terms of two unit-length vector fields, which can be interpreted as the magnetizations averaging the spins of two sublattices. For the static setting, which requires the solution of a constrained energy minimization problem, we introduce a discretization based on first-order finite elements and prove its $\Gamma$-convergence. Then, we propose and analyze two iterative algorithms for the computation of low-energy stationary points. The algorithms are obtained from (semi-)implicit time discretizations of gradient flows of the energy. Finally, we extend the algorithms to the dynamic setting, which consists of a nonlinear system of two Landau-Lifshitz-Gilbert equations solved by the two fields, and we prove unconditional stability and convergence of the finite element approximations toward a weak solution of the problem. Numerical experiments assess the performance of the algorithms and demonstrate their applicability for the simulation of physical processes involving antiferromagnetic and ferrimagnetic materials.

==> DataFiles/ALPHA003125.dat <==
t,energy,x_avg_1,y_avg_1,z_avg_1,integral1,nodalmax1,x_avg_2,y_avg_2,z_avg_2,integral2,nodalmax2
0.000000000000000000e+00,4.166666666666745300e+01,1.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.631873372351133517e-17,1.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+00,0.000000000000000000e+00,1.631873372351133517e-17,1.000000000000000000e+00
5.000000000000000000e+01,-2.255279470130610164e+01,5.985706578903100539e-01,5.691241931560493406e-01,-8.545024109582993743e-01,4.123635500563047618e-01,1.188429026164260716e+00,-1.240497809461545142e-01,6.847796315709839821e-01,9.276658364098943066e-01,3.448753960093478566e-01,1.159687629049740654e+00
1.000000000000000000e+02,-6.754725800979578310e+01,6.863796612923896666e-03,6.972982382530810153e-01,1.075890133537535265e+00,6.438115242182133047e-01,1.282112134079735011e+00,7.931984135218050902e-01,-9.936026180394609553e-02,-1.011100365026567527e+00,6.613601329961208419e-01,1.288937598992688116e+00
1.500000000000000000e+02,-9.583060277032359409e+01,2.338953715054792881e-01,5.745984876963716736e-01,-1.194467693548753040e+00,8.116235378063078043e-01,1.345965653050047894e+00,8.744479718600932650e-01,-2.548032380740165026e-01,1.002042215357029420e+00,8.336725469808694555e-01,1.354131658167029961e+00
2.000000000000000000e+02,-1.374134474413131386e+02,4.216191740069082372e-01,-1.069609808399078599e+00,8.856185621306645883e-01,1.106148107704160832e+00,1.451257423176954164e+00,-9.882663638875407996e-02,1.377513592768906614e+00,-3.979459271647260432e-01,1.065671363270010330e+00,1.437244365963051829e+00
2.500000000000000000e+02,-1.783552975632118205e+02,-1.289316906254360129e+00,8.207638319674129823e-01,-2.342674596224059713e-01,1.390872595257084621e+00,1.546244676899595660e+00,1.051107042005331449e+00,-3.418712797295163086e-01,1.038233488051952813e+00,1.299630761369624743e+00,1.516453355958229610e+00
3.000000000000000000e+02,-2.036636575259912831e+02,2.428978028232277875e-01,-3.492567167454799226e-01,-1.553043401139936108e+00,1.592923402632504981e+00,1.610255697829506394e+00,8.921226178212081637e-01,1.024818928985406830e+00,7.726756659618126966e-01,1.443164287204508733e+00,1.563062482731243152e+00
3.500000000000000000e+02,-2.269029353547481662e+02,1.195503628580168592e-01,-1.655890885794471190e+00,1.744255127016341445e-01,1.786691174397935455e+00,1.669338551428763306e+00,6.217569619281837490e-02,1.269452680243235543e+00,9.840821443818577041e-01,1.583793591465070483e+00,1.607418324705239598e+00
4.000000000000000000e+02,-2.593843227061258858e+02,-1.662382297970837586e+00,3.770577867687001650e-01,3.437496787043399227e-01,2.023851320779180174e+00,1.738922482719101215e+00,1.631304938120122561e+00,3.218869151090659186e-01,-1.580424243655818850e-01,1.789744395153125112e+00,1.670252859362451270e+00
4.500000000000000000e+02,-2.959936881439131184e+02,3.949135066701967567e-01,2.909223200565401735e-01,-1.742615067610624235e+00,2.277299747921462281e+00,1.810331451685811555e+00,-1.111683940198303494e-01,2.514113439341048584e-01,1.717288594838342064e+00,2.024646193650130765e+00,1.739151150950794422e+00
5.000000000000000000e+02,-3.288760260442585945e+02,1.043913411736529656e-01,-1.869961803366453568e+00,1.782901945257680653e-03,2.507657876901053129e+00,1.872874340547091121e+00,1.006282741888118171e+00,1.490923033524230279e+00,7.341258040939935281e-02,2.240845855479226323e+00,1.800235237915104758e+00
5.500000000000000000e+02,-3.508862546220912577e+02,-1.741663117923819559e+00,-7.872593684350530641e-01,1.728314827091361749e-01,2.683038450945140152e+00,1.919124532524711269e+00,9.144155531237256884e-01,1.064724711554584369e+00,1.193966020087260604e+00,2.395349372327883586e+00,1.842647819799219766e+00
6.000000000000000000e+02,-3.727484707776054620e+02,-1.282339673577636674e+00,6.661918795970965812e-01,-1.329840506754845331e+00,2.856682432314246789e+00,1.963844073345067498e+00,1.729087612335060253e+00,2.550079949374943755e-01,7.070487452436500231e-01,2.554690976839691263e+00,1.885389655047080781e+00
6.500000000000000000e+02,-4.060747331892654870e+02,9.615181504253317302e-01,-1.066247014754000633e+00,-1.421536871289078352e+00,3.082166926587817546e+00,2.020438215112318137e+00,-4.330233053823905887e-01,1.054042171419545371e+00,1.577686130632290684e+00,2.787607609113868179e+00,1.946179901206731788e+00
7.000000000000000000e+02,-4.423549624340799937e+02,-1.014685585383122257e+00,-1.666191927123096272e+00,7.155930008042036272e-01,3.317855718032802770e+00,2.077946917481936939e+00,1.616439081661046551e+00,1.183547093149046159e+00,-1.640193888354774809e-01,3.040561386709315084e+00,2.010119313964405130e+00
7.500000000000000000e+02,-4.659581489806692502e+02,-2.014061561606936390e+00,-1.388652606581657900e-01,-6.440708264984836839e-01,3.490554764693375667e+00,2.119094979327911688e+00,9.089304403288702705e-01,1.139285036591529243e+00,1.447943456511431748e+00,3.220665195498702005e+00,2.054432052528819774e+00
8.000000000000000000e+02,-4.851161580217096230e+02,-6.963671773442530188e-01,3.400017030996310696e-01,-2.010304555010839156e+00,3.641852812848931809e+00,2.154499714006703481e+00,1.638244716976358095e+00,7.849179601019785901e-02,1.299492557487488931e+00,3.378687632869933122e+00,2.092542200895474380e+00
8.500000000000000000e+02,-5.205320753123537543e+02,8.149741568512749446e-01,-1.870124611041044105e+00,-8.401417650517809532e-01,3.867387130930734163e+00,2.206226335208503198e+00,-3.779082027311607139e-01,1.864559516353235802e+00,1.008973408257803461e+00,3.637424160112779692e+00,2.153493705624007326e+00
9.000000000000000000e+02,-5.556533917779538569e+02,-1.739457956245523018e+00,-1.369491851443156438e+00,4.323210909483192199e-01,4.088123440430547539e+00,2.255704370490036137e+00,2.022165763531423632e+00,6.151991444810149812e-01,6.543930607388026566e-01,3.895854688075556016e+00,2.212702250029990214e+00
9.500000000000000000e+02,-5.719875807789920827e+02,-2.152224602622440308e+00,-1.702832750320231736e-01,-7.473011098999485791e-01,4.219526211564201823e+00,2.284646394315662299e+00,1.349425920672061352e+00,1.666009001409624712e+00,6.699134677210768496e-01,4.045320688171366363e+00,2.246234861351329659e+00
1.000000000000000000e+03,-6.010905706972952203e+02,-1.253442009458499429e-01,2.360599368350978222e-01,-2.310542142371546870e+00,4.410040810085470220e+00,2.326000520013691730e+00,7.181325255353252501e-01,-1.222477916786860047e-01,2.178195335389101484e+00,4.275194570629188284e+00,2.296902592702342982e+00
1.050000000000000000e+03,-6.407964953186284447e+02,1.808120577916995375e-01,-2.296757981821178074e+00,-5.827488026779187313e-01,4.647386449769738803e+00,2.376519362175593564e+00,8.966587768530623892e-01,2.173616882155734231e+00,2.002171986524008407e-01,4.568695460976162970e+00,2.360038367245238966e+00
1.100000000000000000e+03,-6.580488904283389502e+02,-1.496875640487079107e+00,-1.880529049833907118e+00,-3.087546981955567940e-02,4.777982344084167998e+00,2.403836688795958132e+00,7.847876129021296165e-01,1.518553269915241533e+00,1.676086293785160164e+00,4.731168673964310400e+00,2.394259961691948657e+00
1.150000000000000000e+03,-6.859638226016644467e+02,-2.347840634372209134e+00,4.381628626791626568e-01,-5.039808881146581321e-01,4.958347454390041875e+00,2.441217553589509315e+00,2.402305266409924478e+00,1.673257178000557566e-01,4.024066164189939454e-01,4.961018704291663362e+00,2.442093074034862532e+00
1.200000000000000000e+03,-7.265954993705893230e+02,-1.068101691797325031e-01,-4.958703006350361764e-01,-2.436874122307464585e+00,5.195652055779581779e+00,2.489540582405588065e+00,5.277464774538418585e-02,1.678970358536882701e+00,1.855906683378381272e+00,5.266144331702180992e+00,2.504242539456133176e+00
1.250000000000000000e+03,-7.408469256843160338e+02,4.777922057111881615e-02,-1.862638704342269635e+00,-1.684248694966128390e+00,5.308472054240035654e+00,2.512101250219193727e+00,1.223876067362409170e+00,7.129279249712907607e-01,2.100289360558648344e+00,5.417531217069338823e+00,2.534481771703568587e+00
1.300000000000000000e+03,-7.754725404695319639e+02,-1.294783287546501516e+00,-2.044979804634262432e+00,8.110588073568197887e-01,5.516338745278291711e+00,2.553902489817858612e+00,1.400043133561727382e+00,2.129208549477304757e+00,-4.456965913248955302e-01,5.692608305854124140e+00,2.589621295158027969e+00
1.350000000000000000e+03,-8.105610397083730732e+02,-2.318481216121511590e+00,-2.333428867618698721e-01,-1.137462782983583276e+00,5.723706935238817017e+00,2.594575486633910355e+00,1.057917535553745569e+00,9.049812073713292548e-01,2.242992394143364265e+00,5.969875637920726064e+00,2.643842193255343975e+00
1.400000000000000000e+03,-8.246266257237898571e+02,-1.354002885107335796e+00,3.880050280233477422e-01,-2.201714781528667064e+00,5.832895928223255311e+00,2.616242322337590132e+00,2.264756798086348777e+00,2.728788290508118997e-02,1.411910127132172121e+00,6.126558193662873464e+00,2.674951166584724316e+00
1.450000000000000000e+03,-8.689997298405463653e+02,6.229487652576300993e-01,-2.084395237927586741e+00,-1.532875795513452655e+00,6.082939030599620267e+00,2.666560835070256097e+00,-1.499105877373185444e-02,2.533006756255934633e+00,1.020908119252825541e+00,6.462304307226069966e+00,2.742727488858628160e+00
1.500000000000000000e+03,-8.867471992830447789e+02,-9.754004917666394547e-01,-2.417485462084124848e+00,-6.354377842711548263e-01,6.206207045629743568e+00,2.689212514414928368e+00,1.060911883632510655e+00,1.219106560672515105e+00,2.238709831045169185e+00,6.642088134769682739e+00,2.776618114394223458e+00
1.550000000000000000e+03,-9.185442626319396595e+02,-2.633303432210433837e+00,-5.570631521009159481e-01,3.714867479212070611e-01,6.395864170191592812e+00,2.732238692314677753e+00,2.660380515001129265e+00,8.785456000728132375e-01,-1.538242798402489064e-01,6.907704322863315483e+00,2.838204534953200575e+00
1.600000000000000000e+03,-9.536055810392427929e+02,-1.561174831953048514e+00,-3.007048398700952196e-01,-2.249288580987216957e+00,6.598502566526251556e+00,2.771589188314203422e+00,6.790042809244355437e-01,2.011257046466408571e+00,1.900630043608591446e+00,7.190530364850278744e+00,2.896842985863281594e+00
1.650000000000000000e+03,-9.698827127690668704e+02,6.833941875097139518e-02,-6.079432791171202055e-01,-2.686329952306940161e+00,6.713155182842267088e+00,2.806127278693825389e+00,8.603579448363630755e-01,2.146775007773666644e-01,2.704753972455602895e+00,7.365142671356769810e+00,2.951460972154627882e+00
1.700000000000000000e+03,-1.013139176446770989e+03,-6.512185665140892699e-01,-2.709482150288162750e+00,-4.193745387549754344e-01,6.953345282740544420e+00,2.866525696465913597e+00,1.943520710115725025e+00,2.139380929427363576e+00,2.072391049012561048e-01,7.696721723871581489e+00,3.047732296051020917e+00
1.750000000000000000e+03,-1.026330223661135051e+03,-1.716638530504559057e+00,-2.096010408702939198e+00,1.333782667565409918e-01,7.049769333901790169e+00,2.918044732842331346e+00,8.719632801585823767e-01,2.413227868569617574e+00,9.331562083702970023e-01,7.841123162462858787e+00,3.123333520318806400e+00
1.800000000000000000e+03,-1.059813944147339271e+03,-2.470660049175502415e+00,-2.259461345121904080e-02,-1.397952363258108566e+00,7.239817238014582657e+00,2.961477350942413711e+00,1.975392388201240523e+00,4.930396524853747908e-01,1.938326670633014004e+00,8.107406117813042101e+00,3.209233333618568995e+00
1.850000000000000000e+03,-1.080398685084115186e+03,-1.066978649229014309e+00,-5.496616373998651772e-01,-2.293530901551515733e+00,7.363056732276370475e+00,3.142945774775673495e+00,1.490733127175602579e+00,1.398359481607294841e+00,1.568420783878362812e+00,8.268943772687658011e+00,3.366447316932482892e+00
1.900000000000000000e+03,-1.100340478708712681e+03,-5.156385820696374189e-01,-1.713409738483084643e+00,-2.033474814717428192e+00,7.459350737085630456e+00,3.218258119844307874e+00,1.259694118145027630e+00,1.319123085297766673e+00,2.141190705933011973e+00,8.420389898421493768e+00,3.558280721543376490e+00
1.950000000000000000e+03,-1.130949903393203840e+03,-1.432867722715866821e+00,-2.094832472302722071e+00,-6.018088444853503249e-01,7.611868363482191313e+00,3.387913848711624265e+00,2.080044386506314513e+00,1.862518119736042532e+00,6.579211338226637062e-01,8.628133143379525194e+00,3.665206983486671177e+00
2.000000000000000000e+03,-1.153375832722907944e+03,-1.659051510200636237e+00,-1.767100121858970141e+00,-8.257417996981661901e-01,7.709682829470273724e+00,3.426246478552848806e+00,1.103189199961300160e+00,2.328736026590587205e+00,1.251089420858662038e+00,8.785945396141874753e+00,4.003212078559528209e+00
2.050000000000000000e+03,-1.186398264411242508e+03,-2.015246607322946915e+00,-8.427236931165126288e-01,-1.643462983711387881e+00,7.867454775342814344e+00,3.519634008770663236e+00,1.764450920899515385e+00,9.999068514478708369e-01,2.138180393307048011e+00,9.024669286889677622e+00,4.129758581043000198e+00
2.100000000000000000e+03,-1.208638938052465846e+03,-1.582502643008900423e+00,-9.445689278476032680e-01,-1.888760656149860662e+00,7.981977837711374590e+00,3.698761032166041574e+00,1.874337077720843903e+00,1.547532153414962419e+00,1.457107655385396328e+00,9.195927994271521300e+00,4.218756789416506336e+00
2.150000000000000000e+03,-1.232044479559314823e+03,-6.721978907730505881e-01,-1.535331759292057008e+00,-2.240506211752433252e+00,8.088880423652833329e+00,3.816182165506125212e+00,9.862706191804707645e-01,1.661899223959955041e+00,2.252063035857193807e+00,9.367852297231408443e+00,4.382521676473769112e+00
2.200000000000000000e+03,-1.258449581785465625e+03,-1.298333549568682299e+00,-2.130455271181698418e+00,-1.379889790561598995e+00,8.212735334917386609e+00,3.889516874188054363e+00,2.172175468740445758e+00,1.362746072895609117e+00,1.669638790172407905e+00,9.545804056520685421e+00,4.482104374026111060e+00
2.250000000000000000e+03,-1.283354974490805034e+03,-1.891452586428604699e+00,-2.059514064405226552e+00,-3.908012570863289570e-01,8.322121368364028271e+00,4.019973894807053583e+00,1.883123169779524986e+00,2.303150843328364950e+00,6.108461177875641468e-01,9.720079315757471861e+00,4.641628240427170482e+00
2.300000000000000000e+03,-1.313229327390295339e+03,-2.240611790620590238e+00,-1.227159525981188937e+00,-1.467026646193750228e+00,8.445317258243523639e+00,4.132491843156116396e+00,1.467323514281591246e+00,1.856223618938294129e+00,1.970981403720011294e+00,9.908393730669747157e+00,4.901449308509273628e+00
2.350000000000000000e+03,-1.340780814684908364e+03,-1.622806753406622171e+00,-6.645179580927023100e-01,-2.302699444895438763e+00,8.574863464093683163e+00,4.240618180145150795e+00,1.810707218283392983e+00,1.142676452532179088e+00,2.093819783219237785e+00,1.009101563261039480e+01,5.323989132503668564e+00
2.400000000000000000e+03,-1.360555429246968060e+03,-8.442090689885359822e-01,-1.633847446249956148e+00,-2.217624027604436332e+00,8.668441570471250301e+00,4.290967304238375135e+00,1.435964277765360952e+00,1.764701715148022654e+00,1.967885669655349279e+00,1.022902517474148709e+01,5.438163998947050715e+00
2.450000000000000000e+03,-1.379315287093756979e+03,-1.271579909854245072e+00,-2.152317634656639722e+00,-1.497351844123398390e+00,8.759442235756383255e+00,4.319260238338366698e+00,1.727601126975955692e+00,1.810746326249488947e+00,1.808013140587776624e+00,1.035646331981671509e+01,5.634373024277027575e+00
2.500000000000000000e+03,-1.397238340513267985e+03,-1.930385408933770641e+00,-1.857205889371876584e+00,-1.260614022028063497e+00,8.847914611338735469e+00,4.421715827760228201e+00,1.964709569160394853e+00,1.813599130830219730e+00,1.650062175774511974e+00,1.047211427283598439e+01,5.728380519415148697e+00
2.550000000000000000e+03,-1.415001710979711788e+03,-1.954799405475837748e+00,-1.511335577389448792e+00,-1.496526969239745153e+00,8.922532611023827442e+00,4.516574052111405280e+00,2.036689771300616236e+00,1.680611131692331339e+00,1.631996281077075173e+00,1.058250799157255173e+01,5.908994758491931343e+00
2.600000000000000000e+03,-1.437300083844719211e+03,-1.858284174090897301e+00,-1.719998912084925280e+00,-1.563949927020261477e+00,9.015626719789304744e+00,4.592138948211585081e+00,1.867701416885343413e+00,2.068360102799434497e+00,1.548605992949793286e+00,1.070822515202133829e+01,6.010287625740768469e+00
2.650000000000000000e+03,-1.459463909847033165e+03,-1.705117963284961791e+00,-1.536119239188916907e+00,-1.886068258217310722e+00,9.120973852025176853e+00,4.741436480447084101e+00,1.530559660683747936e+00,1.917434049944558350e+00,2.023490754257576185e+00,1.084252784962919769e+01,6.069782388513074167e+00
2.700000000000000000e+03,-1.477192090421513740e+03,-1.438632214195523895e+00,-1.385154571132324985e+00,-2.132130679029418996e+00,9.202161576928769904e+00,4.785687189924264118e+00,1.619447035163588788e+00,1.596300132835260399e+00,2.137063901692446422e+00,1.096059466736748611e+01,6.265189473226503658e+00
2.750000000000000000e+03,-1.495863052119992972e+03,-1.259848904046941165e+00,-1.890497350573253854e+00,-2.082335934677826739e+00,9.286151425227060940e+00,4.950487428530514045e+00,1.663087770715407032e+00,1.739665213005996858e+00,2.178312369830198936e+00,1.108491070175536208e+01,6.356091288716482879e+00
2.800000000000000000e+03,-1.515782003460486749e+03,-1.706727522984189838e+00,-2.150242883980369779e+00,-1.312374195912294539e+00,9.381557949928389206e+00,5.028239986956970498e+00,2.168182706155443285e+00,1.710186265545828643e+00,1.664753323295005805e+00,1.122308930069840649e+01,6.516158479964790473e+00
2.850000000000000000e+03,-1.531360676702905948e+03,-2.259046431414800438e+00,-1.858274933101240256e+00,-8.679454732529389149e-01,9.453075563765573008e+00,5.139870938386759569e+00,2.181741962663069856e+00,2.078443468944911388e+00,1.126655602969387493e+00,1.134505033054148804e+01,6.686623506814489026e+00
2.900000000000000000e+03,-1.547230671111759193e+03,-2.268872652851035010e+00,-1.299000211618443368e+00,-1.767660774426803805e+00,9.525633821735375761e+00,5.261017198100588210e+00,1.790082145706951788e+00,1.969975002306433298e+00,1.921049549015933611e+00,1.147222578004895688e+01,6.833982662834532817e+00
2.950000000000000000e+03,-1.564488720241087776e+03,-1.560799173047243471e+00,-1.126867921762070512e+00,-2.453090116626657213e+00,9.608045893026890383e+00,5.339026091511327010e+00,1.821687331668594423e+00,1.527753212567257934e+00,2.197198568909307870e+00,1.160387144092488754e+01,6.955537047794634553e+00
3.000000000000000000e+03,-1.579300535002430706e+03,-9.130762646788725956e-01,-2.079248964197495386e+00,-2.141628104686807976e+00,9.678906310001009317e+00,5.405658726107272827e+00,1.497267490924897970e+00,2.164746281799782235e+00,1.894802455792771623e+00,1.172645184194129619e+01,7.074306507273127487e+00
3.050000000000000000e+03,-1.592393510506112762e+03,-1.347845968533701866e+00,-2.415350637895620434e+00,-1.519799653580352850e+00,9.739534180101088623e+00,5.427190396855563925e+00,1.465183720109242582e+00,2.046355457434981595e+00,2.148044669544663776e+00,1.183969349684875283e+01,7.105069175122611824e+00
3.100000000000000000e+03,-1.611063862954384831e+03,-2.405613713348071503e+00,-1.652696283986784254e+00,-1.268083741185369151e+00,9.828383018389901693e+00,5.549179197772945216e+00,2.406006158135000739e+00,1.415085538049467129e+00,1.866703502775772794e+00,1.197994355177245218e+01,7.261848820847128572e+00
3.150000000000000000e+03,-1.622809009954431531e+03,-2.326990897657684076e+00,-1.280016708080552235e+00,-1.558908727068878841e+00,9.883611328784963845e+00,5.625919533646925430e+00,2.431913424307443616e+00,1.739293657152614081e+00,1.413972146679306041e+00,1.207904868486419936e+01,7.344983849257688213e+00
3.200000000000000000e+03,-1.634727186217058943e+03,-1.710538235995747725e+00,-1.669506694858867490e+00,-2.042749472296434110e+00,9.940201115174827962e+00,5.692535543824684297e+00,1.824861457662599218e+00,2.105925254581201500e+00,1.828988949197278835e+00,1.217810607646206655e+01,7.543076011567107386e+00
3.250000000000000000e+03,-1.648638671358042984e+03,-1.546224668068112207e+00,-2.026342172582572321e+00,-1.909205803102129062e+00,1.000378960108268345e+01,5.815530848846909961e+00,1.739382041745790586e+00,2.174574257373780295e+00,1.899289825922052088e+00,1.228719287333604449e+01,7.711018795266019410e+00
3.300000000000000000e+03,-1.658766631169889706e+03,-1.665381785634296508e+00,-1.861767299888008376e+00,-1.854152077111747232e+00,1.004684845353001066e+01,5.958565091984800333e+00,1.618852302475028537e+00,2.016903369579696292e+00,2.114342541127507857e+00,1.237741828851764403e+01,7.761918041607906105e+00
3.350000000000000000e+03,-1.668512099771465046e+03,-1.683154365758515958e+00,-1.756941579794690789e+00,-1.988482920050021807e+00,1.008567594603438700e+01,6.033737089851476831e+00,1.935753893684412530e+00,1.809499580436956467e+00,2.061530236418405160e+00,1.245825137485239864e+01,7.799854628707065807e+00
3.400000000000000000e+03,-1.682157119188062097e+03,-1.540935949606200728e+00,-2.135973173578708639e+00,-1.867910456534027430e+00,1.014624520735203106e+01,6.142712736114418703e+00,1.690890532430841864e+00,2.128374737955386120e+00,2.073644123251597193e+00,1.255563722636431478e+01,7.821819094503410064e+00
3.450000000000000000e+03,-1.693858931961316330e+03,-2.027049610054189266e+00,-1.903966905394255615e+00,-1.471053434337701971e+00,1.020124411086754002e+01,6.238562853280968490e+00,2.127968350177462220e+00,1.561392921239444620e+00,2.101649676082716134e+00,1.264947546709717052e+01,7.842852502635267342e+00
3.500000000000000000e+03,-1.703733382514315736e+03,-2.599628433894684232e+00,-1.370540375591521975e+00,-1.297659502632689144e+00,1.024742958981515883e+01,6.273368618926993712e+00,2.654051927534927913e+00,1.633296985355248809e+00,1.418253358132347541e+00,1.273493130621656633e+01,7.970279106012863934e+00
3.550000000000000000e+03,-1.716324345947141637e+03,-2.084446250418118485e+00,-1.349540998340575504e+00,-2.154248495103176175e+00,1.030641694854199208e+01,6.356273285109921289e+00,2.066016399081973987e+00,2.131718258686051914e+00,1.779356217947056340e+00,1.283020890936177416e+01,8.100798889844675443e+00
3.600000000000000000e+03,-1.728646680136641180e+03,-1.131023402072151018e+00,-1.890524056354891069e+00,-2.406129295749642516e+00,1.036852310020214141e+01,6.417322258413961755e+00,1.546271079092418343e+00,2.198886004964771157e+00,2.140315496360118530e+00,1.291982704211814159e+01,8.246168414962333770e+00
3.650000000000000000e+03,-1.736985307534683670e+03,-1.074605438862516138e+00,-2.448266142910654253e+00,-1.827517033939917379e+00,1.040883674975549766e+01,6.470387070450406064e+00,1.441655335829939100e+00,2.315281201725013283e+00,2.082647408262680244e+00,1.298577499094994714e+01,8.330156133198510560e+00
3.700000000000000000e+03,-1.746751925598956859e+03,-1.871662551294515753e+00,-2.258265327798042676e+00,-1.452525711194660119e+00,1.045742430931543865e+01,6.510764263090497828e+00,1.829310489265688844e+00,1.998850916245403786e+00,2.155913957653371238e+00,1.305719478654930121e+01,8.426290629135237964e+00
3.750000000000000000e+03,-1.758238619060048222e+03,-2.490810986328124699e+00,-1.516192007146337062e+00,-1.550442860869666317e+00,1.051437310905928868e+01,6.590415855885235707e+00,2.371833886377582967e+00,1.586409727399386460e+00,2.011433274504768054e+00,1.314244185504095697e+01,8.525377697755381234e+00
3.800000000000000000e+03,-1.767995246986276697e+03,-2.227895867228571802e+00,-1.270165725875195051e+00,-1.949316823008210742e+00,1.056016903458676381e+01,6.684313076637586448e+00,2.358813755524765909e+00,1.623909187456169301e+00,1.893043332448719474e+00,1.321676731860106635e+01,8.635157017727303597e+00
3.850000000000000000e+03,-1.775945681684469037e+03,-1.723926339553910170e+00,-1.729216521088805525e+00,-2.071153418512220235e+00,1.059781759130557433e+01,6.708765885303222376e+00,2.094778790776623989e+00,2.054470888186659572e+00,1.799488829559027891e+00,1.328108801854848586e+01,8.755813151574759701e+00
3.900000000000000000e+03,-1.785675438360975249e+03,-1.580820285534617620e+00,-2.192545813585938586e+00,-1.922931682821060750e+00,1.064250405364358620e+01,6.781202065425846470e+00,1.738233880448828872e+00,2.312519881984218983e+00,2.004522973033478817e+00,1.335482994399955636e+01,8.845427359851642635e+00
3.950000000000000000e+03,-1.796162936760413459e+03,-1.952699041277832004e+00,-1.889183969837495258e+00,-1.768717121325348085e+00,1.069003387545703632e+01,6.906963122886256023e+00,2.013116264293793201e+00,1.898462934655710033e+00,2.096534227090274705e+00,1.343065601626909000e+01,8.923851633667998939e+00
4.000000000000000000e+03,-1.802537806722189316e+03,-1.899990386819046195e+00,-1.694202549500482213e+00,-1.983479772541664188e+00,1.071701158095713780e+01,6.988405223558917356e+00,2.120731104630932506e+00,2.005286174905002383e+00,1.887054098825967863e+00,1.348534546965819025e+01,8.982499116304024867e+00
4.050000000000000000e+03,-1.811123229898836598e+03,-1.391183906237420054e+00,-2.216592529795569533e+00,-2.048218477944835136e+00,1.075453183010331948e+01,7.056694371985085645e+00,1.684230761356156236e+00,2.334695538114845981e+00,2.053533099167415887e+00,1.354420752970682607e+01,9.115494411331502178e+00
4.100000000000000000e+03,-1.821462677183108781e+03,-1.751429688286232578e+00,-2.391621674229109651e+00,-1.540145276620679349e+00,1.080169606728506793e+01,7.186821563048704675e+00,1.823793979061154591e+00,2.180636874487889898e+00,2.094408742026066861e+00,1.361595832331985534e+01,9.231038142309291317e+00
4.150000000000000000e+03,-1.830976433800885843e+03,-2.456299857304648171e+00,-1.662954227277237962e+00,-1.430428218467220791e+00,1.084773027541530155e+01,7.220055651496124938e+00,2.184607358744031114e+00,1.777448526748718116e+00,2.031852215404800432e+00,1.368714810113430858e+01,9.342489909154284788e+00
4.200000000000000000e+03,-1.838823615758103870e+03,-2.379551754658771667e+00,-9.648054409523871833e-01,-2.154048233754747521e+00,1.088632120735133313e+01,7.223342117248934713e+00,2.329279974518275065e+00,1.474384918197165106e+00,2.194156504299353827e+00,1.374873511085563571e+01,9.469345271189428814e+00
4.250000000000000000e+03,-1.847534021516881012e+03,-1.647121681620327349e+00,-1.504672488495861771e+00,-2.558097379455535947e+00,1.092846055011578166e+01,7.314653962668271170e+00,2.227391952323241497e+00,1.757211007966796856e+00,2.155764954436077296e+00,1.381357266572154430e+01,9.602097785403827856e+00
4.300000000000000000e+03,-1.858063421913233697e+03,-1.403337695520445738e+00,-2.432236789181580150e+00,-1.867059775789713827e+00,1.098079144648155392e+01,7.376349004380188923e+00,2.061320912985748155e+00,2.337999376235073257e+00,1.735111561388899881e+00,1.388588825687573802e+01,9.659977725812094462e+00
4.350000000000000000e+03,-1.864473555086442730e+03,-1.738520648095519539e+00,-2.500965281067434987e+00,-1.316184974675539632e+00,1.101166864957775715e+01,7.412319096733773094e+00,1.854321689498958037e+00,2.570881586933954743e+00,1.613917314206103404e+00,1.393703054529794905e+01,9.702433737996148722e+00
4.400000000000000000e+03,-1.870967217949136966e+03,-2.066318225263941155e+00,-2.075960812973890235e+00,-1.591769927563122966e+00,1.104131774422095447e+01,7.444988882837827227e+00,1.807233020406503909e+00,2.337265838428828069e+00,2.005990501646477409e+00,1.398698489395840916e+01,9.888513852485617761e+00
4.450000000000000000e+03,-1.879968637505371817e+03,-2.026806826373586112e+00,-1.696837489966197543e+00,-2.095762782223884901e+00,1.108303551316306645e+01,7.538877117364327418e+00,1.849958999034626794e+00,1.997218261953300100e+00,2.363121397934288215e+00,1.404868598403834312e+01,1.015381782156737067e+01
4.500000000000000000e+03,-1.888128072286104725e+03,-1.833427376190887248e+00,-1.614697881862310336e+00,-2.238827067084794731e+00,1.111856968063936435e+01,7.633141549050448837e+00,1.919269856722626511e+00,1.707124776584779458e+00,2.482829329288818165e+00,1.410704508880601615e+01,1.027696390379384894e+01
4.550000000000000000e+03,-1.893628908305369123e+03,-1.980420933754582613e+00,-1.649728698581370612e+00,-2.038555478724036085e+00,1.114351230642639301e+01,7.687124666218148050e+00,2.296487596877899495e+00,1.559756502224807218e+00,2.241969868116612030e+00,1.415242203001840693e+01,1.032942511616139036e+01
4.600000000000000000e+03,-1.900469405557851587e+03,-2.154758013771414404e+00,-1.789445477152680430e+00,-1.854790170654809778e+00,1.117429637332488390e+01,7.740361908485337672e+00,2.518741676432573851e+00,1.872998836498877218e+00,1.810633502168916165e+00,1.420318951163849164e+01,1.036621067249568995e+01
4.650000000000000000e+03,-1.908322173498663687e+03,-1.990279162600099516e+00,-1.960123631843143865e+00,-1.889059191181686082e+00,1.121038491417127325e+01,7.819446938861971397e+00,2.197456638851865041e+00,2.254784812658966686e+00,1.790535553720826067e+00,1.425838380469475375e+01,1.037768814703636977e+01
4.700000000000000000e+03,-1.914200340057930134e+03,-1.726798360346689432e+00,-2.074763072751247606e+00,-1.932605994192454268e+00,1.123786143203006915e+01,7.892810612576375284e+00,2.004401130541566545e+00,2.259214955434933003e+00,1.932938022298890113e+00,1.430026422665887686e+01,1.039062902679587808e+01
4.750000000000000000e+03,-1.918966886818807779e+03,-1.648743076679718422e+00,-2.318463809854856450e+00,-1.762228860399823294e+00,1.125953439400942102e+01,7.932943312370565714e+00,1.864644645580754823e+00,2.482679069960138207e+00,1.847671085363002952e+00,1.433547169067644766e+01,1.040645896933528469e+01
4.800000000000000000e+03,-1.924875514449069215e+03,-1.791533380929063224e+00,-2.298814074025239407e+00,-1.757765048841038791e+00,1.128566869445348608e+01,8.004012517240910896e+00,1.696583188155928568e+00,2.420001889687935392e+00,2.141626970517046313e+00,1.437728703677325903e+01,1.041912062942270190e+01
4.850000000000000000e+03,-1.932910475332678516e+03,-2.102892637082344418e+00,-1.896147520754476234e+00,-1.844858470069526968e+00,1.132106003730221566e+01,8.057702345565376234e+00,1.897695714806616474e+00,1.995836327519257658e+00,2.345214479336299451e+00,1.443412767459251356e+01,1.047684397778151144e+01
4.900000000000000000e+03,-1.938882918394496983e+03,-2.262646643082118381e+00,-1.355605579951484341e+00,-2.088837152856434010e+00,1.134735645490875733e+01,8.111710710194941498e+00,2.159414185042801915e+00,1.551030239228152530e+00,2.447645154178500704e+00,1.448160441024752387e+01,1.059118794974726008e+01
4.950000000000000000e+03,-1.943187159994850617e+03,-2.073326985806664080e+00,-1.283549719642860465e+00,-2.372172648977314502e+00,1.136673005146644755e+01,8.159954431604846903e+00,2.423579962650810327e+00,1.496470925045234379e+00,2.284017472325494236e+00,1.451993556707144073e+01,1.071839050262829218e+01
5.000000000000000000e+03,-1.949909491761872914e+03,-1.708775959363813879e+00,-1.939426760549634698e+00,-2.266513728904826941e+00,1.139812378464644205e+01,8.233865251991064227e+00,2.318469156470905457e+00,1.995592577898055664e+00,2.017066926386690717e+00,1.456704224007107129e+01,1.084582068221664031e+01
5.050000000000000000e+03,-1.956625948384577896e+03,-1.705757070572096801e+00,-2.450500829013594561e+00,-1.667515528099385413e+00,1.143032615380965922e+01,8.289491175661497735e+00,2.228581104486349940e+00,2.342949791705160489e+00,1.712418108568042108e+00,1.461228630151136443e+01,1.091341783500240759e+01
5.100000000000000000e+03,-1.960794756888189795e+03,-2.008134212856085732e+00,-2.403815056280033780e+00,-1.324184104438743903e+00,1.144894852609187197e+01,8.338308531331742657e+00,2.106217155023551335e+00,2.574069344717135444e+00,1.543714084445083401e+00,1.464551907345789417e+01,1.097504752658687188e+01
5.150000000000000000e+03,-1.965450806041205169e+03,-2.063270816437241528e+00,-2.103229962114515406e+00,-1.685786175875739090e+00,1.146911047022459940e+01,8.357698648781537898e+00,1.844236542449116278e+00,2.498841226767661627e+00,1.947854247447961429e+00,1.468044161638453105e+01,1.108869603952066996e+01
5.200000000000000000e+03,-1.971417864367608900e+03,-1.973587445556159947e+00,-1.898347364203661902e+00,-2.069924834660442858e+00,1.149451297860154853e+01,8.423418090584563700e+00,1.795135106902901789e+00,2.216034178147026523e+00,2.327743046669382032e+00,1.472400994165189658e+01,1.121684783507536665e+01
5.250000000000000000e+03,-1.977980570683522501e+03,-1.928475346018064362e+00,-1.656747446006274105e+00,-2.283605852014307658e+00,1.152124327643190504e+01,8.522719878978522345e+00,1.786847870070467525e+00,1.911517221142171374e+00,2.586727024848143319e+00,1.477102311196991913e+01,1.127181885343117962e+01
5.300000000000000000e+03,-1.981750136680182322e+03,-1.886726110475645202e+00,-1.431881968502918046e+00,-2.429856534850150851e+00,1.153596676308982616e+01,8.556756652659379014e+00,2.106316348447208942e+00,1.454593576296032253e+00,2.650629109342794276e+00,1.480504278414359121e+01,1.128762466282158705e+01
5.350000000000000000e+03,-1.986011683918303333e+03,-1.857398060924802419e+00,-1.816173744974562965e+00,-2.222692935121235891e+00,1.155395802070758116e+01,8.581757281978005025e+00,2.480832154255875555e+00,1.704718614931854725e+00,2.147131330167196595e+00,1.484018841686547141e+01,1.129601147884428869e+01
5.400000000000000000e+03,-1.992079894967045448e+03,-1.944723764573571989e+00,-2.294716492050570267e+00,-1.698028747441493458e+00,1.158310460350788951e+01,8.626761643282979009e+00,2.422036292046553907e+00,2.179704722151052820e+00,1.778047615314914287e+00,1.488108307693578602e+01,1.132149870586422580e+01
5.450000000000000000e+03,-1.997066536467239303e+03,-2.246835747146714191e+00,-2.198094336475995725e+00,-1.393975580842986783e+00,1.160620703442003077e+01,8.703093340835259539e+00,2.433537425902182250e+00,2.316049177271059190e+00,1.572724960999292376e+00,1.491558612633045477e+01,1.133859639522830953e+01
5.500000000000000000e+03,-2.000435536009018278e+03,-2.134480093861552685e+00,-2.012313655707298032e+00,-1.701444778686001413e+00,1.162171741589759399e+01,8.744563434872466345e+00,2.097238067788649740e+00,2.522450341084916836e+00,1.692639007617733782e+00,1.494352536477198967e+01,1.135531831295690708e+01
5.550000000000000000e+03,-2.004502334445739734e+03,-1.742582380213856696e+00,-2.064936187728031225e+00,-2.091111648665742617e+00,1.164042427256357470e+01,8.772571327408584807e+00,1.701575271312415705e+00,2.468649074030038193e+00,2.177606139323501999e+00,1.497454077873721978e+01,1.137020849903831810e+01
5.600000000000000000e+03,-2.009819169678539538e+03,-1.731861130618668643e+00,-2.111120698548491159e+00,-2.127759861686222997e+00,1.166384093392836974e+01,8.854338748514408053e+00,1.721608446190671327e+00,2.264599149566097758e+00,2.410270827052907183e+00,1.501217763956902296e+01,1.138071653683144113e+01
5.650000000000000000e+03,-2.015208305439125297e+03,-1.941226140343842443e+00,-1.851087000619376255e+00,-2.111747568193531599e+00,1.168794865537765482e+01,8.932102804320930289e+00,1.886597242011339937e+00,1.932073526183693435e+00,2.524994720653329416e+00,1.505083429089128622e+01,1.147022508164921817e+01
5.700000000000000000e+03,-2.018697488864414026e+03,-2.066923369888896911e+00,-1.556484204043801611e+00,-2.184462505036116831e+00,1.170293031209295620e+01,8.952463110775353172e+00,2.211581542203777673e+00,1.614851947062451609e+00,2.462412119030994440e+00,1.508039878867794314e+01,1.159236521786239571e+01
5.750000000000000000e+03,-2.022231339829933177e+03,-2.031867497081848661e+00,-1.701337578859703159e+00,-2.212417297383682868e+00,1.171770829895897492e+01,8.974894227866231589e+00,2.433957922346122960e+00,1.727806383690888348e+00,2.226894177137279218e+00,1.510924314877417096e+01,1.173046190202618000e+01
5.800000000000000000e+03,-2.027989006811627405e+03,-1.971898617390326569e+00,-2.085159081145491200e+00,-1.949483872928830630e+00,1.174334500494415678e+01,9.036119409970668315e+00,2.460220139831654329e+00,2.052468665260018810e+00,1.914700736744173293e+00,1.514761362269277534e+01,1.188803186885222729e+01
5.850000000000000000e+03,-2.032487434194698153e+03,-2.022202429918769084e+00,-2.275175055098245913e+00,-1.601898865234400615e+00,1.176262881346377398e+01,9.100576639099800857e+00,2.325316704365752329e+00,2.366613672079490360e+00,1.670928714988282549e+00,1.518119799957851512e+01,1.197161218136889893e+01
5.900000000000000000e+03,-2.035514732356961758e+03,-2.070120333110420763e+00,-2.175318489816746137e+00,-1.621577703268798132e+00,1.177519979310019771e+01,9.122830555792182494e+00,2.103724732673047271e+00,2.482267940339736079e+00,1.762510426267689168e+00,1.520737999868633139e+01,1.200998378286402790e+01
5.950000000000000000e+03,-2.038779146218528695e+03,-1.965505188612465703e+00,-2.074665981018315009e+00,-1.921027084446501165e+00,1.178909253878314445e+01,9.140577237676708933e+00,1.911794198825979674e+00,2.432345155806943993e+00,2.066408000559592395e+00,1.523414629177849200e+01,1.205815886148308635e+01
6.000000000000000000e+03,-2.043499360740109751e+03,-1.894012301987411995e+00,-2.057934962238809007e+00,-2.075150646212545524e+00,1.180994705078280127e+01,9.184633256311480309e+00,1.868235356308578066e+00,2.276295856222794622e+00,2.313243155063067658e+00,1.526656544066118570e+01,1.210582435243666310e+01
6.050000000000000000e+03,-2.047662307877386183e+03,-2.007876243771177016e+00,-1.872081989664702073e+00,-2.078723140362416011e+00,1.182744303273627295e+01,9.270290044947850916e+00,1.981536059779018588e+00,2.052000209999600866e+00,2.385234816001491343e+00,1.529629521450929452e+01,1.212562398223184879e+01
6.100000000000000000e+03,-2.050642682242036699e+03,-2.031748858410526992e+00,-1.604404620983915564e+00,-2.258991468873207342e+00,1.184050004680310764e+01,9.319363000341573056e+00,2.080848839995445676e+00,1.840362267010507091e+00,2.461609502023928808e+00,1.531915037135429891e+01,1.213456957287612248e+01
6.150000000000000000e+03,-2.052944980765173113e+03,-1.822414926770930865e+00,-1.688648911765012972e+00,-2.412748589730173254e+00,1.185065241768483624e+01,9.349989140963476331e+00,2.189199822404160223e+00,1.789533921445951137e+00,2.425583159522188836e+00,1.533970376438780114e+01,1.213964540207991938e+01
6.200000000000000000e+03,-2.057368386563654894e+03,-1.746060439443371193e+00,-2.190151397422377855e+00,-2.109233863152536692e+00,1.187150237152090959e+01,9.390748025401078891e+00,2.291987194499935043e+00,2.053521425139487544e+00,2.133278406704180785e+00,1.536984148874808298e+01,1.214093490452363433e+01
6.250000000000000000e+03,-2.061722462943363553e+03,-2.014167307925574413e+00,-2.368146111512543506e+00,-1.574438308770277573e+00,1.189275293955378210e+01,9.444323661792497049e+00,2.321332699575263891e+00,2.269519588255309639e+00,1.842577221330378823e+00,1.540063996832892457e+01,1.215340352338250263e+01
6.300000000000000000e+03,-2.064561553445407753e+03,-2.302785185224506481e+00,-2.091440955602697382e+00,-1.514962464547348953e+00,1.190593178518571627e+01,9.468468644151418090e+00,2.346799170338860208e+00,2.259325848537379944e+00,1.798715733307307607e+00,1.542384950151165057e+01,1.217542564069485600e+01
6.350000000000000000e+03,-2.067030424011920331e+03,-2.250301085140586022e+00,-1.914041195626389635e+00,-1.796605312321071235e+00,1.191673463101782282e+01,9.478907676132248383e+00,2.236074227959907734e+00,2.279041401716139337e+00,1.918687381637942169e+00,1.544467840016369387e+01,1.218817216910871970e+01
6.400000000000000000e+03,-2.070260833282789463e+03,-2.084795896001760518e+00,-1.917921877121725460e+00,-2.039347418343067098e+00,1.192979726442420585e+01,9.522002063518947068e+00,2.094041808586072140e+00,2.282317138735254769e+00,2.106922872907384114e+00,1.546889470246209797e+01,1.219992827960081527e+01
6.450000000000000000e+03,-2.074558078815441149e+03,-1.934423792195821834e+00,-1.916390078802535424e+00,-2.200467907786366695e+00,1.194779298023818903e+01,9.586817331161135769e+00,1.964417937680195347e+00,2.261185236643830976e+00,2.266679950694041157e+00,1.549771215819875891e+01,1.226832324312224642e+01
6.500000000000000000e+03,-2.077843919768718024e+03,-1.758974375965623782e+00,-1.868432427138013718e+00,-2.312043101899621700e+00,1.196186038765137027e+01,9.620133577454748064e+00,1.879377091005587141e+00,2.118300296540222671e+00,2.426815036986724294e+00,1.552204728588026583e+01,1.239813421679022021e+01
6.550000000000000000e+03,-2.079881857157748982e+03,-1.666075882914203499e+00,-1.986116686266005571e+00,-2.295563475078955751e+00,1.197002257043235574e+01,9.630600342965468741e+00,1.948530840344764314e+00,2.049753754139507667e+00,2.430944156251252153e+00,1.554132394122348870e+01,1.251165022190794396e+01
6.600000000000000000e+03,-2.082903460874980283e+03,-1.777867755064590272e+00,-2.179869488565336244e+00,-2.076796861646134307e+00,1.198238724509599251e+01,9.665665930440081155e+00,2.091333404737267365e+00,2.059596385562318499e+00,2.332767998819371691e+00,1.556422095230879421e+01,1.259094171721880606e+01
6.650000000000000000e+03,-2.086933352310482860e+03,-2.102977893725210823e+00,-2.173443982645320016e+00,-1.779143868196186640e+00,1.199911050423439995e+01,9.740531670058976133e+00,2.356522468289416139e+00,2.018074660032262546e+00,2.118662318928015154e+00,1.559340656266782510e+01,1.264139036385558867e+01
6.700000000000000000e+03,-2.090649340686138657e+03,-2.352390324400269517e+00,-2.018484546918565492e+00,-1.611989127691191737e+00,1.201556254001427426e+01,9.774989373385023939e+00,2.488213072596398678e+00,2.089550930659199501e+00,1.874884419789475176e+00,1.562150720091300116e+01,1.267283491596060330e+01
6.750000000000000000e+03,-2.092712961351395279e+03,-2.365722470273041278e+00,-1.815137763931439441e+00,-1.752096738016067690e+00,1.202489863635272194e+01,9.784622102547640310e+00,2.384385107294976880e+00,2.150604409942479922e+00,1.910304484574663952e+00,1.564113804616577852e+01,1.269784049014890748e+01
6.800000000000000000e+03,-2.095024198364403219e+03,-2.188262682900578682e+00,-1.755678845006938271e+00,-2.079169384554751865e+00,1.203510177246618973e+01,9.797634898849549856e+00,2.266574393334839677e+00,2.173041337826118191e+00,2.061986560869064178e+00,1.565991731430714751e+01,1.273934324434218013e+01
6.850000000000000000e+03,-2.098417165759499312e+03,-1.864069445673630865e+00,-1.963017283827503512e+00,-2.251655831036540878e+00,1.205026884028919909e+01,9.842571398004510641e+00,2.067384028988100031e+00,2.310295054479884591e+00,2.157129750109822997e+00,1.568300224438106483e+01,1.277880669502824595e+01
6.900000000000000000e+03,-2.101900223021039892e+03,-1.695186959808959282e+00,-2.170588180261466160e+00,-2.172462181099380274e+00,1.206534484488049586e+01,9.897101634078106613e+00,1.913707674360733524e+00,2.348007606192004548e+00,2.242586309340018680e+00,1.570729242237121071e+01,1.278756562546867670e+01
6.950000000000000000e+03,-2.104166467735521564e+03,-1.759253523141630637e+00,-2.169256610248678996e+00,-2.056605293098727749e+00,1.207498522588520906e+01,9.923355376908551406e+00,1.926702027277687579e+00,2.279942631256663077e+00,2.263062659509712748e+00,1.572691133417420772e+01,1.278846537681730311e+01
7.000000000000000000e+03,-2.106097439508178013e+03,-1.821075200833089713e+00,-2.137498865225215372e+00,-2.043803408512953279e+00,1.208245262713149337e+01,9.933161024141032414e+00,1.973821542403981777e+00,2.193333793845221535e+00,2.309826743160519058e+00,1.574485580548289754e+01,1.278988913039535547e+01
7.050000000000000000e+03,-2.108800578498086907e+03,-1.995556875895354132e+00,-2.137197941745370589e+00,-1.946679240456440807e+00,1.209300827276309853e+01,9.976926931924142039e+00,2.140545797950980766e+00,2.103271548329181950e+00,2.289219815810290992e+00,1.576607662418129507e+01,1.279653335123223101e+01
7.100000000000000000e+03,-2.112432113150012810e+03,-2.251743168941010342e+00,-1.968679845285362884e+00,-1.864113036043211435e+00,1.210835718605887479e+01,1.004560379644101253e+01,2.317422196972132475e+00,2.011917318574435232e+00,2.210246082839161907e+00,1.579150591152747118e+01,1.281953263857263892e+01
7.150000000000000000e+03,-2.115399861969342510e+03,-2.320076461021804093e+00,-1.744948423376043056e+00,-1.938111884792834028e+00,1.212143457241699096e+01,1.006921172509264295e+01,2.417899717160516104e+00,1.922277441377636675e+00,2.151872029362562166e+00,1.581399409678065204e+01,1.285511460451832733e+01
7.200000000000000000e+03,-2.117031730990345750e+03,-2.196411752304607390e+00,-1.739022081094414141e+00,-2.037352315404498349e+00,1.212834814711150777e+01,1.007588470404859748e+01,2.412118507576895610e+00,2.003302829618451408e+00,2.061386621991717849e+00,1.583087292816472136e+01,1.288024750341284985e+01
7.250000000000000000e+03,-2.119257147190801788e+03,-2.027067213138911139e+00,-1.932444581307366960e+00,-2.108125754942902219e+00,1.213754028504548899e+01,1.009669540152927070e+01,2.278487479302357510e+00,2.211474486540865314e+00,2.043425691592592131e+00,1.584983957935635956e+01,1.290790032634914120e+01
7.300000000000000000e+03,-2.122574554185241595e+03,-1.874472063518228815e+00,-2.132822090655223768e+00,-2.101591525560473350e+00,1.215160752549654433e+01,1.014309733250849455e+01,2.129115161328283712e+00,2.350840451867250991e+00,2.081370585676625140e+00,1.587320801857302222e+01,1.296833419800791631e+01
7.350000000000000000e+03,-2.125586987207721904e+03,-1.784698163259180514e+00,-2.261010527720170860e+00,-2.013171695987467036e+00,1.216369671875997938e+01,1.018840178409294595e+01,2.001879756787941389e+00,2.424686151184015870e+00,2.106332359595289638e+00,1.589557956504053848e+01,1.304597728653235045e+01
7.400000000000000000e+03,-2.127710563243893375e+03,-1.841672036671075929e+00,-2.251234621874667940e+00,-1.917108246651381798e+00,1.217192651181869500e+01,1.021299470653287145e+01,1.958337934541161118e+00,2.361138830989289783e+00,2.185440706158289004e+00,1.591352361906050561e+01,1.310593392347993813e+01
7.450000000000000000e+03,-2.129372797164771782e+03,-2.012216312858395639e+00,-2.093355365841527593e+00,-1.914723933616854668e+00,1.217825901484435036e+01,1.022451889530877800e+01,2.049878591614815004e+00,2.221812392944508829e+00,2.236722919129312981e+00,1.592989069688902504e+01,1.315243946531178132e+01
7.500000000000000000e+03,-2.131934720401149661e+03,-2.093835640192851510e+00,-1.953401785977196381e+00,-2.066451778781074555e+00,1.218890954606823129e+01,1.025744443506718717e+01,2.123999959441224217e+00,2.103461104723444830e+00,2.338620057203648628e+00,1.595083280026642392e+01,1.318360356831970215e+01
7.550000000000000000e+03,-2.135375887070284080e+03,-2.110276946938933751e+00,-1.904770464725481061e+00,-2.094340218310987378e+00,1.220373573707033188e+01,1.031381454203262926e+01,2.253150388505981816e+00,1.995953899492172612e+00,2.318485855603857893e+00,1.597526172520422172e+01,1.320004629595651302e+01
7.600000000000000000e+03,-2.137718056348450318e+03,-2.146666774348912732e+00,-1.882333342810442733e+00,-2.007040223600351503e+00,1.221315115188357048e+01,1.035636932260886844e+01,2.318460934776718219e+00,2.026388638149021482e+00,2.181882031070189853e+00,1.599458524160243478e+01,1.322092880167229723e+01
7.650000000000000000e+03,-2.139238431975722506e+03,-2.128759085103866244e+00,-1.840371812474633550e+00,-2.054613559556119906e+00,1.221876226071278637e+01,1.036756217169700989e+01,2.302622716150301674e+00,2.067161339342250326e+00,2.158295852793191916e+00,1.600952717323455587e+01,1.324376276213794412e+01
7.700000000000000000e+03,-2.141133802318272046e+03,-1.995529685925367280e+00,-1.926996844456764446e+00,-2.151873066478117824e+00,1.222615222000321644e+01,1.038241277196561541e+01,2.241829824421201156e+00,2.152995277446107636e+00,2.169771454322981352e+00,1.602566633481514558e+01,1.326156078443731445e+01
7.750000000000000000e+03,-2.143873712889426315e+03,-1.902848956568917949e+00,-2.134477033917112632e+00,-2.096988481115721559e+00,1.223840599942660390e+01,1.041203877169799163e+01,2.191334212537598525e+00,2.239892065311341440e+00,2.167433177335191807e+00,1.604538304717428687e+01,1.326579377989562403e+01
7.800000000000000000e+03,-2.146697144535348343e+03,-1.971362109915446137e+00,-2.215400477956105618e+00,-1.903630608115387757e+00,1.225046369005447033e+01,1.045852557966074947e+01,2.208657267061570728e+00,2.293288314666000360e+00,2.068489130729855408e+00,1.606585463523576252e+01,1.326844164290767303e+01
7.850000000000000000e+03,-2.148605254543312640e+03,-2.057309392811569104e+00,-2.127194547038904648e+00,-1.861703934141332395e+00,1.225764766769146874e+01,1.048781659090822949e+01,2.170957626014571318e+00,2.300707254712215377e+00,2.071828813476962239e+00,1.608221266150125928e+01,1.327890374229765769e+01
7.900000000000000000e+03,-2.149918529182365091e+03,-2.053619456259573095e+00,-2.037614492282611600e+00,-1.952032429960302462e+00,1.226217529778892867e+01,1.050301503102739886e+01,2.168065662377729019e+00,2.248507779556427888e+00,2.128388069669899352e+00,1.609606210225378931e+01,1.329373331905867950e+01
7.950000000000000000e+03,-2.152031025530585339e+03,-2.010491135007849373e+00,-2.090103075186477533e+00,-2.025638496660101318e+00,1.227052183491369064e+01,1.053812571103419948e+01,2.120273510663103878e+00,2.306780091618897188e+00,2.165778578214939021e+00,1.611364152687862372e+01,1.331165836057290086e+01
8.000000000000000000e+03,-2.155122969757534975e+03,-2.001482884322238309e+00,-2.075360932392053215e+00,-2.057727326450448757e+00,1.228382820914180584e+01,1.058283330570495018e+01,2.056578452785071232e+00,2.259544288271500889e+00,2.283111640739502235e+00,1.613568087245089799e+01,1.334120736450866929e+01
8.050000000000000000e+03,-2.157559476728769823e+03,-2.054690911797312669e+00,-1.944336568459681613e+00,-2.073826970971277106e+00,1.229338347817321697e+01,1.061333736016766416e+01,2.135324328124108995e+00,2.104023015902864113e+00,2.322023238650881005e+00,1.615514687055972942e+01,1.338262114192493435e+01
8.100000000000000000e+03,-2.159112826238271282e+03,-2.057643195610103781e+00,-1.860769902668738984e+00,-2.128316059731355292e+00,1.229882091202861716e+01,1.062730927749927901e+01,2.189606496472026542e+00,2.053477514809178395e+00,2.305414861448510155e+00,1.617042453543357539e+01,1.341877142517029142e+01
8.150000000000000000e+03,-2.160704229616003431e+03,-2.000571454175717800e+00,-1.877930601365042085e+00,-2.195690258654586557e+00,1.230427475747726973e+01,1.064432952936736676e+01,2.217997586111418507e+00,2.038430052899213862e+00,2.318744200332992556e+00,1.618562848553147049e+01,1.345400318104094772e+01
8.200000000000000000e+03,-2.163034522905360973e+03,-1.971431489944436288e+00,-2.029826444959391463e+00,-2.152467198124657699e+00,1.231370652230099871e+01,1.067932029791381332e+01,2.275088836427962224e+00,2.099609190793463753e+00,2.248450140445454437e+00,1.620365665833894298e+01,1.350017748774839177e+01
8.250000000000000000e+03,-2.166030128493704979e+03,-2.018232585327443207e+00,-2.157116534073335590e+00,-1.952122528515563893e+00,1.232639767766284500e+01,1.071483237374733655e+01,2.306526415397503360e+00,2.188543443661728816e+00,2.109060386030528811e+00,1.622451961518563834e+01,1.353938824261570772e+01
8.300000000000000000e+03,-2.167841677320658619e+03,-2.128408837828083655e+00,-2.114874561177706003e+00,-1.818503549574643774e+00,1.233295500065936245e+01,1.073882487858158008e+01,2.313361355519535589e+00,2.243762622132282392e+00,2.009818887047592817e+00,1.624096971050151339e+01,1.355467217553721149e+01
8.350000000000000000e+03,-2.169161855932257822e+03,-2.134398752268215294e+00,-2.028767148732705916e+00,-1.905715017666180344e+00,1.233724867027131999e+01,1.074922418494958976e+01,2.256277178498971026e+00,2.273116429022142171e+00,2.042648819973526653e+00,1.625470372736551994e+01,1.356352846981569193e+01
8.400000000000000000e+03,-2.170860104705525828e+03,-2.019558883031124186e+00,-2.089059558433243424e+00,-2.014211949368184928e+00,1.234327865349030340e+01,1.077480328735489046e+01,2.173768255065239074e+00,2.324943964095791404e+00,2.111619875222584763e+00,1.626983748562311405e+01,1.357576511585535783e+01
8.450000000000000000e+03,-2.173366584483117094e+03,-2.003917530482211884e+00,-2.177704695696458526e+00,-1.980658342060844568e+00,1.235327656642198946e+01,1.082333334065887698e+01,2.111502262274379760e+00,2.357124959618292159e+00,2.163804769353022017e+00,1.628835756214090935e+01,1.358895491224021512e+01
8.500000000000000000e+03,-2.175855834747128029e+03,-2.102784460950434475e+00,-2.024557432497019249e+00,-1.987644636631811235e+00,1.236329423053923726e+01,1.085792837146006740e+01,2.120742695301535363e+00,2.258036429191560668e+00,2.229321521527938721e+00,1.630696367088196652e+01,1.359807563785796880e+01
8.550000000000000000e+03,-2.177359073054576129e+03,-2.036518476828057089e+00,-1.841856019864369420e+00,-2.184433481674950439e+00,1.236912499390728470e+01,1.087360076217006188e+01,2.094728732549067995e+00,2.152032455338212191e+00,2.330677247785398087e+00,1.632152825074763314e+01,1.361477993156689514e+01
8.600000000000000000e+03,-2.178643462523963080e+03,-1.841498435238481557e+00,-1.916695510464268892e+00,-2.314048598454923056e+00,1.237375604878599056e+01,1.088277513292813126e+01,2.060018111384903428e+00,2.107798007567816878e+00,2.420324832764238376e+00,1.633505297221478614e+01,1.366196218477275615e+01
8.650000000000000000e+03,-2.180503959983063851e+03,-1.855849411721222308e+00,-2.113652803772769762e+00,-2.180569111071385180e+00,1.238115389935681421e+01,1.090533054701452542e+01,2.153425539565660518e+00,2.123065439419221434e+00,2.359953639752802257e+00,1.635071301154393097e+01,1.370792291485215308e+01
8.700000000000000000e+03,-2.183107792156399228e+03,-2.044988926001032326e+00,-2.142597451538843956e+00,-1.975656108040125813e+00,1.239188708697458274e+01,1.093683463539283807e+01,2.264751884910342739e+00,2.143562440682660331e+00,2.234911326929442499e+00,1.636921152745038199e+01,1.375966095405065026e+01
8.750000000000000000e+03,-2.185204312904165363e+03,-2.174476539332409253e+00,-2.015719818937908858e+00,-1.917951219252080453e+00,1.239972638325818188e+01,1.097164340958654627e+01,2.348318135638189030e+00,2.098970527158586119e+00,2.164848703706649502e+00,1.638580548940251802e+01,1.381455360417705158e+01
8.800000000000000000e+03,-2.186526180445476257e+03,-2.172863585486843885e+00,-1.978594852965294359e+00,-1.927286993453713126e+00,1.240381574366877082e+01,1.098673161384554930e+01,2.381162512185867719e+00,2.130787448862572209e+00,2.076957259701365466e+00,1.639931014764785289e+01,1.386432154040129028e+01
8.850000000000000000e+03,-2.187862425113314657e+03,-2.147088518864028295e+00,-2.047763263261834332e+00,-1.919688733152216553e+00,1.240789555349936713e+01,1.099897479843730608e+01,2.334463134644676252e+00,2.236884569201027073e+00,2.040780780965370411e+00,1.641295244024261279e+01,1.391036370676392764e+01
8.900000000000000000e+03,-2.189921960147361006e+03,-2.156439652261044504e+00,-2.075203803924394741e+00,-1.935184445732078817e+00,1.241522170974897143e+01,1.103285411826576379e+01,2.286155997797916228e+00,2.306035722237890440e+00,2.052961971367894378e+00,1.642974837998382043e+01,1.395735032304506973e+01
8.950000000000000000e+03,-2.192443145260993333e+03,-2.108079545542252742e+00,-2.032064337979103019e+00,-2.021907550011293520e+00,1.242499155698259017e+01,1.107232734119403617e+01,2.186720007208470928e+00,2.332511680187331571e+00,2.128432875061852414e+00,1.644831727742814920e+01,1.400475497071233733e+01
9.000000000000000000e+03,-2.194298734195270299e+03,-1.979082326176955897e+00,-1.961225105416422920e+00,-2.155401394778319712e+00,1.243185683614649584e+01,1.109268277771280076e+01,2.090948224406671940e+00,2.275107068924882459e+00,2.244968229276327332e+00,1.646386331418520754e+01,1.404836236405320804e+01
9.050000000000000000e+03,-2.195460293377006110e+03,-1.801355591272536971e+00,-2.037496917656735018e+00,-2.247048952326624160e+00,1.243552864859096196e+01,1.109987695049525058e+01,2.009700304129947934e+00,2.278746901326477392e+00,2.317685649296229666e+00,1.647664056865264470e+01,1.408867242754275040e+01
9.100000000000000000e+03,-2.196883462255311315e+03,-1.750349281263884560e+00,-2.213663414407371910e+00,-2.165096295032960416e+00,1.244042930444259021e+01,1.111512837124896436e+01,1.997359420440389721e+00,2.277120172302778744e+00,2.360322146317380465e+00,1.649027695592411646e+01,1.413291024454933975e+01
9.150000000000000000e+03,-2.199024268840133118e+03,-1.970664860152636422e+00,-2.235437872375396040e+00,-1.969447256635720844e+00,1.244865541950262156e+01,1.115050451450911773e+01,2.144422986063011294e+00,2.224378517198558391e+00,2.296506142993112398e+00,1.650692323864976885e+01,1.418445422355638463e+01
9.200000000000000000e+03,-2.201253590845188228e+03,-2.185584605992874518e+00,-2.044409138486166899e+00,-1.926393029786953592e+00,1.245769448981689642e+01,1.117946626771133545e+01,2.255514389876694725e+00,2.143706419206319769e+00,2.256630225661731881e+00,1.652363140503938510e+01,1.423843612713864992e+01
9.250000000000000000e+03,-2.202783564746060620e+03,-2.202287652964729503e+00,-1.878774831792506150e+00,-2.023982379624624794e+00,1.246302026671554408e+01,1.119495448296523321e+01,2.312074350818257962e+00,2.055866365740118606e+00,2.261120425372680209e+00,1.653732280554829259e+01,1.428724972745174071e+01
9.300000000000000000e+03,-2.203803713838917247e+03,-2.144844279859921876e+00,-1.897489555198420108e+00,-2.070757922502650228e+00,1.246579007467208555e+01,1.120269324727868643e+01,2.328264143992187840e+00,2.067963829768678874e+00,2.235592778994474727e+00,1.654871062489441513e+01,1.433346915082355544e+01
9.350000000000000000e+03,-2.205176071638323265e+03,-2.173694225402261537e+00,-1.946519148065075866e+00,-2.034076685738095858e+00,1.246996921961406990e+01,1.122405275845730621e+01,2.375232092879345558e+00,2.088646897144699199e+00,2.192258949870666385e+00,1.656143387291468372e+01,1.438385486544768632e+01
9.400000000000000000e+03,-2.207214790167362025e+03,-2.209132450754548671e+00,-1.938442363834463444e+00,-2.041045022707601131e+00,1.247735845582838188e+01,1.126522182266159078e+01,2.406528827824847117e+00,2.157009033213516780e+00,2.114167919448092903e+00,1.657704376398117674e+01,1.443514368063466868e+01
9.450000000000000000e+03,-2.209311272404403098e+03,-2.041365308861907923e+00,-1.969548520273842973e+00,-2.140809894101215249e+00,1.248539261122700950e+01,1.129518586633848365e+01,2.276626440144836394e+00,2.250532064694690693e+00,2.132626715079308344e+00,1.659307668662059854e+01,1.448323739480810346e+01
9.500000000000000000e+03,-2.210630998253398502e+03,-1.837388632832327673e+00,-2.156878767436067434e+00,-2.115199876414880276e+00,1.248998839736677091e+01,1.130698963534946344e+01,2.175866979364545095e+00,2.340466577423691685e+00,2.120806035451648697e+00,1.660594587426230362e+01,1.452612746324983384e+01
9.550000000000000000e+03,-2.211746167075906669e+03,-1.820558433150305522e+00,-2.366639580043433888e+00,-1.918743987347274471e+00,1.249359667349508562e+01,1.131103394974308785e+01,2.085388841270733984e+00,2.490945322261681749e+00,2.057659757833516956e+00,1.661797481192476056e+01,1.456421432200697019e+01
9.600000000000000000e+03,-2.213174025470359993e+03,-1.986154708509214828e+00,-2.328679083575419639e+00,-1.841884955721273309e+00,1.249842376267427468e+01,1.132732858518255092e+01,2.053310176552400002e+00,2.469894584761173739e+00,2.141767833963167167e+00,1.663135586806658495e+01,1.460520901748149747e+01
9.650000000000000000e+03,-2.215275300516412244e+03,-2.118104830039686526e+00,-2.127947623820012790e+00,-1.947272253857367685e+00,1.250625284777433777e+01,1.135951301927276447e+01,2.086143634186374829e+00,2.345667043382729577e+00,2.252850736579649293e+00,1.664740133068632844e+01,1.465652656665429809e+01
9.700000000000000000e+03,-2.217292926420081585e+03,-2.103522799655139774e+00,-1.937010430854467113e+00,-2.118674449502246926e+00,1.251345681001068222e+01,1.138909502451766187e+01,2.076537741971112627e+00,2.187198268297399384e+00,2.404390507767044216e+00,1.666294743486842478e+01,1.471063133731542472e+01
9.750000000000000000e+03,-2.218511903502891528e+03,-2.061970895073951926e+00,-1.830102015524563974e+00,-2.221237157534707407e+00,1.251694336998314760e+01,1.140204397697989513e+01,2.152603200862096333e+00,2.024321332766127579e+00,2.466414149529520206e+00,1.667525005957956452e+01,1.475603508675927245e+01
9.800000000000000000e+03,-2.219514650660042662e+03,-2.053381552255968856e+00,-1.831480719264211299e+00,-2.243936947331464982e+00,1.251937957581095873e+01,1.140739526069878096e+01,2.233785647378162320e+00,1.972272731667651158e+00,2.448592572820020852e+00,1.668645318305806313e+01,1.479791132648688468e+01
9.850000000000000000e+03,-2.221004582435598422e+03,-2.102534172758146358e+00,-1.862117780728241190e+00,-2.212654767110427745e+00,1.252410014274681060e+01,1.142519204266720578e+01,2.375980383190614553e+00,1.930841857008649853e+00,2.373836506413242731e+00,1.669957264620500226e+01,1.484377959369997768e+01
9.900000000000000000e+03,-2.223038337310385032e+03,-2.112033592862211151e+00,-1.959983860542712009e+00,-2.124566929628824319e+00,1.253120144120741131e+01,1.145881117524987403e+01,2.463673492104087259e+00,2.047775750063050459e+00,2.182119653765381972e+00,1.671508449457190792e+01,1.489242291590597667e+01
9.950000000000000000e+03,-2.224820998877608417e+03,-2.030708456630480274e+00,-2.110882963913340404e+00,-2.017094276348361692e+00,1.253728996635739179e+01,1.148829559913389176e+01,2.402224858649705919e+00,2.210610549120809676e+00,2.061245398252637084e+00,1.672957423934508014e+01,1.494079477883585128e+01
1.000000000000000000e+04,-2.225999287014836682e+03,-2.008148451321158490e+00,-2.280867853191501204e+00,-1.830519991138519709e+00,1.254080353507345968e+01,1.149718684071308417e+01,2.360073273784639269e+00,2.371619291532134799e+00,1.922798682389411651e+00,1.674148442048607421e+01,1.498299448088414465e+01
1.005000000000000000e+04,-2.226949676393982827e+03,-2.101948442316341925e+00,-2.339322983843303394e+00,-1.682340308193563505e+00,1.254339499099063282e+01,1.150183488377686203e+01,2.259872744883725471e+00,2.520450769953078929e+00,1.879261485554748479e+00,1.675249065457774122e+01,1.502015171753604861e+01
1.010000000000000000e+04,-2.228431455001543782e+03,-2.216849501237002418e+00,-2.171778393404258267e+00,-1.791455231100392842e+00,1.254843561769109961e+01,1.152071558200838908e+01,2.186697483114868668e+00,2.485557478348592308e+00,2.022342140555403844e+00,1.676554529840262830e+01,1.506293668906993055e+01
1.015000000000000000e+04,-2.230408344406457218e+03,-2.119895417511779456e+00,-2.000293972110242180e+00,-2.081448777134122796e+00,1.255609055383217765e+01,1.155002290962188916e+01,2.068148095368745665e+00,2.419792729727824554e+00,2.217496388228533455e+00,1.678040433742818394e+01,1.511474324541490333e+01
1.020000000000000000e+04,-2.232131549314925905e+03,-1.895102694704451585e+00,-1.966879133085434717e+00,-2.290198265863190752e+00,1.256231522525952649e+01,1.157098326520628540e+01,1.928518745322912897e+00,2.304920763832708275e+00,2.446039124665262410e+00,1.679431573858363080e+01,1.516533194151267772e+01
1.025000000000000000e+04,-2.233120651776847808e+03,-1.838814229899687458e+00,-1.986352673096983379e+00,-2.301406215885524187e+00,1.256483665991411947e+01,1.158063332706719528e+01,1.973129097794676046e+00,2.168735322626848205e+00,2.523524641519551803e+00,1.680528416905039535e+01,1.521070247954527410e+01
1.030000000000000000e+04,-2.234111281235818751e+03,-1.899198448860847321e+00,-1.968695472522255852e+00,-2.282859708203844207e+00,1.256720130547801162e+01,1.158835010381805120e+01,2.059668699736912245e+00,2.075465750151044286e+00,2.543467951857734111e+00,1.681597789314693259e+01,1.525540334962419742e+01
1.035000000000000000e+04,-2.235566521272729460e+03,-1.981935829144844341e+00,-1.952512646494792392e+00,-2.257322007453805846e+00,1.257159646365171390e+01,1.161198997364587449e+01,2.237552501170693375e+00,1.955539836180712143e+00,2.509274852300480863e+00,1.682860379035462373e+01,1.530113705602512653e+01
1.040000000000000000e+04,-2.237524714217662222e+03,-2.069254077734948183e+00,-2.033044581970595566e+00,-2.103114928303481346e+00,1.257853476295458250e+01,1.164299730882290085e+01,2.410488018999968229e+00,1.989980653755586859e+00,2.308974602454535674e+00,1.684350167878671556e+01,1.534713890447185669e+01
1.045000000000000000e+04,-2.239133169212695066e+03,-2.176059471015424851e+00,-2.091946088556026151e+00,-1.889460491182225255e+00,1.258406405914119297e+01,1.166208018215755793e+01,2.501814066588138985e+00,2.071648272124799295e+00,2.111114385208795241e+00,1.685707435569271695e+01,1.539188532957617639e+01
1.050000000000000000e+04,-2.240150330424709864e+03,-2.305625977598317000e+00,-2.082327662455934814e+00,-1.737566748969924024e+00,1.258668818610587437e+01,1.166847362901006768e+01,2.564764646784847280e+00,2.181335670710852437e+00,1.919805465352329765e+00,1.686835383896557872e+01,1.543016836263238645e+01
1.055000000000000000e+04,-2.241107964357150649e+03,-2.339161682247701712e+00,-2.038472378787167472e+00,-1.771849991325925577e+00,1.258899888051291782e+01,1.167500567044231197e+01,2.475338332479577463e+00,2.325070989646651931e+00,1.883786760469378541e+00,1.687921199860019428e+01,1.546679358961610262e+01
1.060000000000000000e+04,-2.242602492013544179e+03,-2.231531328854482688e+00,-2.007532744331571806e+00,-1.962964303306908853e+00,1.259379259375876359e+01,1.169766261281820086e+01,2.324896212293024789e+00,2.401108521881057278e+00,1.990750512902015323e+00,1.689201585281854534e+01,1.550950474497777343e+01
1.065000000000000000e+04,-2.244485732184281460e+03,-1.994792233773161838e+00,-2.063661921062314164e+00,-2.149410267511199457e+00,1.260071662157596784e+01,1.172567079745170915e+01,2.109825312697826138e+00,2.477764623889127993e+00,2.133772180361899196e+00,1.690616878526464717e+01,1.555702913339833060e+01
1.070000000000000000e+04,-2.245926806448320804e+03,-1.777349637653445669e+00,-2.153640949497320101e+00,-2.224959962431695804e+00,1.260555476627372684e+01,1.174340900327282178e+01,1.930003036742053091e+00,2.459899216796273880e+00,2.304971842421684070e+00,1.691866126548854510e+01,1.560356352633274568e+01
1.075000000000000000e+04,-2.246813836253067620e+03,-1.746760186503238277e+00,-2.218516051134684641e+00,-2.173391686695675062e+00,1.260766549227498423e+01,1.174916869050586676e+01,1.916266559219369725e+00,2.388410369081364948e+00,2.383498953004009380e+00,1.692871943644946597e+01,1.564791556684051166e+01
1.080000000000000000e+04,-2.247726783354222789e+03,-1.859961868633652315e+00,-2.182670513495419407e+00,-2.124204328965014099e+00,1.260991497922499960e+01,1.175501184600173232e+01,1.977343988096115224e+00,2.288789790634561339e+00,2.437883235208078592e+00,1.693873863409995195e+01,1.569247608136216954e+01
1.085000000000000000e+04,-2.249095857526218424e+03,-1.995484390667264796e+00,-2.077878046372215515e+00,-2.138543294776089176e+00,1.261427975354337860e+01,1.177518679201803842e+01,2.114975129356029715e+00,2.139989517658039908e+00,2.474560928286706485e+00,1.695053655848892760e+01,1.573908313191586394e+01
1.090000000000000000e+04,-2.250813327586910418e+03,-2.092488548702661433e+00,-2.023424757186904621e+00,-2.096682259997960873e+00,1.262012463421523734e+01,1.180572900132630032e+01,2.262500313762911386e+00,2.057360193655565439e+00,2.411461724055253164e+00,1.696364062918888749e+01,1.578712286440078039e+01
1.095000000000000000e+04,-2.252174968427450040e+03,-2.215596306895645906e+00,-1.963901245496582293e+00,-1.992871214124296575e+00,1.262440180457589101e+01,1.182592418826330771e+01,2.389172543128392334e+00,2.012628964632984907e+00,2.308306771620872944e+00,1.697538110645512432e+01,1.583137402914601388e+01
1.100000000000000000e+04,-2.253046005302374397e+03,-2.329513012304642139e+00,-1.843565447385723477e+00,-1.968827267272853510e+00,1.262653904415530626e+01,1.183071849118380037e+01,2.496315949648049148e+00,1.990490282325580784e+00,2.206751002955273044e+00,1.698534082261083711e+01,1.586913061931690905e+01
1.105000000000000000e+04,-2.253880881970881092e+03,-2.293078636896850764e+00,-1.796585741602669151e+00,-2.075960426846895857e+00,1.262855994210775989e+01,1.183548396041724260e+01,2.504935983749894568e+00,2.048112243035247193e+00,2.157336367443441372e+00,1.699516673102311870e+01,1.590758551017380462e+01
1.110000000000000000e+04,-2.255255706429210477e+03,-2.124724667220027285e+00,-1.932314289218504344e+00,-2.155486302914939589e+00,1.263308633383086743e+01,1.185299726732726100e+01,2.428084334101904052e+00,2.182646762499956594e+00,2.125453217197324385e+00,1.700689492341256326e+01,1.595182304361742354e+01
1.115000000000000000e+04,-2.256929268859822969e+03,-1.977657741263915137e+00,-2.152701054187994067e+00,-2.085107059976059940e+00,1.263901813537306928e+01,1.187976067424743398e+01,2.317357950958209845e+00,2.350167519220346612e+00,2.071368424198885005e+00,1.701980578863716076e+01,1.599771466740647519e+01
1.120000000000000000e+04,-2.258275828264776919e+03,-1.930298943605981865e+00,-2.285746631181009292e+00,-1.957612349416373299e+00,1.264327534149162169e+01,1.189816701744697802e+01,2.210034661753121021e+00,2.470584930358250109e+00,2.036686815100093639e+00,1.703143697067806528e+01,1.604161640676476708e+01
1.125000000000000000e+04,-2.259100665267873865e+03,-1.946411188653453195e+00,-2.310051887892913047e+00,-1.896881849247544327e+00,1.264505654691191339e+01,1.190394727450246215e+01,2.124837783172687011e+00,2.510983689997243307e+00,2.071404821723059175e+00,1.704093972595918771e+01,1.608236861847343135e+01
1.130000000000000000e+04,-2.259929321531820278e+03,-1.997262456203134473e+00,-2.264172932461247623e+00,-1.912127652657187760e+00,1.264680304147286272e+01,1.190985863155497171e+01,2.082931545471471857e+00,2.485588504682511690e+00,2.150299989529823819e+00,1.705039845562751211e+01,1.612299477757077071e+01
1.135000000000000000e+04,-2.261186244276368598e+03,-2.040668061284907520e+00,-2.165680857821365990e+00,-2.011782213982288958e+00,1.265055833687581632e+01,1.192953729087039427e+01,2.046748293920227724e+00,2.416701271660719907e+00,2.280659775245529985e+00,1.706160039632173309e+01,1.616810185993795912e+01
1.140000000000000000e+04,-2.262819442758211153e+03,-2.045951536902963053e+00,-2.039085706479176086e+00,-2.136382126252388325e+00,1.265616941862045053e+01,1.195336856301670991e+01,2.054593995332530287e+00,2.270226784009979237e+00,2.422575645899277319e+00,1.707412958517075552e+01,1.621656842458602554e+01
1.145000000000000000e+04,-2.264089146239222373e+03,-2.053219696511828563e+00,-1.935130335538546520e+00,-2.194592161522232576e+00,1.266000124028055929e+01,1.197151382121066554e+01,2.116716431780883312e+00,2.137551746460490509e+00,2.474972224354431205e+00,1.708518976665627065e+01,1.626011949865613815e+01
1.150000000000000000e+04,-2.264910565737552588e+03,-2.069536434176967976e+00,-1.841383994588515760e+00,-2.251016856161879520e+00,1.266177548075199866e+01,1.197891708157855639e+01,2.184812072281548723e+00,2.022641453485025664e+00,2.508773933341168938e+00,1.709451179219715655e+01,1.629726433938264663e+01
1.155000000000000000e+04,-2.265676082742156723e+03,-2.053496978457689970e+00,-1.818421357637777902e+00,-2.300641527904513151e+00,1.266326182791867794e+01,1.198526383413993379e+01,2.295552007506738157e+00,1.951412215376949311e+00,2.479005290361039560e+00,1.710358636253444686e+01,1.633496607533027500e+01
1.160000000000000000e+04,-2.266836161858128889e+03,-2.015189474400376657e+00,-1.955267543848459688e+00,-2.244647457433317062e+00,1.266665502505086316e+01,1.200346459541796307e+01,2.370369438785882021e+00,2.012244107056615050e+00,2.367147761162262221e+00,1.711415723777558995e+01,1.637760735751757935e+01
1.165000000000000000e+04,-2.268394001344487151e+03,-2.064054684181788613e+00,-2.118088925790419630e+00,-2.043387479245472260e+00,1.267227495531040482e+01,1.202457749659189368e+01,2.454484587705550780e+00,2.098795258477717862e+00,2.203188501629466334e+00,1.712621548695100415e+01,1.642362454791199156e+01
1.170000000000000000e+04,-2.269690938162183102e+03,-2.191289204726091011e+00,-2.175340093743978187e+00,-1.818675915496759332e+00,1.267658455354113478e+01,1.204083281127073057e+01,2.519363651153383898e+00,2.222083671811523775e+00,1.994794077830051249e+00,1.713733080132785602e+01,1.646797395109290107e+01
1.175000000000000000e+04,-2.270497658603347190e+03,-2.260537528179130895e+00,-2.134693304804020197e+00,-1.766098897444410953e+00,1.267836827841344061e+01,1.204832126364334854e+01,2.470990861615690815e+00,2.328224504967046027e+00,1.925323902534536780e+00,1.714643316379984483e+01,1.650762950639865068e+01
1.180000000000000000e+04,-2.271227634051701443e+03,-2.227361121778345776e+00,-2.108535474072667615e+00,-1.840721444476741686e+00,1.267972006730921031e+01,1.205324377272600245e+01,2.393388312157738174e+00,2.402779411775886942e+00,1.935460960815706510e+00,1.715517634145392734e+01,1.654615131222947966e+01
1.185000000000000000e+04,-2.272339597175929157e+03,-2.117073288017967236e+00,-2.155129540851914882e+00,-1.945980096218276501e+00,1.268284131557616767e+01,1.206974007102232527e+01,2.222468046268075259e+00,2.525075400876687581e+00,2.006397239252319942e+00,1.716546716039433562e+01,1.658886359907333841e+01
1.190000000000000000e+04,-2.273855346294699302e+03,-1.999592915278906702e+00,-2.153540405046336481e+00,-2.076278074463573819e+00,1.268788054149033684e+01,1.209408883811947888e+01,2.047198909752656171e+00,2.521940603768180633e+00,2.191311336175275404e+00,1.717738760920960672e+01,1.663606400798652274e+01
1.195000000000000000e+04,-2.275162904520513621e+03,-1.897288232578103750e+00,-2.109560310291962448e+00,-2.189608968337713790e+00,1.269195933330789039e+01,1.211169245113747905e+01,1.955483636097238964e+00,2.447245377178144832e+00,2.341946891421046839e+00,1.718851208828042232e+01,1.668092702976354857e+01
1.200000000000000000e+04,-2.276024813977975555e+03,-1.804127418547171624e+00,-2.079197329857342957e+00,-2.281221690793022727e+00,1.269392387387259369e+01,1.211813051148882536e+01,1.882088585128352420e+00,2.340395598558364210e+00,2.503867497402259445e+00,1.719791719921726170e+01,1.671864629104866040e+01
1.205000000000000000e+04,-2.276729183519904836e+03,-1.813916620256687207e+00,-2.060940525602918960e+00,-2.299533205556455240e+00,1.269510575343395331e+01,1.212142318842110456e+01,1.967171703253640436e+00,2.169784355754938776e+00,2.596405124323205804e+00,1.720674918556989752e+01,1.675334786787822949e+01
1.210000000000000000e+04,-2.277793653050885041e+03,-1.929762121972977473e+00,-2.062592533295629860e+00,-2.225077888628563816e+00,1.269792656700249545e+01,1.213631580741976101e+01,2.131969409816376171e+00,2.070654313248567302e+00,2.555052186066618436e+00,1.721690719315668261e+01,1.679152462724521655e+01
1.215000000000000000e+04,-2.279255899608425352e+03,-2.105691358637978183e+00,-2.019941052276141846e+00,-2.107955535107947309e+00,1.270268925253046355e+01,1.216054943933352561e+01,2.327322506877538721e+00,1.972170068179349256e+00,2.468535728928376916e+00,1.722852290583404411e+01,1.683407517250154939e+01
1.220000000000000000e+04,-2.280591762151886087e+03,-2.290997644054447502e+00,-1.941639872866242955e+00,-1.969273274655618300e+00,1.270695734571193825e+01,1.217707886057089794e+01,2.541580114689592662e+00,1.936919004640828001e+00,2.273390658156429822e+00,1.723968377667313234e+01,1.687673704812220521e+01
1.225000000000000000e+04,-2.281428595213537847e+03,-2.375817895600676799e+00,-1.868679789105562872e+00,-1.922545690579053224e+00,1.270889344674483112e+01,1.218404698182984980e+01,2.614209818066053348e+00,2.008101419146063993e+00,2.115488327301318083e+00,1.724881019180297415e+01,1.691598160739237855e+01
1.230000000000000000e+04,-2.282075830579382455e+03,-2.319769763815823449e+00,-1.876019274968303119e+00,-1.981440455719077454e+00,1.270987522855625329e+01,1.218716096432549634e+01,2.594560825695898743e+00,2.113152717102710465e+00,2.036799604215558723e+00,1.725704755182229277e+01,1.695340113889175626e+01
1.235000000000000000e+04,-2.283056147485001020e+03,-2.175905592078009487e+00,-2.038580277598015300e+00,-2.006038273335271516e+00,1.271257424533316716e+01,1.219899835868592852e+01,2.480776850942978395e+00,2.318607585371095237e+00,1.968610966144489050e+00,1.726647599621422557e+01,1.699380348130621599e+01
1.240000000000000000e+04,-2.284401764778297547e+03,-2.052768718648015689e+00,-2.196765517077820196e+00,-1.984901371442176155e+00,1.271695328956547755e+01,1.221953073359756559e+01,2.302011607211694955e+00,2.489837678134478427e+00,1.985147032018873769e+00,1.727725239762580145e+01,1.703953637382964814e+01
1.245000000000000000e+04,-2.285656998524895243e+03,-1.964928825362139753e+00,-2.250647379455645414e+00,-1.997987336924529567e+00,1.272081567507796152e+01,1.223927559768281448e+01,2.150483910009431732e+00,2.560772105352583150e+00,2.055629357016287795e+00,1.728763753048799856e+01,1.708484959744382792e+01
1.250000000000000000e+04,-2.286538952247577527e+03,-1.861451419899275761e+00,-2.272860865115033047e+00,-2.046533067701397535e+00,1.272291944101235650e+01,1.224924922089667234e+01,1.999597403112147065e+00,2.574160525040984915e+00,2.174755703444279042e+00,1.729667868461423907e+01,1.712438286163675372e+01
1.255000000000000000e+04,-2.287157327107591300e+03,-1.829688314507976976e+00,-2.279737722393391675e+00,-2.069185205613716771e+00,1.272374001848973002e+01,1.225235214229862279e+01,1.928869443134888950e+00,2.505661829457241030e+00,2.314639417586264347e+00,1.730475593601716611e+01,1.716088659151094475e+01
1.260000000000000000e+04,-2.288025652318514403e+03,-1.922472715695964007e+00,-2.214960491897898898e+00,-2.077769991177281117e+00,1.272575129701201035e+01,1.226163163284030766e+01,1.968738490498234350e+00,2.379208636530903753e+00,2.421243241906023691e+00,1.731373727748199443e+01,1.719861320744035993e+01
1.265000000000000000e+04,-2.289315107759845432e+03,-2.050817762481040418e+00,-2.060672627323733241e+00,-2.129019221515884741e+00,1.272988059944386663e+01,1.227925808565963450e+01,2.069195193224788731e+00,2.207735346926511522e+00,2.506403374255171013e+00,1.732430458575818477e+01,1.723864085531637969e+01
1.270000000000000000e+04,-2.290619190609496400e+03,-2.130257755249501450e+00,-1.896106881224448149e+00,-2.192976495945913928e+00,1.273397913311806029e+01,1.229887418249741060e+01,2.200866619146444769e+00,2.037507393131960054e+00,2.535269990899237769e+00,1.733493705337765789e+01,1.727979950852335023e+01
1.275000000000000000e+04,-2.291508095111349121e+03,-2.156402709485913505e+00,-1.804662016154100490e+00,-2.226611903721483987e+00,1.273606195697133892e+01,1.231016449447519712e+01,2.326494174548787264e+00,1.941783625688392023e+00,2.490069394386850377e+00,1.734391771800289206e+01,1.731811936113062700e+01
1.280000000000000000e+04,-2.292136722280293725e+03,-2.139831607134476954e+00,-1.814812053814316206e+00,-2.226632802566039349e+00,1.273691304332598762e+01,1.231324472167762529e+01,2.414485363143005436e+00,1.940843386569703011e+00,2.401013061499421841e+00,1.735184801889920791e+01,1.735343101628126306e+01
1.285000000000000000e+04,-2.292898343637275048e+03,-2.118397800204954606e+00,-1.929690874919977706e+00,-2.165876875000197099e+00,1.273847487415993740e+01,1.232095311082988687e+01,2.478676754955203787e+00,2.018226509952917080e+00,2.278333013561668619e+00,1.736027904701377267e+01,1.739160586729548541e+01
1.290000000000000000e+04,-2.294095719652622392e+03,-2.136036952785973053e+00,-2.079856325606816103e+00,-2.025598245770306782e+00,1.274220388659536596e+01,1.233732879922516013e+01,2.512216653355014095e+00,2.161665359908683914e+00,2.117241237358831629e+00,1.737025190908687122e+01,1.743564226114211735e+01
1.295000000000000000e+04,-2.295337439458580320e+03,-2.159869482299518140e+00,-2.163194800276599494e+00,-1.905118108650500908e+00,1.274611338183837539e+01,1.235586045265846522e+01,2.470779003329659496e+00,2.305797721825054936e+00,2.009722989769366031e+00,1.738030120978426041e+01,1.748031255656956517e+01
1.300000000000000000e+04,-2.296263159245850602e+03,-2.147429225240039763e+00,-2.186136278946561262e+00,-1.865182696311138866e+00,1.274845259045903845e+01,1.236871539002216736e+01,2.400670947301564606e+00,2.395702574217821734e+00,1.974879044834764619e+00,1.738914088615652176e+01,1.752072878744980500e+01
1.305000000000000000e+04,-2.296864487776561873e+03,-2.101218478475836537e+00,-2.220896398784883985e+00,-1.865609842110864225e+00,1.274928031189040034e+01,1.237272292306976240e+01,2.293111973991438290e+00,2.492494225553715914e+00,1.980306706718301779e+00,1.739676690285784133e+01,1.755711406251664641e+01
1.310000000000000000e+04,-2.297547925074556133e+03,-2.073681926462977554e+00,-2.224483258140068198e+00,-1.911370031622422472e+00,1.275045310047890723e+01,1.237918345364610850e+01,2.172716237758945734e+00,2.526872542857184101e+00,2.078701633045266117e+00,1.740468442296713647e+01,1.759337053370438753e+01
1.315000000000000000e+04,-2.298578739255574874e+03,-2.066818836419531902e+00,-2.159273336739547577e+00,-2.013933428710208418e+00,1.275332312962804870e+01,1.239538119774263336e+01,2.108118727730192266e+00,2.486502582974759790e+00,2.201118532524476645e+00,1.741387306730092632e+01,1.763314362930730894e+01
1.320000000000000000e+04,-2.299828499990270302e+03,-1.994354506672579852e+00,-2.077847934366798377e+00,-2.166806395282284914e+00,1.275734581162035930e+01,1.241259325947455494e+01,2.020407009033371448e+00,2.422821171346979163e+00,2.352894610464569158e+00,1.742382629281528850e+01,1.767511099981997802e+01
1.325000000000000000e+04,-2.300804399696541168e+03,-1.892273176954489600e+00,-2.029930337909837679e+00,-2.282577768776244298e+00,1.276007909804248897e+01,1.242492767122468145e+01,1.986219728809496488e+00,2.298503370976253013e+00,2.495221088467138415e+00,1.743274434467344491e+01,1.771377061860025393e+01
1.330000000000000000e+04,-2.301436556291891520e+03,-1.855463944058407977e+00,-2.047995228179387617e+00,-2.284693837096781532e+00,1.276107924455555676e+01,1.242984757527730721e+01,2.025799954009814829e+00,2.215980071382248617e+00,2.529781338136985358e+00,1.744039313755708775e+01,1.774835672597467706e+01
1.335000000000000000e+04,-2.302050090517710487e+03,-1.915542967668445007e+00,-2.053811958939963933e+00,-2.235917234269475529e+00,1.276199620127431800e+01,1.243430252820028059e+01,2.102939107210856307e+00,2.129910994684252490e+00,2.547043844289732295e+00,1.744794180758149338e+01,1.778372522667491396e+01
1.340000000000000000e+04,-2.302999388581590665e+03,-2.055841652082353033e+00,-2.014598847304945206e+00,-2.166294534636387770e+00,1.276448306921995446e+01,1.244785130310112287e+01,2.281419395558992758e+00,2.023403027082007366e+00,2.492185274870483802e+00,1.745678947787137147e+01,1.782367399390062701e+01
1.345000000000000000e+04,-2.304212192865155430e+03,-2.185901227202357688e+00,-1.981872612852856985e+00,-2.075729863085923999e+00,1.276826939282946505e+01,1.246548634303585956e+01,2.436378495033344027e+00,2.005704130191598988e+00,2.359652407870358459e+00,1.746656922259147748e+01,1.786709649057943139e+01
1.350000000000000000e+04,-2.305272698570543525e+03,-2.272106125300195956e+00,-1.942731634406210661e+00,-2.001027948709908078e+00,1.277132274270155676e+01,1.247996566077561553e+01,2.534097293707194609e+00,2.013831359743154525e+00,2.240801539712274693e+00,1.747575450318364432e+01,1.790912935791557814e+01
1.355000000000000000e+04,-2.305950508565495511e+03,-2.302200212401292134e+00,-1.934354076929324817e+00,-1.954145053357668527e+00,1.277250601249295237e+01,1.248618463561884973e+01,2.594919577092658081e+00,2.081123978033084132e+00,2.099382399384405407e+00,1.748352806975178098e+01,1.794584639179885244e+01
1.360000000000000000e+04,-2.306531839641318129e+03,-2.258724972096361583e+00,-2.004836426319895892e+00,-1.938574011253173524e+00,1.277323712499052277e+01,1.248895266871578436e+01,2.546015236156865313e+00,2.233486919640776502e+00,2.001809512148450487e+00,1.749098381506111721e+01,1.797988709108113881e+01
1.365000000000000000e+04,-2.307378455974345798e+03,-2.192132314688038708e+00,-2.095619422791911379e+00,-1.943716637774769662e+00,1.277524418931460204e+01,1.249930842681465393e+01,2.444943935809952507e+00,2.378523270396800449e+00,1.974478084548650925e+00,1.749938139107894486e+01,1.801621040781966698e+01
1.370000000000000000e+04,-2.308532418227361177e+03,-2.086953511761499236e+00,-2.169334566367068007e+00,-1.990530220660951199e+00,1.277868636958010740e+01,1.251722928304417159e+01,2.291515544838421459e+00,2.510827483587582787e+00,2.004805853277577654e+00,1.750890636240340115e+01,1.805591449929967851e+01
1.375000000000000000e+04,-2.309636364968368525e+03,-1.929224224836511681e+00,-2.238000423561601337e+00,-2.060092050954203113e+00,1.278201980867624243e+01,1.253341075152506789e+01,2.102463180982970137e+00,2.577622405363958258e+00,2.118269636107960263e+00,1.751818040494377726e+01,1.809524419797831385e+01
1.380000000000000000e+04,-2.310374716798117788e+03,-1.832258762998676849e+00,-2.294404985719232570e+00,-2.068179315157690823e+00,1.278359262433158783e+01,1.254034072590008897e+01,1.982564892163767301e+00,2.567142768385338503e+00,2.234718391950905048e+00,1.752602455834111694e+01,1.813077170880147193e+01
1.385000000000000000e+04,-2.310903152186578609e+03,-1.865058630835183084e+00,-2.274076196637006664e+00,-2.058369027175195765e+00,1.278415533073136245e+01,1.254192915868882885e+01,1.946707421066340871e+00,2.492907995877338578e+00,2.346214719302688767e+00,1.753305057966827718e+01,1.816427442477851173e+01
1.390000000000000000e+04,-2.311653453365707719e+03,-1.961565715862293890e+00,-2.153427863101105011e+00,-2.113863714895997781e+00,1.278587344533851677e+01,1.254808138013101093e+01,1.990871344870345672e+00,2.340867741688920312e+00,2.470999385229426526e+00,1.754089162155942816e+01,1.820043480051598550e+01
1.395000000000000000e+04,-2.312704944299937779e+03,-2.041216657932544365e+00,-2.011695682769728322e+00,-2.194401059828476885e+00,1.278897464031285480e+01,1.256344553523552854e+01,2.097625518590931826e+00,2.164783137107309852e+00,2.551145695553771464e+00,1.754979404439178836e+01,1.824088603309306222e+01
1.400000000000000000e+04,-2.313801915817005465e+03,-2.097559760941687390e+00,-1.914694993647324095e+00,-2.224530141740589162e+00,1.279221997397668176e+01,1.258156108104045146e+01,2.226608432474705968e+00,2.037297132056897553e+00,2.545299629804973485e+00,1.755879613136486839e+01,1.828242948025809156e+01
1.405000000000000000e+04,-2.314610256384607510e+03,-2.140647550852894376e+00,-1.857127833948871265e+00,-2.208831637680855220e+00,1.279411413464987923e+01,1.259140614910311484e+01,2.344502807606806183e+00,1.966067174029983322e+00,2.484199891715062058e+00,1.756673084603696822e+01,1.832071842279178853e+01
1.410000000000000000e+04,-2.315146727719199589e+03,-2.169689776462671471e+00,-1.855555482290286218e+00,-2.173493526596511405e+00,1.279472438078240160e+01,1.259358567255356220e+01,2.457957904176986563e+00,1.955769806011942391e+00,2.377265917914458182e+00,1.757369504211666467e+01,1.835552433183939058e+01
1.415000000000000000e+04,-2.315786851563627806e+03,-2.179372901460826295e+00,-1.934195798837369917e+00,-2.107637754039525024e+00,1.279587376694590617e+01,1.259798001915206989e+01,2.523212871574188387e+00,2.043699372269935477e+00,2.235423394507984440e+00,1.758104333796099183e+01,1.839058170834870864e+01
1.420000000000000000e+04,-2.316738652663458197e+03,-2.178250906397182884e+00,-2.041011710808435797e+00,-2.028199038030787715e+00,1.279848721747712226e+01,1.261036025947622008e+01,2.526752337342457633e+00,2.173393776424978885e+00,2.116778313926743760e+00,1.758957320919736134e+01,1.842865892288300245e+01
1.425000000000000000e+04,-2.317857418762709585e+03,-2.152687090834844774e+00,-2.143158642646277645e+00,-1.949724622293599774e+00,1.280185543270444448e+01,1.262773326025766174e+01,2.481117431048434518e+00,2.317607789010517561e+00,2.018009728686428694e+00,1.759864506650824012e+01,1.846785402659505237e+01
1.430000000000000000e+04,-2.318733604489214940e+03,-2.104409677247714328e+00,-2.225972781899103303e+00,-1.886424763388903081e+00,1.280406439104553940e+01,1.264068860724282217e+01,2.368733772735199139e+00,2.451158387479886347e+00,1.983875890980346890e+00,1.760680524856397255e+01,1.850408105243713663e+01
1.435000000000000000e+04,-2.319311058704192874e+03,-2.090878052704475465e+00,-2.244540473525038493e+00,-1.866093613941109730e+00,1.280487252371045592e+01,1.264424549365159045e+01,2.268357476560928454e+00,2.507545023145601348e+00,2.020889209662430908e+00,1.761383607713020893e+01,1.853724117583334419e+01
1.440000000000000000e+04,-2.319865998690841934e+03,-2.089423858907541565e+00,-2.203011045885127306e+00,-1.922812857086282357e+00,1.280563256298863273e+01,1.264695145922410902e+01,2.181071649371942200e+00,2.521824101505610649e+00,2.102746229774074660e+00,1.762074973544154588e+01,1.857061532058155251e+01
1.445000000000000000e+04,-2.320696596029772081e+03,-2.045124681650163367e+00,-2.135580438614510079e+00,-2.064928811803835806e+00,1.280775679528362332e+01,1.265575711261403136e+01,2.086980304220698024e+00,2.474629842255688494e+00,2.260154691629389756e+00,1.762866006608247815e+01,1.860740613533114640e+01
1.450000000000000000e+04,-2.321759295396551806e+03,-1.973095183755713578e+00,-2.088326256313785656e+00,-2.189867806348571033e+00,1.281100339883212946e+01,1.267138068479713731e+01,2.053877237916021947e+00,2.380342840787948333e+00,2.392433531921756451e+00,1.763730521170482035e+01,1.864785155050357801e+01
1.455000000000000000e+04,-2.322662198729300599e+03,-1.923463774163296058e+00,-2.078418836292726724e+00,-2.227028512024393780e+00,1.281339405847942992e+01,1.268631569589063979e+01,2.050575129462415713e+00,2.309625553409924148e+00,2.457144895309554933e+00,1.764529609246840991e+01,1.868760114399706040e+01
1.460000000000000000e+04,-2.323286893407931075e+03,-1.938832422483371287e+00,-2.048044833986812030e+00,-2.224028811635931913e+00,1.281451472444724082e+01,1.269198873550261197e+01,2.093769544583164777e+00,2.215844042270167513e+00,2.498642077236805648e+00,1.765222437349404672e+01,1.872323808996762651e+01
1.465000000000000000e+04,-2.323787804034348937e+03,-1.983472223484406216e+00,-2.017402187714187445e+00,-2.210867477026392525e+00,1.281507462959504196e+01,1.269373218082367671e+01,2.185412114569321052e+00,2.140276174365021156e+00,2.484043749935540113e+00,1.765873613754991922e+01,1.875725373179422562e+01
1.470000000000000000e+04,-2.324460497921992555e+03,-2.035714650713948082e+00,-2.028999280830186880e+00,-2.174317061337511792e+00,1.281643485915074443e+01,1.270075182350382548e+01,2.270801585645843446e+00,2.112281774621848296e+00,2.441056527898267881e+00,1.766582802535961960e+01,1.879365765836215729e+01
1.475000000000000000e+04,-2.325443453977626177e+03,-2.124163089927395998e+00,-2.032243459721084999e+00,-2.099352293775444966e+00,1.281930453922604407e+01,1.271494183101040854e+01,2.371906427172215448e+00,2.093901066349736162e+00,2.367295830176237459e+00,1.767399663333470983e+01,1.883244123007689907e+01
1.480000000000000000e+04,-2.326405224171293412e+03,-2.207533970833948089e+00,-2.004858107029974246e+00,-2.028388052067917169e+00,1.282205976339646369e+01,1.272967929286613220e+01,2.453040867439670869e+00,2.103307495605263977e+00,2.270052667418325676e+00,1.768211841207824619e+01,1.887055474198835370e+01
1.485000000000000000e+04,-2.327119691750565835e+03,-2.241897730200955952e+00,-1.980016335358117718e+00,-1.994783469035362522e+00,1.282361323008993281e+01,1.273739323878142748e+01,2.487821474258756105e+00,2.134550816732983858e+00,2.192173374171853872e+00,1.768936067198823636e+01,1.890525645445491776e+01
1.490000000000000000e+04,-2.327612780397859751e+03,-2.239150558653259182e+00,-1.983716968812122117e+00,-1.986668191565763353e+00,1.282412095294259657e+01,1.273912477787923692e+01,2.489769290485350783e+00,2.191003579720770311e+00,2.130167237013291359e+00,1.769580932403493634e+01,1.893698196500668018e+01
1.495000000000000000e+04,-2.328198804447053135e+03,-2.200023743513296548e+00,-2.022347512156688065e+00,-2.008196437208540353e+00,1.282503310997713797e+01,1.274363724090069994e+01,2.448245179392807280e+00,2.280496133070612608e+00,2.093276562521712236e+00,1.770259698862071929e+01,1.896972021920351636e+01
1.500000000000000000e+04,-2.329084663795559663e+03,-2.107836842856711357e+00,-2.104160189472783937e+00,-2.042492837706171738e+00,1.282739457450432319e+01,1.275615739204484989e+01,2.354012268763178817e+00,2.386194954762298259e+00,2.094656148708226695e+00,1.771044877609702439e+01,1.900633293915110400e+01
1.505000000000000000e+04,-2.330089298620927821e+03,-2.009843893281792138e+00,-2.202474737787853076e+00,-2.037497451472447096e+00,1.283037518110274178e+01,1.277135858740127006e+01,2.244627425192681880e+00,2.467375025954987144e+00,2.122166081212122801e+00,1.771869464773221736e+01,1.904513626257982040e+01
1.510000000000000000e+04,-2.330876976981244297e+03,-1.969610834133998845e+00,-2.249559342915099958e+00,-2.005566520343035730e+00,1.283234157111774820e+01,1.278072385051589954e+01,2.160086695320994288e+00,2.503863529121687304e+00,2.158616908805758516e+00,1.772612457065401159e+01,1.908227995761703610e+01
1.515000000000000000e+04,-2.331406886857304016e+03,-1.960434292497642783e+00,-2.227833947916106005e+00,-2.022752225640508605e+00,1.283305682243206469e+01,1.278339493352791401e+01,2.088971781081109480e+00,2.489471554549964161e+00,2.237561792143473838e+00,1.773260981677592696e+01,1.911621360190491359e+01
1.520000000000000000e+04,-2.331916307610042622e+03,-1.961880922220379464e+00,-2.182417676581045463e+00,-2.079739417447291849e+00,1.283364891568991339e+01,1.278582490278183315e+01,2.063774363149088131e+00,2.416575626307624347e+00,2.342643179418070432e+00,1.773900166014561108e+01,1.914974278283906273e+01
1.525000000000000000e+04,-2.332677915832168765e+03,-1.996416931066180345e+00,-2.132309137930319398e+00,-2.120913283821386663e+00,1.283540972850514628e+01,1.279622179845896035e+01,2.090714878216323847e+00,2.331250933227221100e+00,2.415196272007066991e+00,1.774625221293307931e+01,1.918581245022934212e+01
1.530000000000000000e+04,-2.333635231760029910e+03,-2.051427003216891087e+00,-2.045559167538352430e+00,-2.159616988039075647e+00,1.283815214932834436e+01,1.281175771912770855e+01,2.142981969929845132e+00,2.225365956922483957e+00,2.473418110484661536e+00,1.775416736836846354e+01,1.922374270810614405e+01
1.535000000000000000e+04,-2.334506615650455842e+03,-2.094863417876660083e+00,-1.945884376052986697e+00,-2.196246451010293033e+00,1.284056633188272478e+01,1.282258879841995380e+01,2.233693003047585446e+00,2.111939730742568244e+00,2.487263712084032186e+00,1.776174347917822871e+01,1.926008527700211914e+01
1.540000000000000000e+04,-2.335094172491093104e+03,-2.101030528309661083e+00,-1.902174485441898710e+00,-2.210624089008716542e+00,1.284160022783046706e+01,1.282673534627223866e+01,2.310163334363142695e+00,2.061876331136066387e+00,2.450035758918680528e+00,1.776831876023016221e+01,1.929271523979019776e+01
1.545000000000000000e+04,-2.335552803418708663e+03,-2.100226942558842680e+00,-1.925577772626550388e+00,-2.193013133359118072e+00,1.284198891571690737e+01,1.282798354461723278e+01,2.375604176682136970e+00,2.055743780978249280e+00,2.393262115195886608e+00,1.777442590323472515e+01,1.932364911398867235e+01
1.550000000000000000e+04,-2.336199568785926658e+03,-2.121582995663221283e+00,-1.994983225329965970e+00,-2.126416217947679321e+00,1.284326828307326274e+01,1.283447276661525294e+01,2.444216453776382636e+00,2.104194735993805576e+00,2.288715479553615761e+00,1.778117898903622773e+01,1.935639618604791679e+01
1.555000000000000000e+04,-2.337087670603244987e+03,-2.144043950384225905e+00,-2.076055979055851264e+00,-2.038376374054214679e+00,1.284569164997820501e+01,1.284853895475161067e+01,2.463736464232617607e+00,2.199996107490184816e+00,2.182313772560963816e+00,1.778879826133323760e+01,1.939238577739200053e+01
1.560000000000000000e+04,-2.338002823567057021e+03,-2.160086553364661377e+00,-2.131796566405488313e+00,-1.956036671412315853e+00,1.284829653522832515e+01,1.286160734950918894e+01,2.448657445047984993e+00,2.287094701671025465e+00,2.106069119547111956e+00,1.779646864330154443e+01,1.942944664043177738e+01
1.565000000000000000e+04,-2.338676811661457123e+03,-2.167057336426752912e+00,-2.150584722255177716e+00,-1.904988888966951510e+00,1.284976135680656029e+01,1.286803216438489095e+01,2.404905129775016803e+00,2.365524830428357816e+00,2.060115215411886247e+00,1.780324667496071456e+01,1.946417381649844103e+01
1.570000000000000000e+04,-2.339139508644478155e+03,-2.147823994255276148e+00,-2.142292201486383441e+00,-1.926361070967686162e+00,1.285018260724885586e+01,1.286947278549576446e+01,2.325354235435520778e+00,2.420186659910282589e+00,2.082114163252775985e+00,1.780928339175175878e+01,1.949677705215638923e+01
1.575000000000000000e+04,-2.339679737290814955e+03,-2.100020123331046484e+00,-2.137061679983832896e+00,-1.999099559882130173e+00,1.285099239162994245e+01,1.287271179142266142e+01,2.243054913954469765e+00,2.440329007470867229e+00,2.154409962690007063e+00,1.781556868807546579e+01,1.953014146673912421e+01
1.580000000000000000e+04,-2.340467451108961086e+03,-2.046767718746835385e+00,-2.140668173427202170e+00,-2.068823436511362690e+00,1.285294614868158014e+01,1.288379053100868354e+01,2.173633035801020963e+00,2.436850265580122521e+00,2.238636004749742447e+00,1.782271095980549447e+01,1.956622877117310821e+01
1.585000000000000000e+04,-2.341372005601930596e+03,-2.008442359104852137e+00,-2.118857198231819616e+00,-2.129924941232117508e+00,1.285546997393258373e+01,1.289818202587902007e+01,2.127620333678975406e+00,2.394623586339652554e+00,2.328023879370540783e+00,1.783023442975991202e+01,1.960391198310055216e+01
1.590000000000000000e+04,-2.342142946660459529e+03,-1.970330553415436947e+00,-2.080562139907619734e+00,-2.184302564486100273e+00,1.285741591067171008e+01,1.290743313606398779e+01,2.119517082912334427e+00,2.322923202754338501e+00,2.398231695212732273e+00,1.783725620685961388e+01,1.963925899278009624e+01
1.595000000000000000e+04,-2.342637377221939005e+03,-1.939122102884321963e+00,-2.085619894120078754e+00,-2.193485285731469947e+00,1.285803736065128788e+01,1.291019368409663848e+01,2.139709918538919453e+00,2.273508157493608905e+00,2.420170847412431936e+00,1.784329806916064598e+01,1.967080689438111207e+01
1.600000000000000000e+04,-2.343102012987419130e+03,-1.969887389925246923e+00,-2.112016937663397709e+00,-2.147391720805058135e+00,1.285852624790444665e+01,1.291168407247360328e+01,2.185356984166795247e+00,2.243483831279793783e+00,2.410364998366104849e+00,1.784920495965910447e+01,1.970149753161077300e+01
1.605000000000000000e+04,-2.343762220300658100e+03,-2.060926686205167613e+00,-2.092263073280892449e+00,-2.098085991349654567e+00,1.285997616943446786e+01,1.291887935422482769e+01,2.265320787031603000e+00,2.205076737550037969e+00,2.380736441433504602e+00,1.785578651864925348e+01,1.973450775719814487e+01
1.610000000000000000e+04,-2.344613552431706921e+03,-2.134648461451362778e+00,-2.049511642728371719e+00,-2.077682294367627414e+00,1.286231824097368559e+01,1.293135924578154317e+01,2.333146664629070610e+00,2.187650062665135398e+00,2.336640728891537844e+00,1.786299039752467266e+01,1.977029784691083947e+01
1.615000000000000000e+04,-2.345429466461307584e+03,-2.164524205265621060e+00,-2.014230089386954248e+00,-2.069034477556366269e+00,1.286450345172559473e+01,1.294279025946211625e+01,2.362096199113967288e+00,2.184119047317469420e+00,2.305561860834334453e+00,1.786999771549206173e+01,1.980618639526813141e+01
1.620000000000000000e+04,-2.346002814216407387e+03,-2.174840172087114887e+00,-1.982199847630643497e+00,-2.069800279345150429e+00,1.286552413184567101e+01,1.294834629921222380e+01,2.381350430752584124e+00,2.182319474552202543e+00,2.278978695384573427e+00,1.787615051048887338e+01,1.983945374841296427e+01
1.625000000000000000e+04,-2.346435337677957705e+03,-2.152600292289749362e+00,-1.979274864135375234e+00,-2.093239532791124624e+00,1.286587669282909197e+01,1.294960187029012033e+01,2.375349769178343617e+00,2.205386227051035597e+00,2.261136227580149427e+00,1.788178579915514987e+01,1.987092693750712868e+01
1.630000000000000000e+04,-2.346970896959919628e+03,-2.113171320562703848e+00,-2.021666929159132042e+00,-2.108305763255939436e+00,1.286673988235814114e+01,1.295375982608249288e+01,2.358595876573708061e+00,2.237085356753612864e+00,2.255571759035881030e+00,1.788778179971053817e+01,1.990370575600690373e+01
1.635000000000000000e+04,-2.347729502248395420e+03,-2.095167695415857789e+00,-2.082323734546886573e+00,-2.084216973021202790e+00,1.286867266117062947e+01,1.296355991762358251e+01,2.351262546725448654e+00,2.280841787174269886e+00,2.228671933523750592e+00,1.789455083267566948e+01,1.993935634724473971e+01
1.640000000000000000e+04,-2.348581978377856103e+03,-2.078997374307174795e+00,-2.123386863225412924e+00,-2.055535891289221428e+00,1.287105348569386365e+01,1.297571461104669055e+01,2.323270272977064899e+00,2.325383881674087938e+00,2.210928044556248473e+00,1.790161793953117453e+01,1.997588720145032326e+01
1.645000000000000000e+04,-2.349256594579058856e+03,-2.055817851631142723e+00,-2.152001746873380306e+00,-2.028212193920104767e+00,1.287255515864238475e+01,1.298442738733501933e+01,2.298111943017142167e+00,2.347373361622919763e+00,2.203812234276757209e+00,1.790809493622173676e+01,2.000996747984588353e+01
1.650000000000000000e+04,-2.349723146924106459e+03,-2.059650192135814351e+00,-2.180705852378198362e+00,-1.984373392936880531e+00,1.287307677210831081e+01,1.298689639611401603e+01,2.282159995051339152e+00,2.376557465603403863e+00,2.184980368749766200e+00,1.791386023464439248e+01,2.004090137424787699e+01
1.655000000000000000e+04,-2.350183354473512736e+03,-2.093502527666777802e+00,-2.167849230196714050e+00,-1.972318076744783655e+00,1.287357421066061747e+01,1.298909946353756339e+01,2.260517635617068866e+00,2.389625530653195717e+00,2.198511833191383769e+00,1.791959546793738056e+01,2.007126158121826265e+01
1.660000000000000000e+04,-2.350834006713831059e+03,-2.112848713199735773e+00,-2.117261442568342922e+00,-2.026222395848809477e+00,1.287499751336853926e+01,1.299636790278959353e+01,2.244211813250188037e+00,2.369450013564930124e+00,2.246668870030075205e+00,1.792600755544927793e+01,2.010403127579825622e+01
1.665000000000000000e+04,-2.351679392436787566e+03,-2.083924987799956607e+00,-2.076453779994402726e+00,-2.103371130465465200e+00,1.287738644293720469e+01,1.300713366438609597e+01,2.219083249903051946e+00,2.344412776133622422e+00,2.301479727039574819e+00,1.793304544765738484e+01,2.013910031245787380e+01
1.670000000000000000e+04,-2.352428486267239805e+03,-2.030532141493111009e+00,-2.059020576763180177e+00,-2.157025141806065083e+00,1.287928344112882506e+01,1.301759338940738786e+01,2.189962004552543640e+00,2.317831190990491841e+00,2.350411935878701897e+00,1.793969609988883818e+01,2.017327950841695028e+01
1.675000000000000000e+04,-2.352961135434657990e+03,-1.993485788633564626e+00,-2.057394494066624446e+00,-2.178782075854420963e+00,1.288012792652888017e+01,1.302248522267823105e+01,2.179185330622786854e+00,2.285815955344000727e+00,2.385154153877042216e+00,1.794556297778474985e+01,2.020478952608875289e+01
1.680000000000000000e+04,-2.353381048855541394e+03,-1.987720533820301450e+00,-2.063335250213009342e+00,-2.178096016091969567e+00,1.288045204990131154e+01,1.302372280302149044e+01,2.195082346833057141e+00,2.255024886714823040e+00,2.400486634600618618e+00,1.795102942954930114e+01,2.023509752478678436e+01
1.685000000000000000e+04,-2.353914167632698536e+03,-2.011155908384318458e+00,-2.076557681840755176e+00,-2.161068296063900274e+00,1.288131971133843479e+01,1.302835541977349365e+01,2.231781069328258926e+00,2.230721530181604351e+00,2.398698862579289326e+00,1.795687827120435642e+01,2.026698752121170344e+01
1.690000000000000000e+04,-2.354667250023404449e+03,-2.064534867919256556e+00,-2.081818294817868509e+00,-2.118409970850006818e+00,1.288329122917089364e+01,1.303783495326914910e+01,2.289737741503389046e+00,2.208045518082844438e+00,2.371963694932897937e+00,1.796343322884028382e+01,2.030162321050395846e+01
1.695000000000000000e+04,-2.355457379843356648e+03,-2.128273504038600716e+00,-2.062649996466568769e+00,-2.066487440667879927e+00,1.288544786213941329e+01,1.304868440835835131e+01,2.347595840678780466e+00,2.196399161295731428e+00,2.323295901216843706e+00,1.797009079245051311e+01,2.033675300133469577e+01
1.700000000000000000e+04,-2.356073892758419788e+03,-2.170687584138716986e+00,-2.030217799199008244e+00,-2.036994136659324717e+00,1.288674691374085590e+01,1.305578795368145961e+01,2.384719532242016271e+00,2.191478880307860422e+00,2.282053996430062348e+00,1.797613365452387768e+01,2.036939143519530759e+01
1.705000000000000000e+04,-2.356507737842009192e+03,-2.193093923397253064e+00,-2.008851053658530894e+00,-2.026572481313655860e+00,1.288716067689711231e+01,1.305761581015632977e+01,2.413501529644502597e+00,2.197843419750444838e+00,2.242408604338413713e+00,1.798155527588703961e+01,2.039940998968899777e+01
1.710000000000000000e+04,-2.356952956022557828e+03,-2.192546261477059222e+00,-2.009518745069133416e+00,-2.038161713133725517e+00,1.288763136460923064e+01,1.305984023690902873e+01,2.413837755134166763e+00,2.235551461959489838e+00,2.210324494414601659e+00,1.798702724677816889e+01,2.042932693777776620e+01
1.715000000000000000e+04,-2.357595988521708477e+03,-2.150936799364979279e+00,-2.033626677731551702e+00,-2.075803612554597333e+00,1.288906948795061780e+01,1.306729493142786858e+01,2.377829309936201341e+00,2.281538260249099004e+00,2.210876014378769572e+00,1.799318363787021013e+01,2.046152704706483050e+01
1.720000000000000000e+04,-2.358385781973716803e+03,-2.080267664967162755e+00,-2.090978327439783513e+00,-2.093176455603591002e+00,1.289123855929887164e+01,1.307792515695568802e+01,2.332568078956161806e+00,2.328678343191345590e+00,2.211726679705630083e+00,1.799981822985688495e+01,2.049559190820883003e+01
1.725000000000000000e+04,-2.359085813577293266e+03,-2.025105158140612982e+00,-2.160718512566338845e+00,-2.062592873721757147e+00,1.289298397627213255e+01,1.308689966406950944e+01,2.280854667945350744e+00,2.380557394081849854e+00,2.204866510231892285e+00,1.800612514483657023e+01,2.052864174837246480e+01
1.730000000000000000e+04,-2.359582150183299291e+03,-2.018687186261961752e+00,-2.189391942032928196e+00,-2.024002071232754663e+00,1.289372952487667234e+01,1.309049739407469737e+01,2.244917755083560174e+00,2.401271495599671901e+00,2.212660242048352544e+00,1.801170457382679047e+01,2.055923480127101399e+01
1.735000000000000000e+04,-2.359982069520491677e+03,-2.035025521487044742e+00,-2.182275003797677471e+00,-2.017634385140257169e+00,1.289401716171713730e+01,1.309135507394957010e+01,2.229357481867473734e+00,2.401133988884148973e+00,2.230212411318107435e+00,1.801695270742380472e+01,2.058885441325127630e+01
1.740000000000000000e+04,-2.360513083113000903e+03,-2.049678553948970805e+00,-2.169413788107716456e+00,-2.034642852795069068e+00,1.289493295184971089e+01,1.309573468403694285e+01,2.213929701485411794e+00,2.393636196445083186e+00,2.263030811687595012e+00,1.802263125399630184e+01,2.062017067841290796e+01
1.745000000000000000e+04,-2.361228802050914965e+03,-2.073463892337832792e+00,-2.131793793520493363e+00,-2.060774102694512333e+00,1.289672677839964265e+01,1.310572891815188079e+01,2.210725817410281291e+00,2.362541522107532987e+00,2.304632923547570211e+00,1.802888616488955975e+01,2.065412245360409216e+01
1.750000000000000000e+04,-2.361966930167129249e+03,-2.082983259957002176e+00,-2.069982639579690087e+00,-2.106882679974843242e+00,1.289866541028885827e+01,1.311629066770582597e+01,2.212310984210716480e+00,2.319294559688680479e+00,2.344129948444448441e+00,1.803517870788869715e+01,2.068867842318671890e+01
1.755000000000000000e+04,-2.362547112514282617e+03,-2.056124356131509234e+00,-2.024453763410365426e+00,-2.160409507067058588e+00,1.289987921001565851e+01,1.312170905859085579e+01,2.203700066185024564e+00,2.277905328124721240e+00,2.386100171040352436e+00,1.804090299594428615e+01,2.072097204190729158e+01
1.760000000000000000e+04,-2.362950762303062675e+03,-2.028228506810103138e+00,-2.009878350334674213e+00,-2.194825296105803680e+00,1.290022787402125104e+01,1.312280238464528637e+01,2.208141970355229411e+00,2.235901773062545672e+00,2.420266890458999676e+00,1.804603144563660067e+01,2.075073289260204490e+01
1.765000000000000000e+04,-2.363383403221807839e+03,-2.023327693180109854e+00,-2.019581721378967742e+00,-2.202709819854984818e+00,1.290071858732908439e+01,1.312448204030033239e+01,2.237211531971826872e+00,2.206304013303259204e+00,2.426829729909284250e+00,1.805123207688690101e+01,2.078047956387668549e+01
1.770000000000000000e+04,-2.363993890806526906e+03,-2.036844321240748990e+00,-2.045593861430684779e+00,-2.179486327380523392e+00,1.290204279041062918e+01,1.313192041425232937e+01,2.276454622995541133e+00,2.191515992385687728e+00,2.410984289963625571e+00,1.805703790535282138e+01,2.081212717148626012e+01
1.775000000000000000e+04,-2.364720910137927149e+03,-2.079073986369443627e+00,-2.068241520086169238e+00,-2.119210109632867489e+00,1.290393625019491530e+01,1.314297045458475210e+01,2.334516159566786264e+00,2.178772492034859898e+00,2.368297848795294147e+00,1.806323058244465685e+01,2.084510432381670242e+01
1.780000000000000000e+04,-2.365390857388556014e+03,-2.144411216604870329e+00,-2.066438271472133437e+00,-2.041264367255751555e+00,1.290561265007419678e+01,1.315066834065873458e+01,2.399205757801520900e+00,2.178343593460875471e+00,2.297848114406540798e+00,1.806921844035610647e+01,2.087703236469666734e+01
1.785000000000000000e+04,-2.365858120892614807e+03,-2.202229986678004181e+00,-2.039035308141474268e+00,-1.993817869048174929e+00,1.290630631059173083e+01,1.315333736957716049e+01,2.444892775038294275e+00,2.188630927428986794e+00,2.234224201164072721e+00,1.807453483084335488e+01,2.090639436078928171e+01
1.790000000000000000e+04,-2.366246306686224671e+03,-2.225961992679475809e+00,-2.021257642692008361e+00,-1.991075392053921700e+00,1.290660144257678787e+01,1.315392093391598394e+01,2.468897710360606457e+00,2.215699613175909910e+00,2.184505521524994442e+00,1.807957002958593407e+01,2.093475348838997974e+01
1.795000000000000000e+04,-2.366755538421019082e+03,-2.203944647008716728e+00,-2.045267489055810906e+00,-2.005365413688261267e+00,1.290746195646347161e+01,1.315788855026999826e+01,2.451457108969234966e+00,2.281192779665084824e+00,2.144688839243401812e+00,1.808499839818338373e+01,2.096482152871375959e+01
1.800000000000000000e+04,-2.367430982965840485e+03,-2.152459395289451738e+00,-2.092259103437612122e+00,-2.022943468680789003e+00,1.290909369147421515e+01,1.316763147810633150e+01,2.393002510328448018e+00,2.356759960427635026e+00,2.134624988651286248e+00,1.809098778955524978e+01,2.099754819605729494e+01
1.805000000000000000e+04,-2.368150891556556871e+03,-2.085265133798248627e+00,-2.134933996311942916e+00,-2.041754590598166441e+00,1.291097954516583535e+01,1.317757236845440616e+01,2.318426592998748426e+00,2.418727913826995035e+00,2.145240129045573596e+00,1.809709050544279663e+01,2.103108100556162796e+01
1.810000000000000000e+04,-2.368706255212202450e+03,-2.003147823244738390e+00,-2.179779579584555371e+00,-2.060416352080771674e+00,1.291210257081131729e+01,1.318256112126244695e+01,2.224711183495714728e+00,2.472379879649399648e+00,2.177413922551253656e+00,1.810263078188163632e+01,2.106260913929205358e+01
1.815000000000000000e+04,-2.369109254552457969e+03,-1.943575802262806018e+00,-2.224027418231635966e+00,-2.068270053400767416e+00,1.291249742877562667e+01,1.318357535187926111e+01,2.140089274151166787e+00,2.494560105249989501e+00,2.236369317319131245e+00,1.810765103878998161e+01,2.109184612092098021e+01
1.820000000000000000e+04,-2.369529243821992168e+03,-1.945869058467283974e+00,-2.231112055167438157e+00,-2.068456982343503281e+00,1.291296012350640332e+01,1.318507460278449805e+01,2.099356667349738359e+00,2.472630447504819085e+00,2.304182046717515586e+00,1.811270414706714504e+01,2.112114702968443325e+01
1.825000000000000000e+04,-2.370107435326262475e+03,-1.988023535383024676e+00,-2.180772468367252692e+00,-2.095071269856832341e+00,1.291416824016261700e+01,1.319174363274908579e+01,2.097855231410524546e+00,2.406972790753518776e+00,2.380574462747515163e+00,1.811829188005977898e+01,2.115233785385152743e+01
1.830000000000000000e+04,-2.370819535064009415e+03,-2.030299973301723515e+00,-2.099678335891627778e+00,-2.138371195603839148e+00,1.291604978122264846e+01,1.320166416580516611e+01,2.129147870791087360e+00,2.310303703899400318e+00,2.448928458917959183e+00,1.812430034974896031e+01,2.118468811027026888e+01
1.835000000000000000e+04,-2.371450009530798070e+03,-2.071587967603588432e+00,-2.012180043763540205e+00,-2.170229526248328877e+00,1.291754700609394746e+01,1.320904967369138561e+01,2.187991378396957121e+00,2.208177107890657354e+00,2.486439372124661595e+00,1.813001662316904472e+01,2.121576050645621336e+01
1.840000000000000000e+04,-2.371908520419766319e+03,-2.101137648973861349e+00,-1.935578041305800800e+00,-2.203078287925355205e+00,1.291823487838021300e+01,1.321191399907773878e+01,2.258808560227886453e+00,2.122394616050550464e+00,2.494982554618773829e+00,1.813513873085788930e+01,2.124424673462013047e+01
1.845000000000000000e+04,-2.372286078723669561e+03,-2.103383516394397024e+00,-1.913429923205960392e+00,-2.222644295321776653e+00,1.291851817401567892e+01,1.321256292125094234e+01,2.330716615460261210e+00,2.074743147662672538e+00,2.471293281256081276e+00,1.813996987200773248e+01,2.127155925739902642e+01
1.850000000000000000e+04,-2.372754405666544244e+03,-2.112701908479430291e+00,-1.957071003635629802e+00,-2.186848469150475260e+00,1.291923552822138532e+01,1.321616979123948354e+01,2.403447274876189255e+00,2.080540538591066024e+00,2.401417690430590390e+00,1.814509169478674266e+01,2.130023683574672333e+01
1.855000000000000000e+04,-2.373400801373518789e+03,-2.144591783445701783e+00,-2.013679812028980276e+00,-2.111600726570098008e+00,1.292084215728439212e+01,1.322413290884392900e+01,2.459433463000831210e+00,2.126708421613284994e+00,2.306259238578573179e+00,1.815078844459666030e+01,2.133135530907242838e+01
1.860000000000000000e+04,-2.374070087085462546e+03,-2.166619719946882405e+00,-2.057631586088203957e+00,-2.039480948079408495e+00,1.292254626246156768e+01,1.323287273836153588e+01,2.487802982160813414e+00,2.186272606088048853e+00,2.216408519143651557e+00,1.815653183426781681e+01,2.136333676941347903e+01
1.865000000000000000e+04,-2.374605880375733250e+03,-2.172905499591574419e+00,-2.108267146210766274e+00,-1.967640017048882362e+00,1.292360867094696175e+01,1.323846523993040591e+01,2.490023683196579185e+00,2.263976947408056883e+00,2.129855821602775645e+00,1.816182229466316755e+01,2.139371513226009469e+01
1.870000000000000000e+04,-2.375001326390649865e+03,-2.184244971117546008e+00,-2.146335303666232708e+00,-1.908779517899693579e+00,1.292400397855036687e+01,1.323986283792189411e+01,2.458872192924937750e+00,2.350640123336796616e+00,2.070221229386512540e+00,1.816663091676808151e+01,2.142228143367573523e+01
1.875000000000000000e+04,-2.375389091580999320e+03,-2.188276844933246590e+00,-2.147024259950518044e+00,-1.912176550119683904e+00,1.292434165846205829e+01,1.324138463056110027e+01,2.404444416125368633e+00,2.414422776863766273e+00,2.065402467300731626e+00,1.817140775649679085e+01,2.145097661051365634e+01
1.880000000000000000e+04,-2.375930335628327157e+03,-2.146042009040677989e+00,-2.144831457253784546e+00,-1.974658605424215896e+00,1.292545332660147750e+01,1.324683613776955404e+01,2.324943224917697560e+00,2.463587271898517006e+00,2.104444410456426606e+00,1.817669517443162874e+01,2.148157405990819413e+01
1.885000000000000000e+04,-2.376596931067510923e+03,-2.065483399456273794e+00,-2.156490649069526366e+00,-2.048110838977565074e+00,1.292718347316150052e+01,1.325488607699860388e+01,2.224516926163387698e+00,2.493969773913359944e+00,2.177414988038435695e+00,1.818238038324857797e+01,2.151360879892556710e+01
1.890000000000000000e+04,-2.377205804774446278e+03,-1.985475968437683036e+00,-2.163464953907741961e+00,-2.109566203810881557e+00,1.292861259479514402e+01,1.326250089325572290e+01,2.136859174995457078e+00,2.490384594575617783e+00,2.263774071531436949e+00,1.818787229996020827e+01,2.154463997237925810e+01
1.895000000000000000e+04,-2.377660061993619365e+03,-1.921269593267181719e+00,-2.168743805389119039e+00,-2.154073227481609010e+00,1.292929907475509133e+01,1.326608590079332473e+01,2.073796347299203369e+00,2.462613799736172115e+00,2.348223103573672255e+00,1.819283103876133723e+01,2.157322949233087073e+01
1.900000000000000000e+04,-2.378021274920873566e+03,-1.898943059385522547e+00,-2.170568797301662300e+00,-2.172886145289486315e+00,1.292952736295728400e+01,1.326681158799705784e+01,2.050625917713761570e+00,2.408292968994215411e+00,2.425596630111117147e+00,1.819746356745649507e+01,2.160041626354198030e+01
1.905000000000000000e+04,-2.378458172890016613e+03,-1.938846996008744883e+00,-2.146916226868660349e+00,-2.171514446259561026e+00,1.293014002520215655e+01,1.326983976110329522e+01,2.085172187389407128e+00,2.328026274352728020e+00,2.478914877998296795e+00,1.820233490213213656e+01,2.162847166214617189e+01
1.910000000000000000e+04,-2.379056022911558557e+03,-2.014673418654822523e+00,-2.089327132505347517e+00,-2.166435611560051377e+00,1.293155431342894879e+01,1.327639260160572654e+01,2.158127431913706928e+00,2.237857366885103616e+00,2.502966284438983724e+00,1.820771796077074356e+01,2.165861216950946755e+01
1.915000000000000000e+04,-2.379698743846341131e+03,-2.090500712623453161e+00,-2.012282633427370016e+00,-2.164751264618847593e+00,1.293319445236489784e+01,1.328450398374308250e+01,2.247292208962523130e+00,2.147236452949745633e+00,2.503730244714023723e+00,1.821322881179080966e+01,2.168947722173212966e+01
1.920000000000000000e+04,-2.380230319847032206e+03,-2.151177252663679429e+00,-1.943240739802972072e+00,-2.157991007984656040e+00,1.293428334391781398e+01,1.329034376008272567e+01,2.345910298302534169e+00,2.074384998533810087e+00,2.471532253869384022e+00,1.821835897593588527e+01,2.171885299218956078e+01
1.925000000000000000e+04,-2.380614852514891481e+03,-2.193163412588269523e+00,-1.906003701742946532e+00,-2.143463016635042351e+00,1.293465353675580332e+01,1.329192191931792699e+01,2.434923070076419727e+00,2.045168795648786730e+00,2.407516263358293163e+00,1.822298244245645549e+01,2.174636237601930233e+01
1.930000000000000000e+04,-2.380983706322886519e+03,-2.210502260084332704e+00,-1.909887564996679776e+00,-2.128624830387034539e+00,1.293494994545160992e+01,1.329302518559457091e+01,2.497981760957062924e+00,2.062214683922146019e+00,2.330848135823311740e+00,1.822754068489471280e+01,2.177373442981319229e+01
1.935000000000000000e+04,-2.381479503289416698e+03,-2.198461764291250731e+00,-1.965396312922008670e+00,-2.100584618620526811e+00,1.293587325120699560e+01,1.329761891706008470e+01,2.530483398385950267e+00,2.126870628578227507e+00,2.241272167588838737e+00,1.823251646860755670e+01,2.180287115833706935e+01
1.940000000000000000e+04,-2.382104098537948630e+03,-2.168326340589037393e+00,-2.063597351503599242e+00,-2.040270288229674378e+00,1.293744866648101777e+01,1.330507507977609372e+01,2.520500993924928768e+00,2.235990165175331335e+00,2.146073481777498682e+00,1.823791909757317953e+01,2.183371630043815870e+01
1.945000000000000000e+04,-2.382709626044803372e+03,-2.143719598489805200e+00,-2.155923955831159589e+00,-1.962449030505204695e+00,1.293894387635605803e+01,1.331228165843105771e+01,2.474727475010455091e+00,2.351082379147243717e+00,2.072549465156777515e+00,1.824326147275634469e+01,2.186406273571439485e+01
1.950000000000000000e+04,-2.383162728100859567e+03,-2.129055130125575346e+00,-2.209580419354978620e+00,-1.907795386820081207e+00,1.293966747104956738e+01,1.331590576749607813e+01,2.408321205539960541e+00,2.448443600307856460e+00,2.034749046213610413e+00,1.824809381510421602e+01,2.189218434231898058e+01
1.955000000000000000e+04,-2.383515404985842451e+03,-2.106422502461238633e+00,-2.232056150752800505e+00,-1.906151162679212030e+00,1.293989876550122275e+01,1.331651499583893461e+01,2.317083970566286677e+00,2.521718042277360627e+00,2.051828387365536077e+00,1.825258115855021046e+01,2.191881887704102994e+01
1.960000000000000000e+04,-2.383927519222820592e+03,-2.076954520026869755e+00,-2.226679907275809445e+00,-1.952869640840851906e+00,1.294042764373171472e+01,1.331868680893227186e+01,2.221193188748452396e+00,2.549115894864793397e+00,2.126517674817926640e+00,1.825726170637587131e+01,2.194615499603783704e+01
1.965000000000000000e+04,-2.384479760375088063e+03,-2.043769783901376869e+00,-2.190674719051481478e+00,-2.036074886477414747e+00,1.294163109941413659e+01,1.332484092879690074e+01,2.141488207446533565e+00,2.529175070929678970e+00,2.233311433773707666e+00,1.826240123459589526e+01,2.197542231153832049e+01
1.970000000000000000e+04,-2.385109161938192756e+03,-1.991321301880508043e+00,-2.142227362112943290e+00,-2.137149246025335625e+00,1.294325073703967455e+01,1.333282733814136911e+01,2.078312988211487689e+00,2.472830692135556951e+00,2.353549473328901964e+00,1.826777198131644653e+01,2.200557916146380322e+01
1.975000000000000000e+04,-2.385641099851960007e+03,-1.939650591408784708e+00,-2.104475600194219087e+00,-2.211155835977569151e+00,1.294439369087552727e+01,1.333827359102005694e+01,2.051155755854889406e+00,2.389537724903129323e+00,2.457907891550843438e+00,1.827280185634364074e+01,2.203449968547169746e+01
1.980000000000000000e+04,-2.386022247739792874e+03,-1.927344713565537493e+00,-2.076692851547919716e+00,-2.241801515673777168e+00,1.294479307336085938e+01,1.333985576092959136e+01,2.073035086624238854e+00,2.299748000689078253e+00,2.521935943053445595e+00,1.827730615848899376e+01,2.206155028759944869e+01
1.985000000000000000e+04,-2.386376496158045939e+03,-1.953026694271506880e+00,-2.053420648736743903e+00,-2.244017866464863786e+00,1.294507245220124680e+01,1.334041314591464022e+01,2.134519943097774153e+00,2.215502169797406662e+00,2.547519209102495186e+00,1.828169532399595099e+01,2.208824990588344761e+01
1.990000000000000000e+04,-2.386828053307154278e+03,-2.011703579089278993e+00,-2.039920192818112987e+00,-2.213061387600704588e+00,1.294580490241229853e+01,1.334426317960042496e+01,2.230008482237146872e+00,2.146217165956400219e+00,2.528691754684329052e+00,1.828638454556925197e+01,2.211641159139442792e+01
1.995000000000000000e+04,-2.387410206009911235e+03,-2.100803331835660703e+00,-2.022607852979175114e+00,-2.150801953411177969e+00,1.294720093699245744e+01,1.335185592731435200e+01,2.340882928241784455e+00,2.103205442264850067e+00,2.465796692718785543e+00,1.829148834976769677e+01,2.214621118506937947e+01
2.000000000000000000e+04,-2.387991754721250345e+03,-2.189767098314229887e+00,-1.986230748660397172e+00,-2.090296777457560928e+00,1.294863130603950907e+01,1.335859952996909783e+01,2.439265613346074613e+00,2.084224908030359202e+00,2.383530173789007556e+00,1.829657070718189615e+01,2.217588557339605160e+01
2.005000000000000000e+04,-2.388444030468877827e+03,-2.243665572274737396e+00,-1.951468117887952491e+00,-2.056703124405542482e+00,1.294941921516375771e+01,1.336191832328084139e+01,2.508610653291284187e+00,2.091427123574843172e+00,2.300903008529697313e+00,1.830122056735800484e+01,2.220357446106131860e+01
2.010000000000000000e+04,-2.388787115912584795e+03,-2.250478781452918131e+00,-1.952994347114750173e+00,-2.043985705582757273e+00,1.294966833571903031e+01,1.336260286087131632e+01,2.538012876036044307e+00,2.138270952194500918e+00,2.222762211481004169e+00,1.830550343218029496e+01,2.222965775455471515e+01
2.015000000000000000e+04,-2.389158753965711185e+03,-2.219711324022577870e+00,-2.000456319817861317e+00,-2.037536727854446728e+00,1.295004344519297312e+01,1.336397280563427969e+01,2.520173922784044507e+00,2.222636515133835200e+00,2.161293633847820583e+00,1.830986812455508783e+01,2.225608249569283004e+01
2.020000000000000000e+04,-2.389660242293686224e+03,-2.169764927996957748e+00,-2.073571590886045701e+00,-2.027973716129438664e+00,1.295104888860623937e+01,1.336955370214353245e+01,2.469542349860236463e+00,2.317838490317652766e+00,2.123427514603682287e+00,1.831466105086457574e+01,2.228412770140848309e+01
2.025000000000000000e+04,-2.390245175850234773e+03,-2.111322760027674938e+00,-2.151305360289746282e+00,-2.010713424526192394e+00,1.295247293386190357e+01,1.337720218221719293e+01,2.397231621029372484e+00,2.410734820599382822e+00,2.104320282009400245e+00,1.831972010193521783e+01,2.231329175717514701e+01
2.030000000000000000e+04,-2.390775983581450873e+03,-2.056172344314841194e+00,-2.214930486981061097e+00,-1.990777925112874991e+00,1.295365626669667769e+01,1.338254546221484809e+01,2.310060477525906375e+00,2.483995465434121197e+00,2.113453830528357003e+00,1.832459745608044344e+01,2.234171841824861460e+01
2.035000000000000000e+04,-2.391167655602172999e+03,-2.025787576178966098e+00,-2.246431744629732830e+00,-1.977389691694522389e+00,1.295416410263133500e+01,1.338451924539345050e+01,2.234173593405222480e+00,2.519531938168243279e+00,2.148771577700717028e+00,1.832901211068016778e+01,2.236844204502550326e+01
2.040000000000000000e+04,-2.391496212906928577e+03,-2.023713466286294338e+00,-2.237825643251020402e+00,-1.989896954886160696e+00,1.295434549205853969e+01,1.338489701601105253e+01,2.177183603998765538e+00,2.518854103887067541e+00,2.207714965523756234e+00,1.833319638133322016e+01,2.239457326163957518e+01
2.045000000000000000e+04,-2.391910753605015088e+03,-2.028661544135289319e+00,-2.193423116308483412e+00,-2.042849313174503134e+00,1.295494800654736700e+01,1.338770120369644090e+01,2.138158157002924220e+00,2.479419437099271484e+00,2.292819906512697514e+00,1.833763877244471985e+01,2.242188013390183698e+01
2.050000000000000000e+04,-2.392445197147932959e+03,-2.026230603981831191e+00,-2.134047494808836376e+00,-2.114008837932552787e+00,1.295613290449560218e+01,1.339438593667462740e+01,2.123704023079733272e+00,2.411197784959600909e+00,2.380456842178803711e+00,1.834246911793861301e+01,2.245097449254662436e+01
2.055000000000000000e+04,-2.393011280544336387e+03,-2.019438432299031305e+00,-2.072410164291465851e+00,-2.179360022352594850e+00,1.295749357076582164e+01,1.340109202703598967e+01,2.129353115773890082e+00,2.332452308701219668e+00,2.452590059422393498e+00,1.834738643027600347e+01,2.248044305910138263e+01
2.060000000000000000e+04,-2.393480060372871776e+03,-2.004917243803186810e+00,-2.019209499114209994e+00,-2.233002069150378244e+00,1.295840312194937738e+01,1.340495434771858640e+01,2.153449742912489029e+00,2.250348283741368416e+00,2.504875779669854197e+00,1.835197787317448359e+01,2.250823115188579138e+01
2.065000000000000000e+04,-2.393819895648317015e+03,-1.993717432981238824e+00,-2.005966721349993431e+00,-2.249763478310489173e+00,1.295866713317289509e+01,1.340596280709248589e+01,2.202088319798504390e+00,2.186365793924103240e+00,2.517179373561816202e+00,1.835613694368500148e+01,2.253417306085129113e+01
2.070000000000000000e+04,-2.394165536286229326e+03,-2.021605739999185136e+00,-2.023835356304200861e+00,-2.212100640665801254e+00,1.295896359016387933e+01,1.340677050393465919e+01,2.272596436947671439e+00,2.152026061190217554e+00,2.484941437548450871e+00,1.836029375884780279e+01,2.255984489648563240e+01
2.075000000000000000e+04,-2.394616913200996805e+03,-2.089079437895270619e+00,-2.029279211941955818e+00,-2.151916867168640390e+00,1.295978514239125090e+01,1.341089205509068805e+01,2.356271758567834329e+00,2.134136454678841943e+00,2.425488885737861366e+00,1.836479366007003478e+01,2.258675234628932316e+01
2.080000000000000000e+04,-2.395166997404146514e+03,-2.154095837667577396e+00,-2.026083278782033759e+00,-2.095338907830698982e+00,1.296107955520209742e+01,1.341754518045700983e+01,2.432452722373115606e+00,2.137285632136647795e+00,2.348919925193660774e+00,1.836960818707686371e+01,2.261481485221072063e+01
2.085000000000000000e+04,-2.395696630291197380e+03,-2.199749130120985274e+00,-2.030647774050372334e+00,-2.036552412857961070e+00,1.296229074084764576e+01,1.342340638420343701e+01,2.480601899788663189e+00,2.168445216962422872e+00,2.266178354110740756e+00,1.837434987510797768e+01,2.264237246667515180e+01
2.090000000000000000e+04,-2.396099453032722977e+03,-2.231238793208953464e+00,-2.027658635392238118e+00,-1.995122013853415144e+00,1.296288479553526862e+01,1.342619427214707173e+01,2.498141835290283996e+00,2.212898169418441086e+00,2.198988463554868211e+00,1.837867147729583195e+01,2.266824023577382974e+01
2.095000000000000000e+04,-2.396420769366783134e+03,-2.227061659297127960e+00,-2.026603554202154100e+00,-1.998835206932026320e+00,1.296307465474683696e+01,1.342662782645933817e+01,2.482507366465176446e+00,2.267423183424770006e+00,2.159792695023612374e+00,1.838270666944848486e+01,2.269315367037952313e+01
2.100000000000000000e+04,-2.396791707706368470e+03,-2.175747537376102159e+00,-2.061276570646904283e+00,-2.026429309166194681e+00,1.296352201766014289e+01,1.342838014003582181e+01,2.428525394657527148e+00,2.336607349155647828e+00,2.150034968728313789e+00,1.838689329368999026e+01,2.271893534108341584e+01
2.105000000000000000e+04,-2.397279057085087516e+03,-2.112240107816760304e+00,-2.118776849642218352e+00,-2.043524350603105777e+00,1.296454025677629573e+01,1.343327874340799255e+01,2.357061909524310384e+00,2.400779459011495032e+00,2.162856234577845704e+00,1.839145533411857514e+01,2.274663768841300282e+01
2.110000000000000000e+04,-2.397825802058534009e+03,-2.056079168070381602e+00,-2.165902334109884642e+00,-2.052564475919687492e+00,1.296584403800579111e+01,1.343967932980646118e+01,2.286742728436333305e+00,2.445296952489954823e+00,2.189172323143267818e+00,1.839618873570591617e+01,2.277530128475732951e+01
2.115000000000000000e+04,-2.398299576208436065e+03,-2.006299877653884067e+00,-2.200492119950107739e+00,-2.055875368070506859e+00,1.296679415714842953e+01,1.344468016591888215e+01,2.222476893019786459e+00,2.466726014887320240e+00,2.227359800400964041e+00,1.840067705007514576e+01,2.280296250145438108e+01
2.120000000000000000e+04,-2.398651715974820945e+03,-1.991767292382587984e+00,-2.216043665067310986e+00,-2.045962283168876183e+00,1.296715028920041490e+01,1.344628813258242772e+01,2.184362438627644565e+00,2.459150008494412898e+00,2.269503478889391967e+00,1.840475345585772260e+01,2.282900779880754527e+01
2.125000000000000000e+04,-2.398974746223529110e+03,-2.019947895530732396e+00,-2.190949865449018930e+00,-2.046256008312514307e+00,1.296737899294063290e+01,1.344674135361353784e+01,2.178769763118900915e+00,2.424541062448771989e+00,2.311774072150698967e+00,1.840872108511228333e+01,2.285457914274936542e+01
2.130000000000000000e+04,-2.399372090243549792e+03,-2.052750709243213123e+00,-2.135655941535397950e+00,-2.080710424977461948e+00,1.296798165976933781e+01,1.344937926685615892e+01,2.189862465638263256e+00,2.370899053023107772e+00,2.360224933878351194e+00,1.841292547499331533e+01,2.288117761568222619e+01
2.135000000000000000e+04,-2.399883446007559087e+03,-2.068913954225427787e+00,-2.079902232294192022e+00,-2.128507131382689099e+00,1.296913922489714999e+01,1.345474533825748509e+01,2.212069888936580853e+00,2.311189578149928980e+00,2.401758457984480177e+00,1.841747797284763877e+01,2.290900755274447320e+01
2.140000000000000000e+04,-2.400401141975411974e+03,-2.071058188533715594e+00,-2.036828027973303090e+00,-2.163631679565576782e+00,1.297032291869809484e+01,1.346104052910552085e+01,2.238710418962059912e+00,2.262064648300087466e+00,2.422305106571001065e+00,1.842204499864350709e+01,2.293659368458404657e+01
2.145000000000000000e+04,-2.400815952459580330e+03,-2.063677218398406676e+00,-2.011900114734217482e+00,-2.184847707437347353e+00,1.297099999112250579e+01,1.346474248651799144e+01,2.263946440842415697e+00,2.227682386807826376e+00,2.426955707020970632e+00,1.842626888330394763e+01,2.296250999452324493e+01
2.150000000000000000e+04,-2.401141159098076514e+03,-2.052710544116948643e+00,-2.014086520351106024e+00,-2.188507666735896251e+00,1.297125798357201276e+01,1.346538736883278276e+01,2.289835502561108349e+00,2.211229603943103861e+00,2.415695293877301975e+00,1.843018450920606810e+01,2.298699586267319717e+01
2.155000000000000000e+04,-2.401467277751336042e+03,-2.052852436464830621e+00,-2.043345892892456828e+00,-2.165631467322130188e+00,1.297152233493078199e+01,1.346629079699125597e+01,2.317034701728843071e+00,2.216197906687892072e+00,2.387014906367197042e+00,1.843409752788118183e+01,2.301166647201091564e+01
2.160000000000000000e+04,-2.401900283887102887e+03,-2.078048268733177384e+00,-2.075958166419818340e+00,-2.120282562281236238e+00,1.297231898353512669e+01,1.346988451843650303e+01,2.345654092930175683e+00,2.231618334789637892e+00,2.348810706251737379e+00,1.843834162455321035e+01,2.303779141488394444e+01
2.165000000000000000e+04,-2.402415501142696485e+03,-2.120590038562968349e+00,-2.085022103455238085e+00,-2.071431082873082197e+00,1.297352318897355872e+01,1.347577193231589021e+01,2.375307214922212307e+00,2.242695106677635497e+00,2.309886801820852487e+00,1.844283993351048068e+01,2.306502952616222402e+01
2.170000000000000000e+04,-2.402891024298945922e+03,-2.158585317982775642e+00,-2.072899740309357863e+00,-2.037291004313313003e+00,1.297452176415544933e+01,1.348116348208461801e+01,2.397993557606018733e+00,2.252145431925277830e+00,2.274510776151312363e+00,1.844720692537102380e+01,2.309183895056775171e+01
2.175000000000000000e+04,-2.403265535928203008e+03,-2.179151527127700216e+00,-2.054300656499811861e+00,-2.025240951140597545e+00,1.297503544840873246e+01,1.348342986925326059e+01,2.406413253359682702e+00,2.262923965828328665e+00,2.251163995404772855e+00,1.845123455731853568e+01,2.311725221526093321e+01
2.180000000000000000e+04,-2.403569333907295004e+03,-2.181689850618445004e+00,-2.040058889415035548e+00,-2.035312254151257161e+00,1.297520151222700235e+01,1.348371549728931562e+01,2.404652127627457947e+00,2.275939456683350848e+00,2.239637223358435403e+00,1.845502502574878889e+01,2.314195900287664998e+01
2.185000000000000000e+04,-2.403921902724813663e+03,-2.158956392918685019e+00,-2.045669179186034192e+00,-2.062740414135300959e+00,1.297560932230081043e+01,1.348535403955517609e+01,2.387173748291717690e+00,2.301071009007962687e+00,2.236793879344404434e+00,1.845896249317874549e+01,2.316744498388094797e+01
2.190000000000000000e+04,-2.404386187315121333e+03,-2.111174319834617563e+00,-2.080774948989801310e+00,-2.084791684997782113e+00,1.297657130084847132e+01,1.348993280410678253e+01,2.353304390331483198e+00,2.335777032330529135e+00,2.240500515614816557e+00,1.846325576547014080e+01,2.319436924621358287e+01
2.195000000000000000e+04,-2.404889901021448622e+03,-2.067315734147778805e+00,-2.130523662776425908e+00,-2.078070739772249098e+00,1.297772935041143150e+01,1.349588202545365156e+01,2.318270695922580948e+00,2.370762797552410817e+00,2.240555184261134425e+00,1.846768004381853956e+01,2.322175417084070759e+01
2.200000000000000000e+04,-2.405332800866325670e+03,-2.044395528070421797e+00,-2.164375593926529451e+00,-2.056912917035707000e+00,1.297859405465070282e+01,1.349997126036215533e+01,2.286015343109502496e+00,2.397681683179066159e+00,2.241780315349777286e+00,1.847189997099385295e+01,2.324793343812434898e+01
2.205000000000000000e+04,-2.405661227418530416e+03,-2.035154351128359629e+00,-2.177737749568979808e+00,-2.044469272861052289e+00,1.297889540614324133e+01,1.350116771900489709e+01,2.259488462264682251e+00,2.408371655589320870e+00,2.254387354394551846e+00,1.847574381622646555e+01,2.327250686908420718e+01
2.210000000000000000e+04,-2.405967342797508991e+03,-2.044267742096420815e+00,-2.178590654157179340e+00,-2.038490885100594951e+00,1.297908932203219656e+01,1.350154608977439885e+01,2.246144927091883403e+00,2.405732675353390526e+00,2.272444397835372776e+00,1.847949853761184968e+01,2.329672083438163455e+01
2.215000000000000000e+04,-2.406352856383024118e+03,-2.069894967557231347e+00,-2.152885353901114129e+00,-2.048724034786249426e+00,1.297967100940457641e+01,1.350436630471782706e+01,2.241682542959654967e+00,2.388618528010201469e+00,2.299164485785488488e+00,1.848349634293926158e+01,2.332192533430259473e+01
2.220000000000000000e+04,-2.406826759733542985e+03,-2.084933333568973701e+00,-2.104858802247117300e+00,-2.088890736698027162e+00,1.298069526740406054e+01,1.350978794706449371e+01,2.240730884730698147e+00,2.355402660991838815e+00,2.337016672604304457e+00,1.848777264269915577e+01,2.334829096619846212e+01
2.225000000000000000e+04,-2.407313233941801172e+03,-2.073717716668030064e+00,-2.064352777350250800e+00,-2.135939815546205711e+00,1.298180759125321160e+01,1.351481971396234982e+01,2.239922803826783326e+00,2.320247577771020975e+00,2.371468309016320664e+00,1.849206865853541970e+01,2.337459813677766718e+01
2.230000000000000000e+04,-2.407699663712320216e+03,-2.050344278090852068e+00,-2.044624030592594011e+00,-2.167754928680331261e+00,1.298242114321080543e+01,1.351763997532795791e+01,2.238582425375662766e+00,2.292783021141115984e+00,2.396050557909275458e+00,1.849603240464807996e+01,2.339955594491414104e+01
2.235000000000000000e+04,-2.408001987697930417e+03,-2.031784961689792279e+00,-2.044439337916088562e+00,-2.183074564511349624e+00,1.298261829834390824e+01,1.351826990474590851e+01,2.244224792793068524e+00,2.270964348661293375e+00,2.411032829560291191e+00,1.849970567524268361e+01,2.342342499003414602e+01
2.240000000000000000e+04,-2.408321142648402656e+03,-2.029056375862795303e+00,-2.061438079012571034e+00,-2.174946415316108883e+00,1.298289574127773705e+01,1.351919687613397159e+01,2.262937471384192101e+00,2.257085221828760258e+00,2.409391114468439010e+00,1.850341007553214823e+01,2.344760463452018939e+01
2.245000000000000000e+04,-2.408724595483548910e+03,-2.052545222360616872e+00,-2.079967604239726597e+00,-2.143037135905247581e+00,1.298358121097233919e+01,1.352305663293283899e+01,2.292746552393660320e+00,2.248618445031342894e+00,2.392953463294922756e+00,1.850738519795032389e+01,2.347310518629023690e+01
2.250000000000000000e+04,-2.409203169454861836e+03,-2.097213988470637780e+00,-2.078653386017844440e+00,-2.103556873794487192e+00,1.298466214934148866e+01,1.352834725954207862e+01,2.331907680246446013e+00,2.236360335212234318e+00,2.368034772180776404e+00,1.851159356703739789e+01,2.349951896002158591e+01
2.255000000000000000e+04,-2.409653590543733571e+03,-2.141782645289091569e+00,-2.057867473477268838e+00,-2.071420421432080161e+00,1.298561489014677761e+01,1.353252507695705731e+01,2.371948260326952163e+00,2.223820485937495040e+00,2.337466892311837796e+00,1.851570489320216595e+01,2.352532254017306101e+01
2.260000000000000000e+04,-2.409996803565483788e+03,-2.174184987279058845e+00,-2.032206709467182737e+00,-2.055340120919898261e+00,1.298603138336602569e+01,1.353455519987570277e+01,2.403945719503560063e+00,2.217210741199944213e+00,2.308259141977575979e+00,1.851947597423799152e+01,2.354968489729587944e+01
2.265000000000000000e+04,-2.410292260728149358e+03,-2.188679781719255590e+00,-2.015035711555383635e+00,-2.057650444455558336e+00,1.298621003771001803e+01,1.353489799257310544e+01,2.425968337456274604e+00,2.221125322374788436e+00,2.282269613931820817e+00,1.852307541311635219e+01,2.357337158387218778e+01
2.270000000000000000e+04,-2.410626152605000243e+03,-2.178790113721550181e+00,-2.022820385425652567e+00,-2.067431483010488069e+00,1.298656581829534140e+01,1.353667158755664879e+01,2.432441510871500956e+00,2.245135444862059515e+00,2.255627450301811443e+00,1.852679253837744966e+01,2.359771236761510238e+01
2.275000000000000000e+04,-2.411052535634783453e+03,-2.150834223722403404e+00,-2.057208548628829181e+00,-2.070662478556693831e+00,1.298738202859265023e+01,1.354116655456842366e+01,2.419368426504100000e+00,2.287649455602254189e+00,2.230669551707055831e+00,1.853080715341845774e+01,2.362332112194298972e+01
2.280000000000000000e+04,-2.411529042483976809e+03,-2.112278084175644555e+00,-2.104464423929794492e+00,-2.061285930235747355e+00,1.298847107381799226e+01,1.354605836577582778e+01,2.391673710158381372e+00,2.338458771258306257e+00,2.207734532563837782e+00,1.853497065740331351e+01,2.364939037328531768e+01
2.285000000000000000e+04,-2.411937105543000598e+03,-2.073596920315298853e+00,-2.158838366089897320e+00,-2.035894758320868636e+00,1.298923006877032194e+01,1.354959087677137397e+01,2.351982561559526452e+00,2.394685181264064155e+00,2.187511507578792092e+00,1.853891846570916613e+01,2.367448531472518880e+01
2.290000000000000000e+04,-2.412255092882689951e+03,-2.056837242755209960e+00,-2.200002233906169113e+00,-2.004398403417488428e+00,1.298954345612605188e+01,1.355084844419385348e+01,2.307816804582545789e+00,2.441984792609583010e+00,2.181547979063437559e+00,1.854256068330337115e+01,2.369828965979443680e+01
2.295000000000000000e+04,-2.412547004448368625e+03,-2.059593166655262930e+00,-2.205644660753756980e+00,-1.997945904401512651e+00,1.298971697118827251e+01,1.355122505180672299e+01,2.265987871625374073e+00,2.466087298078210921e+00,2.200559525696145435e+00,1.854609767891381367e+01,2.372184087765916871e+01
2.300000000000000000e+04,-2.412901427092484937e+03,-2.057185444661683071e+00,-2.187439049221286513e+00,-2.028789203873489377e+00,1.299019586512580915e+01,1.355370001657285606e+01,2.223687566807400984e+00,2.466896775025910316e+00,2.246813018271612172e+00,1.854982814212327114e+01,2.374634941984957237e+01
2.305000000000000000e+04,-2.413348522517226684e+03,-2.046834790228558187e+00,-2.155838682293247377e+00,-2.077369445565111050e+00,1.299114386158687573e+01,1.355829366607100006e+01,2.185879112467735919e+00,2.443316732609219333e+00,2.311533697133552057e+00,1.855384561238964025e+01,2.377189348306890082e+01
2.310000000000000000e+04,-2.413799870354609538e+03,-2.033570133998977347e+00,-2.108038328671182793e+00,-2.134300866820499909e+00,1.299212544965331517e+01,1.356297744412685091e+01,2.162470334424240637e+00,2.394757928040432304e+00,2.382200436768785234e+00,1.855787365091262586e+01,2.379727080153709196e+01
2.315000000000000000e+04,-2.414173580176538962e+03,-2.009815725041370182e+00,-2.064615006168233347e+00,-2.191898549215673953e+00,1.299273670286568105e+01,1.356577481884281511e+01,2.154915033131036939e+00,2.334814607570068645e+00,2.445869522363016912e+00,1.856164833965309313e+01,2.382135243682978398e+01
2.320000000000000000e+04,-2.414468965924957956e+03,-1.990636258191890606e+00,-2.047122711743815771e+00,-2.223033393113783784e+00,1.299295224166320750e+01,1.356633054261443938e+01,2.168604563446521194e+00,2.275488573778217116e+00,2.489438150083554291e+00,1.856515850247066268e+01,2.384430222766990326e+01
2.325000000000000000e+04,-2.414763720109746828e+03,-2.007708615112858919e+00,-2.042465426043065246e+00,-2.216626332532100729e+00,1.299315838015137459e+01,1.356700468566295825e+01,2.215425950324636961e+00,2.220122764694161699e+00,2.500778040724935369e+00,1.856865810669254202e+01,2.386735485372342680e+01
2.330000000000000000e+04,-2.415147843742577152e+03,-2.054013167442353183e+00,-2.034107039878050305e+00,-2.188809437360388799e+00,1.299381463847498708e+01,1.356999087707590235e+01,2.285287019836001576e+00,2.175827138944231631e+00,2.479928564553571135e+00,1.857244060570097588e+01,2.389149996434253964e+01
2.335000000000000000e+04,-2.415595738963737858e+03,-2.107841292118143972e+00,-2.027236345238862203e+00,-2.144890754765847340e+00,1.299478149178303177e+01,1.357481367403049610e+01,2.361239620750207102e+00,2.148090257509037038e+00,2.433528390912599981e+00,1.857642436436496070e+01,2.391645114134585981e+01
2.340000000000000000e+04,-2.416022431530235735e+03,-2.168773990592983925e+00,-2.018376074008795040e+00,-2.086932229850893439e+00,1.299566304870397637e+01,1.357919012759738209e+01,2.435593926951049593e+00,2.139738904979845646e+00,2.365331922397893472e+00,1.858033785492271761e+01,2.394095549208550366e+01
2.345000000000000000e+04,-2.416362915896459981e+03,-2.220182534540728003e+00,-2.000094671930527923e+00,-2.043713521160432478e+00,1.299612632412649482e+01,1.358106513150912242e+01,2.491646867187008230e+00,2.152730874917550885e+00,2.292435649073494286e+00,1.858396361685242226e+01,2.396428866834409632e+01
2.350000000000000000e+04,-2.416638935511357431e+03,-2.234865611712776978e+00,-1.996132780434764387e+00,-2.031513044854234007e+00,1.299625881475386890e+01,1.358125256666453851e+01,2.515875144880739267e+00,2.189187157376824011e+00,2.231456017065668096e+00,1.858737107274321332e+01,2.398706644815007394e+01
2.355000000000000000e+04,-2.416954639532954843e+03,-2.214117613164606535e+00,-2.028074071599812012e+00,-2.028842430593564394e+00,1.299659714951155998e+01,1.358234031607469205e+01,2.506321645208386073e+00,2.252993649425899303e+00,2.181202731973970632e+00,1.859089244186175094e+01,2.401054156627658287e+01
2.360000000000000000e+04,-2.417354846260022896e+03,-2.172886907451033522e+00,-2.082696626241448801e+00,-2.023769256962379970e+00,1.299734425399985938e+01,1.358588006292723982e+01,2.464681429818298852e+00,2.332876145185635242e+00,2.147150118796499196e+00,1.859467355275285172e+01,2.403526467149923462e+01
2.365000000000000000e+04,-2.417796104854865007e+03,-2.119998133534657381e+00,-2.141606463251542358e+00,-2.018472040755332042e+00,1.299829979301156868e+01,1.359093118045714199e+01,2.401634936539192466e+00,2.409148886217004293e+00,2.134696217301708998e+00,1.859857559412623118e+01,2.406045843265065898e+01
2.370000000000000000e+04,-2.418190396770394273e+03,-2.066934822221929036e+00,-2.195477068226533213e+00,-2.009064431361215153e+00,1.299904019869527438e+01,1.359449725499789174e+01,2.328841620454796590e+00,2.472541558148062535e+00,2.140953777687526038e+00,1.860231444653915034e+01,2.408482193156196871e+01
2.375000000000000000e+04,-2.418495018375947893e+03,-2.031849669790863899e+00,-2.231262263161285286e+00,-2.000626974074393605e+00,1.299933704218808472e+01,1.359550512869446059e+01,2.257586655961930866e+00,2.514003301482734098e+00,2.167834790619743934e+00,1.860575767716923679e+01,2.410792619503295242e+01
2.380000000000000000e+04,-2.418769794012130205e+03,-2.021235454116709906e+00,-2.233977967617098770e+00,-2.010352545016415693e+00,1.299948993522803065e+01,1.359566567835194206e+01,2.199438142713343591e+00,2.522119341888151567e+00,2.218931447277448843e+00,1.860909406612811168e+01,2.413063729958709658e+01
2.385000000000000000e+04,-2.419100002598534502e+03,-2.021616086452225680e+00,-2.203782674287669163e+00,-2.049131069772693436e+00,1.299991324502111567e+01,1.359734745632341379e+01,2.158699712382271763e+00,2.496453599533295709e+00,2.289550460670114251e+00,1.861259703889618322e+01,2.415404188076569270e+01
2.390000000000000000e+04,-2.419510341775962388e+03,-2.017723393035645074e+00,-2.155899491642855104e+00,-2.107830512703650516e+00,1.300073491581499852e+01,1.360150314822652362e+01,2.133159049067516300e+00,2.445320588188371058e+00,2.369559135194448718e+00,1.861635069837159406e+01,2.417827043951869115e+01
2.395000000000000000e+04,-2.419936717647573914e+03,-2.010588224377240163e+00,-2.101525972899787043e+00,-2.166440083968437236e+00,1.300164498355747078e+01,1.360618469529435615e+01,2.128024533063718859e+00,2.374761748809864681e+00,2.444426293376192660e+00,1.862015141324759426e+01,2.420236016302042970e+01
2.400000000000000000e+04,-2.420296114571464841e+03,-2.004938855437156775e+00,-2.050608397111489900e+00,-2.213899266390831233e+00,1.300223036738039362e+01,1.360882568681882177e+01,2.145564763273651199e+00,2.297386792835216962e+00,2.500725311913321480e+00,1.862373368158124265e+01,2.422534205185295875e+01
2.405000000000000000e+04,-2.420580145628166974e+03,-2.003100996987820626e+00,-2.018724263799800855e+00,-2.242257535347729203e+00,1.300244745988397099e+01,1.360934674770418162e+01,2.183336991668787697e+00,2.226073085329324464e+00,2.532188952101985358e+00,1.862707010104603356e+01,2.424736674496024591e+01
2.410000000000000000e+04,-2.420858772939758637e+03,-2.020662438779415204e+00,-2.012813598908594237e+00,-2.234575639311890960e+00,1.300263004633195152e+01,1.360972210093337686e+01,2.245780496388177561e+00,2.169684551681029916e+00,2.528125140253675518e+00,1.863037758230692731e+01,2.426949381171983688e+01
2.415000000000000000e+04,-2.421208088846750798e+03,-2.072370726035287269e+00,-2.015721631310221085e+00,-2.189740556472459687e+00,1.300316463377584242e+01,1.361213429259067986e+01,2.328934053521796610e+00,2.133673776036428382e+00,2.485459978514937163e+00,1.863390591188234424e+01,2.429264138452262145e+01
2.420000000000000000e+04,-2.421627350829144689e+03,-2.140385701760155079e+00,-2.008202411518370312e+00,-2.133367566804431181e+00,1.300405717976237874e+01,1.361653840353536893e+01,2.414352208308939929e+00,2.117266388484284168e+00,2.418611435682902933e+00,1.863765189318810656e+01,2.431670935248557086e+01
2.425000000000000000e+04,-2.422033236891436445e+03,-2.194994553721239861e+00,-2.000811767007075304e+00,-2.080438792738322551e+00,1.300488008669320728e+01,1.362052783449325588e+01,2.485289724884118812e+00,2.124203095902009064e+00,2.338759561785908492e+00,1.864134797849534309e+01,2.434060379887958092e+01
2.430000000000000000e+04,-2.422362981430419495e+03,-2.231550389076099705e+00,-2.005297467464584482e+00,-2.031063738809003372e+00,1.300533233644486231e+01,1.362245426044778007e+01,2.530602120658113741e+00,2.159705775327363853e+00,2.254588198360195417e+00,1.864479667083269376e+01,2.436350648921340678e+01
2.435000000000000000e+04,-2.422634573265334438e+03,-2.246168154174572607e+00,-2.015720725040341943e+00,-2.002907967337652195e+00,1.300549428626969473e+01,1.362272911762748073e+01,2.542152538172253173e+00,2.217238158259947856e+00,2.184510661876082782e+00,1.864804950320018762e+01,2.438579658532258065e+01
2.440000000000000000e+04,-2.422923806117137246e+03,-2.221510873667808639e+00,-2.046064522780806527e+00,-2.003806836354301790e+00,1.300573510097958163e+01,1.362360134832150216e+01,2.515056216406904355e+00,2.293178262542901802e+00,2.138794816873918148e+00,1.865134878974473764e+01,2.440847995010597060e+01
2.445000000000000000e+04,-2.423293060700631941e+03,-2.165542411939529455e+00,-2.106645992988553928e+00,-2.008277704837140298e+00,1.300639074734276335e+01,1.362667877913023950e+01,2.453065887109586729e+00,2.381398807220932667e+00,2.116780386925353419e+00,1.865490039483148266e+01,2.443212282025549698e+01
2.450000000000000000e+04,-2.423709879269590601e+03,-2.105773701469806358e+00,-2.169242862078679224e+00,-2.006336153819548773e+00,1.300728861459326424e+01,1.363081829103998821e+01,2.371899341687355278e+00,2.460017911068375529e+00,2.120189905957202470e+00,1.865859696135002821e+01,2.445616405607637489e+01
2.455000000000000000e+04,-2.424089595142133021e+03,-2.050959413715954582e+00,-2.213031002434989514e+00,-2.010455086455069651e+00,1.300800059855837532e+01,1.363419167879751370e+01,2.287156913338823649e+00,2.512912165325159375e+00,2.149480433762028575e+00,1.866216799437516727e+01,2.447943123727617376e+01
2.460000000000000000e+04,-2.424392143792419120e+03,-2.008797985198682579e+00,-2.238937363015665039e+00,-2.019149664038092151e+00,1.300833341258169362e+01,1.363561242292202280e+01,2.210679457278874160e+00,2.536584391038791964e+00,2.199403380949352282e+00,1.866548613094316167e+01,2.450149684103786285e+01
2.465000000000000000e+04,-2.424654793721720125e+03,-1.997075743087040944e+00,-2.234669299788251795e+00,-2.035161218216806844e+00,1.300845977134591891e+01,1.363580401420868426e+01,2.156770837058959334e+00,2.523834785902856925e+00,2.266461296830410976e+00,1.866866262521990905e+01,2.452306300701326691e+01
2.470000000000000000e+04,-2.424959118071435569e+03,-2.007976520297482637e+00,-2.191907728124778298e+00,-2.075386290037308790e+00,1.300880144768749247e+01,1.363726888554891481e+01,2.132400574787101100e+00,2.473895290929290169e+00,2.344754551275912036e+00,1.867196598376979111e+01,2.454516071762439822e+01
2.475000000000000000e+04,-2.425338560213592245e+03,-2.015921774648015141e+00,-2.132056134138630821e+00,-2.134200463319741115e+00,1.300953250871613065e+01,1.364058673521592979e+01,2.131724128616929281e+00,2.401795948149073823e+00,2.420970093647535570e+00,1.867549974234139754e+01,2.456815076083612936e+01
2.480000000000000000e+04,-2.425741423207589378e+03,-2.019181649513133614e+00,-2.076385748453984270e+00,-2.185252541660930525e+00,1.301037926460423400e+01,1.364443611174630533e+01,2.151850463470368346e+00,2.322927187583335940e+00,2.479629066201861853e+00,1.867909157107867202e+01,2.459130810003832579e+01
2.485000000000000000e+04,-2.426092312163370480e+03,-2.025760264508841502e+00,-2.030519547201636410e+00,-2.216664889489050161e+00,1.301096783584945449e+01,1.364735362822133524e+01,2.192165315835975292e+00,2.249035844818277674e+00,2.510298469565281465e+00,1.868251062031780663e+01,2.461368236050657288e+01
2.490000000000000000e+04,-2.426369196367819313e+03,-2.034462388011039735e+00,-2.006411864803498091e+00,-2.226388067564312401e+00,1.301118130224021385e+01,1.364825734814725777e+01,2.244701991535516861e+00,2.193967247030555789e+00,2.510770214518386112e+00,1.868568407686414545e+01,2.463524458554316965e+01
2.495000000000000000e+04,-2.426633027355649574e+03,-2.054800380363425827e+00,-2.008468781210217546e+00,-2.206998805777049988e+00,1.301133170861262300e+01,1.364857896908903179e+01,2.305716291978037180e+00,2.162446336315783757e+00,2.482883466332410194e+00,1.868880305064919156e+01,2.465682058603555404e+01
2.500000000000000000e+04,-2.426949073437636798e+03,-2.094855238396923891e+00,-2.021110811641391614e+00,-2.162199867258476349e+00,1.301175192678549664e+01,1.365051138875857362e+01,2.371886014433053358e+00,2.153985865854162185e+00,2.428975246748950045e+00,1.869208601250024770e+01,2.467924770081115327e+01
2.505000000000000000e+04,-2.427331102833694786e+03,-2.142424186326747026e+00,-2.032306726473980252e+00,-2.108843037164139123e+00,1.301250726131517865e+01,1.365387912206007037e+01,2.428705292803626126e+00,2.165821522623454953e+00,2.362899483062328887e+00,1.869556797240095136e+01,2.470251930065192525e+01
2.510000000000000000e+04,-2.427720290761119486e+03,-2.184720201983034737e+00,-2.036016469712376153e+00,-2.059039297220422782e+00,1.301330617621657915e+01,1.365760514693395855e+01,2.469205254289924323e+00,2.189350579300239019e+00,2.297685480666655788e+00,1.869906657204868594e+01,2.472568382597350478e+01
2.515000000000000000e+04,-2.428040776724276384e+03,-2.210732823786463186e+00,-2.033948484774176890e+00,-2.026854823432726604e+00,1.301375261340910505e+01,1.365998930250044552e+01,2.488357458960186452e+00,2.223407830996771750e+00,2.241305668833067699e+00,1.870234813003621355e+01,2.474791809231725992e+01
2.520000000000000000e+04,-2.428305567739568232e+03,-2.209364263242426851e+00,-2.040241726329337091e+00,-2.018971460427259057e+00,1.301392311672519142e+01,1.366041766237257704e+01,2.480678531800394104e+00,2.268473931436649327e+00,2.202787214481356060e+00,1.870544240482326614e+01,2.476941012318729562e+01
2.525000000000000000e+04,-2.428573154841974429e+03,-2.183918755479828278e+00,-2.063622922391565861e+00,-2.025074566092575523e+00,1.301411291168120421e+01,1.366095684340965022e+01,2.449947786341668987e+00,2.321035564781592786e+00,2.183060255609415190e+00,1.870854274220369362e+01,2.479105426998235018e+01
2.530000000000000000e+04,-2.428901414333313369e+03,-2.143015731901073195e+00,-2.101036014074318281e+00,-2.036825635995485495e+00,1.301460397214293252e+01,1.366322210134458359e+01,2.402042206591112450e+00,2.375804306658025666e+00,2.180013012699609565e+00,1.871182943960705103e+01,2.481347491134944505e+01
2.535000000000000000e+04,-2.429289273589234654e+03,-2.092832654381740820e+00,-2.146080466766968620e+00,-2.044958235405841762e+00,1.301540676745188385e+01,1.366687512229411894e+01,2.343621433647812058e+00,2.424358123808889598e+00,2.191490617628988780e+00,1.871529490799187911e+01,2.483637056494353601e+01
2.540000000000000000e+04,-2.429655457393439519e+03,-2.051726830376332078e+00,-2.185593443812041237e+00,-2.040672304937630965e+00,1.301610297718219300e+01,1.367033477883567549e+01,2.288024318288771841e+00,2.456953102574904513e+00,2.212487518639057793e+00,1.871868935142920876e+01,2.485881936205543852e+01
2.545000000000000000e+04,-2.429954452153945113e+03,-2.034177216071537675e+00,-2.201924069441563603e+00,-2.034958362469370119e+00,1.301646146316940111e+01,1.367194737852783426e+01,2.245014980587627829e+00,2.467908951046882127e+00,2.241890504956069563e+00,1.872186264197351235e+01,2.488030598840092722e+01
2.550000000000000000e+04,-2.430208723542979897e+03,-2.032577264490454727e+00,-2.191767545693029451e+00,-2.045269273673415711e+00,1.301660135208595648e+01,1.367211598574060538e+01,2.215736063284669655e+00,2.455978484008605633e+00,2.282818458230936098e+00,1.872488231325837660e+01,2.490128896443501461e+01
2.555000000000000000e+04,-2.430482753649276219e+03,-2.039077053638009840e+00,-2.165299813338357193e+00,-2.071189617219983070e+00,1.301683681331812537e+01,1.367293948017745642e+01,2.202430994092261063e+00,2.424236978997296177e+00,2.330795314857663225e+00,1.872795615864577101e+01,2.492266164718115817e+01
2.560000000000000000e+04,-2.430825962004393205e+03,-2.050908364618165614e+00,-2.126065252427709940e+00,-2.106010860006884755e+00,1.301742190584733549e+01,1.367564124565738837e+01,2.205100657808892972e+00,2.379561635649307672e+00,2.376284811261435870e+00,1.873123697121844700e+01,2.494483180906313891e+01
2.565000000000000000e+04,-2.431204816623815077e+03,-2.054510916987533964e+00,-2.081146037181100805e+00,-2.147642875506627025e+00,1.301819502908300485e+01,1.367944062034729491e+01,2.216528219943069811e+00,2.330033648409324254e+00,2.414968952482016373e+00,1.873462267288726579e+01,2.496729694663557808e+01
2.570000000000000000e+04,-2.431549018048361177e+03,-2.044993652604033318e+00,-2.051323161592956801e+00,-2.180627345181770593e+00,1.301880003344154169e+01,1.368231734297108559e+01,2.234375559292427038e+00,2.285584658287146187e+00,2.439243394631553485e+00,1.873789417801518553e+01,2.498916458994740353e+01
2.575000000000000000e+04,-2.431827793805367946e+03,-2.038790628942540817e+00,-2.044103015738159446e+00,-2.187820184854532002e+00,1.301907887328264479e+01,1.368329751005431127e+01,2.259509111043047191e+00,2.255214024545537654e+00,2.442143823196807340e+00,1.874095267111388807e+01,2.501017093081747689e+01
2.580000000000000000e+04,-2.432074202257329944e+03,-2.048120690855533610e+00,-2.049173371121372877e+00,-2.174169308292318803e+00,1.301919571527034769e+01,1.368339704268599810e+01,2.292017324042891602e+00,2.237638790352938223e+00,2.427791945442148602e+00,1.874390475379590981e+01,2.503093907303034626e+01
2.585000000000000000e+04,-2.432361339429768577e+03,-2.072110364744181421e+00,-2.060058916536468665e+00,-2.146380931155768224e+00,1.301951362449140781e+01,1.368458777518692848e+01,2.329983539819980631e+00,2.231667674373972066e+00,2.399087734301035724e+00,1.874697454125474394e+01,2.505225885730797231e+01
2.590000000000000000e+04,-2.432710712077107928e+03,-2.107263183103863291e+00,-2.067674180253971983e+00,-2.109119302224912840e+00,1.302014404683389515e+01,1.368780574909156655e+01,2.365851458638570826e+00,2.235868451514114064e+00,2.361745595870262893e+00,1.875023621973051746e+01,2.507430119265624313e+01
2.595000000000000000e+04,-2.433078142645243133e+03,-2.143682983625131655e+00,-2.061817443980663800e+00,-2.077363960648642927e+00,1.302087553309986134e+01,1.369143175114380639e+01,2.393332102313542542e+00,2.243435490246879827e+00,2.326525682755556712e+00,1.875354924015569935e+01,2.509645377050217263e+01
2.600000000000000000e+04,-2.433402558299112570e+03,-2.166537731570886471e+00,-2.047283194811049700e+00,-2.062039210681524626e+00,1.302139960733094348e+01,1.369363759647131218e+01,2.409067741968717424e+00,2.252423862553880163e+00,2.299263283157256588e+00,1.875671998480187597e+01,2.511794798073283985e+01
2.605000000000000000e+04,-2.433660633796988805e+03,-2.169450076347514855e+00,-2.038002302323493886e+00,-2.063549906289329883e+00,1.302159064155186741e+01,1.369425131358462622e+01,2.410606977876740942e+00,2.266565498696266889e+00,2.281877927129080330e+00,1.875967868480156042e+01,2.513875771709464146e+01
2.610000000000000000e+04,-2.433909412140885706e+03,-2.154819051399150087e+00,-2.044208959085854982e+00,-2.074960267869016217e+00,1.302173223775272426e+01,1.369443491897521348e+01,2.399884597501790839e+00,2.286614977453798492e+00,2.274060822527318226e+00,1.876259327846913649e+01,2.515959752763819779e+01
2.615000000000000000e+04,-2.434207191848269758e+03,-2.130920267352873321e+00,-2.067111043073995180e+00,-2.082675691249444405e+00,1.302211664547909109e+01,1.369617040322790658e+01,2.383110601183542343e+00,2.310892325577178941e+00,2.269832038473650115e+00,1.876565179446281206e+01,2.518109612844575906e+01
2.620000000000000000e+04,-2.434556324618888993e+03,-2.107303225027056026e+00,-2.098393193126181000e+00,-2.079302269441788198e+00,1.302275985808814696e+01,1.369958784766893523e+01,2.364327990995299889e+00,2.336213222698683811e+00,2.265460715120258595e+00,1.876886482542287737e+01,2.520318438419890228e+01
2.625000000000000000e+04,-2.434912755295653369e+03,-2.088746764899900743e+00,-2.128375043972374314e+00,-2.065130033212347005e+00,1.302345554753736678e+01,1.370276861446793326e+01,2.346669285317859899e+00,2.358488569866926454e+00,2.260026509094491320e+00,1.877209046080319155e+01,2.522510854879443443e+01
2.630000000000000000e+04,-2.435212436247166352e+03,-2.081725979329515308e+00,-2.151067575658323072e+00,-2.042035796030845063e+00,1.302387238521817636e+01,1.370451077303048848e+01,2.333428974636817976e+00,2.376622504708282513e+00,2.252451861390799781e+00,1.877513793261192987e+01,2.524622719897269363e+01
2.635000000000000000e+04,-2.435458051420971060e+03,-2.091068701245295536e+00,-2.157573819546739546e+00,-2.023427274646550700e+00,1.302401536036767737e+01,1.370486478138299802e+01,2.323773932411400622e+00,2.389155912423185146e+00,2.248589400218678147e+00,1.877800864871590392e+01,2.526670511001683650e+01
2.640000000000000000e+04,-2.435712451188701834e+03,-2.102184797513078518e+00,-2.144659635301724432e+00,-2.029011257477856489e+00,1.302420153753435450e+01,1.370526506178687853e+01,2.312597839135743349e+00,2.392983464828267959e+00,2.257792880934568203e+00,1.878089323465477278e+01,2.528724150821254213e+01
2.645000000000000000e+04,-2.436014622772152961e+03,-2.097070487211495582e+00,-2.128866522172307096e+00,-2.056547769886482691e+00,1.302462356643484753e+01,1.370740401485100790e+01,2.296169083047400861e+00,2.392419472376199785e+00,2.277873478162948384e+00,1.878392689618497968e+01,2.530833969688384144e+01
2.650000000000000000e+04,-2.436367255391754952e+03,-2.078916024228855353e+00,-2.118923839661037256e+00,-2.087791726184251129e+00,1.302530770503114965e+01,1.371070418463993157e+01,2.273969182272159273e+00,2.390371437376471953e+00,2.303645685548232347e+00,1.878711229783165848e+01,2.532978457103296677e+01
2.655000000000000000e+04,-2.436707649623155248e+03,-2.054218765211473396e+00,-2.107749518253708931e+00,-2.118731552099740512e+00,1.302593779427879639e+01,1.371356762837668519e+01,2.250421304345337159e+00,2.381922883264704804e+00,2.333974339131601017e+00,1.879025832261849871e+01,2.535086191313250836e+01
2.660000000000000000e+04,-2.436985771561794081e+03,-2.023422224202386488e+00,-2.105474437605651339e+00,-2.145535695638112639e+00,1.302625807588399631e+01,1.371499405132719929e+01,2.229479142111213008e+00,2.370204472757851732e+00,2.364231842445099208e+00,1.879321024263950335e+01,2.537119793024715975e+01
2.665000000000000000e+04,-2.437228776443444076e+03,-2.005211789009055501e+00,-2.115621518646744637e+00,-2.151963596987709337e+00,1.302640223237895789e+01,1.371516293699051126e+01,2.218966322833780591e+00,2.356013024984726645e+00,2.388492645534592285e+00,1.879603826409120160e+01,2.539116746975256689e+01
2.670000000000000000e+04,-2.437483715617066991e+03,-2.018591598034218393e+00,-2.115392060706912769e+00,-2.143576780191283504e+00,1.302660177457377877e+01,1.371587835597203942e+01,2.228206785334794660e+00,2.332320007250911598e+00,2.405288470025797931e+00,1.879889827567368954e+01,2.541148319636433683e+01
2.675000000000000000e+04,-2.437798231078161280e+03,-2.049156003622135902e+00,-2.097192297885882795e+00,-2.138178335797107810e+00,1.302710623522172639e+01,1.371819101303810662e+01,2.252912663709480068e+00,2.300474601806029362e+00,2.415586713728531620e+00,1.880193772667773899e+01,2.543252959261803170e+01
2.680000000000000000e+04,-2.438148329690931405e+03,-2.081611570762842867e+00,-2.071565227938128029e+00,-2.131836696272527920e+00,1.302779309593542756e+01,1.372140192280922655e+01,2.285383567280944828e+00,2.266052723623436460e+00,2.418162791634698827e+00,1.880507989272837932e+01,2.545393752208159555e+01
2.685000000000000000e+04,-2.438467257600257653e+03,-2.117843549268538794e+00,-2.038376739237387714e+00,-2.123584020332832445e+00,1.302832691231665052e+01,1.372407049041729188e+01,2.325186315140591375e+00,2.231326420593723991e+00,2.411255574839652915e+00,1.880812364477697685e+01,2.547498285842264565e+01
2.690000000000000000e+04,-2.438732940533582678e+03,-2.144542938777158625e+00,-2.003753397703143424e+00,-2.125881934003721163e+00,1.302860143952464966e+01,1.372506198492252771e+01,2.365019330756766180e+00,2.203820413959851177e+00,2.396867509989088152e+00,1.881099112321151523e+01,2.549538860994253042e+01
2.695000000000000000e+04,-2.438967031685499933e+03,-2.149280281248630686e+00,-1.992563367181156009e+00,-2.131889886174174187e+00,1.302871154230098050e+01,1.372515801646961009e+01,2.396627843476368369e+00,2.194470949812483695e+00,2.374806140415059552e+00,1.881374849472177146e+01,2.551555314934199004e+01
2.700000000000000000e+04,-2.439229826986695116e+03,-2.146226996200472303e+00,-2.012264239758442930e+00,-2.121645319810860464e+00,1.302896964265036139e+01,1.372612459656544459e+01,2.420708000578156938e+00,2.206958267059846879e+00,2.341143158389421775e+00,1.881658955080734685e+01,2.553609912669040938e+01
2.705000000000000000e+04,-2.439551561569938258e+03,-2.145915793531496973e+00,-2.044946497131029162e+00,-2.094657295439702249e+00,1.302952974022659660e+01,1.372856309996131330e+01,2.437382363093220761e+00,2.235769131914096430e+00,2.298225077016910145e+00,1.881960565141567088e+01,2.555715205168553794e+01
2.710000000000000000e+04,-2.439889808994917530e+03,-2.143024490485428757e+00,-2.081552126751759157e+00,-2.060036513833609195e+00,1.303016973374028531e+01,1.373178659268963564e+01,2.442438411540856613e+00,2.275681972038794409e+00,2.253246309607621622e+00,1.882267043227385983e+01,2.557818014795878625e+01
2.715000000000000000e+04,-2.440192923663374131e+03,-2.141427912512966714e+00,-2.117552435536237176e+00,-2.020100460214430349e+00,1.303064309422513922e+01,1.373411596389656886e+01,2.436427216843477517e+00,2.321461619883486982e+00,2.211417190932553734e+00,1.882562364594354776e+01,2.559856978227388069e+01
2.720000000000000000e+04,-2.440442903975552781e+03,-2.145426861956913900e+00,-2.140280807293525545e+00,-1.988173041147834885e+00,1.303085046355660914e+01,1.373469732000873833e+01,2.419783044211854861e+00,2.367304930485834902e+00,2.180388559018969996e+00,1.882840180519367479e+01,2.561825879759366487e+01
2.725000000000000000e+04,-2.440673385413732831e+03,-2.143220936559854461e+00,-2.148452412824927382e+00,-1.983840297853341150e+00,1.303095939627551303e+01,1.373484171733833392e+01,2.389036190628252676e+00,2.407403726157297363e+00,2.171972834548647757e+00,1.883111375949006217e+01,2.563778124348717569e+01
2.730000000000000000e+04,-2.440945984936440709e+03,-2.124356132234478611e+00,-2.151948253674467182e+00,-2.005712582074732797e+00,1.303128573776359467e+01,1.373602335406152086e+01,2.345288539581053211e+00,2.439012175040596642e+00,2.187053021351103244e+00,1.883394863730392643e+01,2.565772368014397742e+01
2.735000000000000000e+04,-2.441268450883715104e+03,-2.088985874513903163e+00,-2.155296723673002290e+00,-2.041817369368613910e+00,1.303186195775485956e+01,1.373870086630805787e+01,2.291567769182385916e+00,2.461372648441565225e+00,2.220443874849797439e+00,1.883693306632926223e+01,2.567814412510821498e+01
2.740000000000000000e+04,-2.441597452467530729e+03,-2.043494600057535582e+00,-2.158795285597708169e+00,-2.081889014693652395e+00,1.303247567564866749e+01,1.374186716590554269e+01,2.234574599967751318e+00,2.470172724923599183e+00,2.268118119257484633e+00,1.883993640890657773e+01,2.569855097504612829e+01
2.745000000000000000e+04,-2.441884571830345521e+03,-2.000487160169736267e+00,-2.161230720420068696e+00,-2.116132319688692753e+00,1.303288245676547241e+01,1.374366044030967693e+01,2.185381719757215624e+00,2.462365090916281307e+00,2.322796755999537055e+00,1.884280260533563833e+01,2.571847253746415873e+01
2.750000000000000000e+04,-2.442120663719684217e+03,-1.973355986984569821e+00,-2.160072804485521303e+00,-2.140761360860422347e+00,1.303303329759757645e+01,1.374395693236981231e+01,2.153316837699806197e+00,2.437927548231023867e+00,2.378031578652973987e+00,1.884550364054553739e+01,2.573796627409197058e+01
2.755000000000000000e+04,-2.442355166028219173e+03,-1.972731755656358832e+00,-2.149879773065578981e+00,-2.154531982463038897e+00,1.303317709320436002e+01,1.374420241723760583e+01,2.147201198065985750e+00,2.395700888431488096e+00,2.427824140143041820e+00,1.884819085033140595e+01,2.575756581874907525e+01
2.760000000000000000e+04,-2.442634824494927670e+03,-2.001695779389736085e+00,-2.121242574085510757e+00,-2.160443142667164196e+00,1.303354872439589585e+01,1.374572170391231829e+01,2.170431874893293589e+00,2.337695160606924727e+00,2.465453746347503472e+00,1.885101330679646381e+01,2.577770416045594715e+01
2.765000000000000000e+04,-2.442958242927503306e+03,-2.045707980256717295e+00,-2.073106509602825831e+00,-2.167852923498775120e+00,1.303414755769565758e+01,1.374861753794349362e+01,2.215524459945606317e+00,2.270735205924241384e+00,2.488911290443563296e+00,1.885397064533037081e+01,2.579827420026138185e+01
2.770000000000000000e+04,-2.443278425759475340e+03,-2.086400098787216884e+00,-2.021058621063119620e+00,-2.175578810039100475e+00,1.303473462327877286e+01,1.375140209566316507e+01,2.273467056912696904e+00,2.205899366246128146e+00,2.494604752575627860e+00,1.885691533129245556e+01,2.581869288297565745e+01
2.775000000000000000e+04,-2.443547061824930552e+03,-2.120527770567158576e+00,-1.981305456270291643e+00,-2.175020503296726471e+00,1.303505999396982951e+01,1.375273684942053798e+01,2.337998029593208127e+00,2.155760069104216470e+00,2.477901272339616767e+00,1.885969628948810595e+01,2.583849825408207579e+01
2.780000000000000000e+04,-2.443776302977620617e+03,-2.147326806741242766e+00,-1.961514365407977856e+00,-2.166081356808677860e+00,1.303519052783342502e+01,1.375290309836451286e+01,2.400829677796269213e+00,2.130340988348593978e+00,2.439887081416241443e+00,1.886234684952234630e+01,2.585785182319512288e+01
2.785000000000000000e+04,-2.444015086245746716e+03,-2.161152400636871196e+00,-1.970556072970547357e+00,-2.146902737197755595e+00,1.303536625452801978e+01,1.375334361283708873e+01,2.452327603818641677e+00,2.135602764345417626e+00,2.384995454163147954e+00,1.886501871711775635e+01,2.587728230316642808e+01
2.790000000000000000e+04,-2.444300667650859850e+03,-2.168821782450007785e+00,-2.008766790817101189e+00,-2.107471687525244164e+00,1.303578140062562518e+01,1.375526034993114877e+01,2.488652065784148881e+00,2.170928270354793188e+00,2.316272074754295751e+00,1.886783276986788493e+01,2.589713288414894166e+01
2.795000000000000000e+04,-2.444624714649349698e+03,-2.178605338034071970e+00,-2.055148270495543272e+00,-2.052947379839814346e+00,1.303640448574322264e+01,1.375814697009259291e+01,2.506318124938620162e+00,2.226969770110894586e+00,2.243564608913104941e+00,1.887076199876520732e+01,2.591722002399619385e+01
2.800000000000000000e+04,-2.444928107448777155e+03,-2.183194108904422670e+00,-2.094619944781613174e+00,-2.004067649101632043e+00,1.303691975647900492e+01,1.376048999848482168e+01,2.501829757233450025e+00,2.291921307442766231e+00,2.181513945831471624e+00,1.887362065364865771e+01,2.593699914212828261e+01
2.805000000000000000e+04,-2.445181207137681213e+03,-2.177703205925579422e+00,-2.128938895575882118e+00,-1.970174834711475365e+00,1.303718406238024485e+01,1.376150450337558517e+01,2.474869910792856675e+00,2.359647676694220486e+00,2.138906041813197767e+00,1.887631555804124162e+01,2.595618818213128520e+01
2.810000000000000000e+04,-2.445404929376245036e+03,-2.165345810639321744e+00,-2.151966100540785298e+00,-1.958448519992703307e+00,1.303729940207679050e+01,1.376160469619027182e+01,2.428136417497154920e+00,2.420961037926870674e+00,2.124255206415373909e+00,1.887890659848061858e+01,2.597506735061559624e+01
2.815000000000000000e+04,-2.445645871196456028e+03,-2.139054990898138886e+00,-2.161817768926011851e+00,-1.979922604777905493e+00,1.303749748809882369e+01,1.376234855032449289e+01,2.366493069266274674e+00,2.466771785634963798e+00,2.142506378538364675e+00,1.888154290644158806e+01,2.599415578653432846e+01
2.820000000000000000e+04,-2.445937802973094222e+03,-2.092348851052606040e+00,-2.171267761853998390e+00,-2.022893305822592858e+00,1.303796870061035129e+01,1.376451594679545565e+01,2.295847785883024628e+00,2.496293989748167075e+00,2.186259211379094847e+00,1.888433373215749711e+01,2.601372811620189651e+01
2.825000000000000000e+04,-2.446253089113711667e+03,-2.038886826709257694e+00,-2.181549360787211178e+00,-2.065916957889880390e+00,1.303856131716594646e+01,1.376715154213287562e+01,2.226494187967529292e+00,2.507277958400727425e+00,2.244913773644167332e+00,1.888718959102679662e+01,2.603351466179725193e+01
2.830000000000000000e+04,-2.446541516956404394e+03,-1.994469841343356364e+00,-2.184232592009530016e+00,-2.102749635228127190e+00,1.303901688536373449e+01,1.376919564377670469e+01,2.171146408990624277e+00,2.495929604595067630e+00,2.309860157882781984e+00,1.888995852958343491e+01,2.605297626421531376e+01
2.835000000000000000e+04,-2.446781479119214964e+03,-1.967116151807947633e+00,-2.178866000483643983e+00,-2.130649493683525630e+00,1.303922710924530115e+01,1.376998588870393370e+01,2.137746760708317595e+00,2.464477956824092875e+00,2.372966899119905992e+00,1.889257169212182319e+01,2.607192304335574917e+01
2.840000000000000000e+04,-2.447000462461567622e+03,-1.966991549047579557e+00,-2.162696576046040597e+00,-2.147563919649516428e+00,1.303932641516621338e+01,1.377008437681257824e+01,2.132569035233004673e+00,2.415260259995629433e+00,2.427856468005891166e+00,1.889511037652550485e+01,2.609067048926662480e+01
2.845000000000000000e+04,-2.447248308988088866e+03,-1.994010533056761902e+00,-2.129015512556774237e+00,-2.159710693641251122e+00,1.303957901490433002e+01,1.377111989449029217e+01,2.156554003399990371e+00,2.352083546308778583e+00,2.469554276547798022e+00,1.889773752713960775e+01,2.610970106012822001e+01
2.850000000000000000e+04,-2.447541746855492420e+03,-2.033760614203455663e+00,-2.081823608651502067e+00,-2.171588658507940472e+00,1.304006961929434461e+01,1.377335382221759730e+01,2.202076839021645860e+00,2.283520184234883121e+00,2.494666986330040803e+00,1.890050410517180879e+01,2.612919790256384545e+01
2.855000000000000000e+04,-2.447851008857473062e+03,-2.074274072839391359e+00,-2.031577844257626886e+00,-2.180326491058094174e+00,1.304064413563368774e+01,1.377586379862576216e+01,2.259853064374738096e+00,2.219433124344476926e+00,2.500822645392643206e+00,1.890331490769597522e+01,2.614881752194822795e+01
2.860000000000000000e+04,-2.448125931570027660e+03,-2.107297239443897574e+00,-1.988924847374195171e+00,-2.184333412941755093e+00,1.304104532401787786e+01,1.377769298950116728e+01,2.321967933392324657e+00,2.169040146114243228e+00,2.487087398173988273e+00,1.890601734074094153e+01,2.616805662607479022e+01
2.865000000000000000e+04,-2.448353877577274488e+03,-2.127684637287936109e+00,-1.969689376155644878e+00,-2.179397760625197744e+00,1.304120262461724700e+01,1.377820976784421347e+01,2.380419175746101956e+00,2.143229380847283760e+00,2.453139734688542184e+00,1.890856485724860647e+01,2.618681231480916693e+01
2.870000000000000000e+04,-2.448573666601680543e+03,-2.141935237400666825e+00,-1.979885052672889278e+00,-2.157042847418908060e+00,1.304132263181247353e+01,1.377837732948410476e+01,2.429804941809407648e+00,2.146446602899839906e+00,2.401663423357519811e+00,1.891107852864414340e+01,2.620545651469224424e+01
2.875000000000000000e+04,-2.448826464668089557e+03,-2.156706717187964362e+00,-2.008448324536316942e+00,-2.119056926486465375e+00,1.304161580432986156e+01,1.377960809038177281e+01,2.466998294757118959e+00,2.174411860241695305e+00,2.339042074715156794e+00,1.891369197417490966e+01,2.622444325428418210e+01
2.880000000000000000e+04,-2.449121696775872806e+03,-2.168253068865250821e+00,-2.046381682043443284e+00,-2.073280855408739409e+00,1.304212706211544237e+01,1.378187299986866954e+01,2.486861782662081577e+00,2.221102236515434480e+00,2.274256867040973518e+00,1.891642969364216853e+01,2.624382799058761506e+01
2.885000000000000000e+04,-2.449422325442849342e+03,-2.176938425468375460e+00,-2.083998090621969279e+00,-2.024669841693246042e+00,1.304267263001489319e+01,1.378434824943853521e+01,2.487798043678743021e+00,2.277275403029618062e+00,2.216518328928246184e+00,1.891917867606064263e+01,2.626319508855797125e+01
2.890000000000000000e+04,-2.449681202756961284e+03,-2.182823859196932670e+00,-2.107862099571685466e+00,-1.989228367204377124e+00,1.304300286737027292e+01,1.378586241862092621e+01,2.471223698141422176e+00,2.332640586386113934e+00,2.175735127161015470e+00,1.892179350086663803e+01,2.628208427667765079e+01
2.895000000000000000e+04,-2.449900993957705850e+03,-2.173833176623225949e+00,-2.121393841067567454e+00,-1.982361728225651376e+00,1.304313473184109817e+01,1.378612691498801723e+01,2.435702665129991562e+00,2.383032929386539323e+00,2.160138516002238607e+00,1.892427681839112452e+01,2.630046864112120275e+01
2.900000000000000000e+04,-2.450120860046385587e+03,-2.146924406715847500e+00,-2.135485826930554332e+00,-1.997974177583501598e+00,1.304327425073152824e+01,1.378638434150523295e+01,2.384963495342125483e+00,2.424872121559177529e+00,2.170500550167676401e+00,1.892675612457576051e+01,2.631877495625533214e+01
2.905000000000000000e+04,-2.450377672515817721e+03,-2.111096550504423686e+00,-2.148571815492867021e+00,-2.026155334743855896e+00,1.304360144060689386e+01,1.378774528320880322e+01,2.328760679128146993e+00,2.453452882990058370e+00,2.200624279474424405e+00,1.892934551070417371e+01,2.633740741476016822e+01
2.910000000000000000e+04,-2.450672609401272439e+03,-2.067863258867234766e+00,-2.159029948285819067e+00,-2.061472272718048782e+00,1.304412664098562047e+01,1.379017370695757450e+01,2.273028290660982442e+00,2.466867058318592765e+00,2.244226711771172944e+00,1.893204621305411095e+01,2.635635047609179793e+01
2.915000000000000000e+04,-2.450960637951384342e+03,-2.024813772143614354e+00,-2.170321846205811589e+00,-2.089789855871547974e+00,1.304462036685925241e+01,1.379251767160926967e+01,2.225854985360789851e+00,2.464998429885990827e+00,2.292190192465441978e+00,1.893472294491884966e+01,2.637520200840490858e+01
2.920000000000000000e+04,-2.451206185252860450e+03,-2.001164003752553544e+00,-2.175684123635708733e+00,-2.103061367784800240e+00,1.304489655751804023e+01,1.379363264958035984e+01,2.197149852419851168e+00,2.447966330820980918e+00,2.336154045685395531e+00,1.893726152702786436e+01,2.639359869917544898e+01
2.925000000000000000e+04,-2.451419346708984449e+03,-2.002501185205350254e+00,-2.164759984099823953e+00,-2.111211657454960200e+00,1.304501362135592402e+01,1.379376238875184768e+01,2.190435802834772350e+00,2.416094316535052577e+00,2.374438336190986654e+00,1.893969361258473683e+01,2.641163451035355791e+01
2.930000000000000000e+04,-2.451639367108554325e+03,-2.019871991598641170e+00,-2.140327704374149320e+00,-2.121865549307288212e+00,1.304516731667781215e+01,1.379412503171718640e+01,2.203126913861546576e+00,2.373984723305725630e+00,2.405618987020949007e+00,1.894214183490104375e+01,2.642977267846474376e+01
2.935000000000000000e+04,-2.451901591292072226e+03,-2.046488335514622392e+00,-2.107629692077146455e+00,-2.133187930207277816e+00,1.304553505472997799e+01,1.379571815643563504e+01,2.230114314888935301e+00,2.328749894415068411e+00,2.426256929822409258e+00,1.894471279593818380e+01,2.644836271196113486e+01
2.940000000000000000e+04,-2.452192117729665824e+03,-2.072671582888823139e+00,-2.068934317128493738e+00,-2.146726216041536794e+00,1.304604979304328261e+01,1.379826512713547082e+01,2.263410640577437682e+00,2.285964848207589828e+00,2.436471555541030121e+00,1.894736661342247430e+01,2.646732142985173297e+01
2.945000000000000000e+04,-2.452467637706311507e+03,-2.087132324337230393e+00,-2.036115059529452154e+00,-2.161411892613012586e+00,1.304649031145139126e+01,1.380030831596196172e+01,2.296092345114686850e+00,2.251521917061372058e+00,2.437014633953781928e+00,1.894996819672533306e+01,2.648618619713742106e+01
2.950000000000000000e+04,-2.452702855827542862e+03,-2.091030751683805811e+00,-2.021650101119875753e+00,-2.167304655264091995e+00,1.304673050451035188e+01,1.380109507541705227e+01,2.325338539597707754e+00,2.231572088135588494e+00,2.426118948025404176e+00,1.895243895233856080e+01,2.650459015262716989e+01
2.955000000000000000e+04,-2.452908522568840453e+03,-2.093715203108209799e+00,-2.026057863035531703e+00,-2.159632810756599852e+00,1.304682178873127540e+01,1.380116956979761689e+01,2.350913889694730585e+00,2.227543493009790154e+00,2.404608283990275375e+00,1.895481448751233700e+01,2.652267345680841260e+01
2.960000000000000000e+04,-2.453133106453105029e+03,-2.101696842180787339e+00,-2.042940210922944644e+00,-2.139242953442983541e+00,1.304701047303606209e+01,1.380168447646955698e+01,2.373440320425122430e+00,2.235862211660771592e+00,2.375774959966673983e+00,1.895724006516132931e+01,2.654086545554248744e+01
2.965000000000000000e+04,-2.453397886658243806e+03,-2.117381305585836149e+00,-2.061520616121076177e+00,-2.109129454547391980e+00,1.304740404231739959e+01,1.380355199492479379e+01,2.392833388809139539e+00,2.251320888687905253e+00,2.342894445600570474e+00,1.895978643883033499e+01,2.655941855104063265e+01
2.970000000000000000e+04,-2.453682040991453505e+03,-2.136465492337191741e+00,-2.073356192758693872e+00,-2.078591074140421657e+00,1.304789651162955266e+01,1.380602102376858653e+01,2.406532512812639357e+00,2.269382912177044798e+00,2.311495989981769306e+00,1.896238923032524326e+01,2.657815069048317724e+01
2.975000000000000000e+04,-2.453949127237146513e+03,-2.152591943938069630e+00,-2.077301143036403897e+00,-2.054368158676496581e+00,1.304830942072637789e+01,1.380772514868393941e+01,2.413713935924334031e+00,2.286879382519333870e+00,2.285391992691216068e+00,1.896493406348611543e+01,2.659657896127641052e+01
2.980000000000000000e+04,-2.454170655226970666e+03,-2.162634213653646498e+00,-2.074897312443020336e+00,-2.042365799493812251e+00,1.304849256702629390e+01,1.380833136065471400e+01,2.413392659132994389e+00,2.303865338324756262e+00,2.267259487365170578e+00,1.896733738169292849e+01,2.661444775720405076e+01
2.985000000000000000e+04,-2.454374928947996978e+03,-2.159378964398860568e+00,-2.072819579923238731e+00,-2.048529973338966137e+00,1.304858943997126453e+01,1.380839361136133014e+01,2.403358538989988968e+00,2.321058210634493690e+00,2.260626529394739848e+00,1.896967971215710591e+01,2.663200999668485025e+01
2.990000000000000000e+04,-2.454603442360844383e+03,-2.139459055321074832e+00,-2.082913757664004883e+00,-2.062616929512081310e+00,1.304881238109310715e+01,1.380915380230994849e+01,2.384925434374013609e+00,2.340509093555388720e+00,2.261616140185404245e+00,1.897209102536668368e+01,2.664973188626756695e+01
2.995000000000000000e+04,-2.454867564223528007e+03,-2.114182115962084385e+00,-2.104788969580461799e+00,-2.069865686756777290e+00,1.304921565081004964e+01,1.381114158447866913e+01,2.362704609878432560e+00,2.361661196315998357e+00,2.264498578128899986e+00,1.897460919223279774e+01,2.666785919384448533e+01
3.000000000000000000e+04,-2.455148780483205428e+03,-2.091578457784101452e+00,-2.126623961354576764e+00,-2.070136260581033394e+00,1.304970984261965761e+01,1.381339445674112376e+01,2.340182122179990110e+00,2.380189696483512751e+00,2.268530077434635750e+00,1.897717195434017512e+01,2.668617168868000888e+01
3.005000000000000000e+04,-2.455401437847771831e+03,-2.072301902024485276e+00,-2.145736298826413702e+00,-2.065569176812553920e+00,1.305006142945395453e+01,1.381489437509870655e+01,2.319284558917873884e+00,2.394618599081947075e+00,2.273429571794395088e+00,1.897964304974157201e+01,2.670421801250853022e+01
3.010000000000000000e+04,-2.455613869940299537e+03,-2.065302929784910368e+00,-2.159671181623635583e+00,-2.055523315382946858e+00,1.305021080494867114e+01,1.381534813476378787e+01,2.303312898144024068e+00,2.404071948398798675e+00,2.278946278657796753e+00,1.898198527884700582e+01,2.672183829762322560e+01
3.015000000000000000e+04,-2.455818330660832999e+03,-2.072980323405491543e+00,-2.156631821883603806e+00,-2.052147428113844985e+00,1.305032233891973803e+01,1.381544754126636398e+01,2.293267702968619925e+00,2.404570761784512456e+00,2.289273076180281752e+00,1.898429315448339949e+01,2.673931738992900264e+01
3.020000000000000000e+04,-2.456047011413046675e+03,-2.078738147853252727e+00,-2.140012087412034081e+00,-2.067447174819669886e+00,1.305055792251679669e+01,1.381642102164538777e+01,2.284601047080628167e+00,2.397361898947656833e+00,2.307210027271586750e+00,1.898667261515448246e+01,2.675709427543734265e+01
3.025000000000000000e+04,-2.456313257645925660e+03,-2.073991574437004104e+00,-2.124087990691742700e+00,-2.091537616933583532e+00,1.305098766217531647e+01,1.381838149942664984e+01,2.274067998515620026e+00,2.387184638726344232e+00,2.329482661643755392e+00,1.898916128180492180e+01,2.677531361347168115e+01
3.030000000000000000e+04,-2.456586533734874592e+03,-2.064913088122171558e+00,-2.108003603003545390e+00,-2.114915881605935688e+00,1.305145260769386439e+01,1.382048645309768631e+01,2.263467423810561208e+00,2.373660220744064464e+00,2.353186650348278786e+00,1.899166561214573790e+01,2.679362878893172706e+01
3.035000000000000000e+04,-2.456826202500002637e+03,-2.050402024336821949e+00,-2.093282677979125150e+00,-2.139802014011344955e+00,1.305174946989336249e+01,1.382184776228016609e+01,2.254214618960926675e+00,2.356990722799338300e+00,2.377597451969657882e+00,1.899406672232406734e+01,2.681156819789892154e+01
3.040000000000000000e+04,-2.457033833951249107e+03,-2.033388947847035499e+00,-2.091433485050200769e+00,-2.156124941702247000e+00,1.305188798227196045e+01,1.382213813997340068e+01,2.248657203137972349e+00,2.341267643511655727e+00,2.398078674820058431e+00,1.899636161685250713e+01,2.682903120665559271e+01
3.045000000000000000e+04,-2.457235742767770262e+03,-2.032063174059474342e+00,-2.095683140438705294e+00,-2.154864762609298712e+00,1.305199817683855379e+01,1.382233037185744884e+01,2.253305883663152098e+00,2.324436761675968910e+00,2.411199168080151889e+00,1.899863512167359758e+01,2.684635136489913521e+01
3.050000000000000000e+04,-2.457467508132479452e+03,-2.050926815216036481e+00,-2.090146093932094384e+00,-2.146405836317412774e+00,1.305226466438700861e+01,1.382341446417908060e+01,2.271131983986732106e+00,2.302249456300383912e+00,2.417664426574961389e+00,1.900099745195978684e+01,2.686394997992417899e+01
3.055000000000000000e+04,-2.457734629950641192e+03,-2.077411370663798440e+00,-2.074775984654000816e+00,-2.137577547369503339e+00,1.305271169647309293e+01,1.382534729046730249e+01,2.297752411325794775e+00,2.276284209540568870e+00,2.418162674792321276e+00,1.900346109513679949e+01,2.688188243828641077e+01
3.060000000000000000e+04,-2.457997820348016830e+03,-2.107226196280144404e+00,-2.053716552098343584e+00,-2.126476911605088116e+00,1.305313676541670986e+01,1.382742161919221502e+01,2.330943796095189757e+00,2.249516684508202413e+00,2.411065157874982656e+00,1.900591154561195495e+01,2.689977714138716536e+01
3.065000000000000000e+04,-2.458229160834391678e+03,-2.136183120523777124e+00,-2.028792854355337294e+00,-2.118356644616365969e+00,1.305340519114359665e+01,1.382856538246400468e+01,2.367512700205495868e+00,2.226369455652731588e+00,2.396201606157648989e+00,1.900825995528051848e+01,2.691723580838979757e+01
3.070000000000000000e+04,-2.458430264066676500e+03,-2.153397840665915108e+00,-2.011562644435471725e+00,-2.116128020298730483e+00,1.305352281670250569e+01,1.382871569448378857e+01,2.400686231596463660e+00,2.213912434498486626e+00,2.374864091440095137e+00,1.901050882653821716e+01,2.693425977888660228e+01
3.075000000000000000e+04,-2.458631361713619299e+03,-2.158167278720444671e+00,-2.014649984642630898e+00,-2.110918510897523692e+00,1.305364184438003505e+01,1.382900352974812286e+01,2.426693936527295925e+00,2.218034816080566074e+00,2.345997371908814966e+00,1.901275439928250321e+01,2.695125750133437492e+01
3.080000000000000000e+04,-2.458868383498202093e+03,-2.156857383543082651e+00,-2.036436759985966738e+00,-2.095042699429717992e+00,1.305394840583271332e+01,1.383017442825136101e+01,2.444161169571297254e+00,2.239609528786492554e+00,2.308973488281020003e+00,1.901510382972971769e+01,2.696861119353998504e+01
3.085000000000000000e+04,-2.459132162553327362e+03,-2.151510365589040852e+00,-2.069159902589463140e+00,-2.069051838437628632e+00,1.305438869843595917e+01,1.383217822555638854e+01,2.450343762987126084e+00,2.275484092183376550e+00,2.267734581321585008e+00,1.901753098807042974e+01,2.698629693404894070e+01
3.090000000000000000e+04,-2.459387913057506012e+03,-2.145178767954281529e+00,-2.104933803633844303e+00,-2.037058852719273450e+00,1.305479003707127639e+01,1.383413146590357812e+01,2.444367555797394509e+00,2.320009282828780162e+00,2.228368539918438529e+00,1.901993174292683264e+01,2.700390817153665068e+01
3.095000000000000000e+04,-2.459610740390600313e+03,-2.139981866411851730e+00,-2.134326875352298369e+00,-2.008510658486012179e+00,1.305502769207520686e+01,1.383499822854341943e+01,2.426297144830539931e+00,2.366875098605259353e+00,2.198077041319749902e+00,1.902222611522001827e+01,2.702108565967307641e+01
3.100000000000000000e+04,-2.459804728604042339e+03,-2.132726280873118885e+00,-2.153564116656111693e+00,-1.995317916811581549e+00,1.305511997816768144e+01,1.383507918655356406e+01,2.396208575197444457e+00,2.409999389878714204e+00,2.184783457972239162e+00,1.902442838525326962e+01,2.703790954036982441e+01
3.105000000000000000e+04,-2.460009592998457720e+03,-2.119504761491365574e+00,-2.162956429310322726e+00,-2.002429592324699303e+00,1.305527249832462111e+01,1.383544800979699119e+01,2.355902924582097047e+00,2.444067083392292616e+00,2.192518671648283846e+00,1.902665928253518146e+01,2.705480245604528022e+01
3.110000000000000000e+04,-2.460248094351300551e+03,-2.095781991809492872e+00,-2.163723634139862906e+00,-2.029378097653411039e+00,1.305559501034230152e+01,1.383677440038522022e+01,2.307978209982718631e+00,2.465788842589690333e+00,2.220554058246624329e+00,1.902898823361260483e+01,2.707208048677487966e+01
3.115000000000000000e+04,-2.460508715570564163e+03,-2.059801691277455937e+00,-2.162366931927719449e+00,-2.067831054364688281e+00,1.305603285933601576e+01,1.383885683241291709e+01,2.256462826313499814e+00,2.474122795129107821e+00,2.264393991699961362e+00,1.903138228734518123e+01,2.708964042375367853e+01
3.120000000000000000e+04,-2.460757321503513140e+03,-2.022118368992912085e+00,-2.161068370082837475e+00,-2.103377495999192437e+00,1.305641266566541780e+01,1.384055443452110090e+01,2.210494639102284609e+00,2.467409989351193378e+00,2.315980352556762600e+00,1.903373494635976826e+01,2.710704149682797492e+01
3.125000000000000000e+04,-2.460968128796446308e+03,-1.995674899077296782e+00,-2.155369503973820322e+00,-2.131651214276580220e+00,1.305660045558167681e+01,1.384118609035237135e+01,2.178800955928322125e+00,2.445329496871955666e+00,2.368468359711864757e+00,1.903596739857560394e+01,2.712398122592346539e+01
3.130000000000000000e+04,-2.461160095042676858e+03,-1.985313291109046085e+00,-2.144481512255425937e+00,-2.152712880111194327e+00,1.305669813898260045e+01,1.384124558285152062e+01,2.166523001971895734e+00,2.409375066176259850e+00,2.416844566132491767e+00,1.903813633689667029e+01,2.714063366601990523e+01
3.135000000000000000e+04,-2.461366058652263291e+03,-1.996572732214061618e+00,-2.126392902467607815e+00,-2.162804091435244658e+00,1.305686527734020252e+01,1.384173908040478551e+01,2.177480040419184526e+00,2.362118632846136990e+00,2.454715138942321850e+00,1.904034122221768044e+01,2.715741129409519417e+01
3.140000000000000000e+04,-2.461605026073384579e+03,-2.028764929736077693e+00,-2.094070998969311592e+00,-2.166998602199112334e+00,1.305720246777378790e+01,1.384326869486487332e+01,2.210249765326109728e+00,2.306574907840395650e+00,2.479311503283822216e+00,1.904264299973118924e+01,2.717456333045740280e+01
3.145000000000000000e+04,-2.461862627760280247e+03,-2.066413908227584528e+00,-2.051334354865794740e+00,-2.172156993415499393e+00,1.305764103218389671e+01,1.384525249051184126e+01,2.257338989874884572e+00,2.249248638069753170e+00,2.489826851573647915e+00,1.904499677464681540e+01,2.719191306564652066e+01
3.150000000000000000e+04,-2.462099859735275913e+03,-2.099269727304032163e+00,-2.013150076472407068e+00,-2.173683643379644703e+00,1.305797386217481382e+01,1.384667466793630553e+01,2.311761391672234378e+00,2.199996789984861145e+00,2.483424590285016720e+00,1.904728372189993379e+01,2.720899491846687113e+01
3.155000000000000000e+04,-2.462303206117172977e+03,-2.127843651685772830e+00,-1.987660437733586694e+00,-2.167456682431177395e+00,1.305813847871807454e+01,1.384717529551199888e+01,2.368064927898075211e+00,2.166972130095774940e+00,2.459074680138770841e+00,1.904946387770461058e+01,2.722559070659941227e+01
3.160000000000000000e+04,-2.462492664555120427e+03,-2.148485266462944576e+00,-1.979712143749100317e+00,-2.154912868669540682e+00,1.305823331464505621e+01,1.384723385490954684e+01,2.419432859142557568e+00,2.155354815163119220e+00,2.419604091312178351e+00,1.905159503099095986e+01,2.724193882438954617e+01
3.165000000000000000e+04,-2.462699794207274408e+03,-2.160293699593056616e+00,-1.995984124879014443e+00,-2.130606844842649839e+00,1.305841573679891532e+01,1.384790649814287278e+01,2.460689506877860477e+00,2.168492474951829507e+00,2.366908006140306053e+00,1.905377605930371843e+01,2.725844554970094791e+01
3.170000000000000000e+04,-2.462940524086020559e+03,-2.170817011337833780e+00,-2.029240266807297299e+00,-2.090348588498385229e+00,1.305877713132888829e+01,1.384954571605692486e+01,2.488962615862797545e+00,2.203648511137903832e+00,2.305040176615759773e+00,1.905605815648524271e+01,2.727530964417397286e+01
3.175000000000000000e+04,-2.463192666500976884e+03,-2.180318702647521700e+00,-2.064400583489141461e+00,-2.044853345485014184e+00,1.305919861263561188e+01,1.385135713167609062e+01,2.500889444619811552e+00,2.253110387745531629e+00,2.243561258213981002e+00,1.905837110527055600e+01,2.729229514481057706e+01
3.180000000000000000e+04,-2.463421401239403622e+03,-2.182806166594347896e+00,-2.096756558560801675e+00,-2.006269582298532139e+00,1.305950149321572340e+01,1.385260362931789047e+01,2.493579783885357948e+00,2.310326167351530735e+00,2.192373558221251351e+00,1.906061106995085552e+01,2.730897647474309764e+01
3.185000000000000000e+04,-2.463618238231832493e+03,-2.177334850587328674e+00,-2.123660941177620387e+00,-1.981921186109991018e+00,1.305964412122819418e+01,1.385300603925560914e+01,2.466901110958895416e+00,2.369020757700219804e+00,2.159388136289285054e+00,1.906274978259670050e+01,2.732523759214069514e+01
3.190000000000000000e+04,-2.463805834732520452e+03,-2.160548631307528389e+00,-2.142444487210425130e+00,-1.980916129823446337e+00,1.305973704011244152e+01,1.385309675579492961e+01,2.422479644165996149e+00,2.421846294492856710e+00,2.151590124903008494e+00,1.906485365684152455e+01,2.734137082866699231e+01
3.195000000000000000e+04,-2.464016264969032363e+03,-2.127776932387504427e+00,-2.158520729032582963e+00,-2.001681890396948216e+00,1.305995072853831651e+01,1.385394776619182799e+01,2.364500654388979495e+00,2.464274348351991772e+00,2.168964032199230285e+00,1.906702496673163338e+01,2.735778096440464680e+01
3.200000000000000000e+04,-2.464257094588933342e+03,-2.084701596550283753e+00,-2.173483268240834931e+00,-2.032481502869610157e+00,1.306032342726716067e+01,1.385557423764209517e+01,2.300297470246057241e+00,2.492361225360597565e+00,2.206380034848615335e+00,1.906928503154955834e+01,2.737459627588598821e+01
3.205000000000000000e+04,-2.464503337453713357e+03,-2.040473019835570057e+00,-2.182649819028428251e+00,-2.066322928240041268e+00,1.306072510019777866e+01,1.385727104269479604e+01,2.239687009904044679e+00,2.501453248848396260e+00,2.257657667340000174e+00,1.907155624343072020e+01,2.739150161384298343e+01
3.210000000000000000e+04,-2.464723634062664587e+03,-2.003243006585303299e+00,-2.185929481933335250e+00,-2.096367311137015133e+00,1.306099744016313480e+01,1.385840819236206301e+01,2.191802590906002379e+00,2.491146683908692427e+00,2.314563855680949800e+00,1.907374522072277401e+01,2.740808751506024876e+01
3.215000000000000000e+04,-2.464913538724551472e+03,-1.985672550117270285e+00,-2.180176542794590500e+00,-2.117359624561337306e+00,1.306111254251715792e+01,1.385867962348890892e+01,2.164933726836113070e+00,2.462239105046406529e+00,2.369658801389922242e+00,1.907583455019788587e+01,2.742428972474561277e+01
3.220000000000000000e+04,-2.465100849820724761e+03,-1.992005044750096987e+00,-2.158259935341571012e+00,-2.134840944598922707e+00,1.306121687725120317e+01,1.385883559982035074e+01,2.162968882225757561e+00,2.416224550054386633e+00,2.418616891648420975e+00,1.907790967523657599e+01,2.744041453822198662e+01
3.225000000000000000e+04,-2.465313084551683460e+03,-2.012775610122910841e+00,-2.123187677929962547e+00,-2.152959887422101204e+00,1.306145323172658124e+01,1.385976825765868803e+01,2.182961600304966776e+00,2.359517323721969984e+00,2.457102235299172044e+00,1.908005811460359524e+01,2.745681703963257547e+01
3.230000000000000000e+04,-2.465551689228283976e+03,-2.040918162945887904e+00,-2.082616640407175534e+00,-2.167602600491400189e+00,1.306182424398737929e+01,1.386137010516970136e+01,2.219433837482694294e+00,2.300564281544713374e+00,2.480681793102859078e+00,1.908228072735598246e+01,2.747351344544580343e+01
3.235000000000000000e+04,-2.465791443685203831e+03,-2.070401562064198675e+00,-2.040704671828127648e+00,-2.178271350538733220e+00,1.306220584345459201e+01,1.386303209748856879e+01,2.266191769818764801e+00,2.246438764052041126e+00,2.487603431334168391e+00,1.908450257358749624e+01,2.749014504942836368e+01
3.240000000000000000e+04,-2.466001721858930978e+03,-2.091355613175949202e+00,-2.009562586605785128e+00,-2.184463935851413297e+00,1.306243704138244155e+01,1.386400508445820101e+01,2.315132014824854867e+00,2.206106280949712506e+00,2.477689126826864374e+00,1.908663163034107058e+01,2.750635760581117495e+01
3.245000000000000000e+04,-2.466186290842117614e+03,-2.105829430628162857e+00,-2.001097656178298489e+00,-2.177089551293486025e+00,1.306253695060908271e+01,1.386416244604478187e+01,2.361512833183594839e+00,2.186382728729240998e+00,2.450690159535362955e+00,1.908867577539309579e+01,2.752217203650620192e+01
3.250000000000000000e+04,-2.466373479768285961e+03,-2.123087303154237659e+00,-2.009453484024350534e+00,-2.153612913911717275e+00,1.306265667276803377e+01,1.386438441031652147e+01,2.403416354738147298e+00,2.186731665118755608e+00,2.409518409861983734e+00,1.909072472800091447e+01,2.753795101223733255e+01
3.255000000000000000e+04,-2.466585262151254938e+03,-2.141118738079860417e+00,-2.026546950556726845e+00,-2.122192533552780702e+00,1.306290079130114279e+01,1.386535935860183422e+01,2.436723224498188678e+00,2.203776967706351453e+00,2.360848567103138507e+00,1.909284436516918504e+01,2.755401647815373778e+01
3.260000000000000000e+04,-2.466822738125877549e+03,-2.156376303723251286e+00,-2.050041753734002103e+00,-2.085161432900221268e+00,1.306327823701667867e+01,1.386702039307330026e+01,2.457607145854520336e+00,2.233973234475852720e+00,2.310642573377201803e+00,1.909503643501289716e+01,2.757034285268616358e+01
3.265000000000000000e+04,-2.467053976386354861e+03,-2.171338056559619645e+00,-2.069894900993323628e+00,-2.047821945752756001e+00,1.306362740210787443e+01,1.386862899564116347e+01,2.465971315902672156e+00,2.270269597800445460e+00,2.265253301940375330e+00,1.909720760531084949e+01,2.758659367159806663e+01
3.270000000000000000e+04,-2.467256255882459300e+03,-2.179470055542507279e+00,-2.080881936967700074e+00,-2.025262194053174536e+00,1.306382789359492591e+01,1.386938022907920498e+01,2.460369864808244600e+00,2.307687172613287263e+00,2.232291798530728233e+00,1.909928556766240604e+01,2.760248307581127847e+01
3.275000000000000000e+04,-2.467437563041990416e+03,-2.171602666734579135e+00,-2.091816217457092009e+00,-2.021184209141460464e+00,1.306392605417916108e+01,1.386947397055844178e+01,2.439387229654407907e+00,2.344913830100297414e+00,2.215861067498269943e+00,1.910129556033344045e+01,2.761809994889308939e+01
3.280000000000000000e+04,-2.467623146522336810e+03,-2.151317217554131744e+00,-2.107775978189242228e+00,-2.028010905468164093e+00,1.306404679727567419e+01,1.386974126884854108e+01,2.406944935367273608e+00,2.379969262339583835e+00,2.214439617030350416e+00,1.910331506359220910e+01,2.763381614436540090e+01
3.285000000000000000e+04,-2.467838025716836910e+03,-2.123160548296059158e+00,-2.125941933902897318e+00,-2.041697446354343803e+00,1.306431709415561215e+01,1.387081214451243660e+01,2.367781480698533336e+00,2.409556792449887741e+00,2.225650725763686388e+00,1.910541775492792027e+01,2.764988647135352551e+01
3.290000000000000000e+04,-2.468071964797105920e+03,-2.089570020195220312e+00,-2.145453618843236931e+00,-2.056495097849251330e+00,1.306468640204840526e+01,1.387255388593370675e+01,2.326432013690813427e+00,2.430976631100440155e+00,2.246097294365007713e+00,1.910757572608203247e+01,2.766621088183974564e+01
3.295000000000000000e+04,-2.468295800610136666e+03,-2.060571888614856739e+00,-2.163055339722864456e+00,-2.065371255083667368e+00,1.306500594097200008e+01,1.387399481785570465e+01,2.289727197137779058e+00,2.442027540594119639e+00,2.270967921501416686e+00,1.910969958542851543e+01,2.768241827695439383e+01
3.300000000000000000e+04,-2.468492461655275292e+03,-2.044896352450136234e+00,-2.170627171151166213e+00,-2.070192128580830460e+00,1.306519081228633894e+01,1.387456410976558807e+01,2.263059622981409280e+00,2.440863372064357328e+00,2.297734947932454475e+00,1.911173676781975672e+01,2.769824687443124844e+01
3.305000000000000000e+04,-2.468668625125464132e+03,-2.042520042941404768e+00,-2.164819660864823803e+00,-2.077830334570479387e+00,1.306527244491201856e+01,1.387463592972589232e+01,2.248490783261118953e+00,2.427096754039805848e+00,2.326078760275088086e+00,1.911370893506542501e+01,2.771383088958272722e+01
3.310000000000000000e+04,-2.468856288118728571e+03,-2.049300346897142244e+00,-2.147433517825976246e+00,-2.091507165566830029e+00,1.306541407036443303e+01,1.387497309388845679e+01,2.245507806639033266e+00,2.403416166536535670e+00,2.354125702006920395e+00,1.911571037796164418e+01,2.772951127644864400e+01
3.315000000000000000e+04,-2.469071830340956240e+03,-2.057869648125932649e+00,-2.122111359626865479e+00,-2.111333369311305219e+00,1.306569872066292604e+01,1.387618593339701079e+01,2.250713161846955579e+00,2.374139935839968185e+00,2.379642880415396622e+00,1.911779197830348664e+01,2.774548179422643202e+01
3.320000000000000000e+04,-2.469300772908255567e+03,-2.061966144473236451e+00,-2.096744498523303246e+00,-2.132939804103825665e+00,1.306605274824614860e+01,1.387789797697323912e+01,2.260742806297959984e+00,2.344379665485952557e+00,2.399730663649564111e+00,1.911991125819195148e+01,2.776159221797588117e+01
3.325000000000000000e+04,-2.469518567479061858e+03,-2.062018767055706192e+00,-2.077688063768471149e+00,-2.149252510313754971e+00,1.306635414133214468e+01,1.387913757184944430e+01,2.273624372960449502e+00,2.318588118413644317e+00,2.411810747184627512e+00,1.912199106466706411e+01,2.777747642421048724e+01
3.330000000000000000e+04,-2.469706798224874092e+03,-2.060770538060794355e+00,-2.067723237479575538e+00,-2.157356772415630175e+00,1.306650741922837256e+01,1.387959883481590140e+01,2.288177903821265069e+00,2.299667804634050849e+00,2.415234369901588352e+00,1.912397851678893801e+01,2.779295911371090710e+01
3.335000000000000000e+04,-2.469880396060777002e+03,-2.062415062018184919e+00,-2.068907762160598907e+00,-2.154798666658309880e+00,1.306658698535310670e+01,1.387965846575407980e+01,2.304223699664543545e+00,2.288793421938875916e+00,2.410365442240069989e+00,1.912591651564536477e+01,2.780823155558707427e+01
3.340000000000000000e+04,-2.470069514578858161e+03,-2.074217816158134831e+00,-2.074429585364669482e+00,-2.140457294560966783e+00,1.306674712693305906e+01,1.388011147174655768e+01,2.322973912754372705e+00,2.283458332101936161e+00,2.398339977497883080e+00,1.912789456668510724e+01,2.782362532479661965e+01
3.345000000000000000e+04,-2.470282595097815829e+03,-2.094815155854548472e+00,-2.073768524107904021e+00,-2.123251312706825100e+00,1.306703034512839778e+01,1.388141903771732899e+01,2.342729564976933077e+00,2.279891244044093046e+00,2.383447593268750442e+00,1.912994257513967256e+01,2.783930468939834668e+01
3.350000000000000000e+04,-2.470508157460897110e+03,-2.114576845352764245e+00,-2.067471093827681905e+00,-2.109806569453350100e+00,1.306737943346058550e+01,1.388299257115475349e+01,2.360407860542393710e+00,2.276767992306049315e+00,2.369087359993861774e+00,1.913202243208845843e+01,2.785509324022821431e+01
3.355000000000000000e+04,-2.470718092926711051e+03,-2.131100979040092103e+00,-2.058658114017501095e+00,-2.099000355649651706e+00,1.306765201530731524e+01,1.388409743655654260e+01,2.375573615933250782e+00,2.274219712474480293e+00,2.355511235735492370e+00,1.913405210633422371e+01,2.787065307205068265e+01
3.360000000000000000e+04,-2.470899439073955818e+03,-2.142853152978297704e+00,-2.047893754262192001e+00,-2.095506513384278957e+00,1.306778031699703035e+01,1.388448850425579906e+01,2.387632372129116831e+00,2.272772813303045147e+00,2.344109703780365095e+00,1.913599335961666981e+01,2.788587276166104800e+01
3.365000000000000000e+04,-2.471072991304708921e+03,-2.142827854785220865e+00,-2.044490942572866121e+00,-2.099514934150410017e+00,1.306787009316280823e+01,1.388455088143428107e+01,2.394734539146245123e+00,2.275557754308324299e+00,2.334617088633058835e+00,1.913790455694712023e+01,2.790096286542888038e+01
3.370000000000000000e+04,-2.471261004864820279e+03,-2.135233866214600873e+00,-2.056438100139773795e+00,-2.098020237414650602e+00,1.306803471981586462e+01,1.388512734256041803e+01,2.398323242567193425e+00,2.285595917219494844e+00,2.322299810120879382e+00,1.913985723701001618e+01,2.791623871287780645e+01
3.375000000000000000e+04,-2.471473830156061922e+03,-2.130338212194825331e+00,-2.075740839757854506e+00,-2.086302614453869442e+00,1.306832815218802502e+01,1.388642060093927988e+01,2.400440871860298753e+00,2.301234702360472451e+00,2.305729947529552959e+00,1.914188180905547298e+01,2.793181788758277406e+01
3.380000000000000000e+04,-2.471696318198090466e+03,-2.126643520120389930e+00,-2.094623801198407520e+00,-2.070386150695392224e+00,1.306867269053931579e+01,1.388789860259480413e+01,2.400243325692084539e+00,2.319959694834782482e+00,2.287122572499313833e+00,1.914393165387139817e+01,2.794747698624172827e+01
3.385000000000000000e+04,-2.471897865523531436e+03,-2.123086146504948424e+00,-2.114209446286207772e+00,-2.051294211145316293e+00,1.306891134928801712e+01,1.388894254525980365e+01,2.396264068857264284e+00,2.342111318483637739e+00,2.267954131357090120e+00,1.914591840170898607e+01,2.796290064157324551e+01
3.390000000000000000e+04,-2.472076262854550805e+03,-2.124904028772343523e+00,-2.128436327450544674e+00,-2.033242295515476084e+00,1.306903518288548405e+01,1.388924187667454291e+01,2.388701936196308662e+00,2.364873457730609640e+00,2.252121540422874713e+00,1.914783061300053291e+01,2.797801548974252484e+01
3.395000000000000000e+04,-2.472248110667834680e+03,-2.125922304885281999e+00,-2.132299657990665231e+00,-2.028949722192748606e+00,1.306912548970038479e+01,1.388933799669020708e+01,2.375480379118710239e+00,2.385194863040265734e+00,2.245469542871169288e+00,1.914971822089389519e+01,2.799304228606385436e+01
3.400000000000000000e+04,-2.472435963121599798e+03,-2.115643660317183095e+00,-2.134414636289340361e+00,-2.040391322738240198e+00,1.306929958274461256e+01,1.388999717684177782e+01,2.353704077306464360e+00,2.403628418022268676e+00,2.250244188904209075e+00,1.915165212109878468e+01,2.800827723169990335e+01
3.405000000000000000e+04,-2.472650311449946003e+03,-2.095777595655611947e+00,-2.138707630145436855e+00,-2.058142036742317771e+00,1.306961264663212496e+01,1.389125761691231986e+01,2.324871110271789387e+00,2.419208323630833490e+00,2.264530807285170866e+00,1.915366024586782245e+01,2.802377141306959629e+01
3.410000000000000000e+04,-2.472866176504976920e+03,-2.070608204666721353e+00,-2.141783944395655226e+00,-2.078998423373523696e+00,1.306993210227109259e+01,1.389270810616826246e+01,2.292602067250343101e+00,2.428850017059874578e+00,2.286922803035575047e+00,1.915567057474179791e+01,2.803926943958300555e+01
3.415000000000000000e+04,-2.473062197541948080e+03,-2.043036679739688388e+00,-2.146170867712263952e+00,-2.099457804213053169e+00,1.307015381519419961e+01,1.389365864406338247e+01,2.260796263123970640e+00,2.431558347548686161e+00,2.315134498055608780e+00,1.915761824541349156e+01,2.805448273622520006e+01
3.420000000000000000e+04,-2.473236619078253170e+03,-2.023313511402496268e+00,-2.150386961830536681e+00,-2.112938691520421131e+00,1.307026691188185197e+01,1.389385631124268095e+01,2.235623163946176994e+00,2.425672048336585007e+00,2.345634972917062466e+00,1.915949430179897206e+01,2.806937537148747808e+01
3.425000000000000000e+04,-2.473405528010324815e+03,-2.019402268925294397e+00,-2.146036984027240635e+00,-2.122452388759189290e+00,1.307035223303223148e+01,1.389399812935753786e+01,2.222558343870072228e+00,2.408492030018113628e+00,2.376567948823305354e+00,1.916135051619129470e+01,2.808418796809191420e+01
3.430000000000000000e+04,-2.473595829874956962e+03,-2.028087735052324536e+00,-2.130148259953823953e+00,-2.132912921383184557e+00,1.307055148827779689e+01,1.389468703599308164e+01,2.222698907325072248e+00,2.379985399346640218e+00,2.406361749300442998e+00,1.916326663800769481e+01,2.809918277731354408e+01
3.435000000000000000e+04,-2.473807020701447982e+03,-2.044848670338555774e+00,-2.104094733953912222e+00,-2.143752992318818329e+00,1.307085710684104995e+01,1.389597845712393642e+01,2.235147673918989497e+00,2.342529691617428522e+00,2.432190855474450686e+00,1.916524105794747612e+01,2.811437026933735694e+01
3.440000000000000000e+04,-2.474017524392370433e+03,-2.064958647547239234e+00,-2.070874518734396208e+00,-2.155650199353762009e+00,1.307116139441182767e+01,1.389740438340757045e+01,2.258366281005872889e+00,2.299875108734464657e+00,2.451343239812491692e+00,1.916721204470582052e+01,2.812950347474374269e+01
3.445000000000000000e+04,-2.474208238190482007e+03,-2.082161475213689439e+00,-2.039625783477481136e+00,-2.166698650179434082e+00,1.307136749022358480e+01,1.389819187098697384e+01,2.289344997552810401e+00,2.258741791030267620e+00,2.460528109918775463e+00,1.916911949106397728e+01,2.814433693151383409e+01
3.450000000000000000e+04,-2.474376843980353897e+03,-2.096900023273783553e+00,-2.019420470866850170e+00,-2.170619650160421799e+00,1.307146087612862395e+01,1.389832431266654389e+01,2.325826591303076452e+00,2.225690918466688206e+00,2.456692188019394152e+00,1.917095654916120040e+01,2.815888893440811103e+01
3.455000000000000000e+04,-2.474546054979906330e+03,-2.112431907404083375e+00,-2.012609497670770242e+00,-2.163583795747326288e+00,1.307156085560384895e+01,1.389849804773994357e+01,2.365876413222975927e+00,2.205266807779580063e+00,2.437869252433513267e+00,1.917279229894925763e+01,2.817342761672519913e+01
3.460000000000000000e+04,-2.474736297850608935e+03,-2.128899344292461304e+00,-2.019013547645966078e+00,-2.143611415609040449e+00,1.307176856857110714e+01,1.389924549450563163e+01,2.405671169469451698e+00,2.200159407160745761e+00,2.404483543726280814e+00,1.917468677646946063e+01,2.818819036958277380e+01
3.465000000000000000e+04,-2.474944953781470304e+03,-2.148372862012082773e+00,-2.034265054701056119e+00,-2.110321544159043050e+00,1.307207195810948264e+01,1.390060520399262600e+01,2.441932566934505555e+00,2.209993988015340971e+00,2.359111541533099210e+00,1.917663466053154053e+01,2.820317307349850111e+01
3.470000000000000000e+04,-2.475151699659394581e+03,-2.169431940605054177e+00,-2.049797213587966294e+00,-2.072062389439771390e+00,1.307236924368860720e+01,1.390192669914704560e+01,2.470244722949979987e+00,2.232420795873905739e+00,2.307909135760445096e+00,1.917857457050882886e+01,2.821813002442420526e+01
3.475000000000000000e+04,-2.475335932063429027e+03,-2.183564864410528106e+00,-2.064786339872039189e+00,-2.039931749515904169e+00,1.307255086814947376e+01,1.390255862807811305e+01,2.484758687733683136e+00,2.265987138268149348e+00,2.258857539375818124e+00,1.918044316767701218e+01,2.823282999585725506e+01
3.480000000000000000e+04,-2.475501468810507504e+03,-2.186564890716110821e+00,-2.083020846406533177e+00,-2.017761630220697988e+00,1.307263995168608162e+01,1.390266354349528122e+01,2.481974418702467489e+00,2.308888816480991757e+00,2.218520735155898649e+00,1.918225242004916353e+01,2.824732186154163571e+01
3.485000000000000000e+04,-2.475671200750855860e+03,-2.177445260663673832e+00,-2.102900408527076603e+00,-2.008722205081705514e+00,1.307275087949388137e+01,1.390286932219264671e+01,2.461151058275583559e+00,2.356780368055061192e+00,2.192296506228625486e+00,1.918406936120880601e+01,2.826185819331277216e+01
3.490000000000000000e+04,-2.475861213457233589e+03,-2.151745948543687614e+00,-2.125922550147288703e+00,-2.014327104338592189e+00,1.307296506396971658e+01,1.390372980747453546e+01,2.422361493807689392e+00,2.405438444266865261e+00,2.183728042792387747e+00,1.918594430450479393e+01,2.827663206604840340e+01
3.495000000000000000e+04,-2.476068815796686067e+03,-2.113110347405790179e+00,-2.154264480616506994e+00,-2.025726953454454637e+00,1.307327515843339150e+01,1.390510768682690568e+01,2.370245232029981164e+00,2.449986470029121399e+00,2.191886498235749325e+00,1.918787035314334943e+01,2.829159016553589368e+01
3.500000000000000000e+04,-2.476270546007897792e+03,-2.074171872244477299e+00,-2.179576572090687225e+00,-2.037207466087794572e+00,1.307355597154999138e+01,1.390626252393314921e+01,2.313451967147429400e+00,2.483319973294949801e+00,2.214731138154854673e+00,1.918977546803398582e+01,2.830645129289858986e+01
3.505000000000000000e+04,-2.476448872849516647e+03,-2.041685856006888677e+00,-2.193969894697489931e+00,-2.052663835339957554e+00,1.307371785373073259e+01,1.390679806144232700e+01,2.259762051810957573e+00,2.499522405926860813e+00,2.251366832981431809e+00,1.919160757551035346e+01,2.832100339542149925e+01
3.510000000000000000e+04,-2.476612315217811101e+03,-2.019304053445028391e+00,-2.196248748799138006e+00,-2.072112578832058460e+00,1.307380618032844311e+01,1.390688570474836006e+01,2.216198939930350775e+00,2.495945210069072662e+00,2.298426314841914397e+00,1.919339046835970564e+01,2.833532366964760385e+01
3.515000000000000000e+04,-2.476781302452728141e+03,-2.011964414074581153e+00,-2.182761261737617975e+00,-2.094944696785190352e+00,1.307392092122599081e+01,1.390715582498970626e+01,2.189010251060011125e+00,2.471862745668806927e+00,2.350672091851890411e+00,1.919518529429714349e+01,2.834965594308551218e+01
3.520000000000000000e+04,-2.476971678571212578e+03,-2.015446689756344334e+00,-2.152674973192790553e+00,-2.124485062025985638e+00,1.307414935398376876e+01,1.390812056534914554e+01,2.179587659905446895e+00,2.429759773946462698e+00,2.403504534174897067e+00,1.919704238142632491e+01,2.836417728571001717e+01
3.525000000000000000e+04,-2.477176501584246125e+03,-2.021959187711177108e+00,-2.114789510224245106e+00,-2.156335576559428979e+00,1.307445596053100090e+01,1.390942723616400656e+01,2.186812671592336610e+00,2.376197907542750620e+00,2.450234035507036445e+00,1.919893949173313885e+01,2.837881539499108285e+01
3.530000000000000000e+04,-2.477371863949384078e+03,-2.031478047039326107e+00,-2.077909377480716469e+00,-2.181549678047524310e+00,1.307471405448016633e+01,1.391046267681686821e+01,2.209519189107726600e+00,2.319513397741764571e+00,2.483594279871764510e+00,1.920080445702943450e+01,2.839330444353494798e+01
3.535000000000000000e+04,-2.477545358384554675e+03,-2.044809789634591368e+00,-2.047289875972348572e+00,-2.196370221719347260e+00,1.307486292640613890e+01,1.391093954304924019e+01,2.245350716717362083e+00,2.267053349889585512e+00,2.499465238425033764e+00,1.920260052328258737e+01,2.840749558419125265e+01
3.540000000000000000e+04,-2.477705343874756636e+03,-2.062129248452149177e+00,-2.029187776873684346e+00,-2.196804998893298944e+00,1.307494107158697538e+01,1.391100626293688514e+01,2.290776998485668070e+00,2.225879013521057992e+00,2.495283763559513979e+00,1.920435007890394274e+01,2.842150295415200389e+01
3.545000000000000000e+04,-2.477874214422673504e+03,-2.087664950094962446e+00,-2.023069112305484918e+00,-2.179834029052370781e+00,1.307506619803737458e+01,1.391136138521672549e+01,2.342091289502986395e+00,2.199818077342179823e+00,2.471161229989826680e+00,1.920612216115324600e+01,2.843558110875354572e+01
3.550000000000000000e+04,-2.478064030601792183e+03,-2.120051749015833931e+00,-2.021865136734761315e+00,-2.151121815301560769e+00,1.307530359068383774e+01,1.391235613218733747e+01,2.393598775365433085e+00,2.189065680442228157e+00,2.431556260800423086e+00,1.920795494707974527e+01,2.844989798747418419e+01
3.555000000000000000e+04,-2.478264558865286745e+03,-2.151301963332986400e+00,-2.024038214709607431e+00,-2.117906196260994189e+00,1.307559603987874119e+01,1.391357958467618339e+01,2.438345058689618039e+00,2.193386770439752276e+00,2.382758336570467872e+00,1.920981511594489177e+01,2.846435252859437526e+01
3.560000000000000000e+04,-2.478455116202287627e+03,-2.176828786167932073e+00,-2.029445250250418553e+00,-2.084732920289841029e+00,1.307584051876344233e+01,1.391455971400084479e+01,2.470998167127845146e+00,2.211829211857834654e+00,2.330994219114464805e+00,1.921164287962893980e+01,2.847868352233512823e+01
3.565000000000000000e+04,-2.478622931990660618e+03,-2.191483310293951714e+00,-2.037261826665913045e+00,-2.059830761635849328e+00,1.307596776024127472e+01,1.391496651269528151e+01,2.487235304003802216e+00,2.242037135951405080e+00,2.283807204972180482e+00,1.921339910540582707e+01,2.849275928534779112e+01
3.570000000000000000e+04,-2.478781016545770854e+03,-2.189226185100632271e+00,-2.053521391718699185e+00,-2.046105398675711839e+00,1.307604491794906387e+01,1.391502570123741300e+01,2.484559307656063254e+00,2.282396785953034080e+00,2.246383228253333364e+00,1.921512082189026316e+01,2.850670006841751558e+01
3.575000000000000000e+04,-2.478949978544112128e+03,-2.173294760500295464e+00,-2.080627557384079562e+00,-2.037269312765628726e+00,1.307618263071238296e+01,1.391544717900052142e+01,2.464673047960342256e+00,2.329503819601697057e+00,2.220242350291285138e+00,1.921687367372539512e+01,2.852075584905029615e+01
3.580000000000000000e+04,-2.479138184589462981e+03,-2.149887500795888862e+00,-2.111654659752433272e+00,-2.031913503269079158e+00,1.307641928962687317e+01,1.391642326191739443e+01,2.431619491658721710e+00,2.376900706243374461e+00,2.206934176991618202e+00,1.921868145430278219e+01,2.853504699429506530e+01
3.585000000000000000e+04,-2.479336469012251655e+03,-2.120968601155353905e+00,-2.142243533021253921e+00,-2.030199010841589047e+00,1.307671041112751276e+01,1.391763388273321844e+01,2.389796421510459012e+00,2.418823837457845016e+00,2.206978976794907510e+00,1.922051616033746768e+01,2.854943101539516448e+01
3.590000000000000000e+04,-2.479521064506970561e+03,-2.094082372563949246e+00,-2.168127096731625514e+00,-2.028641012361817264e+00,1.307693303775615412e+01,1.391856546383013971e+01,2.345554471921881490e+00,2.450561575977280970e+00,2.218704719094973576e+00,1.922230842504174930e+01,2.856364884068764809e+01
3.595000000000000000e+04,-2.479684726045066327e+03,-2.076757901020763075e+00,-2.179848480647535336e+00,-2.032303125532501920e+00,1.307704703435224225e+01,1.391887325821639720e+01,2.305245822662549848e+00,2.466824993024729462e+00,2.242170658823061657e+00,1.922403324609574682e+01,2.857758967206506284e+01
3.600000000000000000e+04,-2.479841551541996068e+03,-2.064609865045643922e+00,-2.176015286120928760e+00,-2.048784783686022681e+00,1.307712964989935500e+01,1.391894615384526368e+01,2.271765825727086519e+00,2.466298880792517245e+00,2.276549085157911101e+00,1.922573392573215401e+01,2.859140027822607522e+01
3.605000000000000000e+04,-2.480009540675418975e+03,-2.053685576732029006e+00,-2.163818415939861683e+00,-2.074309571225386062e+00,1.307727139331378474e+01,1.391939394959271326e+01,2.246652899536890846e+00,2.451856968378913315e+00,2.317221392280200298e+00,1.922746571095640178e+01,2.860532735414528815e+01
3.610000000000000000e+04,-2.480197800741581887e+03,-2.046079589312297831e+00,-2.145115058593191737e+00,-2.102748151580077440e+00,1.307751768062229125e+01,1.392038645678069742e+01,2.232242964336629054e+00,2.426153042535316828e+00,2.358324459913581084e+00,1.922925348792149336e+01,2.861945315724499395e+01
3.615000000000000000e+04,-2.480391775596737716e+03,-2.039036830364997943e+00,-2.122679328944377719e+00,-2.131653347934725495e+00,1.307779580882998260e+01,1.392161436510826888e+01,2.228284928594252534e+00,2.393338521823482612e+00,2.395089624928865568e+00,1.923105540301145666e+01,2.863362163716582742e+01
3.620000000000000000e+04,-2.480570568496888427e+03,-2.032293421573982961e+00,-2.105457695846324473e+00,-2.153215973026371355e+00,1.307799667608554017e+01,1.392244011926465319e+01,2.234048628842668638e+00,2.359604140397067784e+00,2.422343039182172308e+00,1.923280826894375295e+01,2.864759142406757420e+01
3.625000000000000000e+04,-2.480730902495693499e+03,-2.034304202766582303e+00,-2.094418913446240982e+00,-2.160588441538514370e+00,1.307810453188523780e+01,1.392266297921622176e+01,2.250327696756820650e+00,2.328739416587250144e+00,2.436489430928089117e+00,1.923450064859139275e+01,2.866128485907941226e+01
3.630000000000000000e+04,-2.480884974283605516e+03,-2.047945919798612735e+00,-2.084315192435055586e+00,-2.157733535933537450e+00,1.307818313406450805e+01,1.392275349145478636e+01,2.275732875239913966e+00,2.302158468024666949e+00,2.438130537759504168e+00,1.923617174275727137e+01,2.867487716714698109e+01
3.635000000000000000e+04,-2.481053002171614025e+03,-2.068643757014967832e+00,-2.074856539368127528e+00,-2.149100621420971358e+00,1.307833415717973402e+01,1.392322234832671413e+01,2.305826916621882550e+00,2.281617920729952953e+00,2.429738229114006831e+00,1.923788024152369758e+01,2.868859649116367194e+01
3.640000000000000000e+04,-2.481239843997322168e+03,-2.093372489800505054e+00,-2.064596535191494553e+00,-2.136283571416756732e+00,1.307858297814010662e+01,1.392427307062948039e+01,2.336618690490312567e+00,2.267425661633503342e+00,2.413961623883210006e+00,1.923964111883893224e+01,2.870250247968005652e+01
3.645000000000000000e+04,-2.481428351575098532e+03,-2.116454411650528389e+00,-2.051873396121967730e+00,-2.125113420863089519e+00,1.307884151071337442e+01,1.392546952860085696e+01,2.363943045627084238e+00,2.259196055921903312e+00,2.394743964287633808e+00,1.924140504307851174e+01,2.871643245079236095e+01
3.650000000000000000e+04,-2.481602956963603901e+03,-2.130623179430915837e+00,-2.042158314518305318e+00,-2.118415757991555903e+00,1.307903067256857632e+01,1.392616335494308011e+01,2.384137150768817826e+00,2.257773741560320069e+00,2.375285194939778854e+00,1.924312301305137751e+01,2.873015778240486640e+01
3.655000000000000000e+04,-2.481758906803688660e+03,-2.135693452055215324e+00,-2.040663905002942258e+00,-2.113251396508446955e+00,1.307912670730817339e+01,1.392634530763372602e+01,2.396383758049164481e+00,2.263621179779045089e+00,2.356783799588638040e+00,1.924478318366968566e+01,2.874364214715111743e+01
3.660000000000000000e+04,-2.481911161523320516e+03,-2.134842360649376936e+00,-2.048111415856440853e+00,-2.107746466179088340e+00,1.307920465556605549e+01,1.392644616301617511e+01,2.401954839186609902e+00,2.275708729613484582e+00,2.339686411613972172e+00,1.924642923902868219e+01,2.875707815351403696e+01
3.665000000000000000e+04,-2.482079932118039778e+03,-2.130774963507106712e+00,-2.063564788646454318e+00,-2.098814350261723582e+00,1.307936874449862685e+01,1.392697921100088720e+01,2.402479141812355223e+00,2.292276839699267654e+00,2.323688182219131537e+00,1.924812017671401776e+01,2.877067889294177050e+01
3.670000000000000000e+04,-2.482263677235643172e+03,-2.128478291070675432e+00,-2.081661788543651692e+00,-2.084283321929510713e+00,1.307961007936270548e+01,1.392808006547732447e+01,2.400547402662311036e+00,2.310118640169902537e+00,2.308445246683804353e+00,1.924985425573401443e+01,2.878448591866805373e+01
3.675000000000000000e+04,-2.482448978281822747e+03,-2.129454777150342704e+00,-2.095847563231755917e+00,-2.068302312108213581e+00,1.307986108807016556e+01,1.392917697786635145e+01,2.397452296449950282e+00,2.326650591559515036e+00,2.294846138602773866e+00,1.925158932010245394e+01,2.879831561358180991e+01
3.680000000000000000e+04,-2.482619184932833832e+03,-2.131161789862686007e+00,-2.104813489461059284e+00,-2.055200110067230135e+00,1.308003762460893249e+01,1.392977951281546645e+01,2.393047161286653957e+00,2.340973507251830732e+00,2.284197808880203517e+00,1.925327635886807798e+01,2.881194528291580426e+01
3.685000000000000000e+04,-2.482770822536427204e+03,-2.133139682417368288e+00,-2.109055333018578171e+00,-2.047777329015466385e+00,1.308011962108655446e+01,1.392993883965431401e+01,2.387385372818675133e+00,2.353124780835674557e+00,2.277416620579536755e+00,1.925490595168285424e+01,2.882536558594274112e+01
3.690000000000000000e+04,-2.482923727267791492e+03,-2.131487817159823717e+00,-2.109713141898569955e+00,-2.050080780027994543e+00,1.308020965665856039e+01,1.393005959170267793e+01,2.378995175423357367e+00,2.363854104202674389e+00,2.275715156408448792e+00,1.925653431682117755e+01,2.883876199054505207e+01
3.695000000000000000e+04,-2.483091242088529725e+03,-2.120464060490617975e+00,-2.113236713461808414e+00,-2.059749345302895218e+00,1.308037534325358031e+01,1.393067390275354356e+01,2.365932839036144930e+00,2.375193595840070948e+00,2.278445876566432826e+00,1.925820359226424472e+01,2.885232184429890978e+01
3.700000000000000000e+04,-2.483273106304012799e+03,-2.103658954817101190e+00,-2.122571199910160633e+00,-2.068504292547659329e+00,1.308061619377407148e+01,1.393175449219378059e+01,2.349266211040232033e+00,2.387593925504735370e+00,2.283345860897425972e+00,1.925991328270560743e+01,2.886604700807776069e+01
3.705000000000000000e+04,-2.483455608269825461e+03,-2.086326644025904731e+00,-2.132509876970923202e+00,-2.074680861996234249e+00,1.308086273851253267e+01,1.393275159655831530e+01,2.330649530873146524e+00,2.399208869190839533e+00,2.290060822037411015e+00,1.926162087106309784e+01,2.887972391065299504e+01
3.710000000000000000e+04,-2.483619631277831104e+03,-2.069080873244572238e+00,-2.142149268918017935e+00,-2.079968083150427915e+00,1.308101571386863959e+01,1.393331076943129077e+01,2.310958583158059021e+00,2.408733129228953107e+00,2.299529568012342651e+00,1.926327223587945525e+01,2.889315476468533817e+01
3.715000000000000000e+04,-2.483769757396878504e+03,-2.057503523376694954e+00,-2.150902756951416084e+00,-2.082015766254800671e+00,1.308109962558069128e+01,1.393343973691803406e+01,2.293031064125354845e+00,2.414687626977971124e+00,2.311345132956958981e+00,1.926487841034157711e+01,2.890635777084570179e+01
3.720000000000000000e+04,-2.483921565512307097e+03,-2.056028397565785593e+00,-2.150301952181568943e+00,-2.085254069435563906e+00,1.308119246074975806e+01,1.393360374959376990e+01,2.279233269639547199e+00,2.413576433777092412e+00,2.326876076629322387e+00,1.926648546015457342e+01,2.891952423870683830e+01
3.725000000000000000e+04,-2.484087468284477382e+03,-2.057600519908554304e+00,-2.138833620751062092e+00,-2.097499705329279429e+00,1.308135958028239720e+01,1.393427035065522190e+01,2.268744821963500691e+00,2.404156304572795833e+00,2.347825110632638879e+00,1.926813295033937123e+01,2.893283831120619709e+01
3.730000000000000000e+04,-2.484268680810933802e+03,-2.056854226077419856e+00,-2.123107436080575727e+00,-2.114919375332791063e+00,1.308160804265925847e+01,1.393528554356352878e+01,2.261204931090857073e+00,2.387995118751058854e+00,2.372041218878720770e+00,1.926982178287489944e+01,2.894628205964507828e+01
3.735000000000000000e+04,-2.484445625661854592e+03,-2.056482377832093089e+00,-2.104425283252768342e+00,-2.132475615324843865e+00,1.308183449938804266e+01,1.393623792910118198e+01,2.258478226592401494e+00,2.365999920495251541e+00,2.396391276121730751e+00,1.927149557354184850e+01,2.895965456590439757e+01
3.740000000000000000e+04,-2.484605775283312141e+03,-2.055700896623789742e+00,-2.085115833351898207e+00,-2.150609693278945134e+00,1.308197744995267264e+01,1.393675864438834289e+01,2.261503634866844248e+00,2.339807130030645332e+00,2.418961854527787558e+00,1.927311734925186926e+01,2.897280150284842293e+01
3.745000000000000000e+04,-2.484754004011090274e+03,-2.055239784745187759e+00,-2.072231278926821130e+00,-2.163152984143418056e+00,1.308206028168609691e+01,1.393685204506812170e+01,2.271521506065624418e+00,2.313027227014551546e+00,2.435588936159116091e+00,1.927469864569892621e+01,2.898576828903050639e+01
3.750000000000000000e+04,-2.484903669704271579e+03,-2.063334951911123039e+00,-2.064838664506747801e+00,-2.163854893710549732e+00,1.308215077672407745e+01,1.393706642176320720e+01,2.290864202076819733e+00,2.287534582111822257e+00,2.442433437777700167e+00,1.927628179741196135e+01,2.899875784086883002e+01
3.755000000000000000e+04,-2.485069956254501903e+03,-2.081828385778328183e+00,-2.056693597976433363e+00,-2.155814985919500604e+00,1.308233019795014762e+01,1.393773554637970946e+01,2.319370667246106965e+00,2.263711714165699274e+00,2.438748148303365948e+00,1.927791137653064979e+01,2.901193729775851793e+01
3.760000000000000000e+04,-2.485248524253579490e+03,-2.105195668011190069e+00,-2.047983671184766319e+00,-2.141659396956477668e+00,1.308257283670713278e+01,1.393872182448975572e+01,2.353699970513198458e+00,2.243957241851575635e+00,2.424537207834326580e+00,1.927957371969464617e+01,2.902525769893359708e+01
3.765000000000000000e+04,-2.485421153091420820e+03,-2.131242892473251160e+00,-2.039886835799696652e+00,-2.122299604181841826e+00,1.308278611812008663e+01,1.393965631697128060e+01,2.390370459726465224e+00,2.231109549134756342e+00,2.400330195569501779e+00,1.928121762511800696e+01,2.903851359471743976e+01
3.770000000000000000e+04,-2.485578643509833000e+03,-2.155388908578431462e+00,-2.032502075884990322e+00,-2.103548207023808292e+00,1.308292434637397506e+01,1.394010382553103788e+01,2.424661791239157260e+00,2.227404564152263511e+00,2.369125809473595190e+00,1.928281339908027192e+01,2.905155817460988743e+01
3.775000000000000000e+04,-2.485723864220599808e+03,-2.170015529246270169e+00,-2.032372172876418137e+00,-2.088404192493837908e+00,1.308299923981378932e+01,1.394017847800496668e+01,2.451023785383942499e+00,2.236076167729140973e+00,2.334003117894032364e+00,1.928436943059625008e+01,2.906444517698768948e+01
3.780000000000000000e+04,-2.485873216683999544e+03,-2.174120314400440179e+00,-2.044851940630437070e+00,-2.073522378078357598e+00,1.308309805847916429e+01,1.394042430948608491e+01,2.465723049814519729e+00,2.258927872605897669e+00,2.297210346114300084e+00,1.928593609498698314e+01,2.907737442183952581e+01
3.785000000000000000e+04,-2.486039520256951619e+03,-2.169241884804800069e+00,-2.067482919453909940e+00,-2.057763124470594729e+00,1.308328562466994782e+01,1.394109325521081644e+01,2.467018654706394809e+00,2.293826703197360040e+00,2.261909963788506950e+00,1.928754976954965628e+01,2.909047431930417815e+01
3.790000000000000000e+04,-2.486215106544448190e+03,-2.155922316836765162e+00,-2.097378368858476172e+00,-2.041585968832359654e+00,1.308352104131500759e+01,1.394210101765080090e+01,2.454170959347332648e+00,2.337113560246530497e+00,2.231775452948357330e+00,1.928918941089305150e+01,2.910367175999003564e+01
3.795000000000000000e+04,-2.486385039754555237e+03,-2.138797853465371102e+00,-2.129188876397360541e+00,-2.025399097237672308e+00,1.308373054678805936e+01,1.394298953439888855e+01,2.428861707075531839e+00,2.383246844274808041e+00,2.210527172536648433e+00,1.929081076181217824e+01,2.911676519948201758e+01
3.800000000000000000e+04,-2.486538625476419384e+03,-2.121340742860939432e+00,-2.154729069864578683e+00,-2.015272333259948034e+00,1.308385639481134888e+01,1.394335069222419854e+01,2.393934750808628831e+00,2.425484488549007001e+00,2.202608589994243804e+00,1.929237997603513577e+01,2.912962714143941767e+01
3.805000000000000000e+04,-2.486681470588417596e+03,-2.102470809800645934e+00,-2.171498431995753986e+00,-2.017198560143967256e+00,1.308392870462425073e+01,1.394342493658064086e+01,2.352360217937999209e+00,2.458643552022199863e+00,2.211101846787994596e+00,1.929391451427234117e+01,2.914234112048741210e+01
3.810000000000000000e+04,-2.486831199978908899e+03,-2.082684225875391704e+00,-2.178880459330250652e+00,-2.031269557542884296e+00,1.308403859377338740e+01,1.394368479702376717e+01,2.308144064031877551e+00,2.478865543823635775e+00,2.235882586810556738e+00,1.929546599752808334e+01,2.915510245193456029e+01
3.815000000000000000e+04,-2.486995819096304785e+03,-2.062051921028933421e+00,-2.175317278622687756e+00,-2.057359426139547587e+00,1.308422456530439781e+01,1.394439683055592383e+01,2.265674479117739448e+00,2.483321539818118762e+00,2.274778019001025164e+00,1.929705816789454076e+01,2.916801702591692447e+01
3.820000000000000000e+04,-2.487169343346284677e+03,-2.038709601942114258e+00,-2.165004019884938735e+00,-2.091346118291090850e+00,1.308445998795035337e+01,1.394541536721061092e+01,2.228710506891445675e+00,2.472567897983649399e+00,2.322778305763746332e+00,1.929867472240532678e+01,2.918100602828511825e+01
3.825000000000000000e+04,-2.487335362181771416e+03,-2.017732850671267286e+00,-2.152341599274412154e+00,-2.123175973312571241e+00,1.308465802584060356e+01,1.394620098664622887e+01,2.202362004740407109e+00,2.448546834592054466e+00,2.372649196664463389e+00,1.930026574433380659e+01,2.919387455222121730e+01
3.830000000000000000e+04,-2.487484582599991882e+03,-2.007328280951338417e+00,-2.135910395091316971e+00,-2.148304627070630968e+00,1.308476990597378986e+01,1.394650299664731108e+01,2.191703951102436765e+00,2.413128008654482404e+00,2.418239147103945275e+00,1.930180357047736805e+01,2.920651869763089792e+01
3.835000000000000000e+04,-2.487626207714335578e+03,-2.009038116507156690e+00,-2.115940772611806686e+00,-2.166583135255906623e+00,1.308484594684227531e+01,1.394657787246944203e+01,2.198480336460736595e+00,2.369828064965885606e+00,2.454918797705689215e+00,1.930331574380817017e+01,2.921904033974482218e+01
3.840000000000000000e+04,-2.487774603614960142e+03,-2.023734100932274682e+00,-2.094463403539704505e+00,-2.175021423485479222e+00,1.308495565648152592e+01,1.394686216365294129e+01,2.222305604854308392e+00,2.323327045581264461e+00,2.478383441622113992e+00,1.930484411265931044e+01,2.923162023682280974e+01
3.845000000000000000e+04,-2.487938157070795114e+03,-2.051516686441150039e+00,-2.068985504152183186e+00,-2.174642565277464357e+00,1.308514562337105680e+01,1.394763528772023875e+01,2.260853319534189332e+00,2.277276290001638781e+00,2.486750122610392744e+00,1.930641535151983135e+01,2.924435079029839812e+01
3.850000000000000000e+04,-2.488109040786526748e+03,-2.083779713603295392e+00,-2.040860133218043604e+00,-2.170428963590313565e+00,1.308537684556761782e+01,1.394861284539354784e+01,2.307984047052761500e+00,2.236517370486265310e+00,2.480509318049683554e+00,1.930800644990225479e+01,2.925714484866532672e+01
3.855000000000000000e+04,-2.488270602005411547e+03,-2.112751351932666832e+00,-2.018628930334697813e+00,-2.161925554884099654e+00,1.308555960880670099e+01,1.394930338917910362e+01,2.357022886065105904e+00,2.207070279107573363e+00,2.460412669289974374e+00,1.930956706510071186e+01,2.926981163052839463e+01
3.860000000000000000e+04,-2.488417052702958244e+03,-2.137453352333479106e+00,-2.006763598471491772e+00,-2.147553038892259458e+00,1.308566741667872435e+01,1.394957985413748247e+01,2.403060253846904359e+00,2.193034818352841864e+00,2.427969346917013826e+00,1.931108089232233738e+01,2.928227755248530428e+01
3.865000000000000000e+04,-2.488556519583308273e+03,-2.155154590366207046e+00,-2.007181369483294286e+00,-2.129523995715123075e+00,1.308573908434752120e+01,1.394965125965972064e+01,2.440934440941092465e+00,2.196354505649483535e+00,2.386959753374965132e+00,1.931257037850180325e+01,2.929465520399782363e+01
3.870000000000000000e+04,-2.488704481216145268e+03,-2.164639899142205337e+00,-2.022722176477724787e+00,-2.106396783163944075e+00,1.308585458973684901e+01,1.394998815416332860e+01,2.466912166761506153e+00,2.217206028574579602e+00,2.340986401608274647e+00,1.931408191910009720e+01,2.930711909915969571e+01
3.875000000000000000e+04,-2.488867113745178358e+03,-2.169903831870658273e+00,-2.048313495473709445e+00,-2.077157686355862953e+00,1.308604959363547415e+01,1.395079384130622557e+01,2.479752760543415757e+00,2.251903875572917713e+00,2.294207953525148280e+00,1.931563567263319570e+01,2.931975219402704269e+01
3.880000000000000000e+04,-2.489034805265997875e+03,-2.171193144503488437e+00,-2.075559169049488784e+00,-2.048383602260088310e+00,1.308627125012683834e+01,1.395169695895557460e+01,2.478620485304583010e+00,2.294608821106554064e+00,2.252705191459672296e+00,1.931720126159119033e+01,2.933244777952362270e+01
3.885000000000000000e+04,-2.489193202692456907e+03,-2.166113591443345143e+00,-2.101528657969551350e+00,-2.025777924180331535e+00,1.308644692208468641e+01,1.395233971708682930e+01,2.463382627164456995e+00,2.340128694416665933e+00,2.221935634959871120e+00,1.931873681687155653e+01,2.934501950552265370e+01
3.890000000000000000e+04,-2.489336185404496518e+03,-2.155977697977591312e+00,-2.123245598432996761e+00,-2.012683735611520586e+00,1.308654410112807831e+01,1.395259235641440476e+01,2.436271495682527100e+00,2.383224127581024199e+00,2.205544570605876942e+00,1.932022399332966245e+01,2.935740852627596098e+01
3.895000000000000000e+04,-2.489474285312604025e+03,-2.139788881443787538e+00,-2.138536655649737828e+00,-2.014036125927710419e+00,1.308661539160015153e+01,1.395266516091685816e+01,2.399874759707484984e+00,2.419387237425292270e+00,2.206096094535912044e+00,1.932169206503081327e+01,2.936972221532440841e+01
3.900000000000000000e+04,-2.489621925668273889e+03,-2.115410634670861878e+00,-2.150566825026016815e+00,-2.028237336007608693e+00,1.308673883721716535e+01,1.395305582525006294e+01,2.357485599745541283e+00,2.446188549737037476e+00,2.222543110938775879e+00,1.932318624241342064e+01,2.938212314044964657e+01
3.905000000000000000e+04,-2.489782599042851416e+03,-2.087333442678120488e+00,-2.160221592470972229e+00,-2.048074538034402980e+00,1.308693119937267824e+01,1.395384128950634484e+01,2.314491058309524618e+00,2.461752073218809844e+00,2.250666353021182786e+00,1.932471683492435943e+01,2.939466599475070296e+01
3.910000000000000000e+04,-2.489947720815091088e+03,-2.060614153187674269e+00,-2.164714783104097595e+00,-2.070002716898907913e+00,1.308714793709664015e+01,1.395469753558817949e+01,2.276238523677477588e+00,2.464638723863423309e+00,2.286072919093514955e+00,1.932625702282579638e+01,2.940722335802647791e+01
3.915000000000000000e+04,-2.490102066646246385e+03,-2.038352926215722505e+00,-2.164656254278973346e+00,-2.090467671081545298e+00,1.308731116348936574e+01,1.395531629265445694e+01,2.246906358971153761e+00,2.455480282480915655e+00,2.324044726047456155e+00,1.932776351957437200e+01,2.941962276006195864e+01
3.920000000000000000e+04,-2.490241741014482159e+03,-2.027377796831987489e+00,-2.159237225540563632e+00,-2.105625563882242979e+00,1.308739805372025700e+01,1.395552610644921110e+01,2.230729821343532926e+00,2.435641883625208060e+00,2.359748809273723325e+00,1.932922299652569009e+01,2.943182060832398150e+01
3.925000000000000000e+04,-2.490378828940164112e+03,-2.029770210856385759e+00,-2.144385228784596809e+00,-2.118744093962472874e+00,1.308747354419854148e+01,1.395561473261832397e+01,2.228863110709473627e+00,2.406741399610566656e+00,2.390915858130124860e+00,1.933067097448283178e+01,2.944393520674107734e+01
3.930000000000000000e+04,-2.490524896362027448e+03,-2.039104761136761645e+00,-2.122784632275577010e+00,-2.132744222100089182e+00,1.308759792586465487e+01,1.395602849742302176e+01,2.238853378994660748e+00,2.372612490758112536e+00,2.415875928018788699e+00,1.933214409418889090e+01,2.945613314518480408e+01
3.935000000000000000e+04,-2.490683934726815096e+03,-2.052126486684740847e+00,-2.099839907952348206e+00,-2.144042329977223549e+00,1.308778960465419772e+01,1.395678757509848644e+01,2.257718600879939697e+00,2.338203746127354155e+00,2.432076935557136110e+00,1.933365199241969634e+01,2.946845494283968137e+01
3.940000000000000000e+04,-2.490846040978325618e+03,-2.066993996888506047e+00,-2.076326049530524909e+00,-2.152123094840391104e+00,1.308799952324352134e+01,1.395764234794134673e+01,2.282204674046961923e+00,2.306722704136527913e+00,2.439028220522314605e+00,1.933516627644740993e+01,2.948078140497265309e+01
3.945000000000000000e+04,-2.490995835399474799e+03,-2.078132339236924420e+00,-2.057641888238658900e+00,-2.157856193212266405e+00,1.308814644770799518e+01,1.395821972897656771e+01,2.308073301368783525e+00,2.281989852027985322e+00,2.437381648124770095e+00,1.933664212178124586e+01,2.949296257857510994e+01
3.950000000000000000e+04,-2.491133488605380080e+03,-2.086441288840160890e+00,-2.050295165075298964e+00,-2.155930267090298003e+00,1.308823132585648352e+01,1.395838148383991850e+01,2.333126211768644875e+00,2.267196982916101167e+00,2.426903195571931793e+00,1.933807762559750998e+01,2.950497129295559873e+01
3.955000000000000000e+04,-2.491268654629615867e+03,-2.097699737932449793e+00,-2.050658131529085271e+00,-2.144926595725631380e+00,1.308830606350343650e+01,1.395849174274477811e+01,2.356929615530458655e+00,2.261693805942902369e+00,2.408997660614557113e+00,1.933950367561165962e+01,2.951694117853303112e+01
3.960000000000000000e+04,-2.491413443668622676e+03,-2.110938951186124068e+00,-2.054129571809566901e+00,-2.130070291180862885e+00,1.308843114071977531e+01,1.395890220861159747e+01,2.377864227494535854e+00,2.263409842989363874e+00,2.387175404434288328e+00,1.934095552633574400e+01,2.952902797578829919e+01
3.965000000000000000e+04,-2.491571640699896307e+03,-2.123637328678650960e+00,-2.060100784832405996e+00,-2.112527791095470509e+00,1.308862669541375112e+01,1.395967053869868657e+01,2.394304510963465304e+00,2.270874805382784078e+00,2.363834578016758670e+00,1.934244357406804937e+01,2.954125221507845822e+01
3.970000000000000000e+04,-2.491729607598645543e+03,-2.136513090763536571e+00,-2.064587495912970638e+00,-2.094374662200678028e+00,1.308882216639829643e+01,1.396052576354454722e+01,2.406031336713434943e+00,2.281453983880350478e+00,2.341392986599590387e+00,1.934392970185484373e+01,2.955348724458930576e+01
3.975000000000000000e+04,-2.491876677004406702e+03,-2.145770090460612511e+00,-2.065886214775358276e+00,-2.082230411396221115e+00,1.308896243097265533e+01,1.396103033833900930e+01,2.412169776401411170e+00,2.293331280768135194e+00,2.322915444780806915e+00,1.934538048667202048e+01,2.956558098449903582e+01
3.980000000000000000e+04,-2.492012054458657985e+03,-2.147010554760903744e+00,-2.069173018832612954e+00,-2.076697577076760393e+00,1.308904434285160612e+01,1.396116572250975985e+01,2.411998064203861425e+00,2.306845497882699547e+00,2.309350990330559128e+00,1.934679403573970902e+01,2.957751447926518651e+01
3.985000000000000000e+04,-2.492145078689058209e+03,-2.142600817553203640e+00,-2.077169641704700087e+00,-2.073942936826790540e+00,1.308911525170758594e+01,1.396128731226184350e+01,2.406801250466569009e+00,2.322052544328640167e+00,2.299785487799380412e+00,1.934819889033633444e+01,2.958942318532492166e+01
3.990000000000000000e+04,-2.492290276521602209e+03,-2.134450290892435653e+00,-2.088431749569172879e+00,-2.072672771751622456e+00,1.308925037577107986e+01,1.396171016156616673e+01,2.398091562126885901e+00,2.337857277421450330e+00,2.293503858551425356e+00,1.934963619099726273e+01,2.960144092710952179e+01
3.995000000000000000e+04,-2.492445963136797218e+03,-2.123251629246710515e+00,-2.102902532259919077e+00,-2.070188697140107781e+00,1.308944022430925713e+01,1.396251429709085912e+01,2.386991411603529567e+00,2.353765280302634100e+00,2.289151548198384400e+00,1.935110261310338231e+01,2.961357301519937124e+01
4.000000000000000000e+04,-2.492600907997566992e+03,-2.113607044901172571e+00,-2.117838402072408144e+00,-2.064201549319186757e+00,1.308962774921395678e+01,1.396332806322269349e+01,2.375322057988728641e+00,2.368643997283458980e+00,2.285817249457729350e+00,1.935256480455185724e+01,2.962568668923069026e+01
4.005000000000000000e+04,-2.492745497460368824e+03,-2.107641978264090277e+00,-2.128263104968469044e+00,-2.058065660409218012e+00,1.308976394979786129e+01,1.396376168419893915e+01,2.364168709382294065e+00,2.381010180583763791e+00,2.284134637317310812e+00,1.935399292008472116e+01,2.963763626745312507e+01
4.010000000000000000e+04,-2.492877333739720598e+03,-2.103432196483834726e+00,-2.133937994793543513e+00,-2.055760697008498283e+00,1.308983531477116635e+01,1.396388890116224779e+01,2.353065701955417310e+00,2.390685815098396727e+00,2.285407827417656801e+00,1.935538157026770278e+01,2.964942553269170133e+01
4.015000000000000000e+04,-2.493010093324653553e+03,-2.099845335747622332e+00,-2.135597748764982207e+00,-2.058747282158183367e+00,1.308991306757025441e+01,1.396401483440622648e+01,2.341528867988213136e+00,2.397739097160832333e+00,2.290409842546318409e+00,1.935676941968618792e+01,2.966118919604886983e+01
4.020000000000000000e+04,-2.493154179726320763e+03,-2.093636058366513897e+00,-2.133698679024762068e+00,-2.068432559661785408e+00,1.309004986839198992e+01,1.396447720886495425e+01,2.328459970321894001e+00,2.402284126520306096e+00,2.299678853370083154e+00,1.935818732856581548e+01,2.967305041645466446e+01
4.025000000000000000e+04,-2.493307171163839485e+03,-2.082020825246196694e+00,-2.132218838422494045e+00,-2.082319167275477945e+00,1.309023377397893562e+01,1.396529107209447318e+01,2.313173900561843244e+00,2.405132896087506023e+00,2.312551760231325915e+00,1.935962992830686602e+01,2.968500826230183876e+01
4.030000000000000000e+04,-2.493460059197085684e+03,-2.068163980563953341e+00,-2.132187967092048719e+00,-2.095369361877220449e+00,1.309041928260668541e+01,1.396603048632460897e+01,2.296973259633372066e+00,2.405919383910524623e+00,2.327790757671444943e+00,1.936106876922082165e+01,2.969692377829396790e+01
4.035000000000000000e+04,-2.493600560336313720e+03,-2.055501750531103067e+00,-2.131392598462425791e+00,-2.107122493868589519e+00,1.309054200592674988e+01,1.396642587587098561e+01,2.281841201352546644e+00,2.403331816670561949e+00,2.345034097241709858e+00,1.936246914649438011e+01,2.970866764578054386e+01
4.040000000000000000e+04,-2.493730515351112444e+03,-2.045999921522051679e+00,-2.130358755885353172e+00,-2.117127721709689769e+00,1.309061194577848219e+01,1.396654387475063253e+01,2.269738667180778435e+00,2.396718970427155426e+00,2.363668400910798439e+00,1.936383628946548185e+01,2.972026115263751223e+01
4.045000000000000000e+04,-2.493862751125873274e+03,-2.044458293441407282e+00,-2.126417052757155091e+00,-2.123552763407115407e+00,1.309069432769947383e+01,1.396668455625016669e+01,2.263601432932794477e+00,2.384623919022726746e+00,2.382378427619923134e+00,1.936520644522667212e+01,2.973183746884862444e+01
4.050000000000000000e+04,-2.494004836627433178e+03,-2.051567259017844425e+00,-2.114175145808804057e+00,-2.130257786422211641e+00,1.309082840957603189e+01,1.396719080774362354e+01,2.264861461451349811e+00,2.365482580556960368e+00,2.400971812272034711e+00,1.936660434449251866e+01,2.974351851168161076e+01
4.055000000000000000e+04,-2.494156777017847162e+03,-2.061418333874109443e+00,-2.095666001000930034e+00,-2.139631907361402074e+00,1.309101583433517924e+01,1.396796744653259736e+01,2.272829924069046825e+00,2.340537172978284453e+00,2.418324515818247811e+00,1.936802922644623948e+01,2.975529440834955253e+01
4.060000000000000000e+04,-2.494306710337561526e+03,-2.072390042894235229e+00,-2.075802987479063777e+00,-2.147426276026098702e+00,1.309119361310381180e+01,1.396865417972456491e+01,2.287434911080719058e+00,2.312647898087422771e+00,2.431344725635282700e+00,1.936944589028360397e+01,2.976702505734170146e+01
4.065000000000000000e+04,-2.494443921351271911e+03,-2.085540852283922053e+00,-2.056007546942106412e+00,-2.152588473191333396e+00,1.309130721009825216e+01,1.396903671234345090e+01,2.308774401460541803e+00,2.284514114980850330e+00,2.437706437106510027e+00,1.937082418636419590e+01,2.977860269973940888e+01
4.070000000000000000e+04,-2.494573048375031703e+03,-2.097589994093359778e+00,-2.041067590965084388e+00,-2.155002880485676453e+00,1.309138062058967300e+01,1.396913699979443813e+01,2.334820899352205714e+00,2.260345428577210214e+00,2.435766114858997966e+00,1.937217537384487542e+01,2.979005965485138319e+01
4.075000000000000000e+04,-2.494703685016670988e+03,-2.109542092739653540e+00,-2.036329967112258110e+00,-2.148723269582339057e+00,1.309146149228215883e+01,1.396930907609277028e+01,2.364124654684230276e+00,2.244199343008740133e+00,2.423092007962901029e+00,1.937352848126684535e+01,2.980153070775646640e+01
4.080000000000000000e+04,-2.494845083609344783e+03,-2.125789016414030730e+00,-2.038461558440674004e+00,-2.132030887924402318e+00,1.309160065041620413e+01,1.396983316418870125e+01,2.395338918043985910e+00,2.237436686014226517e+00,2.399374583516896919e+00,1.937491187689965244e+01,2.981313138417800346e+01
4.085000000000000000e+04,-2.494995857043540582e+03,-2.143043804632148053e+00,-2.043608590531257097e+00,-2.110038806694730873e+00,1.309178968807007948e+01,1.397056526579814140e+01,2.424576712000373391e+00,2.240344080870579457e+00,2.367521071925870579e+00,1.937631979160094531e+01,2.982482950787928999e+01
4.090000000000000000e+04,-2.495142169080936128e+03,-2.157328632302327964e+00,-2.053157485889612222e+00,-2.085125453175566523e+00,1.309195580088522348e+01,1.397123536452895465e+01,2.447734107135389969e+00,2.253758194912505175e+00,2.330691386239334140e+00,1.937771302065145207e+01,2.983648113188494833e+01
4.095000000000000000e+04,-2.495277536767433503e+03,-2.168688045527725539e+00,-2.065014203106611212e+00,-2.060552262737380680e+00,1.309206802648027157e+01,1.397159299064916382e+01,2.462057864653588446e+00,2.276657631133257809e+00,2.293084437370734197e+00,1.937907175461819520e+01,2.984798414064041694e+01
4.100000000000000000e+04,-2.495404712054676565e+03,-2.172526952451375504e+00,-2.077716342666897642e+00,-2.043508133693009654e+00,1.309213760308267105e+01,1.397167613278959131e+01,2.464294167432523608e+00,2.307158789329162296e+00,2.260306573208912262e+00,1.938040257927711352e+01,2.985936868962321000e+01
4.105000000000000000e+04,-2.495534016343231087e+03,-2.164439283767713995e+00,-2.095569564180407074e+00,-2.034944494229570022e+00,1.309221960365341353e+01,1.397187874262150231e+01,2.452451789282853678e+00,2.343883499805807791e+00,2.235993834344359055e+00,1.938173784027615199e+01,2.987076588441147962e+01
4.110000000000000000e+04,-2.495675194309553262e+03,-2.147154422687627573e+00,-2.118169511990292797e+00,-2.031137860579089072e+00,1.309236591070588140e+01,1.397238921865643846e+01,2.427733988887683214e+00,2.383561734380572616e+00,2.221717817813141593e+00,1.938310550394645659e+01,2.988226893521999727e+01
4.115000000000000000e+04,-2.495823147119536316e+03,-2.123587047069728673e+00,-2.140769924254126266e+00,-2.032371208512103955e+00,1.309254682313141060e+01,1.397310750460423989e+01,2.392837242097556327e+00,2.421185088828623044e+00,2.219235525289365629e+00,1.938449043936850558e+01,2.989382727232984394e+01
4.120000000000000000e+04,-2.495966973734109160e+03,-2.096169651456334382e+00,-2.161597851971336137e+00,-2.037957511666556254e+00,1.309270871344504172e+01,1.397376981270371132e+01,2.351429616051206484e+00,2.452590423220751603e+00,2.228991734770469080e+00,1.938586201324890013e+01,2.990530179946212286e+01
4.125000000000000000e+04,-2.496099787063476015e+03,-2.071283033595239687e+00,-2.176788522870806375e+00,-2.046194493411805038e+00,1.309281474143993584e+01,1.397407960333502608e+01,2.308940995032538357e+00,2.473516572646713207e+00,2.250148905194013782e+00,1.938719825063718005e+01,2.991660184582793391e+01
4.130000000000000000e+04,-2.496224621379651580e+03,-2.052701051250797271e+00,-2.181114351127056317e+00,-2.060221351120174127e+00,1.309287975913114188e+01,1.397415918805743651e+01,2.270391817300088100e+00,2.480346155576766964e+00,2.281912362037925579e+00,1.938850831134194408e+01,2.992777386057059275e+01
4.135000000000000000e+04,-2.496353503746086517e+03,-2.039188659880919907e+00,-2.174548657774623361e+00,-2.081518365660382841e+00,1.309296876129803344e+01,1.397437395294095275e+01,2.239198351761995109e+00,2.471985085365164370e+00,2.322036384992437252e+00,1.938982855649841852e+01,2.993895704257011658e+01
4.140000000000000000e+04,-2.496493029461126753e+03,-2.030946712737274229e+00,-2.158650284616958182e+00,-2.107007317581519601e+00,1.309311294267799397e+01,1.397488034827531500e+01,2.218379497221229624e+00,2.449409273259695485e+00,2.366060566688820366e+00,1.939117726862719593e+01,2.995023611179310308e+01
4.145000000000000000e+04,-2.496638974443035750e+03,-2.027362819824986229e+00,-2.134919528773761677e+00,-2.134618415656086121e+00,1.309329186270087142e+01,1.397561257146687730e+01,2.209730041520395538e+00,2.414955912364725954e+00,2.409397503502979543e+00,1.939254321802119208e+01,2.996156617173140546e+01
4.150000000000000000e+04,-2.496780329085196172e+03,-2.026650504668765951e+00,-2.109161755178384556e+00,-2.159888741265659107e+00,1.309344897366182714e+01,1.397623678168388750e+01,2.213891492082725954e+00,2.373239463263316029e+00,2.446642678730586606e+00,1.939389398143882559e+01,2.997282204067558808e+01
4.155000000000000000e+04,-2.496910173892098101e+03,-2.032134149487580643e+00,-2.086117491870121743e+00,-2.176129924040748342e+00,1.309354617862645576e+01,1.397649934927618354e+01,2.231507082513345175e+00,2.329428144989727389e+00,2.472478474333286602e+00,1.939520789898536890e+01,2.998392770735438617e+01
4.160000000000000000e+04,-2.497033766775371532e+03,-2.046791261097057557e+00,-2.065555197034883772e+00,-2.181987655488824895e+00,1.309361362537673656e+01,1.397658416390208558e+01,2.261895100912635570e+00,2.287612335837010846e+00,2.484006609530823084e+00,1.939650142583296599e+01,2.999494834463535042e+01
4.165000000000000000e+04,-2.497161619809608055e+03,-2.068398181730119578e+00,-2.048926880105335080e+00,-2.178153928392444261e+00,1.309370375877374215e+01,1.397679951971652734e+01,2.301727399531999119e+00,2.252121984515071063e+00,2.480218518088753044e+00,1.939780496163835721e+01,3.000601756086932781e+01
4.170000000000000000e+04,-2.497300033736869864e+03,-2.095824636769224369e+00,-2.037182054683177590e+00,-2.163864855016278455e+00,1.309384885480442406e+01,1.397733163572536874e+01,2.346873599200444804e+00,2.226495048673493571e+00,2.461335209354819309e+00,1.939913705071256089e+01,3.001720690045350182e+01
4.175000000000000000e+04,-2.497444224646854309e+03,-2.126113712264298794e+00,-2.027582914431644401e+00,-2.143282440744229689e+00,1.309402675529194404e+01,1.397806826373398970e+01,2.392132453601939712e+00,2.212296823079709540e+00,2.430447307419223435e+00,1.940048478433042689e+01,3.002846427417417274e+01
4.180000000000000000e+04,-2.497582672653931695e+03,-2.151302702892262442e+00,-2.022276613127242051e+00,-2.122159947476559338e+00,1.309417493020675849e+01,1.397862798052049982e+01,2.431150505577597265e+00,2.211304203607369345e+00,2.392103553618596834e+00,1.940181307047964410e+01,3.003965606361074236e+01
4.185000000000000000e+04,-2.497710334259081719e+03,-2.167517898252088404e+00,-2.026119835866448060e+00,-2.100963586789759585e+00,1.309426870470769799e+01,1.397886473218115988e+01,2.459214693805666929e+00,2.224715336902229890e+00,2.350333961619646139e+00,1.940310719561912123e+01,3.005071084839577367e+01
4.190000000000000000e+04,-2.497832303947568562e+03,-2.175165326948930389e+00,-2.038593912818164711e+00,-2.080821218873712741e+00,1.309433477747567665e+01,1.397895074771981250e+01,2.474017537710187842e+00,2.250883601217316343e+00,2.309491792095856866e+00,1.940438234033114639e+01,3.006169429956081984e+01
4.195000000000000000e+04,-2.497959185854550014e+03,-2.172694835177702011e+00,-2.059036914389583028e+00,-2.064122199897849175e+00,1.309442584374665941e+01,1.397917796313251593e+01,2.474125614933881945e+00,2.286880946987073671e+00,2.273988560581676754e+00,1.940566878157149588e+01,3.007272287552119749e+01
4.200000000000000000e+04,-2.498096557328279232e+03,-2.161814872699459045e+00,-2.086605078462821616e+00,-2.048723791047765364e+00,1.309457367933716476e+01,1.397974606173015921e+01,2.460574988344885750e+00,2.328682337822030046e+00,2.246348786078934623e+00,1.940698420896908516e+01,3.008385449012920532e+01
4.205000000000000000e+04,-2.498238137079222724e+03,-2.147946231082443536e+00,-2.114367184010956358e+00,-2.034766693691210548e+00,1.309474478022656285e+01,1.398044825163183269e+01,2.436617115727200744e+00,2.370337430714068994e+00,2.228773423899823136e+00,1.940830992313215475e+01,3.009502402904161755e+01
4.210000000000000000e+04,-2.498373889264162244e+03,-2.132310933965958721e+00,-2.136320907482041065e+00,-2.027309718659354498e+00,1.309488621561351351e+01,1.398095534638942716e+01,2.405459697100169159e+00,2.406385987033870411e+00,2.223600380867029713e+00,1.940961552292084846e+01,3.010609568873910646e+01
4.215000000000000000e+04,-2.498499044587056233e+03,-2.115027015613437644e+00,-2.151819926713072206e+00,-2.027970437502190748e+00,1.309497493412717795e+01,1.398118355673313573e+01,2.370380446547392772e+00,2.433659052846648851e+00,2.231135685747622333e+00,1.941088806756584262e+01,3.011701386130919289e+01
4.220000000000000000e+04,-2.498619082484609862e+03,-2.098763149232301117e+00,-2.159359158047352789e+00,-2.036826895899756185e+00,1.309503702729566044e+01,1.398126367034582707e+01,2.335490148303857261e+00,2.449742661377932951e+00,2.250125153919700693e+00,1.941214243714807353e+01,3.012784686177701943e+01
4.225000000000000000e+04,-2.498745251123925300e+03,-2.082500002437135844e+00,-2.158810606598799531e+00,-2.054967514784695304e+00,1.309513206391646456e+01,1.398152027165729372e+01,2.303597650108008210e+00,2.454007931351362526e+00,2.278374536305862286e+00,1.941341187137325974e+01,3.013870879553878979e+01
4.230000000000000000e+04,-2.498880633129831494e+03,-2.064849513584480434e+00,-2.154466236172177140e+00,-2.078040181762906613e+00,1.309527709231534942e+01,1.398209899510454690e+01,2.276801518532476809e+00,2.448049399139204940e+00,2.311667239067488389e+00,1.941470699659464216e+01,3.014965649909268564e+01
4.235000000000000000e+04,-2.499019789758699062e+03,-2.049739850325360990e+00,-2.147955894100575858e+00,-2.099616642493765895e+00,1.309544223331034019e+01,1.398275137193555295e+01,2.257865189341562218e+00,2.433727722569167806e+00,2.345034798688979016e+00,1.941601023324659181e+01,3.016062020263637322e+01
4.240000000000000000e+04,-2.499153108736542436e+03,-2.039826727986581822e+00,-2.138599985557826599e+00,-2.117672961009640087e+00,1.309557902398716323e+01,1.398323596141517555e+01,2.248387770015123355e+00,2.412935363590988480e+00,2.374998021463405884e+00,1.941729430547466251e+01,3.017147968614357012e+01
4.245000000000000000e+04,-2.499275270150654251e+03,-2.036307039246836759e+00,-2.128404263294655152e+00,-2.130329089112934948e+00,1.309565843361743909e+01,1.398345134065470141e+01,2.248708497832860864e+00,2.388509506282900485e+00,2.398844376085376151e+00,1.941854386063185700e+01,3.018219733445658903e+01
4.250000000000000000e+04,-2.499394408284482324e+03,-2.042244812969820966e+00,-2.116565934295915774e+00,-2.136560722766108977e+00,1.309572267857834760e+01,1.398352955218927285e+01,2.258824741635585109e+00,2.362502032320163980e+00,2.414970188404199636e+00,1.941978103408976963e+01,3.019284752723454446e+01
4.255000000000000000e+04,-2.499519271595603641e+03,-2.055605563070484809e+00,-2.100815163144364117e+00,-2.140124249455867211e+00,1.309581874867140527e+01,1.398381539396786977e+01,2.276486169720176367e+00,2.336562969177578886e+00,2.423815391231905370e+00,1.942103362344624884e+01,3.020355050481709824e+01
4.260000000000000000e+04,-2.499652800445499452e+03,-2.070642995191404712e+00,-2.084291951509389840e+00,-2.142692425303809767e+00,1.309596047486733106e+01,1.398437433824279630e+01,2.298034169814664907e+00,2.313289123031482930e+00,2.426055837585992414e+00,1.942230975692665851e+01,3.021435669860248652e+01
4.265000000000000000e+04,-2.499790484443455625e+03,-2.085471875050766588e+00,-2.069558915028222756e+00,-2.142443148001525799e+00,1.309612532343948565e+01,1.398500287691589250e+01,2.320777133885426835e+00,2.294726254966772405e+00,2.421943026622645601e+00,1.942359534298946855e+01,3.022519286998810628e+01
4.270000000000000000e+04,-2.499920463958350865e+03,-2.098033572617857612e+00,-2.057202951736491148e+00,-2.140944699914660632e+00,1.309625132332699415e+01,1.398548078698900987e+01,2.342208045618308532e+00,2.281827822751806956e+00,2.413076831877077222e+00,1.942485726165478965e+01,3.023594899001834335e+01
4.275000000000000000e+04,-2.500040934565285170e+03,-2.105544224377581486e+00,-2.051756550703148552e+00,-2.138054284870624322e+00,1.309632835443621701e+01,1.398566744282287999e+01,2.360194861734655536e+00,2.276050042863218881e+00,2.400678008116956530e+00,1.942608837859595639e+01,3.024659088853863409e+01
4.280000000000000000e+04,-2.500158934008391952e+03,-2.111199500449507216e+00,-2.054633358283874944e+00,-2.129796320069987647e+00,1.309639418288889168e+01,1.398575549444618638e+01,2.374778646356951128e+00,2.277298972038413361e+00,2.385078890140906349e+00,1.942730951825801355e+01,3.025719318097816668e+01
4.285000000000000000e+04,-2.500282014599485137e+03,-2.118563542211962414e+00,-2.060738400407499338e+00,-2.117554787388300497e+00,1.309648758218231102e+01,1.398605038441230164e+01,2.386595327021276525e+00,2.283256689529584715e+00,2.367884367149345248e+00,1.942854415114954136e+01,3.026786968489757967e+01
4.290000000000000000e+04,-2.500414948931585968e+03,-2.125465018034637055e+00,-2.067636437781123604e+00,-2.104791934545055199e+00,1.309663322707979027e+01,1.398658907732848711e+01,2.395069892839336134e+00,2.291984856382056179e+00,2.351179034285764136e+00,1.942980457532499372e+01,3.027864912466548830e+01
4.295000000000000000e+04,-2.500549861653727021e+03,-2.131672955921581014e+00,-2.074710897087108652e+00,-2.091137857946832934e+00,1.309679013926963265e+01,1.398722183715982759e+01,2.400535419042278296e+00,2.302110717720855071e+00,2.335596178279163659e+00,1.943106881099695471e+01,3.028944863833754297e+01
4.300000000000000000e+04,-2.500677175052244820e+03,-2.138128997587553037e+00,-2.078683458508587822e+00,-2.079584554233802507e+00,1.309690864244624642e+01,1.398767484066287103e+01,2.403637166595558927e+00,2.311975207556501211e+00,2.322342052650189448e+00,1.943230896567178334e+01,3.030015545593843740e+01
4.305000000000000000e+04,-2.500796303585804253e+03,-2.140637725305987615e+00,-2.080670173656064659e+00,-2.074267655913835107e+00,1.309698590603391821e+01,1.398783143312867949e+01,2.403693175640036372e+00,2.321504947303419275e+00,2.312581639223142638e+00,1.943352176495140071e+01,3.031073171320450044e+01
4.310000000000000000e+04,-2.500912082746404394e+03,-2.137607325716072371e+00,-2.085827262317045072e+00,-2.072450010397124398e+00,1.309704696622661935e+01,1.398793220850461161e+01,2.400585396276004868e+00,2.332103255788477103e+00,2.305337687553113746e+00,1.943472306784705594e+01,3.032125403068240743e+01
4.315000000000000000e+04,-2.501034524626785696e+03,-2.132110595798595742e+00,-2.094139746430240923e+00,-2.070959066775362345e+00,1.309714408174863109e+01,1.398822070079661550e+01,2.395290794246185850e+00,2.344000063563165259e+00,2.299326063750190219e+00,1.943594147886928525e+01,3.033182308135003424e+01
4.320000000000000000e+04,-2.501165992774269853e+03,-2.123927622411346583e+00,-2.104242856032134235e+00,-2.069829515283718280e+00,1.309728871864381716e+01,1.398876419097168800e+01,2.387752886790833973e+00,2.356963181358116000e+00,2.294318107425856290e+00,1.943718363415326067e+01,3.034245570636831602e+01
4.325000000000000000e+04,-2.501297949682944818e+03,-2.113813050084455636e+00,-2.117051974462179853e+00,-2.066778080962020869e+00,1.309743696518334133e+01,1.398939885614857559e+01,2.378031322156185734e+00,2.371231348633217273e+00,2.289760899061660027e+00,1.943842629658821863e+01,3.035307191460358567e+01
4.330000000000000000e+04,-2.501423677824100196e+03,-2.105909447076037999e+00,-2.129196396750694831e+00,-2.061440783729239445e+00,1.309755464051640850e+01,1.398980520494210111e+01,2.366878936236318065e+00,2.385652635767548713e+00,2.286197879106157238e+00,1.943964822554439209e+01,3.036356652609904216e+01
4.335000000000000000e+04,-2.501540410379427158e+03,-2.099979905845865691e+00,-2.136866130226998894e+00,-2.058830679596297841e+00,1.309762653534344246e+01,1.398994707593863218e+01,2.354132115712075368e+00,2.398508860491014527e+00,2.285895711776831263e+00,1.944084191722317456e+01,3.037391932569942199e+01
4.340000000000000000e+04,-2.501654748573411325e+03,-2.093294008991916755e+00,-2.141213304976965492e+00,-2.061669895511170747e+00,1.309768742651235129e+01,1.399005299610051090e+01,2.339029273441152856e+00,2.409163926076204554e+00,2.290622159377156297e+00,1.944202713645187686e+01,3.038422023731192212e+01
4.345000000000000000e+04,-2.501776818938205906e+03,-2.085478743013887915e+00,-2.142245457002264875e+00,-2.069654146801752415e+00,1.309778953308765814e+01,1.399034286437468033e+01,2.321849387251373464e+00,2.416475370500612563e+00,2.301034287143016943e+00,1.944323217765481004e+01,3.039456996067946903e+01
4.350000000000000000e+04,-2.501906054194276294e+03,-2.075156045780034209e+00,-2.139614240586214855e+00,-2.083299504525949253e+00,1.309792918853568011e+01,1.399090980942285967e+01,2.303128573705070625e+00,2.419205651442307481e+00,2.317396842620515152e+00,1.944445701760677636e+01,3.040499231907918443e+01
4.355000000000000000e+04,-2.502036441633783397e+03,-2.061897120221604762e+00,-2.135944590333779480e+00,-2.099909794545516739e+00,1.309807670983351002e+01,1.399151861717703405e+01,2.284315194735021315e+00,2.416882340265793516e+00,2.338515968124896816e+00,1.944568370454977568e+01,3.041541543834302175e+01
4.360000000000000000e+04,-2.502160143236622844e+03,-2.049819708583312305e+00,-2.131486362597097450e+00,-2.115218242570108487e+00,1.309819071073836483e+01,1.399188292994745275e+01,2.268381911944360674e+00,2.408841871846012062e+00,2.362162531248670927e+00,1.944688844583153653e+01,3.042574353176635427e+01
4.365000000000000000e+04,-2.502274537767171751e+03,-2.042590542163904122e+00,-2.124561463959550256e+00,-2.128680630912201277e+00,1.309825726167755633e+01,1.399202277448357457e+01,2.258377812121820760e+00,2.394355743381204604e+00,2.386510040554964629e+00,1.944806459711290358e+01,3.043597194812859641e+01
4.370000000000000000e+04,-2.502388616807045764e+03,-2.041865038289762069e+00,-2.115260998899969103e+00,-2.139253140665177799e+00,1.309832361926312849e+01,1.399212709434298674e+01,2.256525754177759691e+00,2.373851741902071044e+00,2.409164575196253377e+00,1.944923713588850234e+01,3.044618836279202512e+01
4.375000000000000000e+04,-2.502509322230076123e+03,-2.049870126089962330e+00,-2.101892846335093434e+00,-2.145703604647767104e+00,1.309842437540605431e+01,1.399243891841486764e+01,2.264398892785313588e+00,2.347972267536860613e+00,2.427689993170972116e+00,1.945042669265851032e+01,3.045648456639404245e+01
4.380000000000000000e+04,-2.502637133825767251e+03,-2.064700480096852697e+00,-2.083055698481966811e+00,-2.150480414734806001e+00,1.309856375616245927e+01,1.399301220038918103e+01,2.281531582069609154e+00,2.318262812066988587e+00,2.440654167809015451e+00,1.945163584369709753e+01,3.046687546591617490e+01
4.385000000000000000e+04,-2.502766130023042479e+03,-2.081232890024334647e+00,-2.062915645760095895e+00,-2.153585345284231511e+00,1.309871082873919512e+01,1.399357470071945642e+01,2.305763700752353706e+00,2.288348435562150396e+00,2.446271113650449358e+00,1.945284596996990700e+01,3.047727252254796682e+01
4.390000000000000000e+04,-2.502886916655356799e+03,-2.098583758145601497e+00,-2.045826034908011959e+00,-2.152156169731102242e+00,1.309881566585460888e+01,1.399391974286040430e+01,2.335216214177588068e+00,2.262227487922495950e+00,2.442635281790610513e+00,1.945403033328548403e+01,3.048757597152996368e+01
4.395000000000000000e+04,-2.503000218432156544e+03,-2.115871664011304887e+00,-2.033514057472321390e+00,-2.146652407230363657e+00,1.309888368001764114e+01,1.399405496736676646e+01,2.367408429771648670e+00,2.243093354708037612e+00,2.429485740385940229e+00,1.945519090624646452e+01,3.049777823362551743e+01
4.400000000000000000e+04,-2.503113194948855380e+03,-2.130089348742792321e+00,-2.030046263018345343e+00,-2.136352930215394075e+00,1.309894995674775764e+01,1.399416131767210736e+01,2.398845774942459652e+00,2.234348607878037463e+00,2.407075254713097578e+00,1.945634753972493058e+01,3.050795378521368661e+01
4.405000000000000000e+04,-2.503232413227047800e+03,-2.142919892129219406e+00,-2.036666979204435624e+00,-2.118104417008140228e+00,1.309904976372754071e+01,1.399450077932680259e+01,2.427141088022839011e+00,2.237565324404608980e+00,2.376108573257305512e+00,1.945752101856616179e+01,3.051818493282489797e+01
4.410000000000000000e+04,-2.503359335380113862e+03,-2.155579824200156036e+00,-2.048360599433721951e+00,-2.094386003649101546e+00,1.309919213476553423e+01,1.399505142979785433e+01,2.449878141921626007e+00,2.251669082507359754e+00,2.339605542484561873e+00,1.945871530108963299e+01,3.052847295848155085e+01
4.415000000000000000e+04,-2.503485713593599030e+03,-2.164077315255803935e+00,-2.063115861945044038e+00,-2.070533142112287894e+00,1.309933162321501321e+01,1.399557992656101568e+01,2.463584621176358791e+00,2.275352811062769653e+00,2.302117342218222618e+00,1.945990587698948815e+01,3.053872352146484204e+01
4.420000000000000000e+04,-2.503604519815897675e+03,-2.167080526047155065e+00,-2.081068700291993423e+00,-2.048558605736751304e+00,1.309943370902378135e+01,1.399592127621806270e+01,2.466211597493050967e+00,2.306963843216043308e+00,2.267609047143157586e+00,1.946107320045938138e+01,3.054884969591857669e+01
4.425000000000000000e+04,-2.503716451798278285e+03,-2.164736693306253290e+00,-2.098832171988148421e+00,-2.032549976103987799e+00,1.309950097851261042e+01,1.399604193654026751e+01,2.457009034978319129e+00,2.343089846975603852e+00,2.240579058010985669e+00,1.946221792326733890e+01,3.055885337417745262e+01
4.430000000000000000e+04,-2.503827855640956386e+03,-2.153402972299085061e+00,-2.116267702593428446e+00,-2.027021286484337104e+00,1.309956534678153162e+01,1.399616204550727616e+01,2.435403209878833852e+00,2.380636460434312429e+00,2.224955186178635191e+00,1.946335887730223035e+01,3.056881681041747356e+01
4.435000000000000000e+04,-2.503946404342695587e+03,-2.132752285609713194e+00,-2.135744918260910286e+00,-2.029387466047190003e+00,1.309966971916642287e+01,1.399651122221540511e+01,2.402878272585850628e+00,2.416816170191413704e+00,2.221832833042637123e+00,1.946451958522932557e+01,3.057882963622882855e+01
4.440000000000000000e+04,-2.504071657945103198e+03,-2.107844210656644179e+00,-2.154025372691003692e+00,-2.036484511792011620e+00,1.309980951845399133e+01,1.399703237249243237e+01,2.363557294518235263e+00,2.447363199299770642e+00,2.230892279012734125e+00,1.946569766716424255e+01,3.058889272315902375e+01
4.445000000000000000e+04,-2.504195957145564989e+03,-2.081565172345505310e+00,-2.167395507195798210e+00,-2.048860267641858801e+00,1.309994503180567982e+01,1.399755503018988456e+01,2.321722276693116704e+00,2.468313608414350213e+00,2.251691320079105996e+00,1.946687147171579113e+01,3.059892468767409213e+01
4.450000000000000000e+04,-2.504313050287565147e+03,-2.057067112794583874e+00,-2.175376300466245638e+00,-2.064317237911773795e+00,1.310004502713732322e+01,1.399788406203385094e+01,2.282138536713544941e+00,2.477335502327801198e+00,2.281973762221157997e+00,1.946802268566063177e+01,3.060885472700869769e+01
4.455000000000000000e+04,-2.504423204440277459e+03,-2.040180370994763237e+00,-2.174897854369064021e+00,-2.081178434180167347e+00,1.310010851170524226e+01,1.399798854798291892e+01,2.250109630327528976e+00,2.472601813927349568e+00,2.318665250599075467e+00,1.946915080191305947e+01,3.061869252811332132e+01
4.460000000000000000e+04,-2.504533727247153820e+03,-2.031758038251888276e+00,-2.163494239821557752e+00,-2.101694608533791087e+00,1.310017568980619984e+01,1.399812544869916664e+01,2.228942750594218758e+00,2.453815149107776872e+00,2.358975244329048149e+00,1.947027840563694667e+01,3.062852821412990423e+01
4.465000000000000000e+04,-2.504651255305569066e+03,-2.029204372259862499e+00,-2.144213824723664619e+00,-2.124600707977236436e+00,1.310028105689830724e+01,1.399846615583829923e+01,2.219882982739774580e+00,2.423473548557444346e+00,2.398879084226948510e+00,1.947142476549131374e+01,3.063844492298862221e+01
4.470000000000000000e+04,-2.504774863983400337e+03,-2.032563915773376362e+00,-2.120107136510803514e+00,-2.145829916640255686e+00,1.310041809477336017e+01,1.399897766711780100e+01,2.223662230564124265e+00,2.385315145885359200e+00,2.433547113857688515e+00,1.947258656831732893e+01,3.064843469780602092e+01
4.475000000000000000e+04,-2.504897393860281682e+03,-2.040401722867183132e+00,-2.093951378095941340e+00,-2.163562652404118047e+00,1.310055144020509665e+01,1.399950102827584963e+01,2.239313214046916301e+00,2.343800893858797529e+00,2.459314361064762977e+00,1.947374393170796125e+01,3.065841518097935037e+01
4.480000000000000000e+04,-2.505012283776565710e+03,-2.051045245682822316e+00,-2.071448594728023007e+00,-2.174356157580055626e+00,1.310064526240365801e+01,1.399979987043239049e+01,2.264848434226030438e+00,2.304297922789216191e+00,2.473013702910240585e+00,1.947487664003067209e+01,3.066831082995302182e+01
4.485000000000000000e+04,-2.505120955403426706e+03,-2.066718803219283362e+00,-2.055164436533948980e+00,-2.174650891439979805e+00,1.310070751916830112e+01,1.399989811780232962e+01,2.298266435392244844e+00,2.271168932195976708e+00,2.472722602360608146e+00,1.947598863394518887e+01,3.067812899950063255e+01
4.490000000000000000e+04,-2.505230438089696690e+03,-2.087424329277159263e+00,-2.043814244936740909e+00,-2.165947962535033522e+00,1.310077618843842728e+01,1.400004150823733085e+01,2.336358129294761721e+00,2.246931478418642936e+00,2.459226172755800022e+00,1.947710146387031926e+01,3.068795404866274623e+01
4.495000000000000000e+04,-2.505346570770026119e+03,-2.109901960335764937e+00,-2.038015699501004807e+00,-2.150335953040966253e+00,1.310087947516861639e+01,1.400037499852567358e+01,2.374703432406489512e+00,2.233575620424259167e+00,2.434739781563795447e+00,1.947823119735166486e+01,3.069785050395043768e+01
4.500000000000000000e+04,-2.505468732990522312e+03,-2.132570769155055501e+00,-2.036864424156315856e+00,-2.129269436467023269e+00,1.310101569693141244e+01,1.400089975039007406e+01,2.409446653842705732e+00,2.231491198729901537e+00,2.402361570520864298e+00,1.947937656397006378e+01,3.070779977905512581e+01
4.505000000000000000e+04,-2.505588925769372054e+03,-2.151994985952776496e+00,-2.038103460766725217e+00,-2.107913369895669575e+00,1.310114284998967271e+01,1.400140294613014724e+01,2.436742130205194812e+00,2.239747574186660817e+00,2.366683744178730286e+00,1.948051462286063895e+01,3.071771415795172544e+01
4.510000000000000000e+04,-2.505701776803117355e+03,-2.163032065420988026e+00,-2.044071950825108619e+00,-2.089981403110272584e+00,1.310123190177890606e+01,1.400166760289406298e+01,2.453257347475434447e+00,2.257663053218332383e+00,2.332029491052742820e+00,1.948162853548206641e+01,3.072751562110645551e+01
4.515000000000000000e+04,-2.505809018204778113e+03,-2.165453167931914891e+00,-2.056736139076417835e+00,-2.074598311075524393e+00,1.310129389494873209e+01,1.400176868592595625e+01,2.458034424789132810e+00,2.283753810690351660e+00,2.301170934236960175e+00,1.948272429585607313e+01,3.073721931190452139e+01
4.520000000000000000e+04,-2.505916933166434774e+03,-2.161011568295371443e+00,-2.073891937776187522e+00,-2.062554522698901938e+00,1.310135993514096953e+01,1.400190853966399551e+01,2.451771438923781687e+00,2.314825415075339343e+00,2.276719406999180517e+00,1.948382005110140369e+01,3.074690621066558194e+01
4.525000000000000000e+04,-2.506032153889159417e+03,-2.149778623752250262e+00,-2.094492732819317471e+00,-2.054274603020141310e+00,1.310146477492709316e+01,1.400225249049446674e+01,2.435782268167506537e+00,2.347689879891345921e+00,2.260344056299696813e+00,1.948493470983414610e+01,3.075663611378291407e+01
4.530000000000000000e+04,-2.506152352102980331e+03,-2.135223377208877782e+00,-2.116408698826082180e+00,-2.047192413122043142e+00,1.310159737226742038e+01,1.400278503448105383e+01,2.413039321242768320e+00,2.378891978416218134e+00,2.252104184032526213e+00,1.948606276720957453e+01,3.076639528573510773e+01
4.535000000000000000e+04,-2.506270322476889760e+03,-2.121618112685948354e+00,-2.133807292903408648e+00,-2.042769252988288375e+00,1.310171866692834364e+01,1.400324963170221793e+01,2.387052777195210584e+00,2.404496730555998774e+00,2.252365875532398309e+00,1.948718229289140069e+01,3.077610138908960380e+01
4.540000000000000000e+04,-2.506381620641797781e+03,-2.108382351361598683e+00,-2.144315936161809599e+00,-2.044587853484557183e+00,1.310180672781860700e+01,1.400349658474373449e+01,2.360188525979169061e+00,2.422130710111806806e+00,2.261377273695556855e+00,1.948828037994018914e+01,3.078569280613221082e+01
4.545000000000000000e+04,-2.506486790366751393e+03,-2.095689536620949145e+00,-2.149318054395357613e+00,-2.051991469960290360e+00,1.310186402148126028e+01,1.400359913214150254e+01,2.334751605916948414e+00,2.431374121018082146e+00,2.277579809253155396e+00,1.948935924225172300e+01,3.079520008875647719e+01
4.550000000000000000e+04,-2.506593932871605830e+03,-2.085017524370992970e+00,-2.148259907783712119e+00,-2.064508746262540217e+00,1.310193189654799184e+01,1.400373868621443663e+01,2.312950998511088763e+00,2.432104923023190146e+00,2.299035172773054470e+00,1.949044124342524142e+01,3.080470756444139013e+01
4.555000000000000000e+04,-2.506707930760378986e+03,-2.074168217926814606e+00,-2.142711398630352981e+00,-2.081840820847502993e+00,1.310203700741231891e+01,1.400410574035488942e+01,2.295545870430649504e+00,2.425583454106436054e+00,2.323417097847663371e+00,1.949154169097371891e+01,3.081428100010725402e+01
4.560000000000000000e+04,-2.506826004326520433e+03,-2.063039076062512578e+00,-2.136869152770815461e+00,-2.099088111331873563e+00,1.310216425836528131e+01,1.400462271962767957e+01,2.283204908315521031e+00,2.414257037370593828e+00,2.347295277820729442e+00,1.949265254141776893e+01,3.082390951902678822e+01
4.565000000000000000e+04,-2.506942603858532493e+03,-2.055460096443834317e+00,-2.130727346167944791e+00,-2.112189038222556103e+00,1.310228485255217912e+01,1.400505214619317940e+01,2.277128366427400685e+00,2.399734278424691780e+00,2.367781465659584583e+00,1.949375650285941575e+01,3.083351256936132501e+01
4.570000000000000000e+04,-2.507051533050773287e+03,-2.052510428015529076e+00,-2.123417112013779917e+00,-2.121492890398565923e+00,1.310236664449165822e+01,1.400529658591399418e+01,2.277258527915322794e+00,2.383379873966962492e+00,2.383784519020297310e+00,1.949483670107858657e+01,3.084303672833418375e+01
4.575000000000000000e+04,-2.507155362211987267e+03,-2.054468134929314793e+00,-2.116191672155704140e+00,-2.126646646611805913e+00,1.310242235034857572e+01,1.400539242801231588e+01,2.282886439979708193e+00,2.366903645633001929e+00,2.394695193546906964e+00,1.949589965341348119e+01,3.085250951208005077e+01
4.580000000000000000e+04,-2.507261808108745299e+03,-2.062362600423392589e+00,-2.107374089626913527e+00,-2.128292023273053335e+00,1.310249266456033546e+01,1.400554312185210648e+01,2.293075972475277613e+00,2.350935575665199728e+00,2.400849579640104814e+00,1.949696754370369334e+01,3.086200616834569033e+01
4.585000000000000000e+04,-2.507373901886636304e+03,-2.073057928411648376e+00,-2.095802457161078269e+00,-2.130048498835517723e+00,1.310259345840229095e+01,1.400592061523850518e+01,2.305692096726153828e+00,2.335898498163806458e+00,2.403705815637340759e+00,1.949805068000383557e+01,3.087158277067002032e+01
4.590000000000000000e+04,-2.507490761769562141e+03,-2.082462886596327056e+00,-2.084457702733676587e+00,-2.132287439062903189e+00,1.310272019467629967e+01,1.400640730974145143e+01,2.318457638996758607e+00,2.322936579571005300e+00,2.404110380504568045e+00,1.949914526752856148e+01,3.088120947385137427e+01
4.595000000000000000e+04,-2.507605308205624624e+03,-2.090298407019882010e+00,-2.074737144503458808e+00,-2.133433456906498105e+00,1.310283601778956708e+01,1.400682382222952072e+01,2.330529308594173177e+00,2.312461649180558521e+00,2.402366972655498145e+00,1.950023123223164845e+01,3.089079709950774344e+01
4.600000000000000000e+04,-2.507712083379150954e+03,-2.095986028386662259e+00,-2.067336066445295106e+00,-2.134306560768446381e+00,1.310291214665201842e+01,1.400706211400000001e+01,2.341447851895967602e+00,2.304522818548017771e+00,2.399188525099216207e+00,1.950129336252822299e+01,3.090028858659518818e+01
4.605000000000000000e+04,-2.507815175566403468e+03,-2.099439899392271602e+00,-2.065007386948308099e+00,-2.133095331555782792e+00,1.310296996368533939e+01,1.400714902378754978e+01,2.351357893593880810e+00,2.299595157594150230e+00,2.394269681356083979e+00,1.950234201435001680e+01,3.090970291538493697e+01
4.610000000000000000e+04,-2.507919990253539709e+03,-2.104582130926078154e+00,-2.066605727822497407e+00,-2.127001849480684381e+00,1.310303772835215597e+01,1.400731595673392782e+01,2.361597873137921688e+00,2.297059820293503751e+00,2.386908460841785207e+00,1.950339426173516344e+01,3.091911280982094468e+01
4.615000000000000000e+04,-2.508030853834380196e+03,-2.112835186184055747e+00,-2.068113720501822073e+00,-2.118182952248678586e+00,1.310313833466448408e+01,1.400768290035510688e+01,2.372836466919026499e+00,2.295661176017936178e+00,2.377497187898017561e+00,1.950446279717018427e+01,3.092856688706086388e+01
4.620000000000000000e+04,-2.508146495134541510e+03,-2.121631260039829048e+00,-2.069355013573754398e+00,-2.108298220654848620e+00,1.310326492107675556e+01,1.400815107960283967e+01,2.384347209381221244e+00,2.295495319051556571e+00,2.366308039572818878e+00,1.950554305028853008e+01,3.093803160800804264e+01
4.625000000000000000e+04,-2.508258546040070087e+03,-2.130995756556320231e+00,-2.070462136016364418e+00,-2.097088188323629865e+00,1.310337368585665452e+01,1.400856966698139772e+01,2.395816819730544722e+00,2.296993250651166996e+00,2.353179925460249233e+00,1.950661213486616319e+01,3.094742982007026200e+01
4.630000000000000000e+04,-2.508364188754206680e+03,-2.139640830685438200e+00,-2.070457457217101727e+00,-2.087705418407181490e+00,1.310345028103805376e+01,1.400878969205385793e+01,2.406124977499875417e+00,2.300645795334640198e+00,2.339038140452077918e+00,1.950766070434510269e+01,3.095671635397301813e+01
4.635000000000000000e+04,-2.508465936283774226e+03,-2.143224031426397502e+00,-2.072825585828311112e+00,-2.081580306244199985e+00,1.310350721929719775e+01,1.400887482460222699e+01,2.413138486559926577e+00,2.308065035946168742e+00,2.324646706014121378e+00,1.950869575236840348e+01,3.096592229165242216e+01
4.640000000000000000e+04,-2.508569235839353041e+03,-2.141993281838178831e+00,-2.080940675387199512e+00,-2.075448160728923686e+00,1.310357340157284867e+01,1.400905066331476512e+01,2.415867837562959419e+00,2.320586235227269256e+00,2.309760006480161110e+00,1.950973423250452043e+01,3.097513188603018008e+01
4.645000000000000000e+04,-2.508679632189786389e+03,-2.137893451357306684e+00,-2.092758186654648522e+00,-2.068605710327674263e+00,1.310367793992972274e+01,1.400940177205976056e+01,2.413918001512977973e+00,2.337557596893219181e+00,2.295146065301866933e+00,1.951079115645599771e+01,3.098439475929067299e+01
4.650000000000000000e+04,-2.508793209722869051e+03,-2.129966656274523196e+00,-2.107177146204176399e+00,-2.062153818283861906e+00,1.310379942641874607e+01,1.400987372030935063e+01,2.406386345439817109e+00,2.358004986760938504e+00,2.282354821554124502e+00,1.951185581959337156e+01,3.099368498673294781e+01
4.655000000000000000e+04,-2.508903631380546358e+03,-2.120064606680029051e+00,-2.123494055210810583e+00,-2.055114467001581513e+00,1.310390597255022804e+01,1.401028358212996494e+01,2.393529553086665373e+00,2.380453210233172356e+00,2.272630474441746706e+00,1.951291011341398374e+01,3.100293499333249159e+01
4.660000000000000000e+04,-2.509008126020475629e+03,-2.111085716962064929e+00,-2.136975242468817537e+00,-2.049788413615841520e+00,1.310398250272817222e+01,1.401047868905189198e+01,2.376362122004713751e+00,2.401980574514882782e+00,2.268075583080732649e+00,1.951394471797792463e+01,3.101210232630682739e+01
4.665000000000000000e+04,-2.509108000859993354e+03,-2.101237511326695451e+00,-2.145430517015509686e+00,-2.051092275100680151e+00,1.310403535966776367e+01,1.401056943750349504e+01,2.355188404070968300e+00,2.420079255402680651e+00,2.271218891411026508e+00,1.951496433712227585e+01,3.102122298374587217e+01
4.670000000000000000e+04,-2.509210855629799426e+03,-2.089002614514236189e+00,-2.150400284207608870e+00,-2.059168676102086426e+00,1.310410555829630930e+01,1.401074144733807714e+01,2.330863347667399665e+00,2.433303873602778111e+00,2.282696712492024105e+00,1.951599086982797360e+01,3.103037451570136795e+01
4.675000000000000000e+04,-2.509319994669574953e+03,-2.075675526105867252e+00,-2.151050114118458811e+00,-2.072568519828132061e+00,1.310420875377773164e+01,1.401109056755750437e+01,2.305505752172021694e+00,2.439831930614112299e+00,2.301890973776898885e+00,1.951703352636814870e+01,3.103959505875031866e+01
4.680000000000000000e+04,-2.509431761971468859e+03,-2.061107416144020821e+00,-2.147428430383962805e+00,-2.090868246703513122e+00,1.310432666412993008e+01,1.401157097634336601e+01,2.281225040104450486e+00,2.438535735492502354e+00,2.327602370583309099e+00,1.951808289059235690e+01,3.104885294151104702e+01
4.685000000000000000e+04,-2.509541071756676047e+03,-2.046672404028590631e+00,-2.141910164545192341e+00,-2.110134175375999899e+00,1.310443348061612490e+01,1.401195441465964286e+01,2.260756392177549756e+00,2.429385972496977519e+00,2.357065871047436367e+00,1.951912334243226965e+01,3.105807148530435668e+01
4.690000000000000000e+04,-2.509643578822490781e+03,-2.037357742310728081e+00,-2.133875049052289974e+00,-2.126667665446203781e+00,1.310450493166957386e+01,1.401213400958412336e+01,2.247662071605341261e+00,2.412383010569831399e+00,2.386971482925527521e+00,1.952014213559089484e+01,3.106720460885004087e+01
4.695000000000000000e+04,-2.509742469924292436e+03,-2.035597174348728888e+00,-2.121776059483498678e+00,-2.140569969933447059e+00,1.310455908574553519e+01,1.401222924252708779e+01,2.244359518262054376e+00,2.387957875981796541e+00,2.414798461455411882e+00,1.952114912984636774e+01,3.107628619020826477e+01
4.700000000000000000e+04,-2.509844559897912859e+03,-2.041521136485681343e+00,-2.106306149153530427e+00,-2.150820568989304515e+00,1.310463066688757827e+01,1.401239687246502896e+01,2.251874909069213615e+00,2.357912943682090923e+00,2.437674159467185131e+00,1.952216322248272817e+01,3.108538238335159676e+01
4.705000000000000000e+04,-2.509952151556527951e+03,-2.055443314375633879e+00,-2.087242425721258510e+00,-2.156717750316917925e+00,1.310473135371567643e+01,1.401275976492883224e+01,2.270118872726122561e+00,2.324546300824293699e+00,2.453164229909979177e+00,1.952319194500996602e+01,3.109452534438180749e+01
4.710000000000000000e+04,-2.510062869922537175e+03,-2.074008418838997780e+00,-2.065633765785878762e+00,-2.159833407477386835e+00,1.310485041326511713e+01,1.401323107045594796e+01,2.297069968093291337e+00,2.291027047685374907e+00,2.459846981130091148e+00,1.952422870296686952e+01,3.110368023845795449e+01
4.715000000000000000e+04,-2.510170375749944014e+03,-2.093049591889610817e+00,-2.046540240851237868e+00,-2.159118444047355201e+00,1.310495308828932792e+01,1.401358396099546333e+01,2.329612456264293474e+00,2.261796406451136665e+00,2.456358426674402295e+00,1.952525417359387205e+01,3.111276910373123528e+01
4.720000000000000000e+04,-2.510271307766232894e+03,-2.112040282360640564e+00,-2.033444926887894688e+00,-2.152546218126012434e+00,1.310502254616544171e+01,1.401376189639108460e+01,2.364913258009396113e+00,2.240703600080176106e+00,2.441996341885238841e+00,1.952625924585703743e+01,3.112175596016268031e+01
4.725000000000000000e+04,-2.510369390200836733e+03,-2.129485048547661297e+00,-2.027741891104836824e+00,-2.140820365924770208e+00,1.310507844204217420e+01,1.401385383947042484e+01,2.399470975944113960e+00,2.230425404583924909e+00,2.417811918790765180e+00,1.952725425746626797e+01,3.113067850593239783e+01
4.730000000000000000e+04,-2.510470223360610362e+03,-2.143574260387473451e+00,-2.031709631065331756e+00,-2.123479399498202191e+00,1.310514857749116757e+01,1.401402790895791028e+01,2.429713648049223629e+00,2.232821968703468940e+00,2.385525552000897775e+00,1.952825522396305757e+01,3.113960318635275826e+01
4.735000000000000000e+04,-2.510576815882001029e+03,-2.155662101399792974e+00,-2.043673178771313825e+00,-2.100207664069156266e+00,1.310525072880270514e+01,1.401440236546546281e+01,2.453120741531666482e+00,2.247449527282190385e+00,2.347861351768304239e+00,1.952927198184993074e+01,3.114856828350769646e+01
4.740000000000000000e+04,-2.510686111446049381e+03,-2.164901452345866062e+00,-2.058972407526578952e+00,-2.075621178381203524e+00,1.310536810215440795e+01,1.401484610984747903e+01,2.467191190654407063e+00,2.271920585630854639e+00,2.309401970808936611e+00,1.953029499322627771e+01,3.115754075914915333e+01
4.745000000000000000e+04,-2.510791756828556117e+03,-2.167920959483781385e+00,-2.076627289595590398e+00,-2.054250578817540696e+00,1.310546672867994999e+01,1.401518322083918200e+01,2.469606071728359442e+00,2.303852634817717071e+00,2.274901894309951267e+00,1.953130568440501591e+01,3.116645251152347740e+01
4.750000000000000000e+04,-2.510891438560562619e+03,-2.164616377859955865e+00,-2.095674287240851363e+00,-2.037865945622687303e+00,1.310553600217854964e+01,1.401536154569870618e+01,2.460029626739490105e+00,2.340133263678260356e+00,2.248061233342526499e+00,1.953229770956576417e+01,3.117527993534474362e+01
4.755000000000000000e+04,-2.510988237041818593e+03,-2.154840680145788667e+00,-2.113378807710007745e+00,-2.029959404506898490e+00,1.310559011973528598e+01,1.401544732769737145e+01,2.439198916406734696e+00,2.376816481805751557e+00,2.232317131065622018e+00,1.953327906208478026e+01,3.118406298118239306e+01
4.760000000000000000e+04,-2.511088045082086410e+03,-2.136799868884912801e+00,-2.130592057255868532e+00,-2.031588674184476861e+00,1.310566096668932623e+01,1.401563643265661874e+01,2.408622920957461666e+00,2.410826961483578668e+00,2.229266446595316253e+00,1.953426751595416277e+01,3.119287167764381152e+01
4.765000000000000000e+04,-2.511193514507454438e+03,-2.113407180905026550e+00,-2.147689060783092518e+00,-2.038560710704035550e+00,1.310576340141536278e+01,1.401600468203497485e+01,2.371889007430683094e+00,2.439278057719712844e+00,2.237893851292847458e+00,1.953527118147547270e+01,3.120174338180589402e+01
4.770000000000000000e+04,-2.511301036267332165e+03,-2.089825170502594531e+00,-2.160622777732902566e+00,-2.049155131398746388e+00,1.310587644547134012e+01,1.401642323333515172e+01,2.333777981825717607e+00,2.458639201107565064e+00,2.256727653792689470e+00,1.953627865225244520e+01,3.121064026346967779e+01
4.775000000000000000e+04,-2.511405157248475007e+03,-2.067945131589797647e+00,-2.167514889815679968e+00,-2.063490403210940904e+00,1.310597318115592280e+01,1.401676025878738407e+01,2.298240028075107855e+00,2.466921811315795576e+00,2.283849035154208895e+00,1.953727478920679772e+01,3.121949673604889952e+01
4.780000000000000000e+04,-2.511503254537290559e+03,-2.050958687444441431e+00,-2.168380786723222098e+00,-2.078949880130412264e+00,1.310603916106136602e+01,1.401692951616752048e+01,2.269216430893493452e+00,2.463633431694630005e+00,2.316027268348257451e+00,1.953825159576054205e+01,3.122828644030665401e+01
4.785000000000000000e+04,-2.511598882210018019e+03,-2.042308373073293826e+00,-2.160767060558609565e+00,-2.095352233196522640e+00,1.310609222552709063e+01,1.401701405236080689e+01,2.249967499836933005e+00,2.448776065204034680e+00,2.350280898166441368e+00,1.953921881013511097e+01,3.123704247015503910e+01
4.790000000000000000e+04,-2.511697738954442229e+03,-2.039818137517146912e+00,-2.145040403732195955e+00,-2.114318572172810384e+00,1.310616427008139162e+01,1.401721417495699207e+01,2.241251908352765998e+00,2.424111769018158391e+00,2.384029792126718839e+00,1.954019423013433965e+01,3.124582970410532567e+01
4.795000000000000000e+04,-2.511801664490997155e+03,-2.041108756546534675e+00,-2.125651985455858650e+00,-2.133048459245291628e+00,1.310626336072466991e+01,1.401756361982906895e+01,2.242678379114414700e+00,2.393315952091958465e+00,2.413724119209002428e+00,1.954118260397509843e+01,3.125467151063890725e+01
4.800000000000000000e+04,-2.511907861675766071e+03,-2.046568578203580291e+00,-2.104947959697365256e+00,-2.148264183180239595e+00,1.310637505901806854e+01,1.401797511052930467e+01,2.253680198935269718e+00,2.359947675597818151e+00,2.436176768840135232e+00,1.954217571013226262e+01,3.126352251910228119e+01
4.805000000000000000e+04,-2.512010201960194536e+03,-2.054681143989480319e+00,-2.085374144500870219e+00,-2.158999912203801053e+00,1.310646788599250989e+01,1.401831057724220564e+01,2.272434965645860228e+00,2.327664853750914808e+00,2.449547030052342755e+00,1.954315657544934837e+01,3.127231622021663426e+01
4.810000000000000000e+04,-2.512106791385371707e+03,-2.064966080051513497e+00,-2.070914015923260632e+00,-2.162624639157820106e+00,1.310653067796787141e+01,1.401846370529865915e+01,2.296867638006613532e+00,2.300160577246644689e+00,2.452513697173387186e+00,1.954411858829311655e+01,3.128102263722965048e+01
4.815000000000000000e+04,-2.512201526690845640e+03,-2.079499669300347797e+00,-2.061378341487525745e+00,-2.157777753756425554e+00,1.310658527285856145e+01,1.401855427768873064e+01,2.325167128446850029e+00,2.279478864057856935e+00,2.445046954333387035e+00,1.954507357500535392e+01,3.128967797060187195e+01
4.820000000000000000e+04,-2.512298914116400738e+03,-2.097093302495038447e+00,-2.054855395959557463e+00,-2.147403127103090448e+00,1.310665492197376558e+01,1.401875271029068060e+01,2.354516707069911341e+00,2.266355735043204422e+00,2.429168505246745546e+00,1.954603516358602988e+01,3.129834581902519020e+01
4.825000000000000000e+04,-2.512401786770553372e+03,-2.114688032171611720e+00,-2.051813513304744596e+00,-2.133519784548469467e+00,1.310675376567264117e+01,1.401909217703508226e+01,2.381674447982992326e+00,2.261366036653166489e+00,2.407330621005202342e+00,1.954701059544758124e+01,3.130704656879168013e+01
4.830000000000000000e+04,-2.512506391361683200e+03,-2.130922771647121738e+00,-2.051221195578104339e+00,-2.117748122136986488e+00,1.310686301641763407e+01,1.401950948562752330e+01,2.404215542650283588e+00,2.263897965891769726e+00,2.382315892846596395e+00,1.954798982346546765e+01,3.131574282443271073e+01
4.835000000000000000e+04,-2.512606820797034288e+03,-2.142804586361529484e+00,-2.052369564599109797e+00,-2.104045031002138355e+00,1.310695087744453957e+01,1.401982831312490774e+01,2.419935949166686306e+00,2.272906911789134732e+00,2.357444477167648600e+00,1.954895545484346542e+01,3.132437562640191331e+01
4.840000000000000000e+04,-2.512702362392236864e+03,-2.147451520556470594e+00,-2.057950063503821259e+00,-2.093326489541269098e+00,1.310701406066024965e+01,1.401996894268225091e+01,2.427427792018773456e+00,2.287732466330529402e+00,2.335047548017139540e+00,1.954990462484233049e+01,3.133292378813595391e+01
4.845000000000000000e+04,-2.512795540338950559e+03,-2.146602760872558857e+00,-2.068459125611350480e+00,-2.083779204476506219e+00,1.310706625825637595e+01,1.402006585776561032e+01,2.427362942409729385e+00,2.306817035245395608e+00,2.316174589563013697e+00,1.955084568056703986e+01,3.134143359913969107e+01
4.850000000000000000e+04,-2.512891868766598236e+03,-2.142055233419386528e+00,-2.081576048496078357e+00,-2.075972290305847512e+00,1.310713547709566029e+01,1.402025587673728957e+01,2.421065821763118464e+00,2.327729065178107959e+00,2.301924889246901085e+00,1.955179394170082219e+01,3.134996775509813105e+01
4.855000000000000000e+04,-2.512993629362649699e+03,-2.134345958378672581e+00,-2.096407149147655691e+00,-2.069425892677597023e+00,1.310723408390780698e+01,1.402060092077007170e+01,2.410059282586653140e+00,2.348449988456335014e+00,2.292517008174195681e+00,1.955275594830286323e+01,3.135854809666794907e+01
4.860000000000000000e+04,-2.513096169546088277e+03,-2.126728357216652210e+00,-2.110509338679593228e+00,-2.062789036364522932e+00,1.310733763607714231e+01,1.402101600962699735e+01,2.396708935751314495e+00,2.366894648488115926e+00,2.287472078956213295e+00,1.955371909180445655e+01,3.136714098571568243e+01
4.865000000000000000e+04,-2.513195373743069922e+03,-2.120737683364266601e+00,-2.119996405408112405e+00,-2.058693370660819699e+00,1.310742438940602916e+01,1.402130849908588495e+01,2.382807675222960331e+00,2.381154465500753048e+00,2.286991578558511318e+00,1.955467039778875815e+01,3.137568594472042349e+01
4.870000000000000000e+04,-2.513289400756872510e+03,-2.114299989699623961e+00,-2.125302118410354435e+00,-2.059282284411808828e+00,1.310748523299435497e+01,1.402144700509894015e+01,2.368898515544528127e+00,2.391027618256063025e+00,2.290936228302974609e+00,1.955560508777584161e+01,3.138416514358102560e+01
4.875000000000000000e+04,-2.513381179086241900e+03,-2.107495647187907384e+00,-2.128268006684153058e+00,-2.063309301934384443e+00,1.310753508288705405e+01,1.402154315620155955e+01,2.355715229189987880e+00,2.397205154679568739e+00,2.298099476538812080e+00,1.955653187038077689e+01,3.139262172413265262e+01
4.880000000000000000e+04,-2.513476878573274917e+03,-2.100375718440696815e+00,-2.128730465356058588e+00,-2.070695477645978499e+00,1.310760613875980951e+01,1.402173173890573565e+01,2.343577359929976289e+00,2.400182761410888599e+00,2.307607058134339528e+00,1.955746779057134432e+01,3.140110911028327934e+01
4.885000000000000000e+04,-2.513576915296818697e+03,-2.090907952680104653e+00,-2.128850128822957988e+00,-2.080525150431868475e+00,1.310770079740605709e+01,1.402208826828285559e+01,2.332056489128618626e+00,2.401161143195522651e+00,2.318418934208476223e+00,1.955841522817824796e+01,3.140964555492833199e+01
4.890000000000000000e+04,-2.513678072580043590e+03,-2.080637632128563119e+00,-2.130694875725562376e+00,-2.088864556671107042e+00,1.310780226267219106e+01,1.402248361567639279e+01,2.321472799407435339e+00,2.401201309112932059e+00,2.329014971092674635e+00,1.955936450726121478e+01,3.141819034110294595e+01
4.895000000000000000e+04,-2.513776083277608905e+03,-2.072848531238494107e+00,-2.131991896235840844e+00,-2.094690943389352800e+00,1.310788825649334299e+01,1.402275788453522587e+01,2.312648469356384684e+00,2.399939800006143376e+00,2.338956276601914741e+00,1.956030288486715563e+01,3.142668012351466800e+01
4.900000000000000000e+04,-2.513868324503331223e+03,-2.067626511735629169e+00,-2.131455756597119500e+00,-2.099941103836158174e+00,1.310794488126386526e+01,1.402289981879335556e+01,2.305561268414329401e+00,2.397005964964407987e+00,2.348886138158200243e+00,1.956122363665957309e+01,3.143509939434838074e+01
4.905000000000000000e+04,-2.513959489667461185e+03,-2.065354121535174947e+00,-2.129226632469960467e+00,-2.104691044501701302e+00,1.310799673084683725e+01,1.402299086008998863e+01,2.300404212050213726e+00,2.392137811302756489e+00,2.359076491549833676e+00,1.956213929195941148e+01,3.144348617020212444e+01
4.910000000000000000e+04,-2.514054066461038019e+03,-2.066629087458290659e+00,-2.123144920425859006e+00,-2.110111377658341780e+00,1.310806704153438140e+01,1.402318917677421339e+01,2.297457193000766118e+00,2.384483941387943950e+00,2.369989791824593350e+00,1.956306321063724596e+01,3.145189148243476751e+01
4.915000000000000000e+04,-2.514152581350411765e+03,-2.068718336655106960e+00,-2.113258994442923644e+00,-2.118437689931949031e+00,1.310815898062159945e+01,1.402354625912711228e+01,2.296306305958152549e+00,2.373783412198852361e+00,2.382113543788758392e+00,1.956399766275174912e+01,3.146033278379719533e+01
4.920000000000000000e+04,-2.514252879193995796e+03,-2.069910323167285515e+00,-2.102570623616992318e+00,-2.127806034778595645e+00,1.310826150807321788e+01,1.402391692727820249e+01,2.296973725171516989e+00,2.360790608512927324e+00,2.394477813313981240e+00,1.956493539316646491e+01,3.146876635933720934e+01
4.925000000000000000e+04,-2.514349016967964417e+03,-2.071740952387734147e+00,-2.091926623448982614e+00,-2.135914595521942072e+00,1.310834289226368199e+01,1.402418735833491859e+01,2.300450445091071661e+00,2.345954548493159653e+00,2.405682666565899019e+00,1.956585993043010063e+01,3.147713569975016767e+01
4.930000000000000000e+04,-2.514440165407181667e+03,-2.074606209507944499e+00,-2.082239560543450274e+00,-2.142343225153273689e+00,1.310839921393612606e+01,1.402432676551458002e+01,2.307439094283472159e+00,2.330054394037694987e+00,2.414531842859990007e+00,1.956676866581427987e+01,3.148542992771067617e+01
4.935000000000000000e+04,-2.514530589730755310e+03,-2.079564992959582526e+00,-2.075333800041493149e+00,-2.144457308655756123e+00,1.310845232159753238e+01,1.402441573565469923e+01,2.318621384653223316e+00,2.314355310160301382e+00,2.419195377873267994e+00,1.956767307005637235e+01,3.149368681843874995e+01
4.940000000000000000e+04,-2.514623611239860566e+03,-2.089481300682378251e+00,-2.069593573504797224e+00,-2.140922032605978131e+00,1.310851968267796686e+01,1.402462499020961140e+01,2.334672729493360244e+00,2.299454446201249169e+00,2.418361749669310612e+00,1.956858394632952525e+01,3.150196168026474552e+01
4.945000000000000000e+04,-2.514721393244171850e+03,-2.103267554406182516e+00,-2.063125741612791497e+00,-2.134138467409332662e+00,1.310861354140402568e+01,1.402496614858446300e+01,2.354708228856873475e+00,2.286060699170612942e+00,2.411988431391521637e+00,1.956950716407051516e+01,3.151026992564965212e+01
4.950000000000000000e+04,-2.514820132768160875e+03,-2.117902949542828761e+00,-2.057554400284561602e+00,-2.124839722730321512e+00,1.310871293834630613e+01,1.402532373006461341e+01,2.376752421817089456e+00,2.276008761369146871e+00,2.400005892102235361e+00,1.957043148205125149e+01,3.151856990857865171e+01
4.955000000000000000e+04,-2.514914669869649515e+03,-2.132607189684068150e+00,-2.053728227473664347e+00,-2.113361567356488280e+00,1.310879136471339734e+01,1.402559600860682743e+01,2.398980516453189882e+00,2.270881313559439008e+00,2.382773982944084157e+00,1.957134280261561088e+01,3.152681297456565446e+01
4.960000000000000000e+04,-2.515005107494993808e+03,-2.144608617591074129e+00,-2.052421675490383013e+00,-2.102242011465807359e+00,1.310884930242941593e+01,1.402572464884595149e+01,2.418745639686576077e+00,2.272114457499706308e+00,2.361702958843360456e+00,1.957224036727505023e+01,3.153498896929959372e+01
4.965000000000000000e+04,-2.515094088689515957e+03,-2.150836713872521511e+00,-2.057295877793087424e+00,-2.091297789083404801e+00,1.310889972724118735e+01,1.402581860380693612e+01,2.433317463775470202e+00,2.281361777974660221e+00,2.338026336382850179e+00,1.957313207431096913e+01,3.154313811346518648e+01
4.970000000000000000e+04,-2.515186275833446416e+03,-2.152566290361917822e+00,-2.069137721537220642e+00,-2.078431026204234922e+00,1.310896853757156677e+01,1.402602877423155192e+01,2.441346144260926998e+00,2.298818272519446371e+00,2.312865723657891781e+00,1.957403210898041479e+01,3.155131589953651172e+01
4.975000000000000000e+04,-2.515283072913401156e+03,-2.150526586115993233e+00,-2.084968618635339777e+00,-2.065056256405170654e+00,1.310906228315783295e+01,1.402635327985813873e+01,2.441754836573032161e+00,2.322820214462565591e+00,2.288686415320483558e+00,1.957494377896649951e+01,3.155953242562754113e+01
4.980000000000000000e+04,-2.515380141897372596e+03,-2.143883988147591513e+00,-2.103631115926115847e+00,-2.052840307283530397e+00,1.310915799701698248e+01,1.402671305513281830e+01,2.433695555457643156e+00,2.351435111819186297e+00,2.268144906214651702e+00,1.957585524187552295e+01,3.156774827541330097e+01
4.985000000000000000e+04,-2.515473780222856931e+03,-2.134659109053159920e+00,-2.122786277752028994e+00,-2.042324671857006280e+00,1.310923726983820536e+01,1.402697831511472693e+01,2.417737195451864718e+00,2.381795288822465384e+00,2.253609968550775999e+00,1.957675566071577933e+01,3.157591559508827928e+01
4.990000000000000000e+04,-2.515562986823747451e+03,-2.123891444894685065e+00,-2.138020573366277599e+00,-2.037390348983396660e+00,1.310929333085521797e+01,1.402709632589791333e+01,2.395003506543419647e+00,2.410140778528799377e+00,2.247915630036935841e+00,1.957764132036783522e+01,3.158402160475524312e+01
4.995000000000000000e+04,-2.515650907742529853e+03,-2.109443717143970609e+00,-2.148967526246624349e+00,-2.041148721945486244e+00,1.310934363207683795e+01,1.402719796286430309e+01,2.366484628563723991e+00,2.433775535239070642e+00,2.252967013475478897e+00,1.957852213854606660e+01,3.159210767841023682e+01
5.000000000000000000e+04,-2.515742483501994229e+03,-2.091890621743228706e+00,-2.156542517565398054e+00,-2.051771197934954216e+00,1.310941449790839997e+01,1.402739921608424645e+01,2.334564603779140768e+00,2.450612096273550033e+00,2.268357664498477089e+00,1.957941212756507099e+01,3.160022259368819064e+01
5.005000000000000000e+04,-2.515837936635695769e+03,-2.073597150365251274e+00,-2.159141502818560987e+00,-2.067855640029738762e+00,1.310950573660917939e+01,1.402772035624100688e+01,2.302583312599141951e+00,2.458445300970609093e+00,2.292730719210163581e+00,1.958031182301963824e+01,3.160837127137988745e+01
5.010000000000000000e+04,-2.515933877409333945e+03,-2.055248702190123566e+00,-2.157212935582200952e+00,-2.087976854469257404e+00,1.310960104414536964e+01,1.402808412610605870e+01,2.273638385314378674e+00,2.456364399492982020e+00,2.323780174285686062e+00,1.958121209729984002e+01,3.161651503438122646e+01
5.015000000000000000e+04,-2.516026357437823663e+03,-2.040011299588076366e+00,-2.152120921872056059e+00,-2.107664262293595492e+00,1.310967898153990951e+01,1.402833115773458594e+01,2.251314648149313591e+00,2.444560712597145802e+00,2.357764519596821540e+00,1.958210071530062990e+01,3.162460279204605840e+01
5.020000000000000000e+04,-2.516114235062303578e+03,-2.032482023934868209e+00,-2.142180709759615720e+00,-2.124751742266724364e+00,1.310973301189887685e+01,1.402844591131418106e+01,2.239070784820344606e+00,2.423396324548673153e+00,2.391120872989839885e+00,1.958297439376836380e+01,3.163262367124187691e+01
5.025000000000000000e+04,-2.516201412536217049e+03,-2.033077903537819253e+00,-2.126836885419517209e+00,-2.139772766703185169e+00,1.310978501381310224e+01,1.402855019596866093e+01,2.238313480564686042e+00,2.394409037963407538e+00,2.421042700898671907e+00,1.958384484193657116e+01,3.164061936517763840e+01
5.030000000000000000e+04,-2.516291891877687249e+03,-2.040999105566025928e+00,-2.107958358851101277e+00,-2.151330922500886977e+00,1.310985463044490729e+01,1.402874401805158477e+01,2.249048282234346718e+00,2.360518652435061870e+00,2.444499041444914145e+00,1.958472307826718151e+01,3.164863326741364347e+01
5.035000000000000000e+04,-2.516386145183828376e+03,-2.055506323483292430e+00,-2.086400846546733412e+00,-2.158816237150960493e+00,1.310994493773956293e+01,1.402907257289831655e+01,2.270088275596236382e+00,2.324960528035685314e+00,2.459256756809102828e+00,1.958561103389313374e+01,3.165667203734997059e+01
5.040000000000000000e+04,-2.516480862753743622e+03,-2.072852068519507540e+00,-2.064713405060042195e+00,-2.162933941339322708e+00,1.311003912731785093e+01,1.402942629930189256e+01,2.298594806760188458e+00,2.291540417351597636e+00,2.464177947875032526e+00,1.958649919336004785e+01,3.166469840376445433e+01
5.045000000000000000e+04,-2.516571785990073295e+03,-2.090231402182231690e+00,-2.047784839816967573e+00,-2.161881731381361860e+00,1.311011346713542736e+01,1.402965566927232821e+01,2.331283115638731918e+00,2.264506803715471861e+00,2.458397168988389669e+00,1.958737452605203444e+01,3.167266342054855954e+01
5.050000000000000000e+04,-2.516658618415243836e+03,-2.107751946185525860e+00,-2.037571686496411516e+00,-2.154257696687238433e+00,1.311016769708209040e+01,1.402977357694172511e+01,2.365305131367774649e+00,2.246711449187429377e+00,2.442142077233034669e+00,1.958823673932357323e+01,3.168056382891720091e+01
5.055000000000000000e+04,-2.516744706668502204e+03,-2.124099763876820202e+00,-2.034495727947614352e+00,-2.141215517523498146e+00,1.311021875167124406e+01,1.402987364358648215e+01,2.397390322799354045e+00,2.239742560076041666e+00,2.417193867344509695e+00,1.958909525656100215e+01,3.168844105185446480e+01
5.060000000000000000e+04,-2.516834072915604793e+03,-2.138217361762174029e+00,-2.039230179703909851e+00,-2.123013037455545149e+00,1.311028727855573273e+01,1.403007047896419834e+01,2.424595949416111118e+00,2.244118982720739286e+00,2.385926202271699825e+00,1.958996151510974570e+01,3.169633822842233073e+01
5.065000000000000000e+04,-2.516927218982226350e+03,-2.150720631307505570e+00,-2.049045042389489257e+00,-2.101073586240068014e+00,1.311037732943796286e+01,1.403040293574268382e+01,2.444875632987434599e+00,2.258441222537205029e+00,2.351545596176197961e+00,1.959083779175970363e+01,3.170426588694648373e+01
5.070000000000000000e+04,-2.517020383692214637e+03,-2.159603196085184695e+00,-2.060828196086724962e+00,-2.080163835441359410e+00,1.311046778771905963e+01,1.403073515491197654e+01,2.456179328592891675e+00,2.280366335084353491e+00,2.318317053867750666e+00,1.959171256304606956e+01,3.171218568312444219e+01
5.075000000000000000e+04,-2.517110129445120037e+03,-2.162197145165872580e+00,-2.074744101037574673e+00,-2.063121249362504184e+00,1.311054109913546206e+01,1.403095783857479439e+01,2.457139902886793958e+00,2.307799687367316110e+00,2.289817537610010501e+00,1.959257587554621338e+01,3.172005332716291548e+01
5.080000000000000000e+04,-2.517195751557682343e+03,-2.158853516125173400e+00,-2.089919005803952956e+00,-2.050940800286996879e+00,1.311059393998458056e+01,1.403107737306371661e+01,2.448112414105786616e+00,2.338004234966406969e+00,2.268603957693034801e+00,1.959342611577560689e+01,3.172786874399653456e+01
5.085000000000000000e+04,-2.517280785935330641e+03,-2.149305083304006381e+00,-2.104985180884398677e+00,-2.045711521845826830e+00,1.311064367886265991e+01,1.403117312641108860e+01,2.430137799960035760e+00,2.368051342143198124e+00,2.256715603033521589e+00,1.959427276043014388e+01,3.173566912074961621e+01
5.090000000000000000e+04,-2.517369308635202287e+03,-2.133425286003772126e+00,-2.120878331830875485e+00,-2.046323114624382100e+00,1.311071309870069967e+01,1.403137978326947000e+01,2.405136656179355459e+00,2.395676160563338097e+00,2.254398611620100024e+00,1.959512825099919908e+01,3.174349805672517633e+01
5.095000000000000000e+04,-2.517461004831937316e+03,-2.115173094210833771e+00,-2.136233947347945250e+00,-2.049540037240754398e+00,1.311080009993310647e+01,1.403170242256327782e+01,2.376579157917980023e+00,2.418410864413962802e+00,2.260423116436830693e+00,1.959599184649639270e+01,3.175136286767009608e+01
5.100000000000000000e+04,-2.517553008609984317e+03,-2.097880175447291329e+00,-2.147326949340246038e+00,-2.055550430581725152e+00,1.311088906041388036e+01,1.403201711629045256e+01,2.347944912917014459e+00,2.433696137861109943e+00,2.273787892732953786e+00,1.959685453328560456e+01,3.175922168998299355e+01
5.105000000000000000e+04,-2.517641444768368729e+03,-2.082327440558218612e+00,-2.153442462683379688e+00,-2.064421889608977878e+00,1.311096058043712631e+01,1.403224262962590352e+01,2.321882146448291273e+00,2.440576976457716096e+00,2.292859664643015716e+00,1.959770578752701908e+01,3.176703304120730209e+01
5.110000000000000000e+04,-2.517725765827678515e+03,-2.071033319824801211e+00,-2.154255187922164083e+00,-2.074609004923076316e+00,1.311101080020226384e+01,1.403235650663661893e+01,2.300999284900548059e+00,2.438977082691614395e+00,2.315323880732589323e+00,1.959854358042416678e+01,3.177479383365669818e+01
5.115000000000000000e+04,-2.517810082763884566e+03,-2.064858325212107548e+00,-2.148195546413699475e+00,-2.087156266154078565e+00,1.311106169482475714e+01,1.403245430933501225e+01,2.286814955522109560e+00,2.429304388144273297e+00,2.339376540591946885e+00,1.959937948027595667e+01,3.178253812326638794e+01
5.120000000000000000e+04,-2.517897266527574175e+03,-2.060890713478449765e+00,-2.137491587226743039e+00,-2.102382761514418164e+00,1.311112896620812762e+01,1.403266611498015237e+01,2.279057643047051496e+00,2.413607937386347047e+00,2.363118346474601505e+00,1.960022270299871394e+01,3.179030872086519821e+01
5.125000000000000000e+04,-2.517987757905019862e+03,-2.058564632561241670e+00,-2.125758351814743818e+00,-2.116802421598392936e+00,1.311121409259342130e+01,1.403297069670934860e+01,2.277425327587953241e+00,2.394679715480065862e+00,2.383889412285390197e+00,1.960107381440149510e+01,3.179810657342771307e+01
5.130000000000000000e+04,-2.518078562076888375e+03,-2.058851929633203071e+00,-2.113650889619450357e+00,-2.128391442155844970e+00,1.311130174568175200e+01,1.403328099037870480e+01,2.281482111204585106e+00,2.374602187845895163e+00,2.399918366819427717e+00,1.960192422923348587e+01,3.180589018181508365e+01
5.135000000000000000e+04,-2.518165343097201912e+03,-2.060820615208295070e+00,-2.102801030673306037e+00,-2.136720231340079934e+00,1.311136903710615442e+01,1.403350637546321522e+01,2.289975652783866167e+00,2.355477651961556784e+00,2.410443580405876141e+00,1.960276198304515205e+01,3.181362046691798540e+01
5.140000000000000000e+04,-2.518248806982463520e+03,-2.065321089091065154e+00,-2.094996614462588447e+00,-2.139801510350947567e+00,1.311141937930473489e+01,1.403361137417303439e+01,2.301925165671543372e+00,2.339036461959718594e+00,2.414936528561224982e+00,1.960358814853539755e+01,3.182129208835242196e+01
5.145000000000000000e+04,-2.518332006160050696e+03,-2.074014333045461900e+00,-2.088251661421471894e+00,-2.138097116084592741e+00,1.311146942381373037e+01,1.403371564516114134e+01,2.316508976986697554e+00,2.325526894743861650e+00,2.414038111401350495e+00,1.960441220695647146e+01,3.182894181475285933e+01
5.150000000000000000e+04,-2.518417848087902257e+03,-2.084917905116122849e+00,-2.081358474050425844e+00,-2.134660933591805865e+00,1.311153418024148287e+01,1.403392172135664495e+01,2.332012948742363978e+00,2.314895289589969707e+00,2.409448868502280128e+00,1.960524279740890208e+01,3.183661048555621065e+01
5.155000000000000000e+04,-2.518507440022636729e+03,-2.095855134847689261e+00,-2.075312609495984173e+00,-2.130107834417005019e+00,1.311161935357343289e+01,1.403421502306303914e+01,2.346885885675600303e+00,2.307332949624892215e+00,2.402336402841043661e+00,1.960608236921397562e+01,3.184429702594002265e+01
5.160000000000000000e+04,-2.518596597308170658e+03,-2.106237386867063854e+00,-2.069603981063925957e+00,-2.125149931177219731e+00,1.311170308363870163e+01,1.403452885790130189e+01,2.360278701450950312e+00,2.302418840987182858e+00,2.393845274256737099e+00,1.960691981625798164e+01,3.185196578900677267e+01
5.165000000000000000e+04,-2.518682200071601983e+03,-2.113926588028353759e+00,-2.065036718353811640e+00,-2.121556355457232534e+00,1.311176877392047047e+01,1.403474382318971436e+01,2.371367879966974623e+00,2.300006782306812880e+00,2.385075421072833546e+00,1.960774568279535757e+01,3.185957977388637019e+01
5.170000000000000000e+04,-2.518764813745842275e+03,-2.118158661892049821e+00,-2.064311751880810508e+00,-2.117782883387850479e+00,1.311181961469243262e+01,1.403484454990805652e+01,2.379958797910491697e+00,2.300469453388317209e+00,2.376007451164408479e+00,1.960856122120492628e+01,3.186713705464449120e+01
5.175000000000000000e+04,-2.518846597910909168e+03,-2.121429719010192727e+00,-2.067068647935619286e+00,-2.111997587057852677e+00,1.311186695695101356e+01,1.403495338104902856e+01,2.386971147476881772e+00,2.303368534282399516e+00,2.366261354923754556e+00,1.960937354219733919e+01,3.187467892774735745e+01
5.180000000000000000e+04,-2.518931747230623841e+03,-2.124461872488703218e+00,-2.071689758324527286e+00,-2.104940793198971427e+00,1.311193278776457127e+01,1.403514921277207783e+01,2.392854400311057450e+00,2.308055822185783423e+00,2.355970681544848677e+00,1.961019400691266767e+01,3.188224378195582887e+01
5.185000000000000000e+04,-2.519020107230665417e+03,-2.127130429044811422e+00,-2.077993691954319377e+00,-2.096210025075365024e+00,1.311201615561117428e+01,1.403544473227201372e+01,2.397756109277756842e+00,2.314314516976474057e+00,2.344978714109850149e+00,1.961102243185948524e+01,3.188983311505718632e+01
5.190000000000000000e+04,-2.519107804898166250e+03,-2.130850766624396098e+00,-2.084216542583700260e+00,-2.086042094654744439e+00,1.311209680642619446e+01,1.403575656879687727e+01,2.401965344247250389e+00,2.321711463544315013e+00,2.333369731957616100e+00,1.961184814165500967e+01,3.189741509075567194e+01
5.195000000000000000e+04,-2.519192704957997194e+03,-2.134325628917194795e+00,-2.088793144163497040e+00,-2.077512982687501175e+00,1.311216364290739200e+01,1.403595625560350690e+01,2.404807026606852194e+00,2.329999618490310009e+00,2.322145926032207264e+00,1.961266406981183863e+01,3.190495176222463058e+01
5.200000000000000000e+04,-2.519273935933941630e+03,-2.134909668800118787e+00,-2.093731374986719018e+00,-2.071693877937684114e+00,1.311221181708103956e+01,1.403605950068511099e+01,2.405069429973472950e+00,2.339923710169620197e+00,2.311937575543274281e+00,1.961346820761112753e+01,3.191244443633618033e+01
5.205000000000000000e+04,-2.519354897755639286e+03,-2.132749600187764827e+00,-2.100225806791562011e+00,-2.067674889829078211e+00,1.311225950447873956e+01,1.403616620019181838e+01,2.402203402476045024e+00,2.351900146738951758e+00,2.303008409871727391e+00,1.961427031844826985e+01,3.191993167018259925e+01
5.210000000000000000e+04,-2.519439319291562242e+03,-2.127339169952947362e+00,-2.107783986190281844e+00,-2.066033393443107880e+00,1.311232595339793860e+01,1.403635833961231683e+01,2.395569890701889637e+00,2.365666602704145749e+00,2.296131911276797943e+00,1.961508062759846993e+01,3.192744571161587785e+01
5.215000000000000000e+04,-2.519526147811282499e+03,-2.117807107985267834e+00,-2.117632291920250598e+00,-2.065969727427373392e+00,1.311240566808244878e+01,1.403665992938973694e+01,2.384698117047747257e+00,2.381034003349064232e+00,2.291805049096667712e+00,1.961589698583824060e+01,3.193498743206282953e+01
5.220000000000000000e+04,-2.519613058821175400e+03,-2.106746985848021669e+00,-2.128991377213498737e+00,-2.065475914563495330e+00,1.311248703311528452e+01,1.403695687365547506e+01,2.370320349751501077e+00,2.396906722239218634e+00,2.290312330528464280e+00,1.961671228989032656e+01,3.194251962499006581e+01
5.225000000000000000e+04,-2.519696744424273220e+03,-2.096269389414867845e+00,-2.138302140671718199e+00,-2.066099353305174358e+00,1.311255192268423464e+01,1.403714669663771986e+01,2.353457766052702738e+00,2.411107775821632160e+00,2.292863095076207003e+00,1.961751678840420254e+01,3.195000171252039678e+01
5.230000000000000000e+04,-2.519776793636209732e+03,-2.085887162830864838e+00,-2.144574111237923297e+00,-2.069996570725727736e+00,1.311259856753453512e+01,1.403725393917784103e+01,2.334779453089843138e+00,2.422013852083921392e+00,2.300630233458694995e+00,1.961830987865235443e+01,3.195743500781154722e+01
5.235000000000000000e+04,-2.519857249691318430e+03,-2.076478081215215266e+00,-2.147285555846389915e+00,-2.076971191202207301e+00,1.311264821471832853e+01,1.403735472522436289e+01,2.315675828803278158e+00,2.428096920095524247e+00,2.313816117502384806e+00,1.961910249377752535e+01,3.196485157701794577e+01
5.240000000000000000e+04,-2.519940371120689633e+03,-2.068575990442950818e+00,-2.144580740939104224e+00,-2.088043049932865713e+00,1.311271211713872020e+01,1.403755217019476298e+01,2.297707630291300873e+00,2.427803835977373481e+00,2.332317443430691029e+00,1.961990158910419524e+01,3.197228175271920847e+01
5.245000000000000000e+04,-2.520026225286476347e+03,-2.060556134458278787e+00,-2.137574244620669361e+00,-2.103370889120571796e+00,1.311279174522314328e+01,1.403785166546214924e+01,2.282039962565914681e+00,2.420736051450276261e+00,2.355224688726089255e+00,1.962070784367075404e+01,3.197972627703600423e+01
5.250000000000000000e+04,-2.520112178405775012e+03,-2.053322459635630093e+00,-2.128475686453047633e+00,-2.119434266178716442e+00,1.311287272196893916e+01,1.403813041256330152e+01,2.270596386869549121e+00,2.407358117356501293e+00,2.380023990553306490e+00,1.962151298611168215e+01,3.198714671101534890e+01
5.255000000000000000e+04,-2.520194483441432567e+03,-2.049607861818377952e+00,-2.117170708935477208e+00,-2.133955359541582553e+00,1.311293503892187218e+01,1.403832044829931469e+01,2.265589446087818093e+00,2.388148701131636020e+00,2.404136731516109737e+00,1.962230673528916469e+01,3.199450906479601286e+01
5.260000000000000000e+04,-2.520273887367586212e+03,-2.050157545280443472e+00,-2.104455344329753341e+00,-2.145930260245008991e+00,1.311298326322748409e+01,1.403842686031698506e+01,2.268345961066403849e+00,2.364422885172701161e+00,2.425101467223701235e+00,1.962309098753853931e+01,3.200181820612326788e+01
5.265000000000000000e+04,-2.520353386791678076e+03,-2.056341530187699718e+00,-2.091591925200306346e+00,-2.152832276723103178e+00,1.311303212878107871e+01,1.403852589466176859e+01,2.279659426575706416e+00,2.338172858681718314e+00,2.440188711615318695e+00,1.962387389311043506e+01,3.200910700308427437e+01
5.270000000000000000e+04,-2.520435459997999260e+03,-2.069396118887858904e+00,-2.077505413410462687e+00,-2.154384835174863344e+00,1.311309545467491056e+01,1.403873014993989621e+01,2.299424865528068018e+00,2.311207177269588797e+00,2.447641132824536658e+00,1.962466344500990445e+01,3.201641169771034612e+01
5.275000000000000000e+04,-2.520520558100555263e+03,-2.086530004101262659e+00,-2.062684829385522445e+00,-2.152322010306526145e+00,1.311317599536531375e+01,1.403901631580038867e+01,2.325616735706216964e+00,2.285994602598096836e+00,2.446819645208362815e+00,1.962546059615955230e+01,3.202373406164487335e+01
5.280000000000000000e+04,-2.520605194920262420e+03,-2.104821232801631581e+00,-2.050180032521698781e+00,-2.146258061893376645e+00,1.311325434886444086e+01,1.403928592782322582e+01,2.355456656139332861e+00,2.265699847382121490e+00,2.437253291478485462e+00,1.962625510461061751e+01,3.203103966444693640e+01
5.285000000000000000e+04,-2.520686550137235372e+03,-2.123023981808001004e+00,-2.041438574027479635e+00,-2.136361727438123914e+00,1.311331659805564520e+01,1.403947904764362598e+01,2.386111503561738179e+00,2.252771470101707418e+00,2.419442795975465188e+00,1.962703927245750180e+01,3.203830096549267381e+01
5.290000000000000000e+04,-2.520765153623886363e+03,-2.138193147329708221e+00,-2.038162711251396697e+00,-2.124235011460804845e+00,1.311336484590881390e+01,1.403957906187330984e+01,2.414150380626172154e+00,2.249166098459086882e+00,2.394999810882852742e+00,1.962781387441316738e+01,3.204552131334985177e+01
5.295000000000000000e+04,-2.520843584182372069e+03,-2.148671616727781508e+00,-2.042991178757478377e+00,-2.109198828612704357e+00,1.311341241448597650e+01,1.403968234822442263e+01,2.436621680113190358e+00,2.256195998027022753e+00,2.365667839608728062e+00,1.962858657412173358e+01,3.205273424117051206e+01
5.300000000000000000e+04,-2.520924933006504034e+03,-2.155698209419182554e+00,-2.054667063299997043e+00,-2.091012614333247477e+00,1.311347689553004692e+01,1.403988538692517807e+01,2.451797319523436602e+00,2.273152341907130669e+00,2.333789058449553533e+00,1.962936679141668961e+01,3.205997482782424157e+01
5.305000000000000000e+04,-2.521008901752464226e+03,-2.158689076779799709e+00,-2.070275924971701098e+00,-2.072612487528261660e+00,1.311355553496130888e+01,1.404015665390589795e+01,2.458064459895213716e+00,2.297953436656679393e+00,2.302868164162200415e+00,1.963015310442737515e+01,3.206723933044741415e+01
5.310000000000000000e+04,-2.521092367940614622e+03,-2.156707792026487436e+00,-2.088685875436069761e+00,-2.055967086659102883e+00,1.311363229882909387e+01,1.404042757513530049e+01,2.454569321998216758e+00,2.328193270147508098e+00,2.276121139709655683e+00,1.963093690329108298e+01,3.207449375664846514e+01
5.315000000000000000e+04,-2.521172824822717757e+03,-2.150997634126974312e+00,-2.107134096745607810e+00,-2.042766625325593388e+00,1.311369430335236608e+01,1.404061707261053726e+01,2.441815120513590731e+00,2.360590470730129731e+00,2.256389527656616600e+00,1.963171090070860814e+01,3.208170821684677776e+01
5.320000000000000000e+04,-2.521250313797654144e+03,-2.141071925945395638e+00,-2.122880840237904909e+00,-2.036740238728681263e+00,1.311374056549373535e+01,1.404071144650783154e+01,2.420723201813724579e+00,2.391654307456504203e+00,2.246419955507405586e+00,1.963247463470478493e+01,3.208888115981866918e+01
5.325000000000000000e+04,-2.521327950405723186e+03,-2.125692564282429586e+00,-2.136667436586887181e+00,-2.038642510989151724e+00,1.311378887802415072e+01,1.404082046616687052e+01,2.392761381341847571e+00,2.418967131665802128e+00,2.247249659476441064e+00,1.963323776012686395e+01,3.209604562959527385e+01
5.330000000000000000e+04,-2.521408317217214517e+03,-2.107100539250631677e+00,-2.148211410714317982e+00,-2.046143523808571008e+00,1.311385245262753507e+01,1.404101380149034028e+01,2.360911206529877848e+00,2.440175335177569682e+00,2.258126483035435061e+00,1.963400759553242381e+01,3.210323082406525685e+01
5.335000000000000000e+04,-2.521491127957003755e+03,-2.087647446875828372e+00,-2.155538519245340456e+00,-2.058503636164501938e+00,1.311392914558252443e+01,1.404128019924147885e+01,2.328534343412143492e+00,2.453068536211973516e+00,2.277766422950057823e+00,1.963478308373539960e+01,3.211042979962964239e+01
5.340000000000000000e+04,-2.521573580304607276e+03,-2.068572650106709432e+00,-2.158915792164180392e+00,-2.073967854283791379e+00,1.311400532187423629e+01,1.404155407989833648e+01,2.298731939111217315e+00,2.456757975446920650e+00,2.303871997715762454e+00,1.963555671087694776e+01,3.211761084399474697e+01
5.345000000000000000e+04,-2.521652838826758853e+03,-2.053618161747767346e+00,-2.158070225421262034e+00,-2.089307697284589871e+00,1.311406490374533718e+01,1.404173223956022909e+01,2.274961572759398365e+00,2.451034353492670181e+00,2.333279289669704770e+00,1.963631969584480075e+01,3.212474205128965821e+01
5.350000000000000000e+04,-2.521729462452551616e+03,-2.045538459891599548e+00,-2.150906487622699537e+00,-2.104405734937040862e+00,1.311411120884147508e+01,1.404182670194615312e+01,2.259849112591273634e+00,2.436049513461024052e+00,2.363397879280504377e+00,1.963707366320086223e+01,3.213182426980451112e+01
5.355000000000000000e+04,-2.521806146254868963e+03,-2.043287979087121453e+00,-2.138151285306875149e+00,-2.119675989468787325e+00,1.311415910803315832e+01,1.404193686098120253e+01,2.254143403254309952e+00,2.413497966360119040e+00,2.391823565483751413e+00,1.963782687785484171e+01,3.213889209726731622e+01
5.360000000000000000e+04,-2.521885462786382504e+03,-2.046360851852126572e+00,-2.122020560284367807e+00,-2.133207980962936290e+00,1.311422109669151936e+01,1.404212123798607692e+01,2.257836051690616408e+00,2.386069401528281730e+00,2.415799449459230974e+00,1.963858621184902375e+01,3.214597220472991523e+01
5.365000000000000000e+04,-2.521967325954809439e+03,-2.054047086781263687e+00,-2.103502113600932422e+00,-2.144262184884565325e+00,1.311429751934006482e+01,1.404239152851676664e+01,2.269968010297763072e+00,2.356560117315601222e+00,2.433330469394089146e+00,1.963935181702091981e+01,3.215306208095377372e+01
5.370000000000000000e+04,-2.522048455936216214e+03,-2.063589928098890969e+00,-2.085575241579213035e+00,-2.152384540725214013e+00,1.311437086100984928e+01,1.404265942812602219e+01,2.288399234873895960e+00,2.328276825922285909e+00,2.443168205571404794e+00,1.964011433129064343e+01,3.216013315308286025e+01
5.375000000000000000e+04,-2.522126730939238769e+03,-2.074346238485517357e+00,-2.071752231449562220e+00,-2.155060152447169752e+00,1.311442944744477757e+01,1.404282679066902695e+01,2.311071241524921493e+00,2.304449768840933999e+00,2.444259376411195728e+00,1.964086699454345819e+01,3.216715577357035016e+01
5.380000000000000000e+04,-2.522202392452504682e+03,-2.087116916261862354e+00,-2.062215360370708517e+00,-2.151659970729775218e+00,1.311447543029122009e+01,1.404292531623659457e+01,2.336067483139720569e+00,2.286849644715815089e+00,2.436883470730313306e+00,1.964161105969037635e+01,3.217413676905227504e+01
5.385000000000000000e+04,-2.522277976563542325e+03,-2.100619515622787148e+00,-2.056976541218012766e+00,-2.143672237107432821e+00,1.311452149432799530e+01,1.404303089406935889e+01,2.360945938713831183e+00,2.276491402616392268e+00,2.422535669111462120e+00,1.964235363838383464e+01,3.218111017606620550e+01
5.390000000000000000e+04,-2.522356491050446493e+03,-2.114026275433251723e+00,-2.056210031897272028e+00,-2.131514520613539077e+00,1.311458358894899412e+01,1.404321466954387709e+01,2.383536502633101684e+00,2.273634479105333117e+00,2.403046250533846795e+00,1.964310310875935173e+01,3.218810276310736640e+01
5.395000000000000000e+04,-2.522437055249599780e+03,-2.127055172065962729e+00,-2.057705447473098470e+00,-2.117156657790736585e+00,1.311465751931313051e+01,1.404348743538500877e+01,2.402214658077275189e+00,2.277228148135542973e+00,2.380914006052950782e+00,1.964385761792207674e+01,3.219511555771666877e+01
5.400000000000000000e+04,-2.522517019006410464e+03,-2.137035638818504335e+00,-2.060577005239783599e+00,-2.104092983584614718e+00,1.311472863905088460e+01,1.404374043256305349e+01,2.415248360801176997e+00,2.286079769113534166e+00,2.359028714079320910e+00,1.964460895039147204e+01,3.220211815433373204e+01
5.405000000000000000e+04,-2.522594360805648648e+03,-2.142188877821934234e+00,-2.066090232257583814e+00,-2.093032157419798533e+00,1.311478678440280454e+01,1.404390448528204338e+01,2.421778498501888865e+00,2.299228418913729755e+00,2.339289628316146175e+00,1.964535127813391924e+01,3.220908244393927333e+01
5.410000000000000000e+04,-2.522668790569226076e+03,-2.143278236569052808e+00,-2.073776123111163994e+00,-2.084087746376638961e+00,1.311483033610730864e+01,1.404400497107189238e+01,2.422215684582721629e+00,2.315124269864540452e+00,2.322975511094207413e+00,1.964608422882545113e+01,3.221601522836444076e+01
5.415000000000000000e+04,-2.522743632839185466e+03,-2.140149145328348990e+00,-2.083173297854119976e+00,-2.078131231399991119e+00,1.311487643413679471e+01,1.404410556774907981e+01,2.417241396695887445e+00,2.332255610155702819e+00,2.310997648281660322e+00,1.964681668577082974e+01,3.222294437756109176e+01
5.420000000000000000e+04,-2.522821112585864739e+03,-2.133559057712004048e+00,-2.094758672580863124e+00,-2.073549097232509020e+00,1.311493735935859029e+01,1.404429461275456781e+01,2.408145397696036749e+00,2.349446508993467742e+00,2.303125224837508256e+00,1.964755559268142449e+01,3.222989546616026502e+01
5.425000000000000000e+04,-2.522900371372461450e+03,-2.126572529562997360e+00,-2.106384379317451927e+00,-2.069091472433735479e+00,1.311500829900553455e+01,1.404455968558879952e+01,2.396938571597911238e+00,2.365115366932900365e+00,2.298799289371846744e+00,1.964829866781113665e+01,3.223686569713846239e+01
5.430000000000000000e+04,-2.522979508207417894e+03,-2.119956474695965376e+00,-2.115518231878335875e+00,-2.066373398946948381e+00,1.311507923001553522e+01,1.404479978898385539e+01,2.384908094518806809e+00,2.377933772298486570e+00,2.298010997165345071e+00,1.964903984735221698e+01,3.224382030327041093e+01
5.435000000000000000e+04,-2.523055599414667995e+03,-2.113257586078696182e+00,-2.122418845636916629e+00,-2.065744719528259221e+00,1.311513495902867810e+01,1.404496705370961429e+01,2.372826426252215626e+00,2.387698256146716602e+00,2.300254833583400327e+00,1.964977140360304020e+01,3.225073246727365017e+01
5.440000000000000000e+04,-2.523129126675404223e+03,-2.107634785579171499e+00,-2.126705026392026632e+00,-2.066969742079971528e+00,1.311517767578568439e+01,1.404506404148458110e+01,2.361522482043208804e+00,2.394380251844582475e+00,2.304902924615708670e+00,1.965049435759143748e+01,3.225760553539352316e+01
5.445000000000000000e+04,-2.523203290786800153e+03,-2.102171981729508143e+00,-2.127840512012393770e+00,-2.071557627465645979e+00,1.311522442647643771e+01,1.404516508467201064e+01,2.351026299898867133e+00,2.398142230462974922e+00,2.311797830401495890e+00,1.965121767316724899e+01,3.226446490275835544e+01
5.450000000000000000e+04,-2.523279455817038524e+03,-2.094884227230420670e+00,-2.128266212459803075e+00,-2.078811282498810531e+00,1.311528252763108782e+01,1.404535718163404390e+01,2.340835678428209832e+00,2.400062532303806950e+00,2.320276570259305782e+00,1.965194605842733111e+01,3.227133749297316712e+01
5.455000000000000000e+04,-2.523357917825577260e+03,-2.087053901522211596e+00,-2.129153881592799280e+00,-2.085968324042178246e+00,1.311535349513161997e+01,1.404560791978495260e+01,2.331251907897343045e+00,2.400788107166905938e+00,2.329273357837082337e+00,1.965267977679928535e+01,3.227821822022703913e+01
5.460000000000000000e+04,-2.523435979055265761e+03,-2.079917849351221815e+00,-2.129253028181646634e+00,-2.092743706739597087e+00,1.311542303460217163e+01,1.404584484366798591e+01,2.322555009000733417e+00,2.400194968935849271e+00,2.338545787669793707e+00,1.965341120725446800e+01,3.228507571209956239e+01
5.465000000000000000e+04,-2.523510847533309061e+03,-2.073364059722490271e+00,-2.129006964411002123e+00,-2.099171912298555931e+00,1.311547643079950376e+01,1.404601417463745427e+01,2.314755185049621744e+00,2.398359579393873453e+00,2.348118527929755839e+00,1.965413268279556647e+01,3.229188806894777741e+01
5.470000000000000000e+04,-2.523583849153256324e+03,-2.069182018129233747e+00,-2.128077480542573507e+00,-2.104170515108391371e+00,1.311552066276993855e+01,1.404610533214210299e+01,2.308472241086283017e+00,2.394980644665403613e+00,2.357805499088533985e+00,1.965484720871646118e+01,3.229865853880124149e+01
5.475000000000000000e+04,-2.523656856106730174e+03,-2.068306573605093845e+00,-2.124081811819531485e+00,-2.109250050978974667e+00,1.311556547310396326e+01,1.404621122580376635e+01,2.304197412664112044e+00,2.389129287068491259e+00,2.368077647725681523e+00,1.965556069073366174e+01,3.230541669976303609e+01
5.480000000000000000e+04,-2.523732094683589366e+03,-2.068817956289496163e+00,-2.117201599278524249e+00,-2.116059463157092146e+00,1.311562297359336782e+01,1.404639827284449538e+01,2.301756873318334229e+00,2.380568014158450207e+00,2.379296489401206749e+00,1.965627965176442160e+01,3.231219049487541639e+01
5.485000000000000000e+04,-2.523809764981683657e+03,-2.070164807672393525e+00,-2.108750533431612784e+00,-2.123317462143870848e+00,1.311569397052561747e+01,1.404663836403137189e+01,2.301454361813656924e+00,2.369509527743079769e+00,2.390779984792581914e+00,1.965700413747231323e+01,3.231897456372436750e+01
5.490000000000000000e+04,-2.523886449851746875e+03,-2.072766193003398705e+00,-2.098655683669786942e+00,-2.130563398117207630e+00,1.311576032081346277e+01,1.404687832306619732e+01,2.303891349145408718e+00,2.356057643286037173e+00,2.401779529936621582e+00,1.965772501989210141e+01,3.232574264338349934e+01
5.495000000000000000e+04,-2.523960654648207310e+03,-2.075701336659722784e+00,-2.088512741259423766e+00,-2.137440497767928882e+00,1.311581449650017106e+01,1.404704200383106283e+01,2.309371608775721452e+00,2.341005476642716410e+00,2.411296691133288039e+00,1.965843761165119830e+01,3.233247264375601304e+01
5.500000000000000000e+04,-2.524032767996101484e+03,-2.079961407195041634e+00,-2.080310476500550898e+00,-2.141208475147527768e+00,1.311585802214707996e+01,1.404713055804048416e+01,2.318525924648209724e+00,2.325588458468461184e+00,2.417566854271136823e+00,1.965914273381430277e+01,3.233916724665795073e+01
5.505000000000000000e+04,-2.524104728440272993e+03,-2.087730944775854081e+00,-2.073189401585954439e+00,-2.140812744840961734e+00,1.311590149917948800e+01,1.404723976375357353e+01,2.332014789955883405e+00,2.310501665701887308e+00,2.419315619627097291e+00,1.965984664417418060e+01,3.234585700781935458e+01
5.510000000000000000e+04,-2.524179394020482050e+03,-2.098301365014544118e+00,-2.066718967705447163e+00,-2.137121392440417988e+00,1.311596015732052578e+01,1.404741681797869646e+01,2.349284680297608841e+00,2.296807968287748469e+00,2.415941534738702323e+00,1.966055707256671781e+01,3.235256517012363275e+01
5.515000000000000000e+04,-2.524255873430181964e+03,-2.110693251572230533e+00,-2.061841760201840401e+00,-2.129723387660420020e+00,1.311602871517082392e+01,1.404765592428239351e+01,2.369189930269277600e+00,2.286023274716824094e+00,2.406929346115362467e+00,1.966127167854076063e+01,3.235928577893951541e+01
5.520000000000000000e+04,-2.524331659360865615e+03,-2.124487949134242548e+00,-2.058132650076856862e+00,-2.119446844951194731e+00,1.311609461600350279e+01,1.404789604155361182e+01,2.390264080019986359e+00,2.279356315449498016e+00,2.392514559561360166e+00,1.966198366267832753e+01,3.236599336685984696e+01
5.525000000000000000e+04,-2.524405187535631740e+03,-2.136758204992224908e+00,-2.056334874138429303e+00,-2.108595950913305650e+00,1.311614922441154896e+01,1.404805012889281990e+01,2.410024605195407066e+00,2.278164361487811096e+00,2.373875277248383764e+00,1.966268783439408097e+01,3.237266242126745652e+01
5.530000000000000000e+04,-2.524476233859582408e+03,-2.145237096157062595e+00,-2.059161416619390117e+00,-2.097138566965036865e+00,1.311619113493674504e+01,1.404814132776240321e+01,2.426066558209545754e+00,2.283934039557803608e+00,2.352073336598742070e+00,1.966338391018290821e+01,3.237929665694035464e+01
5.535000000000000000e+04,-2.524547624340857055e+03,-2.150088841444094623e+00,-2.066922184660466844e+00,-2.084795288225330889e+00,1.311623595209709592e+01,1.404824864719405397e+01,2.436714826377270882e+00,2.296943395008455902e+00,2.328566041270716092e+00,1.966408006223141669e+01,3.238592473683157635e+01
5.540000000000000000e+04,-2.524621436642453773e+03,-2.150394420496138714e+00,-2.078805768727582493e+00,-2.072954568042429724e+00,1.311629387850374862e+01,1.404841992677445717e+01,2.440387824231653013e+00,2.316454544279487493e+00,2.305567802048107851e+00,1.966478188896435952e+01,3.239256600802870878e+01
5.545000000000000000e+04,-2.524696865782405894e+03,-2.145881918559933599e+00,-2.094743930526292708e+00,-2.061692179315083528e+00,1.311636108590845851e+01,1.404866317123475028e+01,2.436232570400537867e+00,2.341186171053095677e+00,2.285110864192728020e+00,1.966548768124131286e+01,3.239921686593139327e+01
5.550000000000000000e+04,-2.524771987307985000e+03,-2.138577288656181796e+00,-2.112046735096785088e+00,-2.051484481612029231e+00,1.311642773961640707e+01,1.404889452272226791e+01,2.424639027870565400e+00,2.368576493848320030e+00,2.269302370653594636e+00,1.966619161516123171e+01,3.240585077224961452e+01
5.555000000000000000e+04,-2.524844481501839709e+03,-2.128798847345249268e+00,-2.127403877483667660e+00,-2.045519719428259720e+00,1.311648068606574036e+01,1.404904242110562862e+01,2.406260906817640599e+00,2.395502761078262655e+00,2.260685657881868149e+00,1.966688672750688127e+01,3.241244236044511240e+01
5.560000000000000000e+04,-2.524914750459462539e+03,-2.115899848298429919e+00,-2.140320071537384461e+00,-2.045407745021340151e+00,1.311652285713391386e+01,1.404913760819748347e+01,2.382171239312267375e+00,2.419506015199272220e+00,2.260799271938310984e+00,1.966757456605462906e+01,3.241899811892709948e+01
5.565000000000000000e+04,-2.524985483845287945e+03,-2.101295605006408440e+00,-2.149739434896523971e+00,-2.050815518382294478e+00,1.311656812379804649e+01,1.404923919528199683e+01,2.354542082303079376e+00,2.438125762105529670e+00,2.269950395542234656e+00,1.966826244625317344e+01,3.242554365686171280e+01
5.570000000000000000e+04,-2.525058250542874703e+03,-2.085700373820246867e+00,-2.154202761635796826e+00,-2.062314081613129346e+00,1.311662437117558611e+01,1.404941212409468321e+01,2.325811226456845571e+00,2.449241466325721372e+00,2.287759755748019597e+00,1.966895504995076749e+01,3.243209871053004889e+01
5.575000000000000000e+04,-2.525132885926459494e+03,-2.069184490155787870e+00,-2.154816124281427214e+00,-2.078388649810784639e+00,1.311669180608519270e+01,1.404965461152847261e+01,2.298406162743310777e+00,2.452015986277519932e+00,2.312513377871079800e+00,1.966965229407860960e+01,3.243866173999395386e+01
5.580000000000000000e+04,-2.525207012352668698e+03,-2.054677365883369689e+00,-2.152025472674019113e+00,-2.095445000134392277e+00,1.311675696480700459e+01,1.404987283354720873e+01,2.275502609550085875e+00,2.446139084446510292e+00,2.341276878594929833e+00,1.967034681933336415e+01,3.244520514888289853e+01
5.585000000000000000e+04,-2.525278528795157399e+03,-2.044975318328511538e+00,-2.144660438363994004e+00,-2.112185448195105675e+00,1.311680888001971113e+01,1.405002125805673607e+01,2.259868238900897275e+00,2.431681647986408290e+00,2.371318928654970293e+00,1.967103280681616795e+01,3.245170724435011778e+01
5.590000000000000000e+04,-2.525348098706817382e+03,-2.040666963717729043e+00,-2.133398841133457680e+00,-2.127641996763731225e+00,1.311685153093024603e+01,1.405011659518708633e+01,2.253118445398262004e+00,2.409905005685047286e+00,2.399868722881787431e+00,1.967171220279356447e+01,3.245817553022924074e+01
5.595000000000000000e+04,-2.525417878416677922e+03,-2.043024637938243071e+00,-2.119098417522331079e+00,-2.139807165653441867e+00,1.311689532651741352e+01,1.405021463361359935e+01,2.256215195806717144e+00,2.382803808942979273e+00,2.424016062271113547e+00,1.967239080446407229e+01,3.246463356757838170e+01
5.600000000000000000e+04,-2.525489820637713819e+03,-2.051975264700209411e+00,-2.101498660726054180e+00,-2.148846655113560988e+00,1.311695158000052785e+01,1.405039176938429968e+01,2.268859920261585561e+00,2.352573719055933488e+00,2.441801193069570441e+00,1.967307481922858514e+01,3.247110406833393625e+01
5.605000000000000000e+04,-2.525563499036899429e+03,-2.064523715111548974e+00,-2.082856955339059901e+00,-2.155063559591146483e+00,1.311701789415828578e+01,1.405062480784701329e+01,2.289149299752283540e+00,2.322348997746021215e+00,2.451845358628033988e+00,1.967376290496124724e+01,3.247758497667455657e+01
5.610000000000000000e+04,-2.525636588904343171e+03,-2.079072093537810861e+00,-2.066468115938340233e+00,-2.156703344566909042e+00,1.311708131115801557e+01,1.405083515695564600e+01,2.314877661556950184e+00,2.295530747046485409e+00,2.452930150296668277e+00,1.967444805603673785e+01,3.248404940616052272e+01
5.615000000000000000e+04,-2.525707313333184629e+03,-2.094900659595433368e+00,-2.053589340682970388e+00,-2.153432643988167694e+00,1.311713331364969370e+01,1.405098728681403131e+01,2.343613856074325597e+00,2.274683581458035508e+00,2.444993793324044873e+00,1.967512559979518016e+01,3.249047944243022101e+01
5.620000000000000000e+04,-2.525775966766847432e+03,-2.109872132417734303e+00,-2.046060752833714691e+00,-2.145866684060304230e+00,1.311717461641084626e+01,1.405107833220687752e+01,2.372390394300092797e+00,2.261944946055227224e+00,2.428977910675190088e+00,1.967579591844230436e+01,3.249688017798296613e+01
5.625000000000000000e+04,-2.525844990489083102e+03,-2.123489320597661933e+00,-2.045323324161769651e+00,-2.133246376100471853e+00,1.311721835543386305e+01,1.405117817802534042e+01,2.398694785171465060e+00,2.258565549781708093e+00,2.406207646407577894e+00,1.967646606406275467e+01,3.250327504077116458e+01
5.630000000000000000e+04,-2.525916048110882457e+03,-2.136180159960986646e+00,-2.049475795836948500e+00,-2.116749232354123489e+00,1.311727401871690368e+01,1.405135494934750184e+01,2.420565999617294128e+00,2.264028908487142555e+00,2.379061318540703240e+00,1.967714132651098069e+01,3.250968718716351447e+01
5.635000000000000000e+04,-2.525988707198506290e+03,-2.146026696105113984e+00,-2.056955517231240815e+00,-2.099562283954034214e+00,1.311733840328684053e+01,1.405157574326648273e+01,2.435871601294130606e+00,2.277147544674814839e+00,2.350751547182938772e+00,1.967781994315652128e+01,3.251611117787956573e+01
5.640000000000000000e+04,-2.526060959984595229e+03,-2.151663139532559388e+00,-2.067489383734121944e+00,-2.083208097807346615e+00,1.311740144189599633e+01,1.405178648446621636e+01,2.443297335398214809e+00,2.296379236735717644e+00,2.324097365748465815e+00,1.967849633220798466e+01,3.252252165556083696e+01
5.645000000000000000e+04,-2.526130672304525888e+03,-2.153226643197833301e+00,-2.079264980205030700e+00,-2.069532942966315847e+00,1.311745171837426582e+01,1.405193812553617150e+01,2.442628111060587859e+00,2.319404066799525932e+00,2.301693727118879984e+00,1.967916448134738161e+01,3.252890031810951399e+01
5.650000000000000000e+04,-2.526198547746408622e+03,-2.149452550349947977e+00,-2.091454190367636912e+00,-2.061043457371268151e+00,1.311749244961706395e+01,1.405202480201949200e+01,2.434021628688417316e+00,2.343932731847775397e+00,2.285810847101611198e+00,1.967982586368691855e+01,3.253524863431300673e+01
5.655000000000000000e+04,-2.526266768347961715e+03,-2.140236431668698369e+00,-2.104919589493614573e+00,-2.057027047874308234e+00,1.311753605865758310e+01,1.405212868273230065e+01,2.418638348283688622e+00,2.368145581229237795e+00,2.277131861499910759e+00,1.968048726606111387e+01,3.254159068349054706e+01
5.660000000000000000e+04,-2.526336765151281725e+03,-2.128241259589615186e+00,-2.118226156555673700e+00,-2.056052870362783391e+00,1.311758965763855578e+01,1.405229788489404896e+01,2.398834626563643990e+00,2.389816462546773046e+00,2.275450269047286866e+00,1.968115279078235247e+01,3.254794650992680261e+01
5.665000000000000000e+04,-2.526408582628871045e+03,-2.114898264408547224e+00,-2.129341917622882718e+00,-2.058439422708346456e+00,1.311765334348862488e+01,1.405251231358957931e+01,2.376917090876825789e+00,2.406955147138134521e+00,2.280350574838766686e+00,1.968182219031514535e+01,3.255430857283654689e+01
5.670000000000000000e+04,-2.526479736319970471e+03,-2.101309049264711515e+00,-2.138080057133633360e+00,-2.063078340149907763e+00,1.311771443590390618e+01,1.405272609519578531e+01,2.355080728202285645e+00,2.418589152888779736e+00,2.290549984334713685e+00,1.968248887497057353e+01,3.256065417401261186e+01
5.675000000000000000e+04,-2.526548483187135844e+03,-2.090263077575170048e+00,-2.143059742937508450e+00,-2.068852745499897061e+00,1.311776310255812028e+01,1.405287095286760035e+01,2.335703474889611719e+00,2.424019018146681415e+00,2.304460976932058092e+00,1.968314742890018110e+01,3.256696312796288595e+01
5.680000000000000000e+04,-2.526615644479837101e+03,-2.082232247669332015e+00,-2.142811129455658214e+00,-2.077053219945219631e+00,1.311780405303711738e+01,1.405295730364993112e+01,2.320125275877822801e+00,2.423101818181524703e+00,2.320995189932338221e+00,1.968380011385146489e+01,3.257323753972317348e+01
5.685000000000000000e+04,-2.526682774881125624e+03,-2.075802595155827213e+00,-2.138978422543962754e+00,-2.087520064192233793e+00,1.311784570449110454e+01,1.405306240107361937e+01,2.308654569896971154e+00,2.417022485718242297e+00,2.338684237612373540e+00,1.968445194775916818e+01,3.257950294395983803e+01
5.690000000000000000e+04,-2.526751946582229266e+03,-2.071353317711170927e+00,-2.132988442896101233e+00,-2.098322199082063744e+00,1.311789856011854916e+01,1.405322244731475756e+01,2.301580183525601786e+00,2.407218985548007506e+00,2.355749566410150209e+00,1.968510835041342588e+01,3.258577691485938033e+01
5.695000000000000000e+04,-2.526822807383616237e+03,-2.068655624121364944e+00,-2.125148548685634520e+00,-2.108973742033080967e+00,1.311796109808128996e+01,1.405343810150585604e+01,2.298635655700147051e+00,2.394995571178643257e+00,2.371024519159144806e+00,1.968576859815448898e+01,3.259205489657917809e+01
5.700000000000000000e+04,-2.526892790725084978e+03,-2.066661860096962844e+00,-2.117528833616095341e+00,-2.118394468275648368e+00,1.311801958061045958e+01,1.405364977342803279e+01,2.299060089464257661e+00,2.382015664230982654e+00,2.383577360905056786e+00,1.968642555698475860e+01,3.259831664577664867e+01
5.705000000000000000e+04,-2.526960886817526898e+03,-2.066687769196283053e+00,-2.111161089111215805e+00,-2.124469881354754897e+00,1.311806858981138646e+01,1.405378693946217794e+01,2.302595532806599454e+00,2.369472373934562448e+00,2.392553194054904520e+00,1.968707572981943699e+01,3.260454200709074968e+01
5.710000000000000000e+04,-2.527027074568942226e+03,-2.069736075460903546e+00,-2.104761706260479759e+00,-2.127698663023332326e+00,1.311810827817180503e+01,1.405387671597109644e+01,2.308817892561905172e+00,2.357660354037513617e+00,2.398166929786959667e+00,1.968771956215055496e+01,3.261073671631873339e+01
5.715000000000000000e+04,-2.527093320726698948e+03,-2.074718409212849668e+00,-2.098408282012687920e+00,-2.129305327780586676e+00,1.311814882642529767e+01,1.405397814216745189e+01,2.316819920164017166e+00,2.346912586122347211e+00,2.401053164402195961e+00,1.968836258537725570e+01,3.261692564479903922e+01
5.720000000000000000e+04,-2.527161828686369518e+03,-2.081373534967693395e+00,-2.092268525638759424e+00,-2.129116933976499926e+00,1.311820191475817055e+01,1.405413462126590041e+01,2.325950808262037484e+00,2.337383658996757596e+00,2.401626210121938776e+00,1.968901080967575723e+01,3.262312549998751621e+01
5.725000000000000000e+04,-2.527231491412697324e+03,-2.089195027329612486e+00,-2.085294742420989778e+00,-2.128363867127557540e+00,1.311826174556511582e+01,1.405435287833961766e+01,2.335662580243661246e+00,2.328748726564078719e+00,2.400647459372354131e+00,1.968966168924171711e+01,3.262933497625301982e+01
5.730000000000000000e+04,-2.527300731895815716e+03,-2.096025229355874320e+00,-2.078547724004245367e+00,-2.128134155377526593e+00,1.311831997419356277e+01,1.405455527110659730e+01,2.345161271052046636e+00,2.321214826503234629e+00,2.398689271066622108e+00,1.969031027682159163e+01,3.263553260305958759e+01
5.735000000000000000e+04,-2.527368040936439684e+03,-2.101572157320600098e+00,-2.073807130067901738e+00,-2.127018221437731338e+00,1.311836860339472466e+01,1.405468965427242445e+01,2.354328499265470054e+00,2.315194528671372431e+00,2.395499058736632936e+00,1.969095216710054430e+01,3.264169878466893238e+01
5.740000000000000000e+04,-2.527433214084307110e+03,-2.106984545378822737e+00,-2.070846982732363450e+00,-2.124470048560041402e+00,1.311840654509551385e+01,1.405478214833021333e+01,2.363541764583075189e+00,2.310649763141177981e+00,2.390857882200320805e+00,1.969158718467924629e+01,3.264784018276036903e+01
5.745000000000000000e+04,-2.527498958678106646e+03,-2.112005002088565675e+00,-2.069872802359058905e+00,-2.120655909512073833e+00,1.311844810908754333e+01,1.405487830094462964e+01,2.372833963987869055e+00,2.307749375224525501e+00,2.384602810455693778e+00,1.969222252600555834e+01,3.265397729527574455e+01
5.750000000000000000e+04,-2.527566448699235934e+03,-2.117253676315889344e+00,-2.071245610943802440e+00,-2.114308415159413368e+00,1.311849938059797438e+01,1.405503701517600845e+01,2.382348686453710229e+00,2.306784552128117838e+00,2.376212148251519274e+00,1.969286190445638240e+01,3.266012670921789152e+01
5.755000000000000000e+04,-2.527635178450442254e+03,-2.123837282213947741e+00,-2.073296850526181068e+00,-2.105814327433578104e+00,1.311855797519966771e+01,1.405525164540236638e+01,2.392154571420284981e+00,2.307628080166000295e+00,2.365668808988491190e+00,1.969350411646464494e+01,3.266628623133455989e+01
5.760000000000000000e+04,-2.527703777862043808e+03,-2.130189665053146442e+00,-2.075432985534011454e+00,-2.097149071988161584e+00,1.311861652758852692e+01,1.405544396799370155e+01,2.401333870125101910e+00,2.310552980756462205e+00,2.353562241167670877e+00,1.969414471267001687e+01,3.267243133015315237e+01
5.765000000000000000e+04,-2.527770007738090499e+03,-2.134958724532850294e+00,-2.078964794299157148e+00,-2.088540852821464178e+00,1.311866305649226128e+01,1.405558094879950559e+01,2.408835438871835599e+00,2.316319274549720308e+00,2.340249302058086567e+00,1.969477773833196821e+01,3.267854381863966040e+01
5.770000000000000000e+04,-2.527834605615203145e+03,-2.138083364872517045e+00,-2.083865206811305715e+00,-2.080452259793265313e+00,1.311870170583477879e+01,1.405567178404150575e+01,2.413758825692760901e+00,2.325269277627868281e+00,2.326406435321742183e+00,1.969540510979108205e+01,3.268462806110093766e+01
5.775000000000000000e+04,-2.527899628698870856e+03,-2.137879094119263801e+00,-2.090445600037488916e+00,-2.074245702261807267e+00,1.311874296051801458e+01,1.405576598962852586e+01,2.414805301206870425e+00,2.337550869585590885e+00,2.313195451344417730e+00,1.969603244071347348e+01,3.269070161895909621e+01
5.780000000000000000e+04,-2.527966090654704203e+03,-2.133564052851046000e+00,-2.100229580650700978e+00,-2.069076263513001113e+00,1.311879249285507854e+01,1.405592724081253841e+01,2.411072659528642692e+00,2.353279296472992943e+00,2.301359734617489217e+00,1.969666328034227121e+01,3.269678238225183264e+01
5.785000000000000000e+04,-2.528034229953022987e+03,-2.126843452182311189e+00,-2.112028964604594439e+00,-2.064132174458278346e+00,1.311885180920159755e+01,1.405613154019739852e+01,2.402609372864798143e+00,2.371372905685975585e+00,2.291828787473810358e+00,1.969729798437491297e+01,3.270286616362652410e+01
5.790000000000000000e+04,-2.528101862166208321e+03,-2.118170230931524234e+00,-2.123601679634010253e+00,-2.061024992952527501e+00,1.311890880236220269e+01,1.405631992935802899e+01,2.389550721163356872e+00,2.390077336124064367e+00,2.286170035587161475e+00,1.969793029099412607e+01,3.270892949629298130e+01
5.795000000000000000e+04,-2.528167299832896333e+03,-2.107596929232556260e+00,-2.134428608793516702e+00,-2.060515097795480699e+00,1.311895498311966257e+01,1.405646008242291600e+01,2.372365554590584402e+00,2.407775882074462803e+00,2.285619692224850397e+00,1.969855569868974854e+01,3.271495753622199487e+01
5.800000000000000000e+04,-2.528231380067190457e+03,-2.096836831723074557e+00,-2.142773668644899931e+00,-2.062829314026636052e+00,1.311899453906638158e+01,1.405654646730859625e+01,2.352438104984605705e+00,2.422398509744977613e+00,2.290942182680936856e+00,1.969917603458410227e+01,3.272095328070050613e+01
5.805000000000000000e+04,-2.528295457946748229e+03,-2.086120096741091334e+00,-2.146651740020338206e+00,-2.069834128462835654e+00,1.311903437702874520e+01,1.405664313846170188e+01,2.331162085771968595e+00,2.431909664062024135e+00,2.302820936174841293e+00,1.969979547868744518e+01,3.272693665350415415e+01
5.810000000000000000e+04,-2.528361262815174086e+03,-2.074634036280381455e+00,-2.146814611036777176e+00,-2.081478554478060072e+00,1.311908441759485733e+01,1.405680185217611289e+01,2.309960775846083614e+00,2.435288090892660406e+00,2.320806245572883508e+00,1.970041922808479740e+01,3.273292748026165100e+01
5.815000000000000000e+04,-2.528428632507008842e+03,-2.063877998976290318e+00,-2.143693477107746936e+00,-2.095445632182194373e+00,1.311914322218311568e+01,1.405699649804647855e+01,2.291047568428216774e+00,2.431886469887366342e+00,2.343209234605555302e+00,1.970104639911838618e+01,3.273892148670082491e+01
5.820000000000000000e+04,-2.528495309447539967e+03,-2.055373148905450975e+00,-2.136768974219968698e+00,-2.110707656353653761e+00,1.311919888188687899e+01,1.405718715014417697e+01,2.276607315242318741e+00,2.421407453798858356e+00,2.368126894572779584e+00,1.970167090063722881e+01,3.274489999853441446e+01
5.825000000000000000e+04,-2.528560196251416528e+03,-2.049649535653250254e+00,-2.127314605082004650e+00,-2.125629942435283137e+00,1.311924595479649902e+01,1.405732551308046396e+01,2.268335752808797956e+00,2.404615842135394033e+00,2.393154559454016006e+00,1.970228938765466964e+01,3.275084941117458470e+01
5.830000000000000000e+04,-2.528623469552688675e+03,-2.048893665483482618e+00,-2.116102750121851006e+00,-2.137476966156008906e+00,1.311928458550047338e+01,1.405740903334815606e+01,2.267886130299823666e+00,2.382786358323134124e+00,2.415449892205341786e+00,1.970290200445966633e+01,3.275677221016090357e+01
5.835000000000000000e+04,-2.528686798986262602e+03,-2.054390882109792038e+00,-2.102326973927155507e+00,-2.145962050303510171e+00,1.311932430855943643e+01,1.405750881645881734e+01,2.275983805430843443e+00,2.357292918688885131e+00,2.432972195464267795e+00,1.970351402763616733e+01,3.276269038823785706e+01
5.840000000000000000e+04,-2.528751963326973055e+03,-2.064559018141616686e+00,-2.087081012499809152e+00,-2.151322917333785334e+00,1.311937455992302759e+01,1.405765971869514175e+01,2.291856888039034423e+00,2.330419452797691804e+00,2.444127191510002461e+00,1.970413033620313925e+01,3.276862133942101707e+01
5.845000000000000000e+04,-2.528818366464852716e+03,-2.078335572421484478e+00,-2.072299254807804303e+00,-2.152429163668941658e+00,1.311943158429711964e+01,1.405785094644255828e+01,2.314087918153021839e+00,2.304891300183881775e+00,2.447518623107834301e+00,1.970474916193074222e+01,3.277456007368089530e+01
5.850000000000000000e+04,-2.528884335887495126e+03,-2.094514368260711024e+00,-2.058788508041925258e+00,-2.149619315014859922e+00,1.311948729967381588e+01,1.405804352870031693e+01,2.340642437542182375e+00,2.283115460191037283e+00,2.442746773701173879e+00,1.970536606728900253e+01,3.278048907092152575e+01
5.855000000000000000e+04,-2.528948473541422572e+03,-2.110199093861383268e+00,-2.048830857918811699e+00,-2.143610687782617763e+00,1.311953366296418366e+01,1.405817542468504655e+01,2.368616389812638001e+00,2.267634013539021165e+00,2.430214449608221194e+00,1.970597657079297349e+01,3.278639098990316114e+01
5.860000000000000000e+04,-2.529010950331321965e+03,-2.124237283751171823e+00,-2.044892314783612886e+00,-2.133431539496933649e+00,1.311957158319411576e+01,1.405826003451223016e+01,2.395417000502918725e+00,2.260489964061262569e+00,2.410586770166495363e+00,1.970658127120560366e+01,3.279226731519560900e+01
5.865000000000000000e+04,-2.529073658948819229e+03,-2.136677199330892840e+00,-2.046613778356693114e+00,-2.119458602151190973e+00,1.311961176113056915e+01,1.405835920049092458e+01,2.418825030366783757e+00,2.262286371137258723e+00,2.385503318203273881e+00,1.970718588211524391e+01,3.279813833888917429e+01
5.870000000000000000e+04,-2.529137946297509188e+03,-2.146064357712331727e+00,-2.053435732624926402e+00,-2.103518254439017188e+00,1.311966052140322603e+01,1.405850299225146749e+01,2.436530739207898311e+00,2.272752865246696619e+00,2.357481621703715113e+00,1.970779391921905699e+01,3.280401696519199106e+01
5.875000000000000000e+04,-2.529203557300480952e+03,-2.151841164897049019e+00,-2.064903309841949142e+00,-2.086404965132565348e+00,1.311971705708275948e+01,1.405869626723523602e+01,2.446946352893825338e+00,2.290853915037944777e+00,2.329066693786467024e+00,1.970840500349594393e+01,3.280989924336370933e+01
5.880000000000000000e+04,-2.529268736555354735e+03,-2.154374537067480500e+00,-2.078452710060060049e+00,-2.070153210435065727e+00,1.311977208866702505e+01,1.405888476905949602e+01,2.449341404765265739e+00,2.314365585957205873e+00,2.303159022646376286e+00,1.970901409079800004e+01,3.281576699773338390e+01
5.885000000000000000e+04,-2.529332042119467133e+03,-2.152259710240050250e+00,-2.092445443833909735e+00,-2.058025407478635493e+00,1.311981731059563394e+01,1.405901135695119031e+01,2.443225391664282764e+00,2.340857702996677503e+00,2.282752955964368891e+00,1.970961665157970799e+01,3.282160176170684451e+01
5.890000000000000000e+04,-2.529393862315300794e+03,-2.144847123294665092e+00,-2.107035146275329396e+00,-2.050777609250928002e+00,1.311985559849961547e+01,1.405909952180561895e+01,2.429073273546991096e+00,2.368139535330473944e+00,2.269655506217611585e+00,1.971021417552239186e+01,3.282740766262530485e+01
5.895000000000000000e+04,-2.529455756237408877e+03,-2.133576677454523285e+00,-2.120882398959921922e+00,-2.048366414863599605e+00,1.311989476128193211e+01,1.405919421347038778e+01,2.408555924439019336e+00,2.393639205397061431e+00,2.264788728719236754e+00,1.971081096048420633e+01,3.283320366343188823e+01
5.900000000000000000e+04,-2.529519272573574199e+03,-2.119048184518943945e+00,-2.132714291062104195e+00,-2.051357170124974871e+00,1.311994288588582158e+01,1.405933644397837945e+01,2.383706831470175924e+00,2.414999806907655255e+00,2.268436702552270479e+00,1.971141133156878311e+01,3.283900325816593835e+01
5.905000000000000000e+04,-2.529584043438855133e+03,-2.102437579274479607e+00,-2.142676090648577336e+00,-2.058113529720175361e+00,1.311999866776083756e+01,1.405953093069859783e+01,2.357007149587567962e+00,2.430683313821746960e+00,2.279550453006889743e+00,1.971201464209769227e+01,3.284480618399188501e+01
5.910000000000000000e+04,-2.529648311918580021e+03,-2.087032756709841674e+00,-2.149289976928235646e+00,-2.066752827027448891e+00,1.312005206073937913e+01,1.405971043798558462e+01,2.331565541764009097e+00,2.439260650573578992e+00,2.296421707280720259e+00,1.971261544469645344e+01,3.285059436402961097e+01
5.915000000000000000e+04,-2.529710918150797625e+03,-2.074514517252218582e+00,-2.150807539222245879e+00,-2.077529286638958084e+00,1.312009721203137858e+01,1.405983651900398002e+01,2.309843111209085365e+00,2.439941082340811640e+00,2.317445667686965027e+00,1.971321040821089454e+01,3.285635213667749355e+01
5.920000000000000000e+04,-2.529771891924415741e+03,-2.065164187315813304e+00,-2.147804266321104993e+00,-2.089791530751304638e+00,1.312013446211794054e+01,1.405992621793671482e+01,2.293470763105974530e+00,2.433211406652977971e+00,2.340577442812400655e+00,1.971379987653893906e+01,3.286208556110850054e+01
5.925000000000000000e+04,-2.529833031876701170e+03,-2.060146480872003583e+00,-2.140619334245086769e+00,-2.102185500446380306e+00,1.312017279210787812e+01,1.406001626724532727e+01,2.283705637631514573e+00,2.420143162211096044e+00,2.363535365685731193e+00,1.971438858227952906e+01,3.286781150027023557e+01
5.930000000000000000e+04,-2.529895774638614057e+03,-2.058919238866587786e+00,-2.129507909792530906e+00,-2.114797248257544116e+00,1.312022043432467733e+01,1.406016072206634604e+01,2.280681759279455267e+00,2.402275680550139292e+00,2.384582408542323506e+00,1.971498098856785930e+01,3.287354546293909152e+01
5.935000000000000000e+04,-2.529959531199504909e+03,-2.059773035414381059e+00,-2.117056824301478457e+00,-2.126493793646376140e+00,1.312027406351644565e+01,1.406034993560915858e+01,2.283633698356534847e+00,2.382020603363575795e+00,2.401980539639482437e+00,1.971557550980797302e+01,3.287928720040736152e+01
5.940000000000000000e+04,-2.530023054318715822e+03,-2.063044222173547659e+00,-2.105230770872367430e+00,-2.134930735323725681e+00,1.312032679766447174e+01,1.406052184070679800e+01,2.291854261203421839e+00,2.361654164436080450e+00,2.414143477519115955e+00,1.971616814428804076e+01,3.288501741512151000e+01
5.945000000000000000e+04,-2.530084815442030504e+03,-2.068860767864511008e+00,-2.094308435658678302e+00,-2.139791247331843227e+00,1.312037097577674238e+01,1.406065110251681105e+01,2.304248876993794770e+00,2.342820436892999236e+00,2.420559436227915029e+00,1.971675494585982946e+01,3.289072250508396422e+01
5.950000000000000000e+04,-2.530144957555790370e+03,-2.076215443057799703e+00,-2.085571983183048150e+00,-2.141102420480509583e+00,1.312040690954368749e+01,1.406073827202089355e+01,2.319270935640330933e+00,2.327046813650542667e+00,2.421343486575171511e+00,1.971733611471550063e+01,3.289640600379100732e+01
5.955000000000000000e+04,-2.530205477337621232e+03,-2.085445439123741806e+00,-2.079368247698112793e+00,-2.138260347369171033e+00,1.312044534602131485e+01,1.406082735460249111e+01,2.335675364094872197e+00,2.315189391919478812e+00,2.416917100866832868e+00,1.971791718932931659e+01,3.290208292252972200e+01
5.960000000000000000e+04,-2.530267230613316315e+03,-2.096253768811048523e+00,-2.074220697469160157e+00,-2.132837789578960308e+00,1.312049109819928994e+01,1.406097272427168221e+01,2.352148141399410530e+00,2.307152761236516803e+00,2.408623307975635175e+00,1.971850116764696281e+01,3.290776944784218472e+01
5.965000000000000000e+04,-2.530330177997500869e+03,-2.106384848942671528e+00,-2.070342607698414827e+00,-2.126715218733636448e+00,1.312054359261075120e+01,1.406115249571167425e+01,2.367082040945452270e+00,2.302930957779918852e+00,2.398010391730305280e+00,1.971908754308415723e+01,3.291346255902547568e+01
5.970000000000000000e+04,-2.530392961190432743e+03,-2.114881983053102932e+00,-2.068509147341828225e+00,-2.119912829936722254e+00,1.312059584676455337e+01,1.406132290275161267e+01,2.379509103892634592e+00,2.302364806372799499e+00,2.386160094021249289e+00,1.971967247476265328e+01,3.291914344890820132e+01
5.975000000000000000e+04,-2.530453771430282359e+03,-2.121597652671082024e+00,-2.068203062370185474e+00,-2.113265614524333813e+00,1.312063817813652022e+01,1.406145397091528970e+01,2.389046100008153317e+00,2.304795852169204018e+00,2.374167478120043029e+00,1.972025108666299786e+01,3.292479925164666099e+01
5.980000000000000000e+04,-2.530513372360063840e+03,-2.125417290893679478e+00,-2.070079476596518475e+00,-2.107519197069130268e+00,1.312067449228396043e+01,1.406153719507983979e+01,2.395370235662681591e+00,2.309795100059365502e+00,2.362879203346505808e+00,1.972082503625529171e+01,3.293043046588706346e+01
5.985000000000000000e+04,-2.530573082574662294e+03,-2.126984085551256953e+00,-2.074853676675731062e+00,-2.101314166485166446e+00,1.312071203689041177e+01,1.406162865768614800e+01,2.398913499102710123e+00,2.316916981102584927e+00,2.352319508329352438e+00,1.972139844461134928e+01,3.293605285399967642e+01
5.990000000000000000e+04,-2.530633935591265981e+03,-2.128019219397179640e+00,-2.080915330690470633e+00,-2.094476130291804683e+00,1.312075622254498874e+01,1.406176978719666870e+01,2.400502271258766029e+00,2.325183042376427256e+00,2.342607666615518891e+00,1.972197440213485464e+01,3.294168190078316627e+01
5.995000000000000000e+04,-2.530696272964788022e+03,-2.128254723700130135e+00,-2.087178944532748215e+00,-2.088096280029377194e+00,1.312080881893414386e+01,1.406194233133731331e+01,2.400464822040789148e+00,2.333879811982964014e+00,2.334043309843920611e+00,1.972255348423341914e+01,3.294731292450406812e+01
6.000000000000000000e+04,-2.530758058777720635e+03,-2.127760158488281927e+00,-2.093715919212791210e+00,-2.081899275301731578e+00,1.312085906183096995e+01,1.406211543114877749e+01,2.399116720815202441e+00,2.342784788012461483e+00,2.326491388517216041e+00,1.972313033007709038e+01,3.295293003236338336e+01
6.005000000000000000e+04,-2.530818209866085908e+03,-2.127342339799494830e+00,-2.099352701624365825e+00,-2.076485540684614772e+00,1.312090117791693977e+01,1.406224334096639872e+01,2.396794313936603249e+00,2.351532713860191581e+00,2.320049712860173141e+00,1.972370161159411950e+01,3.295851975587901705e+01
6.010000000000000000e+04,-2.530877211616000750e+03,-2.125639090311216339e+00,-2.103933519100122940e+00,-2.073516232488954003e+00,1.312093768295872209e+01,1.406232489522310125e+01,2.393092024433813858e+00,2.360156617096886400e+00,2.315151180062263059e+00,1.972426848141653366e+01,3.296408218654079292e+01
6.015000000000000000e+04,-2.530935966248845034e+03,-2.121609214663421561e+00,-2.109182821670351426e+00,-2.072435207222319331e+00,1.312097346537292708e+01,1.406241837426712316e+01,2.387574539497944848e+00,2.369217876308082005e+00,2.311709246505912585e+00,1.972483401184975094e+01,3.296963509229478717e+01
6.020000000000000000e+04,-2.530996253075211371e+03,-2.116141624088347939e+00,-2.115105602559633979e+00,-2.072246574467194513e+00,1.312101801789885869e+01,1.406255189675514217e+01,2.380261702961841586e+00,2.378730003301661178e+00,2.309650962252932871e+00,1.972540294018323337e+01,3.297519227392938745e+01
6.025000000000000000e+04,-2.531057718491792912e+03,-2.109132136111099065e+00,-2.121056077226279868e+00,-2.073382554849122705e+00,1.312106925974069149e+01,1.406272302914010019e+01,2.370997375046888234e+00,2.388342446330331548e+00,2.309385033309014013e+00,1.972597435336438920e+01,3.298075059799609932e+01
6.030000000000000000e+04,-2.531118636782792692e+03,-2.100682140082041016e+00,-2.127507139546529036e+00,-2.075268473840966799e+00,1.312111824628010837e+01,1.406289690370537038e+01,2.359790136956457562e+00,2.397763214254644115e+00,2.311183408938317640e+00,1.972654363426978463e+01,3.298629677568426644e+01
6.035000000000000000e+04,-2.531178303157360460e+03,-2.092639686105875363e+00,-2.133190190299245170e+00,-2.077418531467659424e+00,1.312116116068967919e+01,1.406301902404640103e+01,2.347343109419272267e+00,2.405989920874320287e+00,2.315381084915125065e+00,1.972710826270078854e+01,3.299181631408228554e+01
6.040000000000000000e+04,-2.531236434545715383e+03,-2.085436779895014858e+00,-2.136215596303950193e+00,-2.081484318978714665e+00,1.312119632087626009e+01,1.406310252222077573e+01,2.334204079176227964e+00,2.411734438293898108e+00,2.322790240430615771e+00,1.972766770276121306e+01,3.299731113974625885e+01
6.045000000000000000e+04,-2.531294566234288595e+03,-2.078427874938746367e+00,-2.136729936982800115e+00,-2.088142977000448930e+00,1.312123220880949681e+01,1.406319441628607336e+01,2.320896248272120488e+00,2.414175262981639758e+00,2.333759992843974729e+00,1.972822642466265108e+01,3.300279898626144615e+01
6.050000000000000000e+04,-2.531354228179399797e+03,-2.072347579415516172e+00,-2.134482328108989968e+00,-2.096690404206220215e+00,1.312127664459167065e+01,1.406332246026036792e+01,2.308519037916266559e+00,2.412529649641941276e+00,2.347908560530833189e+00,1.972878847667569602e+01,3.300829178177672674e+01
6.055000000000000000e+04,-2.531414757547812314e+03,-2.067344412599509074e+00,-2.128881760213867214e+00,-2.107387159906258134e+00,1.312132617539226764e+01,1.406349566016805142e+01,2.298176593442267546e+00,2.406158724154237483e+00,2.364704969807776891e+00,1.972935244820655143e+01,3.301378880085814416e+01
6.060000000000000000e+04,-2.531475152610296846e+03,-2.062995283701625659e+00,-2.121332299405747968e+00,-2.119187420846855296e+00,1.312137579360912021e+01,1.406366470523193257e+01,2.290903279717475982e+00,2.395298216983290374e+00,2.382851111850628811e+00,1.972991529226949226e+01,3.301927617071451948e+01
6.065000000000000000e+04,-2.531534119707825994e+03,-2.060953636269795108e+00,-2.112733830807673741e+00,-2.129586381736300549e+00,1.312141814061920186e+01,1.406378325291597342e+01,2.288186220527334669e+00,2.380471164372382376e+00,2.400363177841860818e+00,1.973047308102680830e+01,3.302473855249709800e+01
6.070000000000000000e+04,-2.531591534538856649e+03,-2.062728918705105219e+00,-2.102608994121648589e+00,-2.137858019086128714e+00,1.312145285171922815e+01,1.406386989569699963e+01,2.291208557546887459e+00,2.362275172760701647e+00,2.415557175028366199e+00,1.973102581903067687e+01,3.303017915927983950e+01
6.075000000000000000e+04,-2.531649204620858654e+03,-2.068117260288100834e+00,-2.091729472186517835e+00,-2.143488297651284125e+00,1.312148953736988410e+01,1.406395739859949501e+01,2.300271692501851373e+00,2.342039067558429721e+00,2.426824448120633360e+00,1.973157833671229966e+01,3.303561271917839548e+01
6.080000000000000000e+04,-2.531708034273739031e+03,-2.077525076814262128e+00,-2.080826748628137768e+00,-2.145189135021873028e+00,1.312153263109711077e+01,1.406408485551085086e+01,2.315251076518869411e+00,2.321425695458286143e+00,2.432580574235766679e+00,1.973213332824521871e+01,3.304105069851477339e+01
6.085000000000000000e+04,-2.531767901778833220e+03,-2.090491778617519003e+00,-2.069663232735592384e+00,-2.143510186011041707e+00,1.312158209823179078e+01,1.406425772148004683e+01,2.335205802351977056e+00,2.302047306485087041e+00,2.432094455914254993e+00,1.973269076284090673e+01,3.304649339691331988e+01
6.090000000000000000e+04,-2.531827692326145097e+03,-2.104461355690481650e+00,-2.059826797638935059e+00,-2.139249601238822240e+00,1.312163166920986512e+01,1.406441903759453815e+01,2.358110760648165272e+00,2.286067551660874386e+00,2.425175361052196887e+00,1.973324704217071712e+01,3.305192490507315028e+01
6.095000000000000000e+04,-2.531885861481114716e+03,-2.118069391569178173e+00,-2.053513809517723665e+00,-2.131740200184223166e+00,1.312167298731126053e+01,1.406453865162917793e+01,2.381874911133706085e+00,2.275618157735443070e+00,2.411837235435930094e+00,1.973379790913243426e+01,3.305733109929312263e+01
6.100000000000000000e+04,-2.531942782208409426e+03,-2.130605937530887672e+00,-2.051225912257899076e+00,-2.121420579344674540e+00,1.312170848372892884e+01,1.406462575280318283e+01,2.404383739156780386e+00,2.272034240032648533e+00,2.392935076047768561e+00,1.973434446324557712e+01,3.306271493216290480e+01
6.105000000000000000e+04,-2.531999761868755286e+03,-2.140214143238019062e+00,-2.053879609539787321e+00,-2.109267999600496157e+00,1.312174448088000744e+01,1.406470974163823762e+01,2.423236984035415098e+00,2.276176988697098835e+00,2.370027658318728747e+00,1.973489012253072161e+01,3.306808853588235309e+01
6.110000000000000000e+04,-2.532057831128887756e+03,-2.146542527204544637e+00,-2.062070195512568205e+00,-2.094986505755333628e+00,1.312178688946868199e+01,1.406483915856648537e+01,2.436684051874156598e+00,2.288131433325110375e+00,2.344757619271696569e+00,1.973543823996314472e+01,3.307346493299359480e+01
6.115000000000000000e+04,-2.532117087608057773e+03,-2.150183117472070915e+00,-2.073757392922682019e+00,-2.079763376635125116e+00,1.312183645364369866e+01,1.406500597633323402e+01,2.443592956229818203e+00,2.306596709354225450e+00,2.319469301299558861e+00,1.973598904241536545e+01,3.307884389484291887e+01
6.120000000000000000e+04,-2.532176058991892205e+03,-2.150040937133320451e+00,-2.087244211636412050e+00,-2.066296857253866914e+00,1.312188468385341089e+01,1.406516206633937216e+01,2.442947117200118701e+00,2.329750601226560303e+00,2.296970958366270743e+00,1.973653807916914005e+01,3.308420913279476849e+01
6.125000000000000000e+04,-2.532233603955626222e+03,-2.145640569087835736e+00,-2.101995849695173391e+00,-2.055761105418766554e+00,1.312192611394810093e+01,1.406528494758534897e+01,2.434508473156336006e+00,2.355635509255304516e+00,2.279510000257910285e+00,1.973708239158452571e+01,3.308954911365639617e+01
6.130000000000000000e+04,-2.532289910743350902e+03,-2.137814202343651715e+00,-2.116116055825410847e+00,-2.049369832512884404e+00,1.312196140016235013e+01,1.406536910948039498e+01,2.419049297862436720e+00,2.381674226473349698e+00,2.268946829561134582e+00,1.973762222719408399e+01,3.309486521979676610e+01
6.135000000000000000e+04,-2.532346155755185464e+03,-2.126185800203331144e+00,-2.128395252631288592e+00,-2.048849061034009544e+00,1.312199658543447001e+01,1.406545292602660169e+01,2.397662157423650076e+00,2.405435096270065909e+00,2.266667917665853071e+00,1.973816094825721379e+01,3.310016965843940540e+01
6.140000000000000000e+04,-2.532403589430981810e+03,-2.111106370437130675e+00,-2.139183977604824261e+00,-2.053369301452504736e+00,1.312203906736576542e+01,1.406558216371948333e+01,2.372167490215195240e+00,2.425067580688066826e+00,2.272658833527343880e+00,1.973870250901967083e+01,3.310547723030766321e+01
6.145000000000000000e+04,-2.532462056096522701e+03,-2.095101306261998975e+00,-2.147314108420885326e+00,-2.061336517165053284e+00,1.312208737482247400e+01,1.406574063057036916e+01,2.345317097005783946e+00,2.438673216581110026e+00,2.285986535710176515e+00,1.973924614059732718e+01,3.311078663976898895e+01
6.150000000000000000e+04,-2.532520326459329226e+03,-2.079831876722052719e+00,-2.151366957961355908e+00,-2.072464903625079735e+00,1.312213513134040710e+01,1.406589680887064731e+01,2.319778406903089341e+00,2.444821585232369809e+00,2.305396978150192400e+00,1.973978843492762181e+01,3.311608407156730749e+01
6.155000000000000000e+04,-2.532577224081781424e+03,-2.066586796850583330e+00,-2.151537578484012503e+00,-2.085339593525435298e+00,1.312217632653018384e+01,1.406602053252178486e+01,2.297972843951724187e+00,2.443139727123910365e+00,2.328866744667192012e+00,1.974032612672903753e+01,3.312135952214693191e+01
6.160000000000000000e+04,-2.532632833214133370e+03,-2.057757513191204701e+00,-2.147231934530523301e+00,-2.098392607058586989e+00,1.312221076469371006e+01,1.406610131867565450e+01,2.282253551260547741e+00,2.433736952692382882e+00,2.354011524781363995e+00,1.974085906408286917e+01,3.312661298893198136e+01
6.165000000000000000e+04,-2.532688466351569332e+03,-2.053801509087092914e+00,-2.137876715436796804e+00,-2.111840554104727374e+00,1.312224606392236836e+01,1.406618744202494753e+01,2.273856678231761741e+00,2.417422172386470614e+00,2.378821920272614854e+00,1.974139131954871118e+01,3.313185847768908587e+01
6.170000000000000000e+04,-2.532745127719914763e+03,-2.053587827330876969e+00,-2.125282565453007422e+00,-2.124854364514208171e+00,1.312228747126325601e+01,1.406631201416499088e+01,2.272938398733594489e+00,2.396172643232100441e+00,2.401113541985691047e+00,1.974192579930910441e+01,3.313711032403546852e+01
6.175000000000000000e+04,-2.532802864019563003e+03,-2.057163628117128162e+00,-2.111169836482305051e+00,-2.135509647668263344e+00,1.312233484736267997e+01,1.406646515269000908e+01,2.279257620111672100e+00,2.372349443740271457e+00,2.418710377420400182e+00,1.974246235146586415e+01,3.314236643414677985e+01
6.180000000000000000e+04,-2.532860424744671036e+03,-2.063886795609745306e+00,-2.096538444406960799e+00,-2.143323414907110980e+00,1.312238206408563990e+01,1.406662376929005909e+01,2.291800867645112039e+00,2.348243073911320700e+00,2.430295259610457226e+00,1.974299772717275303e+01,3.314761528292042669e+01
6.185000000000000000e+04,-2.532916561280602764e+03,-2.072285788429921283e+00,-2.083762988010243511e+00,-2.147509804627145691e+00,1.312242200988574581e+01,1.406674393534411571e+01,2.308878410272045656e+00,2.326404877962537032e+00,2.435043697160472309e+00,1.974352811308170530e+01,3.315284511734536466e+01
6.190000000000000000e+04,-2.532971584969327978e+03,-2.082572944578374496e+00,-2.074243393154198589e+00,-2.146681150963591023e+00,1.312245641694193488e+01,1.406682389157567670e+01,2.328942199472682439e+00,2.308787146495164588e+00,2.432629204873075768e+00,1.974405425006494141e+01,3.315805477722946648e+01
6.195000000000000000e+04,-2.533026468192857465e+03,-2.094605246104351171e+00,-2.067392246508922060e+00,-2.141609219763098704e+00,1.312249085270936000e+01,1.406691109194608913e+01,2.350233758567625397e+00,2.296333339243123994e+00,2.423883931713186612e+00,1.974457931572319680e+01,3.316325837474060734e+01
6.200000000000000000e+04,-2.533082369859304436e+03,-2.106659377235873709e+00,-2.063478935700142625e+00,-2.133688519163971176e+00,1.312253099489287500e+01,1.406702902031053704e+01,2.370637327184277776e+00,2.289647405973572081e+00,2.410293678044524324e+00,1.974510632349105776e+01,3.316846688177615476e+01
6.205000000000000000e+04,-2.533139416654145862e+03,-2.117948454930141278e+00,-2.062566218261471906e+00,-2.123426316847654149e+00,1.312257781453157790e+01,1.406718168738871988e+01,2.388500031942183188e+00,2.288734794111817905e+00,2.393436164814138678e+00,1.974563572659841171e+01,3.317367830567486919e+01
6.210000000000000000e+04,-2.533196110599243184e+03,-2.127666710840338649e+00,-2.063509241900860935e+00,-2.112663699943780671e+00,1.312262333331514341e+01,1.406733961018604795e+01,2.402534274218135479e+00,2.292824022144681617e+00,2.375331841347968709e+00,1.974616348152045830e+01,3.317888125542413036e+01
6.215000000000000000e+04,-2.533251622726688765e+03,-2.133882359422771380e+00,-2.066666170484759757e+00,-2.103132331062540938e+00,1.312266282968327680e+01,1.406745476096472380e+01,2.411606114989454763e+00,2.301207678174730820e+00,2.357871735095003807e+00,1.974668680077873972e+01,3.318406157254489841e+01
6.220000000000000000e+04,-2.533305978652639624e+03,-2.136412619016680559e+00,-2.072719702455168456e+00,-2.094464295361056383e+00,1.312269686051779694e+01,1.406753699810026426e+01,2.415544777655319386e+00,2.313013983554951469e+00,2.342151002960302097e+00,1.974720603796623664e+01,3.318921902646920330e+01
6.225000000000000000e+04,-2.533360059707446453e+03,-2.136291409105639527e+00,-2.080532922812025287e+00,-2.086882627792349787e+00,1.312272990176620979e+01,1.406762190317683725e+01,2.414923327521545371e+00,2.326815237551632887e+00,2.329059591372433680e+00,1.974772377474699780e+01,3.319436672294341406e+01
6.230000000000000000e+04,-2.533415361993019360e+03,-2.133477339394956207e+00,-2.089426905655042077e+00,-2.081023560110442538e+00,1.312276984390675771e+01,1.406773573201076033e+01,2.410375005730929665e+00,2.341302698223666212e+00,2.319245219223814658e+00,1.974824399801008923e+01,3.319951427112788167e+01
6.235000000000000000e+04,-2.533471542114766180e+03,-2.128920172103351049e+00,-2.099077400609951738e+00,-2.076016966187235635e+00,1.312281511299513603e+01,1.406789004447685620e+01,2.402994411540774866e+00,2.355413537041796346e+00,2.312597637414826490e+00,1.974876614726817436e+01,3.320466237253945962e+01
6.240000000000000000e+04,-2.533527492802178585e+03,-2.124314029113187452e+00,-2.107574392770650729e+00,-2.072057425396887975e+00,1.312285956871633985e+01,1.406804264576289221e+01,2.394088815389632252e+00,2.367901351710618219e+00,2.309040046134142266e+00,1.974928686159418234e+01,3.320979978804207633e+01
6.245000000000000000e+04,-2.533582447749201492e+03,-2.119342734202705358e+00,-2.113924625364723031e+00,-2.070508642246497999e+00,1.312289923032930439e+01,1.406815558645300612e+01,2.384365973303662400e+00,2.378066465169115240e+00,2.308589604449138744e+00,1.974980378321392394e+01,3.321491334842093579e+01
6.250000000000000000e+04,-2.533635975599747781e+03,-2.113706309156845098e+00,-2.118874440193863062e+00,-2.071100687865601309e+00,1.312293185939650364e+01,1.406824046878932677e+01,2.374344622400898608e+00,2.385968208954885483e+00,2.310727849187815153e+00,1.975031603336187658e+01,3.322000539897761229e+01
6.255000000000000000e+04,-2.533689502250692385e+03,-2.108112187799918047e+00,-2.122259457273023564e+00,-2.073437027014427336e+00,1.312296488570862429e+01,1.406832124554049734e+01,2.364610901654110808e+00,2.391665469729962190e+00,2.314854148959175628e+00,1.975082732924203910e+01,3.322508780660322003e+01
6.260000000000000000e+04,-2.533744101951048833e+03,-2.101908070655104321e+00,-2.124253794036746079e+00,-2.077826977659877006e+00,1.312300412378280434e+01,1.406843506415566836e+01,2.355203026371882391e+00,2.395458927309095376e+00,2.320581528971446872e+00,1.975134085742983814e+01,3.323017165339323498e+01
6.265000000000000000e+04,-2.533799410543295835e+03,-2.094850328476490553e+00,-2.126256618562845535e+00,-2.082985860250336163e+00,1.312304767472140377e+01,1.406858790584173136e+01,2.346128328888487324e+00,2.397991757203733698e+00,2.327208010191988752e+00,1.975185584501330638e+01,3.323525955118123676e+01
6.270000000000000000e+04,-2.533854848896068688e+03,-2.088422427101088275e+00,-2.127973729021451543e+00,-2.087636216713194326e+00,1.312309240147455647e+01,1.406873371810808848e+01,2.337766979932731637e+00,2.399383282886417668e+00,2.334204040503095712e+00,1.975237022727472791e+01,3.324033940170343726e+01
6.275000000000000000e+04,-2.533909030325556614e+03,-2.083008260891667796e+00,-2.128446265105745194e+00,-2.092385270678796871e+00,1.312313091599888359e+01,1.406884837779056774e+01,2.330195935963612186e+00,2.399449589680227035e+00,2.341694048979639398e+00,1.975288030842250819e+01,3.324539989373381843e+01
6.280000000000000000e+04,-2.533961927852325516e+03,-2.078452937579303939e+00,-2.128016130141518136e+00,-2.097305051003488519e+00,1.312316310787309526e+01,1.406893301975247823e+01,2.323385196339903036e+00,2.398178884532381705e+00,2.349798273666457771e+00,1.975338600734312777e+01,3.325044270997232587e+01
6.285000000000000000e+04,-2.534014960367988351e+03,-2.075645191012887025e+00,-2.126032846232027929e+00,-2.102190027505075332e+00,1.312319642097030759e+01,1.406901090882505834e+01,2.317676892747677186e+00,2.395186113909266279e+00,2.358578209998302810e+00,1.975389106140654860e+01,3.325547733747530543e+01
6.290000000000000000e+04,-2.534068689600329435e+03,-2.074217143508795491e+00,-2.121561104394269037e+00,-2.108259794523193786e+00,1.312323391567572806e+01,1.406912612575275290e+01,2.313184689312762554e+00,2.389965770736510287e+00,2.368397553871911310e+00,1.975439752574941465e+01,3.326051567033255196e+01
6.295000000000000000e+04,-2.534123427928673209e+03,-2.073019042811405033e+00,-2.115631502569283118e+00,-2.115513278481211845e+00,1.312327741015191762e+01,1.406927291730417551e+01,2.309987206519259928e+00,2.382550778278536896e+00,2.379096251233694836e+00,1.975490614456211702e+01,3.326555858093580298e+01
6.300000000000000000e+04,-2.534178221480332923e+03,-2.072650245629076515e+00,-2.108898573276694499e+00,-2.122523769590674458e+00,1.312332160934457725e+01,1.406941504565276091e+01,2.308730085022066003e+00,2.373012984313401130e+00,2.389907372233155858e+00,1.975541406915474951e+01,3.327059289424045829e+01
6.305000000000000000e+04,-2.534231658773179333e+03,-2.073698880847658188e+00,-2.101186432765070222e+00,-2.129019543374060408e+00,1.312335910997781063e+01,1.406953246614443742e+01,2.310138182441666022e+00,2.361379912009624604e+00,2.400119834080101544e+00,1.975591761778792943e+01,3.327560823977195525e+01
6.310000000000000000e+04,-2.534284155377281422e+03,-2.076064040899793017e+00,-2.093543511098794330e+00,-2.134224574179639955e+00,1.312339212374526021e+01,1.406961424454869913e+01,2.314698334236580113e+00,2.348259879532108130e+00,2.408696259125490347e+00,1.975641760231692956e+01,3.328060353070342359e+01
6.315000000000000000e+04,-2.534336473977315109e+03,-2.080994201435785396e+00,-2.086374753637766144e+00,-2.136525815368750081e+00,1.312342449313002390e+01,1.406969243034768624e+01,2.323057026149121906e+00,2.334342459249938884e+00,2.414322304551804521e+00,1.975691629569658048e+01,3.328558766856485107e+01
6.320000000000000000e+04,-2.534389545512635323e+03,-2.089082107962823454e+00,-2.078842080356502198e+00,-2.136165227984432313e+00,1.312346153895186873e+01,1.406980657867458717e+01,2.335354805767192232e+00,2.320262372585132127e+00,2.416213061460560585e+00,1.975741664117846241e+01,3.329057301220509402e+01
6.325000000000000000e+04,-2.534443764324839321e+03,-2.098939175394637147e+00,-2.071602966995055528e+00,-2.133647220627078234e+00,1.312350520734101522e+01,1.406994641424530279e+01,2.350807429470145316e+00,2.307261854549478741e+00,2.413838298294970208e+00,1.975791943229678083e+01,3.329555866240850293e+01
6.330000000000000000e+04,-2.534497776782304300e+03,-2.109903047773058926e+00,-2.065795031923713498e+00,-2.128407101068397367e+00,1.312354815474008518e+01,1.407008952574672733e+01,2.368407705019156317e+00,2.296828615090420467e+00,2.406687951879059817e+00,1.975842105054758591e+01,3.330053345451023716e+01
6.335000000000000000e+04,-2.534550736800508730e+03,-2.121223792737251035e+00,-2.061586370073906327e+00,-2.121149548382315508e+00,1.312358619413900485e+01,1.407020684206372607e+01,2.386774580762439868e+00,2.290179638782901428e+00,2.394961173153861367e+00,1.975891907209021525e+01,3.330548775833101161e+01
6.340000000000000000e+04,-2.534602697947991146e+03,-2.130752556557480304e+00,-2.060371557820882327e+00,-2.112729419160236599e+00,1.312361919182171555e+01,1.407028589134872121e+01,2.403925652677438851e+00,2.288669164030332936e+00,2.379328333524388661e+00,1.975941331332782980e+01,3.331041938135759040e+01
6.345000000000000000e+04,-2.534654313593416191e+03,-2.137799452263901667e+00,-2.063679876733933050e+00,-2.102456088273357171e+00,1.312365081251855692e+01,1.407036619261064736e+01,2.418213132004345400e+00,2.293298912230606224e+00,2.360482624477292735e+00,1.975990597550083550e+01,3.331533920556231720e+01
6.350000000000000000e+04,-2.534706904912019127e+03,-2.142657113023463289e+00,-2.070757285918520818e+00,-2.090708139837003099e+00,1.312368835345236384e+01,1.407047563747538454e+01,2.428334420573717622e+00,2.303979208364385300e+00,2.339787047784304352e+00,1.976040074135128677e+01,3.332025922581036070e+01
6.355000000000000000e+04,-2.534760406758615318e+03,-2.144351642330513563e+00,-2.080841265594031153e+00,-2.079013761794232806e+00,1.312373099149707301e+01,1.407061162927999831e+01,2.432931082828519553e+00,2.320033747084035536e+00,2.319210653197515182e+00,1.976089730651127496e+01,3.332517879761667956e+01
6.360000000000000000e+04,-2.534813781054516312e+03,-2.142718508275732070e+00,-2.093518272451855289e+00,-2.067919944735910232e+00,1.312377361052466540e+01,1.407075673470852628e+01,2.431246049515930707e+00,2.340359345279121595e+00,2.300596304606003173e+00,1.976139300940422316e+01,3.333008959071148070e+01
6.365000000000000000e+04,-2.534866260024470648e+03,-2.138495436974209962e+00,-2.106704099878718761e+00,-2.058793413308652287e+00,1.312381198143295613e+01,1.407087037196460422e+01,2.423249421107071644e+00,2.362960570041505726e+00,2.285979232862122235e+00,1.976188535323121087e+01,3.333498129738568139e+01
6.370000000000000000e+04,-2.534917539925590518e+03,-2.131007114493202792e+00,-2.118951766618070387e+00,-2.053935876348859324e+00,1.312384415850444874e+01,1.407094931455658937e+01,2.409103366052186779e+00,2.385736312241732104e+00,2.277360895026868892e+00,1.976237345036064497e+01,3.333985213092238808e+01
6.375000000000000000e+04,-2.534968636431670348e+03,-2.120049572347070033e+00,-2.130265069012238222e+00,-2.053672778063483584e+00,1.312387612380155488e+01,1.407103025136075125e+01,2.389637939931192889e+00,2.406849124495325842e+00,2.275787683443591281e+00,1.976286044621142679e+01,3.334471397336476173e+01
6.380000000000000000e+04,-2.535020610235935237e+03,-2.107013786114945386e+00,-2.139510752203188204e+00,-2.057622148904394432e+00,1.312391310722660087e+01,1.407113404074202734e+01,2.366618181836533275e+00,2.424239843264846872e+00,2.281516095478101747e+00,1.976334910614579599e+01,3.334957692215190406e+01
6.385000000000000000e+04,-2.535073399037692525e+03,-2.092622919519538272e+00,-2.145696631846163882e+00,-2.065937119652175635e+00,1.312395483611793523e+01,1.407127026784529811e+01,2.342012099416442616e+00,2.436146044715247427e+00,2.294298429101933490e+00,1.976383945002035247e+01,3.335444171625610466e+01
6.390000000000000000e+04,-2.535126236812875959e+03,-2.078003382446314440e+00,-2.149082825265918650e+00,-2.077117374188612420e+00,1.312399759925841991e+01,1.407141404353187575e+01,2.318106206613849807e+00,2.441538447850598370e+00,2.312837580439539575e+00,1.976432937474990581e+01,3.335930069399342557e+01
6.395000000000000000e+04,-2.535178072138574407e+03,-2.065818744673767249e+00,-2.148801570994745003e+00,-2.089417382885357277e+00,1.312403517766109395e+01,1.407152345929020321e+01,2.297574107962568668e+00,2.439631706087847629e+00,2.335264752319871739e+00,1.976481554634840521e+01,3.336414200114344197e+01
6.400000000000000000e+04,-2.535228795714884654e+03,-2.057419276053598978e+00,-2.143851045899391128e+00,-2.102693119978401803e+00,1.312406738546245855e+01,1.407160484734358619e+01,2.282492460741691431e+00,2.430233821031833497e+00,2.359762724237678189e+00,1.976529788836621293e+01,3.336896492548770965e+01
6.405000000000000000e+04,-2.535279339765962959e+03,-2.052980682313890526e+00,-2.135029676438922053e+00,-2.116022082969542417e+00,1.312409921191995288e+01,1.407168352665100741e+01,2.274169140061661931e+00,2.414253535150439944e+00,2.384134428476621270e+00,1.976577901711416629e+01,3.337377984430289501e+01
6.410000000000000000e+04,-2.535330640198096717e+03,-2.053293518401138051e+00,-2.122962747927342519e+00,-2.127946156313733628e+00,1.312413525136308756e+01,1.407178423762761099e+01,2.273466375360857938e+00,2.393156113218974479e+00,2.406038076919036151e+00,1.976626145470023488e+01,3.337859535717581849e+01
6.415000000000000000e+04,-2.535382834452587758e+03,-2.057796612293936622e+00,-2.108273077689736485e+00,-2.138247626010667535e+00,1.312417681677761472e+01,1.407192148590050174e+01,2.280215452481801464e+00,2.368857747457111529e+00,2.423672166332082600e+00,1.976674592065440450e+01,3.338341365041996056e+01
6.420000000000000000e+04,-2.535435010126233465e+03,-2.064948979888501679e+00,-2.093383796347971337e+00,-2.145923080968191510e+00,1.312421868175454875e+01,1.407206010868826596e+01,2.293375231556651794e+00,2.343999169766379342e+00,2.435395992953493849e+00,1.976722959922468803e+01,3.338822572274234091e+01
6.425000000000000000e+04,-2.535486256361894903e+03,-2.074640822451768507e+00,-2.080217253120487442e+00,-2.149261464532179033e+00,1.312425589164234019e+01,1.407216827195212794e+01,2.311717782098282381e+00,2.321112438871852035e+00,2.439939082736706677e+00,1.976770978452483618e+01,3.339301955083910656e+01
6.430000000000000000e+04,-2.535536421508425974e+03,-2.086414170879797858e+00,-2.069374713517395659e+00,-2.148245380602362697e+00,1.312428803738605865e+01,1.407225169178061464e+01,2.333540076783347406e+00,2.302154701422289396e+00,2.437091869026859037e+00,1.976818627640673398e+01,3.339779517290167377e+01
6.435000000000000000e+04,-2.535586320838052416e+03,-2.098840423801232369e+00,-2.062145285463852673e+00,-2.143118943187893422e+00,1.312431896721191649e+01,1.407232676764648893e+01,2.356642351784103528e+00,2.288852216516968241e+00,2.427362327143057108e+00,1.976866113214356702e+01,3.340256057521431643e+01
6.440000000000000000e+04,-2.535637026233689539e+03,-2.111606776334710389e+00,-2.058898531268659404e+00,-2.133778801660740410e+00,1.312435471647394536e+01,1.407242776580557120e+01,2.379083288086024428e+00,2.282114758918572406e+00,2.411766955312191651e+00,1.976913754283649638e+01,3.340732495121336854e+01
6.445000000000000000e+04,-2.535688504287355499e+03,-2.123927587958058361e+00,-2.058464488994425245e+00,-2.121990351349313908e+00,1.312439525069826907e+01,1.407256275100081488e+01,2.398932668285038705e+00,2.281861788929404167e+00,2.392252280534285180e+00,1.976961560098597559e+01,3.341209126905833671e+01
6.450000000000000000e+04,-2.535740019321950967e+03,-2.133654582304639113e+00,-2.060901730979626034e+00,-2.109788922141038636e+00,1.312443619341590306e+01,1.407269559711675555e+01,2.414235783305925143e+00,2.287761350045710795e+00,2.371083277676832246e+00,1.977009287010085359e+01,3.341684947937572048e+01
6.455000000000000000e+04,-2.535790675119701518e+03,-2.139983749122020384e+00,-2.066475786284246663e+00,-2.097750872890599361e+00,1.312447316654515816e+01,1.407280580758802557e+01,2.423864004158156948e+00,2.299052578470093255e+00,2.350165595294444021e+00,1.977056698822060454e+01,3.342158956722628460e+01
6.460000000000000000e+04,-2.535840159246746680e+03,-2.142865011758376070e+00,-2.074125265910142346e+00,-2.087131624647621919e+00,1.312450430460239659e+01,1.407288851638812943e+01,2.427432965620495597e+00,2.314265065150172607e+00,2.331401302904314576e+00,1.977103705396244848e+01,3.342631126854716683e+01
6.465000000000000000e+04,-2.535889500782478535e+03,-2.141524440760126158e+00,-2.083631149666369531e+00,-2.079049940190391688e+00,1.312453494813494181e+01,1.407296135143540639e+01,2.424921607322844785e+00,2.331930259653877346e+00,2.316321879785615323e+00,1.977150576230794243e+01,3.343102147896615151e+01
6.470000000000000000e+04,-2.535939509056982843e+03,-2.136707576415276755e+00,-2.094877012001937988e+00,-2.072775576564794164e+00,1.312456984372571966e+01,1.407306334120652025e+01,2.417206979526169697e+00,2.350531670311696075e+00,2.305536366820669869e+00,1.977197578987857085e+01,3.343573120694365741e+01
6.475000000000000000e+04,-2.535990245878082533e+03,-2.130200783961248678e+00,-2.105966472172113413e+00,-2.068302653431697280e+00,1.312460898735391623e+01,1.407319250779837994e+01,2.405774369817557545e+00,2.368186279014690587e+00,2.299397761064724932e+00,1.977244717075427261e+01,3.344044281356102744e+01
6.480000000000000000e+04,-2.536041186574202584e+03,-2.122402318675764121e+00,-2.115561260200624183e+00,-2.066477194103240489e+00,1.312464963345449043e+01,1.407332277546595556e+01,2.391946533378074946e+00,2.383385920734304442e+00,2.298062052488085705e+00,1.977291828240918292e+01,3.344514680931931849e+01
6.485000000000000000e+04,-2.536091121953903894e+03,-2.114028923617205180e+00,-2.123415651892910816e+00,-2.066849845888987236e+00,1.312468547733479163e+01,1.407343515124064837e+01,2.377130451516034970e+00,2.395274381581264045e+00,2.300987289328610963e+00,1.977338597001562448e+01,3.344983499726590281e+01
6.490000000000000000e+04,-2.536140041982568164e+03,-2.106380314845690549e+00,-2.128451126357654655e+00,-2.069395767456514434e+00,1.312471615942957115e+01,1.407351499991610666e+01,2.362761205396148423e+00,2.403160323944444343e+00,2.307491243058569896e+00,1.977384989147688543e+01,3.345450549056327816e+01
6.495000000000000000e+04,-2.536188825548214481e+03,-2.099039178334332956e+00,-2.130497420472002634e+00,-2.074751279443295182e+00,1.312474662581612783e+01,1.407358837282823316e+01,2.349598580040674012e+00,2.407001942093175639e+00,2.316879047100122158e+00,1.977431264742398653e+01,3.345916552236442243e+01
6.500000000000000000e+04,-2.536238059756731673e+03,-2.091708295264676387e+00,-2.130935495214970388e+00,-2.081791299734974565e+00,1.312478001913218861e+01,1.407368886888536608e+01,2.338157936341296761e+00,2.407470169432258889e+00,2.327947171241137259e+00,1.977477615900798469e+01,3.346382665104414400e+01
6.505000000000000000e+04,-2.536288245242365520e+03,-2.085420808735935605e+00,-2.130013212875281781e+00,-2.089124584188735145e+00,1.312481884261251786e+01,1.407381199698677143e+01,2.329040320106541273e+00,2.405154609013351319e+00,2.339465275977693270e+00,1.977524152704315341e+01,3.346848981462889583e+01
6.510000000000000000e+04,-2.536338505156601059e+03,-2.080222139916279467e+00,-2.127727885117457252e+00,-2.096558618447985189e+00,1.312485857730172789e+01,1.407394337319737332e+01,2.322338882278384364e+00,2.400663829362096546e+00,2.350687171801733921e+00,1.977570648726072378e+01,3.347314723750856302e+01
6.515000000000000000e+04,-2.536387779662357389e+03,-2.076123365748845373e+00,-2.125091828760142132e+00,-2.103170503841961025e+00,1.312489346199803109e+01,1.407405504795145212e+01,2.317951704991465967e+00,2.394841055983800704e+00,2.360898451990175673e+00,1.977616802530285511e+01,3.347779065382442099e+01
6.520000000000000000e+04,-2.536436269078597888e+03,-2.074266543372082605e+00,-2.121816498286160702e+00,-2.108229057220555536e+00,1.312492454100695127e+01,1.407413257633684367e+01,2.315937969163976540e+00,2.388085212618983988e+00,2.369685927850722518e+00,1.977662640996943466e+01,3.348241664168639886e+01
6.525000000000000000e+04,-2.536484331173585815e+03,-2.074489468477485943e+00,-2.117114700104254954e+00,-2.112745075589989252e+00,1.312495383620914957e+01,1.407420773558456872e+01,2.315948493194075475e+00,2.380524129825163815e+00,2.377294920068222961e+00,1.977708300557405252e+01,3.348703341723359017e+01
6.530000000000000000e+04,-2.536532982239798912e+03,-2.075747408280217865e+00,-2.111681518529779034e+00,-2.117085505093052156e+00,1.312498672120595522e+01,1.407430389461965703e+01,2.317413699870037203e+00,2.372520284105014365e+00,2.383931001213955625e+00,1.977754057816765965e+01,3.349165102308575825e+01
6.535000000000000000e+04,-2.536582599675406982e+03,-2.078069146332595984e+00,-2.105720822688407878e+00,-2.120823025999450273e+00,1.312502517537459390e+01,1.407442411243107472e+01,2.320123836186675170e+00,2.364204951582188130e+00,2.389613895202578941e+00,1.977800009289358840e+01,3.349626985782441579e+01
6.540000000000000000e+04,-2.536632094522077750e+03,-2.080994205652723750e+00,-2.099052528584390398e+00,-2.124525960281725023e+00,1.312506344301964312e+01,1.407455667317132253e+01,2.323874416004369170e+00,2.355532353731728534e+00,2.394566297655477793e+00,1.977845877320996948e+01,3.350088355680826879e+01
6.545000000000000000e+04,-2.536680933793237728e+03,-2.083721596593118619e+00,-2.092879916317039068e+00,-2.127863527843714131e+00,1.312509866189576435e+01,1.407466468021471862e+01,2.328534031360406598e+00,2.346812453838884593e+00,2.398630002231858516e+00,1.977891479362860849e+01,3.350548214859740170e+01
6.550000000000000000e+04,-2.536728829480584864e+03,-2.087147296851288303e+00,-2.087713813592428469e+00,-2.129500448333585538e+00,1.312512922717516339e+01,1.407474253901684769e+01,2.334510946820938848e+00,2.338214261751515810e+00,2.401259709368426698e+00,1.977936737755245389e+01,3.351006203303714415e+01
6.555000000000000000e+04,-2.536776250584623540e+03,-2.092023928942730482e+00,-2.082860801722799415e+00,-2.129529277722303160e+00,1.312515776079920649e+01,1.407481791588693376e+01,2.342205641467286270e+00,2.329692745964900169e+00,2.402144624504110482e+00,1.977981808003425357e+01,3.351463151999721646e+01
6.560000000000000000e+04,-2.536824449964731684e+03,-2.097893333811069905e+00,-2.078639194341416196e+00,-2.128028667782791317e+00,1.312519087684696650e+01,1.407490928096992633e+01,2.351595157622283327e+00,2.321625717162733249e+00,2.400911551074207395e+00,1.978027017863683668e+01,3.351919851505789438e+01
6.565000000000000000e+04,-2.536873322915238987e+03,-2.105103318866024864e+00,-2.075241216999301752e+00,-2.124301046421351646e+00,1.312522796327121277e+01,1.407502990221151151e+01,2.362689515283477260e+00,2.314518573741386476e+00,2.396995518381554113e+00,1.978072363637722830e+01,3.352376461140588759e+01
6.570000000000000000e+04,-2.536922271092057144e+03,-2.113523019104684764e+00,-2.072030674817015861e+00,-2.119079331967341329e+00,1.312526603702860761e+01,1.407516051546665636e+01,2.375102344810109845e+00,2.308834860413678580e+00,2.390300045642341331e+00,1.978117680467661188e+01,3.352832397662405128e+01
6.575000000000000000e+04,-2.536970646505662899e+03,-2.121447790872211581e+00,-2.069862230299765127e+00,-2.113191468094168801e+00,1.312530143681997785e+01,1.407526496024538076e+01,2.387774437908556813e+00,2.305523463868660805e+00,2.380934196435586792e+00,1.978162756049725601e+01,3.353286581857263116e+01
6.580000000000000000e+04,-2.537017883619140775e+03,-2.128199357328934838e+00,-2.070114430629996338e+00,-2.106090211880486507e+00,1.312533116614191542e+01,1.407534524572405488e+01,2.399688294666009192e+00,2.305657845032233588e+00,2.368892419697935736e+00,1.978207456836891609e+01,3.353738835081806968e+01
6.585000000000000000e+04,-2.537064890056901731e+03,-2.133648767240954314e+00,-2.072787277468573386e+00,-2.098022527822614336e+00,1.312536021669310493e+01,1.407541849809296330e+01,2.409828209937929344e+00,2.309791649868844221e+00,2.354673370435548474e+00,1.978252027668642299e+01,3.354189928859369019e+01
6.590000000000000000e+04,-2.537112497890400846e+03,-2.136638553601350576e+00,-2.078268327471330057e+00,-2.089668467309094613e+00,1.312539274872278661e+01,1.407550758892221765e+01,2.416885521478226995e+00,2.318282580613651778e+00,2.339204939033366237e+00,1.978296696570376056e+01,3.354640644550480744e+01
6.595000000000000000e+04,-2.537160719900381537e+03,-2.137087637110305138e+00,-2.086910072120150339e+00,-2.080685471476670045e+00,1.312542910049088718e+01,1.407562880219322388e+01,2.419941829591112814e+00,2.331080725038017665e+00,2.323425692344741833e+00,1.978341499409312476e+01,3.355091383078944745e+01
6.600000000000000000e+04,-2.537209241342470250e+03,-2.135663556012821651e+00,-2.097182612987730010e+00,-2.071817329035579025e+00,1.312546760328685025e+01,1.407575452852129594e+01,2.418483185133457614e+00,2.347219755179038359e+00,2.308776392034418201e+00,1.978386321626413391e+01,3.355541544472776394e+01
6.605000000000000000e+04,-2.537256997971544479e+03,-2.131713309214877228e+00,-2.107882049204522712e+00,-2.064931782798133497e+00,1.312550228009429709e+01,1.407585841532595516e+01,2.411994209368717446e+00,2.365418819412350437e+00,2.297060455802548695e+00,1.978430859841334311e+01,3.355990160537252365e+01
6.610000000000000000e+04,-2.537303757943835990e+03,-2.125033195215430659e+00,-2.118724960933475288e+00,-2.060693259515524289e+00,1.312553222354380722e+01,1.407594044988700155e+01,2.400472907987254434e+00,2.384338992063483431e+00,2.289673035699941739e+00,1.978475062726693068e+01,3.356437178150578404e+01
6.615000000000000000e+04,-2.537350319273164132e+03,-2.116374741047892805e+00,-2.128332076099300973e+00,-2.059771653996240737e+00,1.312556143959840149e+01,1.407601057165910063e+01,2.384633622898072236e+00,2.402156731530657563e+00,2.287742678346945890e+00,1.978519128371884506e+01,3.356883198244556610e+01
6.620000000000000000e+04,-2.537397270407921951e+03,-2.105533981915530983e+00,-2.135825294461987323e+00,-2.063244392067183686e+00,1.312559304130466309e+01,1.407610011412720041e+01,2.365383532538000377e+00,2.417165570148787967e+00,2.292066784818462377e+00,1.978563244676358934e+01,3.357329075637756688e+01
6.625000000000000000e+04,-2.537445012252052038e+03,-2.092886044230759079e+00,-2.141514157896923010e+00,-2.070319138222114663e+00,1.312562957260633389e+01,1.407621889412503435e+01,2.344175062458272230e+00,2.428073272190008680e+00,2.302445120344696505e+00,1.978607536005325684e+01,3.357775234271375098e+01
6.630000000000000000e+04,-2.537492966571524448e+03,-2.080415274340870813e+00,-2.144567455740117090e+00,-2.079702691716879936e+00,1.312566751064492721e+01,1.407633969422228759e+01,2.323155092757676510e+00,2.433569728954246170e+00,2.317997676421428732e+00,1.978651812806191046e+01,3.358220933019486409e+01
6.635000000000000000e+04,-2.537540155826473892e+03,-2.069383748304768122e+00,-2.144053994418349873e+00,-2.091138572042025245e+00,1.312570180486912541e+01,1.407644554326025954e+01,2.304375615502893826e+00,2.432714155668233680e+00,2.337634904040690298e+00,1.978695817561106907e+01,3.358665305482284680e+01
6.640000000000000000e+04,-2.537586502503875636e+03,-2.060749068116538574e+00,-2.140292515395505024e+00,-2.103447918779012049e+00,1.312573214032757996e+01,1.407652673201174842e+01,2.289714058691903809e+00,2.425393735059847788e+00,2.359625609990041895e+00,1.978739517808568849e+01,3.359108154757890929e+01
6.645000000000000000e+04,-2.537632479637275082e+03,-2.056229538880575802e+00,-2.132975176351312729e+00,-2.115307005304942756e+00,1.312576063977855512e+01,1.407659515415367757e+01,2.280937949376715679e+00,2.411892905193156800e+00,2.381950057627642447e+00,1.978783033686520554e+01,3.359549896289800586e+01
6.650000000000000000e+04,-2.537678901131719613e+03,-2.056048733188918565e+00,-2.121904407891211708e+00,-2.126697699581304501e+00,1.312579214787214710e+01,1.407668534327522103e+01,2.278953316271805640e+00,2.393087023671755187e+00,2.402826776950418797e+00,1.978826628190420323e+01,3.359991449302553690e+01
6.655000000000000000e+04,-2.537726098831346008e+03,-2.059309722972942236e+00,-2.108705568354068749e+00,-2.136732219969275093e+00,1.312582827893891846e+01,1.407679891911324965e+01,2.283811954872827954e+00,2.370808140708037914e+00,2.420319613356509247e+00,1.978870381517182508e+01,3.360433080987542098e+01
6.660000000000000000e+04,-2.537773438747533874e+03,-2.066048906891567061e+00,-2.094839929890206509e+00,-2.143844732111482188e+00,1.312586542594290862e+01,1.407691800194789167e+01,2.295211922480403288e+00,2.347197171980146546e+00,2.432565895586917382e+00,1.978914109108379193e+01,3.360874057458276809e+01
6.665000000000000000e+04,-2.537820155672572128e+03,-2.075606878778436304e+00,-2.081282781242035362e+00,-2.147740620225014663e+00,1.312589990812506002e+01,1.407702549503841105e+01,2.312114103942395360e+00,2.324411529546611455e+00,2.438453444209458976e+00,1.978957610975439962e+01,3.361313632403819440e+01
6.670000000000000000e+04,-2.537865966296787519e+03,-2.086595272746065710e+00,-2.070107706642503320e+00,-2.147831173791709958e+00,1.312592975921374716e+01,1.407710405778566631e+01,2.332828874611740932e+00,2.304840103251958539e+00,2.437317289788312191e+00,1.979000778528872573e+01,3.361751453621857877e+01
6.675000000000000000e+04,-2.537911413353787339e+03,-2.098920929494893617e+00,-2.062507249113544994e+00,-2.143145336214305363e+00,1.312595804044135761e+01,1.407717328286507552e+01,2.355668299117178677e+00,2.290348496097010411e+00,2.429022736683758676e+00,1.979043776100345653e+01,3.362188002343143012e+01
6.680000000000000000e+04,-2.537957295370305474e+03,-2.112045499026192541e+00,-2.058090286962560356e+00,-2.134561278845963805e+00,1.312598930912172435e+01,1.407726195133137992e+01,2.378663328792304910e+00,2.281941587561175044e+00,2.414517365415697281e+00,1.979086847444675712e+01,3.362624266354836067e+01
6.685000000000000000e+04,-2.538003873327375914e+03,-2.124142483027057882e+00,-2.057218299586444310e+00,-2.123439486824788336e+00,1.312602450215536187e+01,1.407737047706811850e+01,2.399510693283085416e+00,2.280268955363733419e+00,2.395418790230712691e+00,1.979130043343587175e+01,3.363060441098563302e+01
6.690000000000000000e+04,-2.538050671773909016e+03,-2.134341250338066764e+00,-2.060010912115758597e+00,-2.110447900483719330e+00,1.312606141684274697e+01,1.407749066654720771e+01,2.416380566342370528e+00,2.285324671309517441e+00,2.373534487884745747e+00,1.979173245612178178e+01,3.363496018603827764e+01
6.695000000000000000e+04,-2.538096816795476570e+03,-2.141887239145772170e+00,-2.065407845275640586e+00,-2.097394816003648632e+00,1.312609529341963110e+01,1.407759700779188705e+01,2.427843733934143877e+00,2.296247539760038592e+00,2.351152829461218730e+00,1.979216201845098055e+01,3.363930306142147231e+01
6.700000000000000000e+04,-2.538142103179680362e+03,-2.145211674365421040e+00,-2.073356908316687619e+00,-2.086044833129402143e+00,1.312612475394255007e+01,1.407767363993124476e+01,2.432785349714131407e+00,2.311961400554999990e+00,2.330512476347820883e+00,1.979258830173728612e+01,3.364362896154649007e+01
6.705000000000000000e+04,-2.538187024697227116e+03,-2.144228475973723125e+00,-2.083938619305352180e+00,-2.076476968071638396e+00,1.312615288463077867e+01,1.407774448078072638e+01,2.431060280469312218e+00,2.331076387676775497e+00,2.313175442240618995e+00,1.979301297513108793e+01,3.364794423074996388e+01
6.710000000000000000e+04,-2.538232277888653243e+03,-2.139902088478081055e+00,-2.095680026874758184e+00,-2.069180357973233075e+00,1.312618313419217486e+01,1.407782923645867434e+01,2.423371447532642886e+00,2.351594534222061217e+00,2.300428537499745740e+00,1.979343792716857209e+01,3.365225781406477523e+01
6.715000000000000000e+04,-2.538278298902429015e+03,-2.132464997902344006e+00,-2.107509604751505616e+00,-2.064904641693648735e+00,1.312621781785486696e+01,1.407793551896958917e+01,2.410718044262574189e+00,2.371600521530849548e+00,2.293157476716638055e+00,1.979386431598040019e+01,3.365657180403731985e+01
6.720000000000000000e+04,-2.538324471166242802e+03,-2.123039713754019786e+00,-2.118747474415148435e+00,-2.063081799236287761e+00,1.312625390632632438e+01,1.407805635170738512e+01,2.394673896513134892e+00,2.389438784388598691e+00,2.291403179693512371e+00,1.979429063356905516e+01,3.366088272875318665e+01
6.725000000000000000e+04,-2.538370036671081380e+03,-2.113407811233315670e+00,-2.127605654103935429e+00,-2.063763069928796767e+00,1.312628696939839301e+01,1.407815906624414026e+01,2.377136611729699478e+00,2.403476767782680934e+00,2.294912263018461296e+00,1.979471446352587805e+01,3.366518238717421951e+01
6.730000000000000000e+04,-2.538414838286975282e+03,-2.103837701427894835e+00,-2.133164714613715596e+00,-2.067699102204621386e+00,1.312631637609831436e+01,1.407823621858714169e+01,2.359602264757085344e+00,2.412734777923876361e+00,2.303205040239030943e+00,1.979513538686126850e+01,3.366946686869187744e+01
6.735000000000000000e+04,-2.538459131455565512e+03,-2.094611027974987216e+00,-2.135944933407040836e+00,-2.074162322285273863e+00,1.312634356273826519e+01,1.407830724317163096e+01,2.343388682059604822e+00,2.417083057501327126e+00,2.315118383641326716e+00,1.979555432395115133e+01,3.367374245028758395e+01
6.740000000000000000e+04,-2.538503843860863981e+03,-2.086748218488915896e+00,-2.135843099983493865e+00,-2.082256610663124619e+00,1.312637323488064389e+01,1.407838793331455385e+01,2.329748737748480902e+00,2.416663994711171881e+00,2.329261403694055321e+00,1.979597366366134636e+01,3.367801608326631424e+01
6.745000000000000000e+04,-2.538549272419088538e+03,-2.080112790271831713e+00,-2.133171226171539203e+00,-2.091664238971135514e+00,1.312640725717431245e+01,1.407849451286434039e+01,2.319293112105007548e+00,2.412106358745011558e+00,2.344351127681763014e+00,1.979639445750094140e+01,3.368229070493260480e+01
6.750000000000000000e+04,-2.538594777363136473e+03,-2.074723838155411393e+00,-2.129315996307769687e+00,-2.100905853963201508e+00,1.312644208621119191e+01,1.407861312768485895e+01,2.312338678011477633e+00,2.404541662327425389e+00,2.358910261532144226e+00,1.979681493248230240e+01,3.368656270732665092e+01
6.755000000000000000e+04,-2.538639885466936448e+03,-2.071714906658511435e+00,-2.124509422750461507e+00,-2.108642342123404401e+00,1.312647510312951482e+01,1.407871275243439513e+01,2.309167479066682738e+00,2.394921550894096196e+00,2.371714236376841090e+00,1.979723348164587193e+01,3.369082266839897244e+01
6.760000000000000000e+04,-2.538684101497409756e+03,-2.071130630740868561e+00,-2.118595508369632174e+00,-2.115046971172955370e+00,1.312650385059835045e+01,1.407879204851133537e+01,2.309501237328760226e+00,2.384076103661995738e+00,2.382236127511035750e+00,1.979764895252803925e+01,3.369506761788559857e+01
6.765000000000000000e+04,-2.538727839029591905e+03,-2.072477745978914765e+00,-2.112415757458814269e+00,-2.119907659492604957e+00,1.312653036091343139e+01,1.407886112395445188e+01,2.312720570204759962e+00,2.372991515372093740e+00,2.390149567124127294e+00,1.979806241475248996e+01,3.369930240798019838e+01
6.770000000000000000e+04,-2.538772073592307152e+03,-2.075965787427439313e+00,-2.105963601947903108e+00,-2.122986948569459908e+00,1.312655990795057193e+01,1.407894003248866355e+01,2.318268149220177765e+00,2.362267224960859391e+00,2.395405096123272237e+00,1.979847653968392862e+01,3.370353319557024463e+01
6.775000000000000000e+04,-2.538816801199702240e+03,-2.080741730438301129e+00,-2.098980895087545928e+00,-2.125283944521557444e+00,1.312659257208375863e+01,1.407904665240315367e+01,2.325291207296463547e+00,2.352252586462153516e+00,2.398468401637342318e+00,1.979889162055488327e+01,3.370776425082958383e+01
6.780000000000000000e+04,-2.538861800769832371e+03,-2.085456648016773329e+00,-2.092608328830591002e+00,-2.126960064359368019e+00,1.312662705035585375e+01,1.407916056800488391e+01,2.332898530208169952e+00,2.343472758037103088e+00,2.399684802551553808e+00,1.979930679756015266e+01,3.371199101948952404e+01
6.785000000000000000e+04,-2.538906395048193190e+03,-2.090228827248915788e+00,-2.087394758674224082e+00,-2.127305390130567631e+00,1.312665977144568075e+01,1.407925990301448671e+01,2.340737878934939342e+00,2.336138428332388273e+00,2.399187606643415904e+00,1.979972015477823888e+01,3.371620473762219206e+01
6.790000000000000000e+04,-2.538949998578074883e+03,-2.095100474333842389e+00,-2.083041905544093630e+00,-2.126701945901451118e+00,1.312668761317640787e+01,1.407934054670216106e+01,2.348621469736719813e+00,2.330111876599659571e+00,2.397340746263471711e+00,1.980013020505044352e+01,3.372040325893824075e+01
6.795000000000000000e+04,-2.538993339697474767e+03,-2.099620325187877778e+00,-2.080131478878783913e+00,-2.125118847881389605e+00,1.312671439776212701e+01,1.407940687140852809e+01,2.356387250486101426e+00,2.325438056492022287e+00,2.394294413962229306e+00,1.980053873456869695e+01,3.372458991077045454e+01
6.800000000000000000e+04,-2.539036949621294298e+03,-2.104555805353973241e+00,-2.078611911145661573e+00,-2.121791158643834052e+00,1.312674301350658546e+01,1.407948621628176333e+01,2.364283658937521793e+00,2.321992369966186409e+00,2.389913566460526884e+00,1.980094745398050904e+01,3.372877182000667773e+01
6.805000000000000000e+04,-2.539081079981202947e+03,-2.110318028008975055e+00,-2.077400427432292584e+00,-2.117349344057084526e+00,1.312677487946011290e+01,1.407959031255205495e+01,2.372469258197185127e+00,2.319469396379582715e+00,2.384324489701019179e+00,1.980135716827632564e+01,3.373295377105090154e+01
6.810000000000000000e+04,-2.539125633901894616e+03,-2.115949770537771002e+00,-2.076634573684192464e+00,-2.112491116022082061e+00,1.312680939348818576e+01,1.407969998672376910e+01,2.380660961867496095e+00,2.318011730888398070e+00,2.377630134274846707e+00,1.980176736574147611e+01,3.373713068822983274e+01
6.815000000000000000e+04,-2.539169590275840619e+03,-2.121268491384688204e+00,-2.076834539498698451e+00,-2.106874061185262992e+00,1.312684109975573499e+01,1.407980109005255898e+01,2.388654376735283691e+00,2.318004271466539645e+00,2.369649378021061459e+00,1.980217539244788938e+01,3.374129560790408533e+01
6.820000000000000000e+04,-2.539212776400939219e+03,-2.126137597230312259e+00,-2.077766881588797077e+00,-2.101003295174786345e+00,1.312686912748005419e+01,1.407988074747106388e+01,2.396083203344878676e+00,2.319741659045322812e+00,2.360493974623712798e+00,1.980258064004580731e+01,3.374544593097878931e+01
6.825000000000000000e+04,-2.539255653416589212e+03,-2.129347810572849831e+00,-2.080186161784015830e+00,-2.095370043156562723e+00,1.312689579945676144e+01,1.407994576339729242e+01,2.402164957569944637e+00,2.323792033601334239e+00,2.350397236742711282e+00,1.980298428586943515e+01,3.374958423744490688e+01
6.830000000000000000e+04,-2.539298635210666362e+03,-2.130770106909917860e+00,-2.085016514692195511e+00,-2.089211471888634986e+00,1.312692346275669308e+01,1.408002564483752117e+01,2.406294261656306332e+00,2.330676269335236306e+00,2.339451507690315069e+00,1.980338780506784957e+01,3.375371889660144831e+01
6.835000000000000000e+04,-2.539342349287806428e+03,-2.130918985752602079e+00,-2.091560446867876344e+00,-2.082627248191520231e+00,1.312695552240211505e+01,1.408012503787501046e+01,2.408003180631176576e+00,2.340290195623188740e+00,2.328199172711717502e+00,1.980379280207980131e+01,3.375785375775087971e+01
6.840000000000000000e+04,-2.539386330471458223e+03,-2.129199054469717911e+00,-2.099327919189052594e+00,-2.076571600612515223e+00,1.312698930543638021e+01,1.408023337744527659e+01,2.406587351158337551e+00,2.352315041348923330e+00,2.317624338181964117e+00,1.980419797810841942e+01,3.376198426219869475e+01
6.845000000000000000e+04,-2.539429779695049092e+03,-2.125592665217486132e+00,-2.108218106843760431e+00,-2.071213314396754601e+00,1.312702073205279518e+01,1.408033572455785176e+01,2.401640639167499369e+00,2.366235166718908101e+00,2.308659731558668771e+00,1.980460123654784965e+01,3.376610459226716188e+01
6.850000000000000000e+04,-2.539472616020518672e+03,-2.120686471716200394e+00,-2.116880010331677830e+00,-2.067372540034371653e+00,1.312704925202341499e+01,1.408041293366601465e+01,2.393150029756059727e+00,2.380922242928986243e+00,2.302468245099598132e+00,1.980500206126173524e+01,3.377021063983329441e+01
6.855000000000000000e+04,-2.539514926752461633e+03,-2.113897920949753928e+00,-2.124456850018721088e+00,-2.066572961286820664e+00,1.312707522906309343e+01,1.408047878719319712e+01,2.381118591758716541e+00,2.395158100990718353e+00,2.300295774668434934e+00,1.980540083604830670e+01,3.377430532643209204e+01
6.860000000000000000e+04,-2.539557466815778753e+03,-2.105043384540722151e+00,-2.131134374815619292e+00,-2.068854813966177097e+00,1.312710298724880609e+01,1.408055734354470268e+01,2.366002803769444274e+00,2.407865673210899615e+00,2.302772483391738678e+00,1.980579980235462045e+01,3.377839695932875941e+01
6.865000000000000000e+04,-2.539600708407160255e+03,-2.095149592346349454e+00,-2.136118562529658149e+00,-2.073851657408444904e+00,1.312713481423571515e+01,1.408065250062172424e+01,2.348950219650418170e+00,2.417693293816709943e+00,2.310062266999668878e+00,1.980620010583484358e+01,3.378248813574822407e+01
6.870000000000000000e+04,-2.539644107542216716e+03,-2.084698742087566004e+00,-2.138726491184319567e+00,-2.081703854663511599e+00,1.312716786166944338e+01,1.408076168940570483e+01,2.331261413985102671e+00,2.423439711385141138e+00,2.322043324742189441e+00,1.980660042105258611e+01,3.378657563935571773e+01
6.875000000000000000e+04,-2.539687184476052153e+03,-2.074526240065089677e+00,-2.139197950293223904e+00,-2.091334723760859493e+00,1.312719972674148394e+01,1.408086265370736889e+01,2.314540026233778747e+00,2.424368138699575681e+00,2.337846062442384465e+00,1.980699930394688479e+01,3.379065333209425148e+01
6.880000000000000000e+04,-2.539729534985496230e+03,-2.066574580674629846e+00,-2.136839630267615142e+00,-2.101546577646741909e+00,1.312722789823186176e+01,1.408093831192461742e+01,2.300712208818566751e+00,2.419865862405059520e+00,2.356178608366589433e+00,1.980739543048453655e+01,3.379471607324487792e+01
6.885000000000000000e+04,-2.539771359848617976e+03,-2.061694282882319040e+00,-2.130949071706264686e+00,-2.112323308346125472e+00,1.312725372175156124e+01,1.408100569017800119e+01,2.291285408047472494e+00,2.409753280254272934e+00,2.375754298615026183e+00,1.980778959436137754e+01,3.379876761376871741e+01
6.890000000000000000e+04,-2.539813487081591120e+03,-2.059942034171248881e+00,-2.122252334742475988e+00,-2.122860195129056660e+00,1.312728161771556046e+01,1.408108091987712207e+01,2.287261422357069751e+00,2.394718906685565418e+00,2.394876892380371824e+00,1.980818402091897568e+01,3.380281491135749405e+01
6.895000000000000000e+04,-2.539856146868439282e+03,-2.061971214139076913e+00,-2.111235732147951349e+00,-2.131936647369821358e+00,1.312731257922719053e+01,1.408117435928127392e+01,2.289368596403759337e+00,2.375859065930941760e+00,2.411695879946887278e+00,1.980857936084358073e+01,3.380686044919490740e+01
6.900000000000000000e+04,-2.539899079668437935e+03,-2.067376219859773823e+00,-2.098426580409769926e+00,-2.139366480950237737e+00,1.312734560497451319e+01,1.408128382069345008e+01,2.297558512011947496e+00,2.354680455205773182e+00,2.424727918668421633e+00,1.980897507436256788e+01,3.381090232182653210e+01
6.905000000000000000e+04,-2.539941702610827633e+03,-2.074996224116100407e+00,-2.085802333658284713e+00,-2.144288340291194750e+00,1.312737729098579464e+01,1.408138137593404871e+01,2.311077284061767489e+00,2.333328148646659272e+00,2.432568951366054666e+00,1.980936927222504096e+01,3.381493333319048844e+01
6.910000000000000000e+04,-2.539983546319444940e+03,-2.084819095550987100e+00,-2.074875607389317977e+00,-2.145310415400675019e+00,1.312740507309570503e+01,1.408145770035602595e+01,2.328992869677443789e+00,2.313907438549814621e+00,2.434081684167310300e+00,1.980976066597980534e+01,3.381894889660878079e+01
6.915000000000000000e+04,-2.540024961402330973e+03,-2.096416765612211019e+00,-2.066109610637494765e+00,-2.142480235673819511e+00,1.312743113197525524e+01,1.408152534369613740e+01,2.349872251266148293e+00,2.298130271417875736e+00,2.429014498119971055e+00,1.981015035749529929e+01,3.382295306020289161e+01
6.920000000000000000e+04,-2.540066566723247433e+03,-2.108437732035408185e+00,-2.060592742468692506e+00,-2.136054112416080120e+00,1.312745840111395346e+01,1.408159724713122252e+01,2.371757983714722684e+00,2.287588563139880016e+00,2.417732631844579760e+00,1.981053992024833832e+01,3.382695151146399581e+01
6.925000000000000000e+04,-2.540108710485647862e+03,-2.120384764945628220e+00,-2.058772560107192895e+00,-2.126032153934137359e+00,1.312748900256348072e+01,1.408169097325560948e+01,2.392795715703126547e+00,2.283261531281252754e+00,2.401093082111999344e+00,1.981093053708094942e+01,3.383094813172206727e+01
6.930000000000000000e+04,-2.540151160726759827e+03,-2.131402790000513026e+00,-2.059892901152798217e+00,-2.113910630506607546e+00,1.312752177627487704e+01,1.408179812418359766e+01,2.411084317422373058e+00,2.285310327769517258e+00,2.380797252105450568e+00,1.981132155738782075e+01,3.383494150759336350e+01
6.935000000000000000e+04,-2.540193267103896233e+03,-2.139620385922638590e+00,-2.064094436070748273e+00,-2.101421513936811092e+00,1.312755287591670239e+01,1.408189300951250011e+01,2.424690988464984098e+00,2.293580574529874738e+00,2.358932706816124991e+00,1.981171093307067821e+01,3.383892417082668658e+01
6.940000000000000000e+04,-2.540234675817609059e+03,-2.144308861726475168e+00,-2.071543516955657527e+00,-2.089210738851364546e+00,1.312758075797664503e+01,1.408197136496918311e+01,2.432388199221090286e+00,2.307408269521354693e+00,2.337418977160841571e+00,1.981209783371462407e+01,3.384289308904912019e+01
6.945000000000000000e+04,-2.540275603858618069e+03,-2.145355290624789468e+00,-2.081196318244775689e+00,-2.078501185555359232e+00,1.312760639779608951e+01,1.408203733291759363e+01,2.433617908639186478e+00,2.325363258295140678e+00,2.318267279283583449e+00,1.981248276919168561e+01,3.384685158908960290e+01
6.950000000000000000e+04,-2.540316707880280319e+03,-2.142160001562606109e+00,-2.092548519206637536e+00,-2.070434167247891200e+00,1.312763320800378786e+01,1.408210785811084698e+01,2.428279578455941223e+00,2.345825119023604355e+00,2.303210871729848286e+00,1.981286753793711242e+01,3.385080512647935791e+01
6.955000000000000000e+04,-2.540358340223855521e+03,-2.135400913567562675e+00,-2.105099671301838615e+00,-2.064740296933281094e+00,1.312766344858426848e+01,1.408220151527044450e+01,2.417156759780250130e+00,2.367000155556855390e+00,2.293229572296100027e+00,1.981325337488334526e+01,3.385475900656699366e+01
6.960000000000000000e+04,-2.540400237359348012e+03,-2.126616880733045889e+00,-2.116971596332315020e+00,-2.061673981246817444e+00,1.312769536877254239e+01,1.408230433672692961e+01,2.401722898928802419e+00,2.386739950214276540e+00,2.288968354435191088e+00,1.981363934165723606e+01,3.385871105114101454e+01
6.965000000000000000e+04,-2.540441878305698083e+03,-2.116361954805349388e+00,-2.126837845372521851e+00,-2.062008422965594168e+00,1.312772625521085423e+01,1.408239895396492791e+01,2.383509898521753989e+00,2.403236318435358676e+00,2.290704118724803617e+00,1.981402394349654728e+01,3.386265436436212184e+01
6.970000000000000000e+04,-2.540482783266705610e+03,-2.105537365113788084e+00,-2.134276276745540546e+00,-2.065312893775935077e+00,1.312775367750974986e+01,1.408247841875502004e+01,2.364281112156814135e+00,2.415269966397704859e+00,2.297909846892291164e+00,1.981440594807106237e+01,3.386658630520355473e+01
6.975000000000000000e+04,-2.540523223456084452e+03,-2.095519114391598325e+00,-2.138300715304161326e+00,-2.071306500257927841e+00,1.312777877516593605e+01,1.408254201847512910e+01,2.345889984084302604e+00,2.421928872277348432e+00,2.309678993829068272e+00,1.981478589764747156e+01,3.387050834607217809e+01
6.980000000000000000e+04,-2.540563845574759853e+03,-2.086405061128186134e+00,-2.138754309386395214e+00,-2.080051276197348642e+00,1.312780530921509659e+01,1.408261290973395852e+01,2.329676275018146558e+00,2.423023024958295579e+00,2.324865268256253170e+00,1.981516578589169342e+01,3.387442620906470125e+01
6.985000000000000000e+04,-2.540604882726398500e+03,-2.078411109691997716e+00,-2.136708089495675811e+00,-2.090182209691247905e+00,1.312783449806098979e+01,1.408270415598330949e+01,2.316708751688449919e+00,2.419144549763676100e+00,2.341780072701695303e+00,1.981554636515680912e+01,3.387834479947429855e+01
6.990000000000000000e+04,-2.540646284556710725e+03,-2.072639341439217464e+00,-2.132453538482199651e+00,-2.100246461791881014e+00,1.312786588083247175e+01,1.408280325597049121e+01,2.307930958352061079e+00,2.411063093390052536e+00,2.358688755131751691e+00,1.981592728268876868e+01,3.388226073266269367e+01
6.995000000000000000e+04,-2.540687411536770924e+03,-2.069214735615250600e+00,-2.126313412757702359e+00,-2.109749711326863952e+00,1.312789627781291912e+01,1.408289926277090665e+01,2.303626043354021213e+00,2.399819990420844373e+00,2.374254238029580133e+00,1.981630691819611201e+01,3.388616803463118998e+01
7.000000000000000000e+04,-2.540727789804178883e+03,-2.068117533938205188e+00,-2.119467438070294918e+00,-2.117618577840441052e+00,1.312792294622138556e+01,1.408297759673376603e+01,2.303673653970772506e+00,2.386791078205407590e+00,2.387246860741775834e+00,1.981668385107612096e+01,3.389006302673037396e+01
7.005000000000000000e+04,-2.540767811375389556e+03,-2.070024039752293987e+00,-2.112089376183677647e+00,-2.123091035567111984e+00,1.312794800001229412e+01,1.408304013085930961e+01,2.307794094699420651e+00,2.373092126133395041e+00,2.396861718697793187e+00,1.981705906566345021e+01,3.389394612826495035e+01
7.010000000000000000e+04,-2.540807857684840201e+03,-2.074367642232437081e+00,-2.104062653518150139e+00,-2.126840246642963450e+00,1.312797367838583007e+01,1.408311149351106728e+01,2.315137227503452966e+00,2.359643961476282747e+00,2.403026726322171402e+00,1.981743391095865192e+01,3.389782387429469424e+01
7.015000000000000000e+04,-2.540848364682416104e+03,-2.079904846591207335e+00,-2.096442363027747113e+00,-2.129025705877209074e+00,1.312800211881603829e+01,1.408319856821406368e+01,2.324535749130371975e+00,2.347494835935110657e+00,2.405846971993392813e+00,1.981780947715004615e+01,3.390170019518883748e+01
7.020000000000000000e+04,-2.540889288630293322e+03,-2.086326500328283817e+00,-2.089711525419397198e+00,-2.129365691444221387e+00,1.312803317487155041e+01,1.408329648690270908e+01,2.335054388881134813e+00,2.337304792475977333e+00,2.405565258483544966e+00,1.981818562771889702e+01,3.390557232812590627e+01
7.025000000000000000e+04,-2.540929828459742112e+03,-2.092898746182196845e+00,-2.083874957234216563e+00,-2.128569457014731992e+00,1.312806258028207296e+01,1.408339327457400358e+01,2.345744405618124251e+00,2.329361342950858837e+00,2.402834822235578649e+00,1.981856026556520334e+01,3.390943566968352485e+01
7.030000000000000000e+04,-2.540969804549046785e+03,-2.098639287997889458e+00,-2.079885582351022499e+00,-2.126757269614000911e+00,1.312808923832959529e+01,1.408346929235705858e+01,2.355774213111001103e+00,2.323961827246221468e+00,2.398218021356691931e+00,1.981893262702376290e+01,3.391328569511595248e+01
7.035000000000000000e+04,-2.541009341691355075e+03,-2.103959533795416004e+00,-2.077959110037833401e+00,-2.123342805078292095e+00,1.312811394080133454e+01,1.408353265198409154e+01,2.364887696343064061e+00,2.321014019615462942e+00,2.392081991441354916e+00,1.981930317751730541e+01,3.391712374189642532e+01
7.040000000000000000e+04,-2.541048823368213561e+03,-2.109175590199341865e+00,-2.077244898254446692e+00,-2.118911512226790084e+00,1.312813872882502686e+01,1.408360287208263451e+01,2.373005378018131495e+00,2.320013973636115168e+00,2.385023066035332207e+00,1.981967310751726075e+01,3.392095677684854138e+01
7.045000000000000000e+04,-2.541088910321407639e+03,-2.113774044621977044e+00,-2.077680190410398975e+00,-2.113977282050893525e+00,1.312816708147852118e+01,1.408368629531251770e+01,2.379975422582351730e+00,2.320626386821337039e+00,2.377508366006075402e+00,1.982004408530066186e+01,3.392478811175678288e+01
7.050000000000000000e+04,-2.541129245010458817e+03,-2.118054975444840782e+00,-2.079067438082170316e+00,-2.108328025872781009e+00,1.312819715116905783e+01,1.408378478133625578e+01,2.385948655754096759e+00,2.322512756363504405e+00,2.369691654659972446e+00,1.982041531094720810e+01,3.392861665282161709e+01
7.055000000000000000e+04,-2.541169311981834198e+03,-2.122107235912567447e+00,-2.080567258296038613e+00,-2.102735884395190435e+00,1.312822615530351023e+01,1.408387991379116677e+01,2.391024947661390065e+00,2.325286545640478764e+00,2.361861307430117574e+00,1.982078526709391753e+01,3.393243786668251971e+01
7.060000000000000000e+04,-2.541208904887633253e+03,-2.124949443412914807e+00,-2.082533121951953614e+00,-2.097852695715440419e+00,1.312825293571555818e+01,1.408395445780053024e+01,2.394982847792575864e+00,2.329001215556630200e+00,2.354197603510632675e+00,1.982115320649738521e+01,3.393624662169285244e+01
7.065000000000000000e+04,-2.541247882736834072e+03,-2.126511286468534934e+00,-2.085696987520124779e+00,-2.093101280760496063e+00,1.312827679252245794e+01,1.408401927905952000e+01,2.397756975431239557e+00,2.333931342132319564e+00,2.346519244701280371e+00,1.982151896278035608e+01,3.394004507930771553e+01
7.070000000000000000e+04,-2.541286966743005451e+03,-2.127130623927381503e+00,-2.089765058840264089e+00,-2.088489353178746288e+00,1.312830159104563954e+01,1.408408666237075479e+01,2.399283336226047947e+00,2.340134144824964846e+00,2.338847053967976208e+00,1.982188444057867116e+01,3.394383893653868256e+01
7.075000000000000000e+04,-2.541326556652682939e+03,-2.126259493653151367e+00,-2.094892990592989168e+00,-2.084309055132583133e+00,1.312832940336260990e+01,1.408416854636145743e+01,2.399183711992240120e+00,2.347764371393588512e+00,2.331376373071294417e+00,1.982225077641424704e+01,3.394763125399858694e+01
7.080000000000000000e+04,-2.541366334918090615e+03,-2.124086632441250178e+00,-2.101363687618504894e+00,-2.080044548956667239e+00,1.312835863916551737e+01,1.408426700136942245e+01,2.397207562043333073e+00,2.356907940498040865e+00,2.324252810227422028e+00,1.982261728136514733e+01,3.395142185417245173e+01
7.085000000000000000e+04,-2.541406054002580731e+03,-2.121240231073183491e+00,-2.108176659430881728e+00,-2.076037826607760373e+00,1.312838793884190913e+01,1.408435893564154462e+01,2.393217705850797294e+00,2.367154465810505481e+00,2.318013636780981823e+00,1.982298302911126342e+01,3.395520499551422233e+01
7.090000000000000000e+04,-2.541445150781960365e+03,-2.117199458349903640e+00,-2.114718359891988531e+00,-2.073448849054257082e+00,1.312841419113540908e+01,1.408443407591910734e+01,2.386846252482263342e+00,2.378002220270068801e+00,2.313540841542357285e+00,1.982334650162545131e+01,3.395897579808071498e+01
7.095000000000000000e+04,-2.541483703962974687e+03,-2.111753533914148218e+00,-2.121079658650533606e+00,-2.072520091474221893e+00,1.312843795504176825e+01,1.408449924676489218e+01,2.377955665756285697e+00,2.388935038522641552e+00,2.311524318065139916e+00,1.982370800604522998e+01,3.396273632573475965e+01
7.100000000000000000e+04,-2.541522413514409436e+03,-2.105344768420602364e+00,-2.126459542718365014e+00,-2.073603361695795400e+00,1.312846285896876353e+01,1.408456391737724189e+01,2.366805188425186390e+00,2.399032731392910733e+00,2.312626414008177811e+00,1.982406932920192588e+01,3.396649074777629096e+01
7.105000000000000000e+04,-2.541561444308467344e+03,-2.097652169509890641e+00,-2.130414424495564507e+00,-2.077417152960608249e+00,1.312848980506714192e+01,1.408464599655584415e+01,2.353732380390841428e+00,2.407367025577054065e+00,2.317422906399272620e+00,1.982443115065465378e+01,3.397024299854877682e+01
7.110000000000000000e+04,-2.541600829930107466e+03,-2.088895749634655186e+00,-2.133288371228019287e+00,-2.083344578520247126e+00,1.312851914706719114e+01,1.408474215396568496e+01,2.339503884903572750e+00,2.413179625267348083e+00,2.325883839932520569e+00,1.982479355878428606e+01,3.397399290082776702e+01
7.115000000000000000e+04,-2.541640126629621591e+03,-2.080496747551589642e+00,-2.134392180920997806e+00,-2.090584904649374742e+00,1.312854827970184601e+01,1.408483168811723907e+01,2.325452845731620144e+00,2.415521146188955193e+00,2.337606717709872051e+00,1.982515513592336376e+01,3.397773417615542968e+01
7.120000000000000000e+04,-2.541678751773814838e+03,-2.073215086398912277e+00,-2.132990311655240667e+00,-2.099195187643144944e+00,1.312857418261005904e+01,1.408490865002501025e+01,2.312881611325429798e+00,2.413618866512642569e+00,2.352086574034526922e+00,1.982551440926117792e+01,3.398146309621055394e+01
7.125000000000000000e+04,-2.541716983434224403e+03,-2.067647629292425293e+00,-2.129321277872392226e+00,-2.108411895946221470e+00,1.312859838887830932e+01,1.408497241665477873e+01,2.303083908854635542e+00,2.407244428593092511e+00,2.368281784910114762e+00,1.982587202904457868e+01,3.398518085295607705e+01
7.130000000000000000e+04,-2.541755210060141508e+03,-2.065056882674700667e+00,-2.123051594514054674e+00,-2.117313414441670094e+00,1.312862276282107388e+01,1.408503598498614018e+01,2.297391791109330672e+00,2.396402143523049144e+00,2.384862079984238381e+00,1.982622906207817337e+01,3.398889125202512673e+01
7.135000000000000000e+04,-2.541793780247838640e+03,-2.065583448030083868e+00,-2.113976647807231046e+00,-2.125953001772562967e+00,1.312864946451092862e+01,1.408511793602803941e+01,2.296589348250391183e+00,2.381540356946597825e+00,2.400587732639784644e+00,1.982658670712333659e+01,3.399259939225380833e+01
7.140000000000000000e+04,-2.541832773173290207e+03,-2.068613783853827659e+00,-2.103354062832475613e+00,-2.133579345354821299e+00,1.312867881985139995e+01,1.408521019287585396e+01,2.300898729936165843e+00,2.363899584323932768e+00,2.413961752359195412e+00,1.982694502291067806e+01,3.399630446091356362e+01
7.145000000000000000e+04,-2.541871572078756799e+03,-2.074366275042968333e+00,-2.092249525573850022e+00,-2.138885057342061913e+00,1.312870737657506659e+01,1.408529946930009302e+01,2.310342127282680291e+00,2.344992079508258609e+00,2.423442325790483132e+00,1.982730229326244853e+01,3.400000096503156755e+01
7.150000000000000000e+04,-2.541909832891321003e+03,-2.082492047065116036e+00,-2.081361218109766487e+00,-2.141584040805853295e+00,1.312873354772482770e+01,1.408537735464912899e+01,2.324353629389869447e+00,2.326441365976730680e+00,2.427990435782950485e+00,1.982765762286648936e+01,3.400368595563488583e+01
7.155000000000000000e+04,-2.541947660271604036e+03,-2.092002797016255577e+00,-2.072266804324004674e+00,-2.141132491394150961e+00,1.312875760855566298e+01,1.408543912787566299e+01,2.341790107061696879e+00,2.310146872321982681e+00,2.426868029899014179e+00,1.982801110422781221e+01,3.400735946359051809e+01
7.160000000000000000e+04,-2.541985410097668591e+03,-2.102831949139252643e+00,-2.065895137768450240e+00,-2.136727332846221294e+00,1.312878156951353326e+01,1.408550318243383082e+01,2.361400943068131753e+00,2.297715232299708976e+00,2.419738026749222115e+00,1.982836389531937371e+01,3.401102608176282160e+01
7.165000000000000000e+04,-2.542023577949304581e+03,-2.114427600174558108e+00,-2.062062898799077448e+00,-2.129049762742289964e+00,1.312880829649870762e+01,1.408558305804499788e+01,2.381567718255100718e+00,2.290190517498988498e+00,2.407156023354944274e+00,1.982871745486590598e+01,3.401469109243775790e+01
7.170000000000000000e+04,-2.542062082291915431e+03,-2.125188242532784599e+00,-2.061276593978887739e+00,-2.119107853523813478e+00,1.312883702142763731e+01,1.408567206266777738e+01,2.400291024846342047e+00,2.288414393101033895e+00,2.390252049769283627e+00,1.982907140304618565e+01,3.401835320600605428e+01
7.175000000000000000e+04,-2.542100450093130803e+03,-2.134295420069697524e+00,-2.063839287811034762e+00,-2.107409102843307291e+00,1.312886544756171858e+01,1.408576253383195898e+01,2.415849668846979270e+00,2.292704696104839623e+00,2.370424971861060826e+00,1.982942455512460356e+01,3.402200834002074714e+01
7.180000000000000000e+04,-2.542138324476302387e+03,-2.140991179964903957e+00,-2.069068219311905210e+00,-2.095412115855888047e+00,1.312889160344533224e+01,1.408583934085448774e+01,2.426763955575171661e+00,2.302634838372777271e+00,2.349587773599896678e+00,1.982977580246954474e+01,3.402565309743060595e+01
7.185000000000000000e+04,-2.542175706235305370e+03,-2.143901507823388286e+00,-2.076970571812373656e+00,-2.084571056505938547e+00,1.312891526803586828e+01,1.408590021582864971e+01,2.431784997561838857e+00,2.317468375810120218e+00,2.329755705425478940e+00,1.983012504343483329e+01,3.402928688187435569e+01
7.190000000000000000e+04,-2.542213046892308284e+03,-2.142875428954564843e+00,-2.087494452052552241e+00,-2.075126465765363193e+00,1.312893922076590592e+01,1.408596487765371386e+01,2.430474815974300817e+00,2.336040366034580984e+00,2.312543911054607548e+00,1.983047375697400838e+01,3.403291505408101614e+01
7.195000000000000000e+04,-2.542250744698576909e+03,-2.138567053563182441e+00,-2.099256665356952656e+00,-2.067749789188371157e+00,1.312896538771338939e+01,1.408604123890335558e+01,2.423144163980358368e+00,2.356520070450980331e+00,2.299453522347212342e+00,1.983082295845446552e+01,3.403654190052655792e+01
7.200000000000000000e+04,-2.542288786164961948e+03,-2.131121126750449957e+00,-2.111173807587515050e+00,-2.063326454780559427e+00,1.312899367154213692e+01,1.408612910188417366e+01,2.410493275729180596e+00,2.377002700767167021e+00,2.291670735486677213e+00,1.983117260683700778e+01,3.404016641113771158e+01
7.205000000000000000e+04,-2.542326726587184567e+03,-2.121475665476216577e+00,-2.122424991085273493e+00,-2.061689769798026095e+00,1.312902190936033264e+01,1.408621999605620978e+01,2.393856623653139781e+00,2.395670707011451128e+00,2.289662093001228804e+00,1.983152156536595712e+01,3.404378533569595788e+01
7.210000000000000000e+04,-2.542364155809782460e+03,-2.111107685481071972e+00,-2.131351985301331187e+00,-2.063063992302804017e+00,1.312904757360434793e+01,1.408629463218928990e+01,2.375007944305627561e+00,2.410691299806054122e+00,2.293500567627619002e+00,1.983186846152085536e+01,3.404739404089013988e+01
7.215000000000000000e+04,-2.542401136221046727e+03,-2.100425569743338716e+00,-2.137080626106729664e+00,-2.067997021764669263e+00,1.312907118319077959e+01,1.408635628965786957e+01,2.355578081153152148e+00,2.420793832574458460e+00,2.302854234049601878e+00,1.983221354480626886e+01,3.405099222053840435e+01
7.220000000000000000e+04,-2.542438011220429871e+03,-2.090027952112486265e+00,-2.139823978560116302e+00,-2.075692790780899077e+00,1.312909465633814676e+01,1.408642009444828247e+01,2.337220425798007817e+00,2.425446958011788112e+00,2.316606605958743792e+00,1.983255787873558162e+01,3.405458503442292795e+01
7.225000000000000000e+04,-2.542475236182192475e+03,-2.081106827136864901e+00,-2.139314872508032650e+00,-2.085209067968978314e+00,1.312912019578134526e+01,1.408649333533355552e+01,2.321568619721387172e+00,2.424485550786259935e+00,2.333282084886505903e+00,1.983290259368453690e+01,3.405817563941528903e+01
7.230000000000000000e+04,-2.542512817232544421e+03,-2.073895352985271945e+00,-2.135782388942210730e+00,-2.096000839328087118e+00,1.312914810362286389e+01,1.408658152773780792e+01,2.309707057186111356e+00,2.418350721125850811e+00,2.351328836592654348e+00,1.983324786782404558e+01,3.406176408235010911e+01
7.235000000000000000e+04,-2.542550259264152828e+03,-2.068718981416520553e+00,-2.130387178962762196e+00,-2.106543019899708824e+00,1.312917558992200284e+01,1.408667065863039625e+01,2.302367447054085137e+00,2.408106130842360137e+00,2.368936977531095334e+00,1.983359226420533616e+01,3.406534687797444150e+01
7.240000000000000000e+04,-2.542587282352709735e+03,-2.066635778283910430e+00,-2.123445501550651038e+00,-2.115514392147120226e+00,1.312920104472093108e+01,1.408674386879957474e+01,2.300055247317849716e+00,2.394871847820118305e+00,2.384498496401674217e+00,1.983393483399432711e+01,3.406891874888512461e+01
7.245000000000000000e+04,-2.542623809117024393e+03,-2.067600865899804852e+00,-2.115137492528292640e+00,-2.122826169884771019e+00,1.312922428616209736e+01,1.408680691780920391e+01,2.302563866443204432e+00,2.379868308859264925e+00,2.397017224846411665e+00,1.983427554532838144e+01,3.407248014382741985e+01
7.250000000000000000e+04,-2.542660202244538596e+03,-2.071020723102616756e+00,-2.106542359177642432e+00,-2.128045811263244769e+00,1.312924705726050867e+01,1.408686840991898848e+01,2.309184989793924281e+00,2.364558803258920427e+00,2.405753448910348258e+00,1.983461532982950004e+01,3.407603518054163061e+01
7.255000000000000000e+04,-2.542696994029598500e+03,-2.076809434515405783e+00,-2.098085770681646256e+00,-2.130798878699398990e+00,1.312927228482321240e+01,1.408694029567356942e+01,2.319059317677961474e+00,2.350130614741924528e+00,2.410369191872495875e+00,1.983495567106853130e+01,3.407958695896599011e+01
7.260000000000000000e+04,-2.542734036987031232e+03,-2.083989164474459699e+00,-2.089960397192422104e+00,-2.131784407877789889e+00,1.312929929328287670e+01,1.408702821163760532e+01,2.330950964346253151e+00,2.337505141423009469e+00,2.411150451444685761e+00,1.983529634050680457e+01,3.408313663370968527e+01
7.265000000000000000e+04,-2.542771034822572801e+03,-2.091211586039112280e+00,-2.083355331868065985e+00,-2.131153145303004592e+00,1.312932629074684954e+01,1.408711427295173380e+01,2.343508293641298312e+00,2.327603778990224193e+00,2.408521695515318140e+00,1.983563630901915076e+01,3.408668004594890988e+01
7.270000000000000000e+04,-2.542807647179475225e+03,-2.098296500690743027e+00,-2.078810393777467791e+00,-2.128553165646570378e+00,1.312935158013540260e+01,1.408718793864542285e+01,2.355795006009335335e+00,2.320875057743303937e+00,2.402976693452187451e+00,1.983597465486020894e+01,3.409021259883395061e+01
7.275000000000000000e+04,-2.542843677838959593e+03,-2.104948473875825510e+00,-2.076059939452126635e+00,-2.124618276171498454e+00,1.312937409302757530e+01,1.408725137018742402e+01,2.367030564128127512e+00,2.317268677781788355e+00,2.395368920043090100e+00,1.983631092455832956e+01,3.409373511515165944e+01
7.280000000000000000e+04,-2.542879685711402999e+03,-2.110528216229954790e+00,-2.075430569167196371e+00,-2.119715505123500598e+00,1.312939672621958920e+01,1.408731054130273463e+01,2.376577867567875924e+00,2.316640391259975562e+00,2.386497074478697300e+00,1.983664651380746946e+01,3.409725069270343312e+01
7.285000000000000000e+04,-2.542915982440588323e+03,-2.115420591710122977e+00,-2.076648394840516776e+00,-2.113673208207036414e+00,1.312942130182756273e+01,1.408738256508807218e+01,2.384297585241813788e+00,2.318512764126889891e+00,2.376961106671445112e+00,1.983698247977110540e+01,3.410076348358232678e+01
7.290000000000000000e+04,-2.542952519157280221e+03,-2.119799093435204451e+00,-2.078614796343668303e+00,-2.107378897937643547e+00,1.312944750017152806e+01,1.408746827188872430e+01,2.390192081565457816e+00,2.322114686628397706e+00,2.367513107109882498e+00,1.983731869899601108e+01,3.410427488261422724e+01
7.295000000000000000e+04,-2.542989144535771175e+03,-2.122947798526605645e+00,-2.081203058063711531e+00,-2.101628427269341515e+00,1.312947446615814506e+01,1.408755195659337822e+01,2.394170940812855530e+00,2.326949035705703661e+00,2.358726667515214537e+00,1.983765457839449553e+01,3.410778044167007295e+01
7.300000000000000000e+04,-2.543025262394170113e+03,-2.124934432558470032e+00,-2.084512533161086978e+00,-2.096264780495867175e+00,1.312949906556783652e+01,1.408762713484206408e+01,2.396438105302155286e+00,2.332664575297922482e+00,2.350753908245592161e+00,1.983798861174542338e+01,3.411127669867367018e+01
7.305000000000000000e+04,-2.543060903975962901e+03,-2.125962362502589631e+00,-2.088046200862246682e+00,-2.091680735730389262e+00,1.312952140071647733e+01,1.408768938547610539e+01,2.397245173117834138e+00,2.338888128343142192e+00,2.343745612715009585e+00,1.983832077438030339e+01,3.411476368438485451e+01
7.310000000000000000e+04,-2.543096521719274733e+03,-2.125483538688925034e+00,-2.092102955926765873e+00,-2.088131832175434521e+00,1.312954389976058600e+01,1.408774757439729264e+01,2.396625412163694513e+00,2.345573889373248289e+00,2.337720746019053220e+00,1.983865229208231185e+01,3.411824398577427786e+01
7.315000000000000000e+04,-2.543132284094637726e+03,-2.123793683254591613e+00,-2.097130239294934029e+00,-2.084860873734992293e+00,1.312956753824441769e+01,1.408781943843564299e+01,2.394757133375139180e+00,2.352812959320044417e+00,2.332403618080753915e+00,1.983898385199955072e+01,3.412172247014392923e+01
7.320000000000000000e+04,-2.543168445039099424e+03,-2.121564291223189347e+00,-2.102482446194103627e+00,-2.081795636501203806e+00,1.312959364784567029e+01,1.408790162117905709e+01,2.391826412394073564e+00,2.360444203217794357e+00,2.327751623504195511e+00,1.983931601337853579e+01,3.412519957635576162e+01
7.325000000000000000e+04,-2.543204619711960277e+03,-2.118505312888656622e+00,-2.107890362043708166e+00,-2.079420244558147779e+00,1.312962013030497666e+01,1.408798486954177065e+01,2.387683365381333633e+00,2.368395713895559584e+00,2.323965591052829183e+00,1.983964772671683008e+01,3.412867112069754683e+01
7.330000000000000000e+04,-2.543240294151802118e+03,-2.114720353016590337e+00,-2.113463273198832315e+00,-2.077577996218506140e+00,1.312964428300523068e+01,1.408806070193272753e+01,2.382224460445598879e+00,2.376618648882710350e+00,2.321212626761115505e+00,1.983997764397302177e+01,3.413213393278781638e+01
7.335000000000000000e+04,-2.543275628295454226e+03,-2.110624413378955566e+00,-2.118420892858032811e+00,-2.076685053643991807e+00,1.312966689880790661e+01,1.408812117127765084e+01,2.375430912497441760e+00,2.384722673438200324e+00,2.319920087321567959e+00,1.984030601564984053e+01,3.413558654747381382e+01
7.340000000000000000e+04,-2.543310764902925257e+03,-2.105612724854805329e+00,-2.122462391882124599e+00,-2.077670830013651493e+00,1.312968873849908746e+01,1.408817984842048432e+01,2.367092271644852808e+00,2.392311355949154450e+00,2.320705383288123258e+00,1.984063339186792163e+01,3.413903179183348868e+01
7.345000000000000000e+04,-2.543346119373962210e+03,-2.099459563576404619e+00,-2.126014866967808725e+00,-2.080347746630343053e+00,1.312971214904889550e+01,1.408824996760365167e+01,2.357247749095017220e+00,2.399044040109950426e+00,2.323870395152451973e+00,1.984096099773062960e+01,3.414247428838083920e+01
7.350000000000000000e+04,-2.543381900017266162e+03,-2.092847393164583902e+00,-2.128581692895825661e+00,-2.084436071234696541e+00,1.312973813539684365e+01,1.408832920368708663e+01,2.346383456101197584e+00,2.404230024351707407e+00,2.329591795446181113e+00,1.984128928630580901e+01,3.414591370396544789e+01
7.355000000000000000e+04,-2.543417590352346906e+03,-2.085935657145819189e+00,-2.129711221163175683e+00,-2.090198495175349613e+00,1.312976396118345157e+01,1.408841331483938752e+01,2.335070335018897492e+00,2.407147069248820603e+00,2.338010191805439231e+00,1.984161697614350572e+01,3.414934698732958651e+01
7.360000000000000000e+04,-2.543452953543830063e+03,-2.079188168937768477e+00,-2.129611255777294598e+00,-2.096998174804834747e+00,1.312978842210369201e+01,1.408848808368788852e+01,2.324161905123296012e+00,2.407270757835288766e+00,2.348805558809381466e+00,1.984194330428119102e+01,3.415277061869038278e+01
7.365000000000000000e+04,-2.543487903478522639e+03,-2.073942412062908858e+00,-2.127643809208084491e+00,-2.104163113307957023e+00,1.312981088356453441e+01,1.408854776188414348e+01,2.314867383258304656e+00,2.403994876259633262e+00,2.361388228484315288e+00,1.984226793598772431e+01,3.415618272630751306e+01
7.370000000000000000e+04,-2.543522607371803588e+03,-2.070682464242743048e+00,-2.123172451705714003e+00,-2.111918545605552922e+00,1.312983238993732193e+01,1.408860715459395330e+01,2.308192352570402228e+00,2.396939038427649660e+00,2.375154718003265941e+00,1.984259152336765553e+01,3.415958706457917060e+01
7.375000000000000000e+04,-2.543557628240490885e+03,-2.069409972780598128e+00,-2.116684593636106726e+00,-2.119746630391307285e+00,1.312985596549062706e+01,1.408867435971275484e+01,2.304929890253216929e+00,2.386329282750446978e+00,2.389076709599570858e+00,1.984291553660191809e+01,3.416298766802616882e+01
7.380000000000000000e+04,-2.543592943195533735e+03,-2.070723552834621284e+00,-2.108421339533402161e+00,-2.126734747925977498e+00,1.312988135005206658e+01,1.408875253809637940e+01,2.305820717803760633e+00,2.372676070338245680e+00,2.401880943975978067e+00,1.984323994009260517e+01,3.416638480762533447e+01
7.385000000000000000e+04,-2.543628250658985053e+03,-2.074472981045457853e+00,-2.098679142649950258e+00,-2.132723723771703384e+00,1.312990713501889850e+01,1.408883684155575899e+01,2.311126160285090325e+00,2.356842949595193470e+00,2.412434643258464462e+00,1.984356399511497315e+01,3.416977667570917987e+01
7.390000000000000000e+04,-2.543663285950251520e+03,-2.079994721541580383e+00,-2.088889631312522699e+00,-2.136932902670548806e+00,1.312993173962781235e+01,1.408890953627320641e+01,2.320621726068957447e+00,2.340272188340775106e+00,2.419517984542885802e+00,1.984388675986360795e+01,3.417315916385611274e+01
7.395000000000000000e+04,-2.543697808777612863e+03,-2.087517964456880204e+00,-2.080085693819166526e+00,-2.138170344739418027e+00,1.312995382636819564e+01,1.408896997941204354e+01,2.333947440324977141e+00,2.324468359313928811e+00,2.422010002498029557e+00,1.984420762743137701e+01,3.417653107493327980e+01
7.400000000000000000e+04,-2.543732178541143639e+03,-2.096820970897860015e+00,-2.072580470263946317e+00,-2.136398525516585600e+00,1.312997553066424850e+01,1.408902890156740817e+01,2.350257074982793348e+00,2.310789163012871406e+00,2.419415446162343830e+00,1.984452766418109704e+01,3.417989633439679409e+01
7.405000000000000000e+04,-2.543766793722272723e+03,-2.106862164564540230e+00,-2.067305507332687142e+00,-2.131687344729302769e+00,1.312999875867230237e+01,1.408909343547210291e+01,2.368177341339489761e+00,2.300653652670445748e+00,2.411677825124990182e+00,1.984484786870694961e+01,3.418325814251139860e+01
7.410000000000000000e+04,-2.543801669507608949e+03,-2.117211734256136513e+00,-2.064784765339347405e+00,-2.123910838165101733e+00,1.313002373034761838e+01,1.408917179674672759e+01,2.386272487786856189e+00,2.295143550386961273e+00,2.399138844804589610e+00,1.984516844389865042e+01,3.418661781348949091e+01
7.415000000000000000e+04,-2.543836633100270319e+03,-2.127081769375428255e+00,-2.064689038536102750e+00,-2.114130811049512726e+00,1.313004959894038137e+01,1.408925442036715836e+01,2.402920213152679008e+00,2.294786326746222738e+00,2.382874329244697886e+00,1.984548886285357838e+01,3.418997341556639213e+01
7.420000000000000000e+04,-2.543871261739463989e+03,-2.134871309101783687e+00,-2.067401355284344433e+00,-2.103571400082838050e+00,1.313007382954807944e+01,1.408932570283714547e+01,2.416343046076519840e+00,2.299886500366215447e+00,2.364360727924641470e+00,1.984580780785565679e+01,3.419332025427425492e+01
7.425000000000000000e+04,-2.543905425986908540e+03,-2.139881554405847819e+00,-2.073225996223967194e+00,-2.092703271833107781e+00,1.313009596223674080e+01,1.408938748070727698e+01,2.425220031458148018e+00,2.310277334432863316e+00,2.345109713792872252e+00,1.984612505316723485e+01,3.419665771304128299e+01
7.430000000000000000e+04,-2.543939434922984674e+03,-2.141828465659217251e+00,-2.081432344293369319e+00,-2.082563578174672969e+00,1.313011756274016406e+01,1.408944463928406243e+01,2.428681949777542037e+00,2.325078947112666050e+00,2.326878992502289023e+00,1.984644137885861070e+01,3.419998860173067357e+01
7.435000000000000000e+04,-2.543973616559017501e+03,-2.140067004702903120e+00,-2.091622160454491564e+00,-2.074196698631241009e+00,1.313014028944872358e+01,1.408950802498771360e+01,2.426224694761399459e+00,2.343097650056913839e+00,2.311367056658153452e+00,1.984675770795156069e+01,3.420331577293919878e+01
7.440000000000000000e+04,-2.544008108282665034e+03,-2.135002013108943775e+00,-2.103255537888863991e+00,-2.067683481500444564e+00,1.313016516382634791e+01,1.408958606356785559e+01,2.418105291486457364e+00,2.362812145664435537e+00,2.299819185861963433e+00,1.984707458329168261e+01,3.420664126341420541e+01
7.445000000000000000e+04,-2.544042662250877129e+03,-2.127656769045017437e+00,-2.114666864143483149e+00,-2.063609196601583040e+00,1.313019060682908545e+01,1.408966583946945228e+01,2.405219562812121126e+00,2.382250171168041497e+00,2.293293166307983189e+00,1.984739115071610982e+01,3.420996230877619126e+01
7.450000000000000000e+04,-2.544076906712986329e+03,-2.118352154002646426e+00,-2.124677526969465546e+00,-2.062859910287751397e+00,1.313021465553668499e+01,1.408973743049361182e+01,2.388681551080659826e+00,2.399593783535095337e+00,2.292502036529510345e+00,1.984770637796958326e+01,3.421327459989539932e+01
7.455000000000000000e+04,-2.544110711221673228e+03,-2.107869951350509474e+00,-2.132736849730483719e+00,-2.065244082415877092e+00,1.313023675145438673e+01,1.408979968687344098e+01,2.370014694307627234e+00,2.413370712099814241e+00,2.297408149647746534e+00,1.984801996218213560e+01,3.421657772041616141e+01
7.460000000000000000e+04,-2.544144313513765155e+03,-2.097459286392139077e+00,-2.137788286816646011e+00,-2.070617960570541261e+00,1.313025790955275696e+01,1.408985491764053499e+01,2.351011426505463131e+00,2.422309719545902684e+00,2.307506688017978647e+00,1.984833242344950577e+01,3.421987335224074656e+01
7.465000000000000000e+04,-2.544178099117756119e+03,-2.087463800794568058e+00,-2.139492995723394131e+00,-2.078974521029385958e+00,1.313028042902992532e+01,1.408991844763506940e+01,2.333221719623802759e+00,2.425758660453778859e+00,2.321899408471892468e+00,1.984864498326914628e+01,3.422316507156066479e+01
7.470000000000000000e+04,-2.544212153984139604e+03,-2.078450797008536632e+00,-2.138477844194952571e+00,-2.089052040804481702e+00,1.313030477282955033e+01,1.408999452297437571e+01,2.318103507481417580e+00,2.423789042946721484e+00,2.339034036123000870e+00,1.984895791074205107e+01,3.422645500933992935e+01
7.475000000000000000e+04,-2.544246295516977170e+03,-2.071673470226301994e+00,-2.134785981240722386e+00,-2.099526040596092713e+00,1.313032976557256859e+01,1.409007200444265173e+01,2.307019295805766923e+00,2.416774370937977867e+00,2.357164369588888420e+00,1.984927054658949430e+01,3.422974004844959950e+01
7.480000000000000000e+04,-2.544280155304411892e+03,-2.067504562462131545e+00,-2.128645791610805471e+00,-2.109792719760485102e+00,1.313035365028488144e+01,1.409014478562412975e+01,2.300723396786644503e+00,2.405532343703773890e+00,2.374718554233911760e+00,1.984958197621179821e+01,3.423301694733311962e+01
7.485000000000000000e+04,-2.544313544811051997e+03,-2.066095867292527810e+00,-2.121084776635324243e+00,-2.118723348255497907e+00,1.313037524855370997e+01,1.409020602844944570e+01,2.299489167808633550e+00,2.391370570918400329e+00,2.390131528873083777e+00,1.984989158734049042e+01,3.423628469844023670e+01
7.490000000000000000e+04,-2.544346771371449449e+03,-2.068006801018004825e+00,-2.112461920668451842e+00,-2.125455955595151991e+00,1.313039619601529395e+01,1.409026041966310494e+01,2.303259279966058948e+00,2.375592478321459922e+00,2.402176383517005576e+00,1.985020018493484528e+01,3.423954459664066263e+01
7.495000000000000000e+04,-2.544380114543715081e+03,-2.072676110425256013e+00,-2.103062069836178605e+00,-2.130242010292512145e+00,1.313041819957667578e+01,1.409032388612481768e+01,2.311295282177547872e+00,2.359509204705650287e+00,2.410273190113553898e+00,1.985050873971640328e+01,3.424280099693270785e+01
7.500000000000000000e+04,-2.544413721356929727e+03,-2.078992419876163567e+00,-2.094121999744025686e+00,-2.132921785804389181e+00,1.313044184483521803e+01,1.409039679686267910e+01,2.322427277840235060e+00,2.344593196110291711e+00,2.414105754647756452e+00,1.985081755086987698e+01,3.424605538629622004e+01
7.505000000000000000e+04,-2.544447470741856705e+03,-2.086552797978907581e+00,-2.086350297013635391e+00,-2.133141448594106926e+00,1.313046656446794813e+01,1.409047367361898928e+01,2.335504277880233293e+00,2.331973672997305957e+00,2.413681235709991491e+00,1.985112627910386962e+01,3.424930513293115553e+01
7.510000000000000000e+04,-2.544480883984382217e+03,-2.094526462584390902e+00,-2.080006884342518347e+00,-2.131465833126445553e+00,1.313048983092712518e+01,1.409054692929376884e+01,2.349240415823028449e+00,2.322381469739950077e+00,2.409552458226948524e+00,1.985143367669548198e+01,3.425254766398514050e+01
7.515000000000000000e+04,-2.544513904978011396e+03,-2.101875520652760621e+00,-2.075989984176863867e+00,-2.128103985023223288e+00,1.313051117263928980e+01,1.409060650994812569e+01,2.362385818354209022e+00,2.316391668755184874e+00,2.402415744489217797e+00,1.985173940948212490e+01,3.425578100450402275e+01
7.520000000000000000e+04,-2.544546739222176711e+03,-2.108644688436235093e+00,-2.074465855247841439e+00,-2.122868411164593905e+00,1.313053185849906690e+01,1.409066138147526992e+01,2.374162810048305872e+00,2.314059871902782728e+00,2.393003873709695029e+00,1.985204416058617483e+01,3.425900691351450433e+01
7.525000000000000000e+04,-2.544579613497874107e+03,-2.114751137052516050e+00,-2.074702281934245107e+00,-2.116579272861325745e+00,1.313055307749276857e+01,1.409072352588881927e+01,2.383991493146868645e+00,2.314925942153055693e+00,2.382356576985883212e+00,1.985234863862748966e+01,3.426222977231061151e+01
7.530000000000000000e+04,-2.544612844005385341e+03,-2.119552689418277680e+00,-2.076558416919891847e+00,-2.109982320505160658e+00,1.313057645200495394e+01,1.409079373310498084e+01,2.391396129916600000e+00,2.318480822418209630e+00,2.371446022195269787e+00,1.985265359482152547e+01,3.426545047957236534e+01
7.535000000000000000e+04,-2.544646146471382508e+03,-2.123164484283779796e+00,-2.079704745539064259e+00,-2.103224024803657333e+00,1.313060057030647165e+01,1.409087109956435313e+01,2.396330638935576296e+00,2.324058715389044405e+00,2.360963691256297903e+00,1.985295837703972666e+01,3.426866747736404051e+01
7.540000000000000000e+04,-2.544679151666533016e+03,-2.125638487992750125e+00,-2.083285751802540720e+00,-2.097135013755116795e+00,1.313062335156588745e+01,1.409094325223824384e+01,2.398922885963240326e+00,2.330850766765689031e+00,2.351596226897293196e+00,1.985326188401786851e+01,3.427187790449914928e+01
7.545000000000000000e+04,-2.544711848106211164e+03,-2.126379400835521238e+00,-2.087348453726336039e+00,-2.092297077368872493e+00,1.313064473123117182e+01,1.409100200297653771e+01,2.399268413356157925e+00,2.338351138330214685e+00,2.343767314975165661e+00,1.985356397682112117e+01,3.427507925010824863e+01
7.550000000000000000e+04,-2.544744230978925771e+03,-2.125637266796634339e+00,-2.092115285795908886e+00,-2.088272296640257597e+00,1.313066475989229964e+01,1.409105761542840440e+01,2.397760688651098704e+00,2.346214416088534094e+00,2.337441043171275545e+00,1.985386481591240937e+01,3.427827382113922283e+01
7.555000000000000000e+04,-2.544776731323221156e+03,-2.123959406676211525e+00,-2.097048843098769932e+00,-2.085076554836001961e+00,1.313068568632278854e+01,1.409111731958811653e+01,2.394870899534923936e+00,2.354028321652288369e+00,2.332564213809451559e+00,1.985416551346519043e+01,3.428146507232519724e+01
7.560000000000000000e+04,-2.544809566952632395e+03,-2.121194120231076674e+00,-2.102105808459764358e+00,-2.082832881558207117e+00,1.313070870443518956e+01,1.409118640727293403e+01,2.390846266356740024e+00,2.361628943333375918e+00,2.329033035259405082e+00,1.985446669032788591e+01,3.428465391282596642e+01
7.565000000000000000e+04,-2.544842406249284522e+03,-2.117765220589963082e+00,-2.107409044400219145e+00,-2.080964317207866010e+00,1.313073206987986552e+01,1.409126370014323193e+01,2.385987590621732490e+00,2.368989332030712713e+00,2.326561410153830334e+00,1.985476754685281264e+01,3.428783946503613578e+01
7.570000000000000000e+04,-2.544875102234635960e+03,-2.114310277796817239e+00,-2.112214069732191835e+00,-2.079585542276378263e+00,1.313075493738931065e+01,1.409133376849483632e+01,2.380549222566419321e+00,2.375900211560193931e+00,2.325105846853190439e+00,1.985506749585546160e+01,3.429101794739933240e+01
7.575000000000000000e+04,-2.544907401830262188e+03,-2.110440992687546036e+00,-2.116271704668136078e+00,-2.079349380221433563e+00,1.313077595055412239e+01,1.409139309376046434e+01,2.374423470100551992e+00,2.382290947503856948e+00,2.324853071278181194e+00,1.985536589058803614e+01,3.429418707230089325e+01
7.580000000000000000e+04,-2.544939389686418053e+03,-2.106009491993486193e+00,-2.119927706124125510e+00,-2.080131553206390205e+00,1.313079560620555419e+01,1.409144851559421063e+01,2.367520344667958465e+00,2.388194408186588902e+00,2.325881266475268827e+00,1.985566303560936063e+01,3.429734907084738893e+01
7.585000000000000000e+04,-2.544971566449472903e+03,-2.101324701907766990e+00,-2.122799441898584938e+00,-2.081993636735861131e+00,1.313081654183379676e+01,1.409150592396775181e+01,2.359887165091765215e+00,2.393370407175881898e+00,2.328381054704459885e+00,1.985596020768794645e+01,3.430050639817361713e+01
7.590000000000000000e+04,-2.545003937675480756e+03,-2.096014159960109424e+00,-2.124767213557483103e+00,-2.085378349951276356e+00,1.313083881434244837e+01,1.409157502167414222e+01,2.351480392804396580e+00,2.397540489661484475e+00,2.332659191704380408e+00,1.985625758266591134e+01,3.430366077735536123e+01
7.595000000000000000e+04,-2.545036422995247449e+03,-2.090127750672510665e+00,-2.126244463975491161e+00,-2.089805076014267904e+00,1.313086205271893014e+01,1.409165068437760127e+01,2.342510091247171911e+00,2.400460147803324062e+00,2.338740845733679574e+00,1.985655491592200406e+01,3.430681133382721981e+01
7.600000000000000000e+04,-2.545068786416977218e+03,-2.084586772622917916e+00,-2.126722926854015316e+00,-2.094827318406168981e+00,1.313088488497037609e+01,1.409171930887645985e+01,2.333586337163695568e+00,2.401574572057810997e+00,2.346562837910661781e+00,1.985685142847320606e+01,3.430995394134838961e+01
7.605000000000000000e+04,-2.545100676909597496e+03,-2.079728401261587756e+00,-2.125634058478517829e+00,-2.100730843374344570e+00,1.313090547312505407e+01,1.409177986483315870e+01,2.325319949194485147e+00,2.400313047734540906e+00,2.356101974193374637e+00,1.985714627479035599e+01,3.431308716789981617e+01
7.610000000000000000e+04,-2.545132377451682714e+03,-2.075834779882689052e+00,-2.123121502445802111e+00,-2.107142042248236535e+00,1.313092535977836839e+01,1.409183392905292820e+01,2.318425237310354436e+00,2.396366725761594818e+00,2.366968882691346643e+00,1.985744015225601800e+01,3.431621260808295659e+01
7.615000000000000000e+04,-2.545164163296959487e+03,-2.073779138833505620e+00,-2.118799967372214432e+00,-2.113553107023339095e+00,1.313094591827945301e+01,1.409189034984575173e+01,2.313804479552964644e+00,2.389464349380215236e+00,2.378529355942569090e+00,1.985773382909011175e+01,3.431933265640319775e+01
7.620000000000000000e+04,-2.545196131794607936e+03,-2.073642336773119155e+00,-2.112398487681315995e+00,-2.120143994285114353e+00,1.313096782126352302e+01,1.409195918002495596e+01,2.312102998204768500e+00,2.379602592949193518e+00,2.390135116951045635e+00,1.985802773338162908e+01,3.432245000765858123e+01
7.625000000000000000e+04,-2.545228314567686994e+03,-2.075093614474009751e+00,-2.104764824061212014e+00,-2.126339043406597185e+00,1.313099119391106484e+01,1.409203217588714097e+01,2.313721128340518796e+00,2.367363547557610470e+00,2.400784900004493405e+00,1.985832181679773711e+01,3.432556338523881578e+01
7.630000000000000000e+04,-2.545260282195883974e+03,-2.078552215703182604e+00,-2.096517161576337607e+00,-2.131086863086261385e+00,1.313101363037943337e+01,1.409210086913712168e+01,2.319035958108299766e+00,2.353549755597393212e+00,2.409295905102967428e+00,1.985861490341401847e+01,3.432866927429450499e+01
7.635000000000000000e+04,-2.545291861686116135e+03,-2.083992130832236001e+00,-2.088023700668059757e+00,-2.134106009430882356e+00,1.313103434956031457e+01,1.409216197939866255e+01,2.328028474663465186e+00,2.339140979076986593e+00,2.414724797965856595e+00,1.985890655799522975e+01,3.433176672721773315e+01
7.640000000000000000e+04,-2.545323253547836885e+03,-2.090868452636926111e+00,-2.080399598305298525e+00,-2.134844837180077448e+00,1.313105428036810984e+01,1.409221443191094458e+01,2.340219816243999773e+00,2.325470788074726070e+00,2.416225613256484994e+00,1.985919719844358866e+01,3.433485646163889271e+01
7.645000000000000000e+04,-2.545354633484601891e+03,-2.099277119693477633e+00,-2.074325508163860299e+00,-2.132548120758516408e+00,1.313107440201564202e+01,1.409227100818261569e+01,2.354974652886681064e+00,2.313808914418064688e+00,2.413170846588330143e+00,1.985948744487528828e+01,3.433794149828087683e+01
7.650000000000000000e+04,-2.545386282369651781e+03,-2.108810135971182387e+00,-2.069795337251267853e+00,-2.127599838727304515e+00,1.313109637477230685e+01,1.409233821642645701e+01,2.371230581104636137e+00,2.305182922390399014e+00,2.405583746954028435e+00,1.985977811119420622e+01,3.434102461727183453e+01
7.655000000000000000e+04,-2.545418095047806219e+03,-2.118204562821393466e+00,-2.067456905591686489e+00,-2.120550791527059609e+00,1.313111942724938963e+01,1.409240902794007333e+01,2.387490762955971846e+00,2.300614626959321729e+00,2.393919999902418105e+00,1.986006879181494966e+01,3.434410411206103220e+01
7.660000000000000000e+04,-2.545449701901218305e+03,-2.126776680963023303e+00,-2.067801766595843027e+00,-2.111606339973251423e+00,1.313114169624864935e+01,1.409247863302071302e+01,2.402313125395747484e+00,2.300804061347620166e+00,2.378924299570740697e+00,1.986035856038456870e+01,3.434717734052185989e+01
7.665000000000000000e+04,-2.545480995133237684e+03,-2.133779720718270489e+00,-2.070579290750723001e+00,-2.101785925499366936e+00,1.313116260096168020e+01,1.409253890643561036e+01,2.414277610483782865e+00,2.305903175013209516e+00,2.361872226335770097e+00,1.986064702925605729e+01,3.435024274608785078e+01
7.670000000000000000e+04,-2.545512016444925393e+03,-2.137967321656790265e+00,-2.076050519595922239e+00,-2.092116384177253430e+00,1.313118219114857155e+01,1.409259064734337485e+01,2.422017662382814240e+00,2.315788730920390837e+00,2.344268798115516361e+00,1.986093425857454520e+01,3.435330045114421438e+01
7.675000000000000000e+04,-2.545543053037595655e+03,-2.139075156482431073e+00,-2.084266812142209879e+00,-2.082836202131357339e+00,1.313120225444660427e+01,1.409264736745389612e+01,2.424734346838862020e+00,2.329868336573876597e+00,2.327512462541851512e+00,1.986122120634561838e+01,3.435635393388334080e+01
7.680000000000000000e+04,-2.545574350232151573e+03,-2.137353310398144579e+00,-2.094145329979984371e+00,-2.074725623633831173e+00,1.313122399789420136e+01,1.409271187327631480e+01,2.422155250396692328e+00,2.346877486079488317e+00,2.313123512612133226e+00,1.986150847495164484e+01,3.435940514813191271e+01
7.685000000000000000e+04,-2.545605773896613300e+03,-2.132621940354727741e+00,-2.104839060261623374e+00,-2.068780229487791722e+00,1.313124663702464900e+01,1.409278194689367325e+01,2.414342774035358463e+00,2.365330856536203452e+00,2.302514300373697420e+00,1.986179569645235432e+01,3.436245253786376708e+01
7.690000000000000000e+04,-2.545637060778214163e+03,-2.125417765779189949e+00,-2.115615003390862281e+00,-2.065184372704947702e+00,1.313126894444623538e+01,1.409285190021286738e+01,2.401974941670940389e+00,2.383622176836410311e+00,2.296608296176757769e+00,1.986208220757514908e+01,3.436549395552486175e+01
7.695000000000000000e+04,-2.545668008777988234e+03,-2.116743128838848520e+00,-2.124991287514828020e+00,-2.064439941757964192e+00,1.313128959867341017e+01,1.409291066111225099e+01,2.386236444778603083e+00,2.399947259957695866e+00,2.296033229519204522e+00,1.986236728838211363e+01,3.436852687915018123e+01
7.700000000000000000e+04,-2.545698685169853889e+03,-2.106878868289021156e+00,-2.132097245243992134e+00,-2.067195522290221188e+00,1.313130905945521754e+01,1.409296287739123521e+01,2.368407336436816113e+00,2.412823379074660934e+00,2.301011228270229747e+00,1.986265119617269193e+01,3.437155171398708120e+01
7.705000000000000000e+04,-2.545729373722633682e+03,-2.096461846150850850e+00,-2.136823550370303249e+00,-2.072922747012142963e+00,1.313132896042110431e+01,1.409301871382295879e+01,2.350029670123858327e+00,2.421251247182378830e+00,2.310999411290440619e+00,1.986293478966370074e+01,3.437457195863405701e+01
7.710000000000000000e+04,-2.545760281006120749e+03,-2.086703657086901309e+00,-2.138617835515942645e+00,-2.080936297418634506e+00,1.313135020514891771e+01,1.409308084059698807e+01,2.332823043834613586e+00,2.424504609583381765e+00,2.324995699387827575e+00,1.986321854369427342e+01,3.437758898653854800e+01
7.715000000000000000e+04,-2.545791346275354954e+03,-2.078124784923846669e+00,-2.137379563899077350e+00,-2.090777301350037032e+00,1.313137266238142686e+01,1.409315117297114917e+01,2.318213094198028568e+00,2.422412562019764959e+00,2.341732356219055511e+00,1.986350239949809904e+01,3.438060229080096519e+01
7.720000000000000000e+04,-2.545822266616754405e+03,-2.071364198694006564e+00,-2.133778206217621154e+00,-2.101112939855384720e+00,1.313139463178935884e+01,1.409322002608069724e+01,2.307412125968722805e+00,2.415440841579501452e+00,2.359522994733670664e+00,1.986378546077757790e+01,3.438360974615457621e+01
7.725000000000000000e+04,-2.545852868911923451e+03,-2.067558857197552946e+00,-2.127909757349522035e+00,-2.110753724008144427e+00,1.313141505144442789e+01,1.409327791454741963e+01,2.301413412636396316e+00,2.404296169690346652e+00,2.376681917330566218e+00,1.986406713185757766e+01,3.438660857503772661e+01
7.730000000000000000e+04,-2.545883198977675875e+03,-2.066847212487832763e+00,-2.119978344587676311e+00,-2.119390579513184658e+00,1.313143438092036419e+01,1.409333097495113130e+01,2.300525820191789528e+00,2.390023299248145605e+00,2.391867528565964296e+00,1.986434767116080380e+01,3.438959996658499563e+01
7.735000000000000000e+04,-2.545913497785950767e+03,-2.068882143253645722e+00,-2.111040434644645636e+00,-2.126328255973841674e+00,1.313145376323068625e+01,1.409338487074815838e+01,2.304502833485619462e+00,2.374081731519720240e+00,2.403870723856410763e+00,1.986462768724007333e+01,3.439258686919853858e+01
7.740000000000000000e+04,-2.545944039646249166e+03,-2.073652885669516888e+00,-2.101717353574080960e+00,-2.130936071992087566e+00,1.313147469543589274e+01,1.409344588271126675e+01,2.312787372852671552e+00,2.357888398402507857e+00,2.411825257706103010e+00,1.986490793877043259e+01,3.439557082220024853e+01
7.745000000000000000e+04,-2.545974704173111604e+03,-2.080343062378618768e+00,-2.092516952165296651e+00,-2.133466070634884915e+00,1.313149666205046451e+01,1.409351605056886925e+01,2.324309767686756789e+00,2.342759236999500061e+00,2.415466412597197632e+00,1.986518820668008090e+01,3.439855218986226504e+01
7.750000000000000000e+04,-2.546005251451960703e+03,-2.087804305926789450e+00,-2.084702658839550526e+00,-2.133802202270210557e+00,1.313151817585671211e+01,1.409358285697557633e+01,2.337728352539206522e+00,2.330027880096405823e+00,2.414800318601812545e+00,1.986546767332022512e+01,3.440152827005552183e+01
7.755000000000000000e+04,-2.546035520727315088e+03,-2.095727793118558946e+00,-2.078932566590520281e+00,-2.131616783477120691e+00,1.313153847604035995e+01,1.409364108344324507e+01,2.351868286025341703e+00,2.320585374334964701e+00,2.410119482124450485e+00,1.986574591140905710e+01,3.440449659724848885e+01
7.760000000000000000e+04,-2.546065457259036521e+03,-2.103590563298372018e+00,-2.075181132973528797e+00,-2.127493813678659418e+00,1.313155728748726681e+01,1.409369419496406195e+01,2.365566215199984779e+00,2.314814653641295017e+00,2.402215711482165172e+00,1.986602284188442624e+01,3.440745841086253165e+01
7.765000000000000000e+04,-2.546095405082025991e+03,-2.110588072636633061e+00,-2.073817036066283759e+00,-2.121900061465077592e+00,1.313157634066281432e+01,1.409374613734957649e+01,2.377746160824399269e+00,2.312859543461660117e+00,2.392030459125482622e+00,1.986629931103559699e+01,3.441041568261562134e+01
7.770000000000000000e+04,-2.546125560387105907e+03,-2.116714745590785096e+00,-2.074636220189924884e+00,-2.115001505046623986e+00,1.313159684763305002e+01,1.409380703859201844e+01,2.387769183237604675e+00,2.314410966424136795e+00,2.380499283055296456e+00,1.986657599415185160e+01,3.441337050374227147e+01
7.775000000000000000e+04,-2.546155808561977665e+03,-2.121788822661298646e+00,-2.076777820636208194e+00,-2.107809379187993493e+00,1.313161812624279712e+01,1.409387565537897125e+01,2.395202713210336842e+00,2.318762008247194917e+00,2.368749148003842731e+00,1.986685258033940471e+01,3.441632314007765814e+01
7.780000000000000000e+04,-2.546186033240283905e+03,-2.125099567323293304e+00,-2.080104672287133027e+00,-2.101160545461636886e+00,1.313163949554745358e+01,1.409394089718609244e+01,2.399733953273934350e+00,2.325262813050542832e+00,2.357739337498784948e+00,1.986712862019637882e+01,3.441927035907934851e+01
7.785000000000000000e+04,-2.546215920826871752e+03,-2.126720900346113385e+00,-2.084490771592920400e+00,-2.095113628919291759e+00,1.313165936842815817e+01,1.409400015066290024e+01,2.401485788287161416e+00,2.333223926172728113e+00,2.348040197076018742e+00,1.986740335853471606e+01,3.442221028580766529e+01
7.790000000000000000e+04,-2.546245503309612559e+03,-2.126892257902395666e+00,-2.089277712973076628e+00,-2.090149228928596781e+00,1.313167782014991403e+01,1.409405220542105752e+01,2.400799750359015050e+00,2.341859202624063219e+00,2.340114279359409633e+00,1.986767681657632068e+01,3.442514341393000876e+01
7.795000000000000000e+04,-2.546275124519142082e+03,-2.125363626026447683e+00,-2.094446245083414482e+00,-2.086540786504748723e+00,1.313169672953286948e+01,1.409410322757953971e+01,2.398004343244648506e+00,2.350643751135606863e+00,2.334161574652156013e+00,1.986794992533772586e+01,3.442807132303958184e+01
7.800000000000000000e+04,-2.546304848755904004e+03,-2.122630951093102514e+00,-2.100046380433384652e+00,-2.083715389438093979e+00,1.313171651037798071e+01,1.409416390834032384e+01,2.393663664721558781e+00,2.359201479459030804e+00,2.329984944957131265e+00,1.986822301866650164e+01,3.443099672815493761e+01
7.805000000000000000e+04,-2.546334758076340677e+03,-2.119432287108441226e+00,-2.105350555207634589e+00,-2.081642046212409447e+00,1.313173753049822068e+01,1.409423003956990428e+01,2.388371047760128985e+00,2.367088985204024443e+00,2.327425499251771779e+00,1.986849621115884545e+01,3.443391933015794848e+01
7.810000000000000000e+04,-2.546364633971748844e+03,-2.115699259384488329e+00,-2.110097444770204334e+00,-2.080608812077095582e+00,1.313175863958957912e+01,1.409429502915022958e+01,2.382429441789091218e+00,2.374115678047987288e+00,2.326359951139903792e+00,1.986876890261785888e+01,3.443683622975857617e+01
7.815000000000000000e+04,-2.546394137868801863e+03,-2.111663427079208510e+00,-2.114411153630066487e+00,-2.080296196476159487e+00,1.313177802612390721e+01,1.409435475796051662e+01,2.376102287465843510e+00,2.380289700039163847e+00,2.326526634761989509e+00,1.986904021744097193e+01,3.443974595610671940e+01
7.820000000000000000e+04,-2.546423440946544815e+03,-2.107731251199661759e+00,-2.117812041350700447e+00,-2.080820103453181247e+00,1.313179655991079109e+01,1.409440540127633312e+01,2.369592351290733756e+00,2.385514653600894430e+00,2.327833283451591573e+00,1.986931049434089047e+01,3.444264812630797934e+01
7.825000000000000000e+04,-2.546452675242574060e+03,-2.103452712927396551e+00,-2.120289011505089416e+00,-2.082639941192367949e+00,1.313181498922913271e+01,1.409445656302463767e+01,2.362796489946525469e+00,2.389824576754882912e+00,2.330350905244719328e+00,1.986958020889539611e+01,3.444554474283697232e+01
7.830000000000000000e+04,-2.546482026762167607e+03,-2.098689081164486492e+00,-2.122364750165175895e+00,-2.085377011724895979e+00,1.313183434842074959e+01,1.409451589869360610e+01,2.355671027943074147e+00,2.393341231858628682e+00,2.334000047808660216e+00,1.986984992599363764e+01,3.444843861260011408e+01
7.835000000000000000e+04,-2.546511626731735760e+03,-2.093923560299808972e+00,-2.123780584202056954e+00,-2.088752446519412054e+00,1.313185529226121240e+01,1.409457988174024301e+01,2.348368847899055201e+00,2.395899669016757549e+00,2.338776494824735597e+00,1.987011990605061840e+01,3.445132901260930680e+01
7.840000000000000000e+04,-2.546541103615876182e+03,-2.089112556424822742e+00,-2.124311498191409520e+00,-2.093012408014185421e+00,1.313187584460915147e+01,1.409464547803047729e+01,2.340991388930191430e+00,2.397247757813084412e+00,2.344823874633035210e+00,1.987038922899795068e+01,3.445421393373752039e+01
7.845000000000000000e+04,-2.546570318848856914e+03,-2.084442660945522441e+00,-2.124192783661765116e+00,-2.097773815554084820e+00,1.313189527659658573e+01,1.409470444258919386e+01,2.333818758123745507e+00,2.397173742701990129e+00,2.352084135806736587e+00,1.987065744421160574e+01,3.445709161825067923e+01
7.850000000000000000e+04,-2.546599314350935856e+03,-2.080747282460123859e+00,-2.122910177906360385e+00,-2.102730207534617257e+00,1.313191373752328239e+01,1.409475437632631412e+01,2.327425187832897535e+00,2.395239677632047037e+00,2.360428297032008071e+00,1.987092460315513165e+01,3.445996128262349600e+01
7.855000000000000000e+04,-2.546628165812002862e+03,-2.078185550471388421e+00,-2.119950207803896980e+00,-2.108272009800130409e+00,1.313193170886557581e+01,1.409480586226131038e+01,2.322303789220157899e+00,2.391046734681576247e+00,2.369772664170133769e+00,1.987119106320597339e+01,3.446282553982517527e+01
7.860000000000000000e+04,-2.546657230251495093e+03,-2.076682168534782491e+00,-2.115633676845961375e+00,-2.114139358349562237e+00,1.313195112167443313e+01,1.409486294347490443e+01,2.318945135453928330e+00,2.384527809697268186e+00,2.379688257158991682e+00,1.987145774407795074e+01,3.446568667263144903e+01
7.865000000000000000e+04,-2.546686463176458346e+03,-2.076751022958452708e+00,-2.109990615454453433e+00,-2.119731160216252519e+00,1.313197165902214536e+01,1.409492603611047912e+01,2.317980639083855987e+00,2.375726345747792845e+00,2.389483751388997934e+00,1.987172453654143567e+01,3.446854423530074740e+01
7.870000000000000000e+04,-2.546715604504166549e+03,-2.078413859374049100e+00,-2.103077069562971690e+00,-2.124973035574072799e+00,1.313199202597312443e+01,1.409499185066163207e+01,2.319836405661334311e+00,2.364914182558721656e+00,2.398459566692833445e+00,1.987199079953767722e+01,3.447139695321838815e+01
7.875000000000000000e+04,-2.546744563021439717e+03,-2.081412383352980289e+00,-2.095800583242591220e+00,-2.129217015283138892e+00,1.313201165803463866e+01,1.409504940481387614e+01,2.324708164185352199e+00,2.352827823351058889e+00,2.405685000025809650e+00,1.987225613423622406e+01,3.447424244313485531e+01
7.880000000000000000e+04,-2.546773206012609990e+03,-2.086185537958993752e+00,-2.088727865502905789e+00,-2.131491916999203706e+00,1.313202979699375739e+01,1.409509975631930878e+01,2.332751046460689093e+00,2.340320882843560657e+00,2.410163911076049104e+00,1.987252022603208346e+01,3.447708025986059965e+01
7.885000000000000000e+04,-2.546801765433325272e+03,-2.092732327058152819e+00,-2.082008998670186184e+00,-2.131688230537461592e+00,1.313204782140683946e+01,1.409515076064645278e+01,2.343728664714889831e+00,2.328297688180828384e+00,2.411239352722446050e+00,1.987278377368100024e+01,3.447991313226849286e+01
7.890000000000000000e+04,-2.546830518876794486e+03,-2.100390561702302872e+00,-2.076417253259521534e+00,-2.129657966691734128e+00,1.313206710058521587e+01,1.409520576381329349e+01,2.356937453845098229e+00,2.317898529356063886e+00,2.408464566965362152e+00,1.987304745947762186e+01,3.448274271663446910e+01
7.895000000000000000e+04,-2.546859384376124581e+03,-2.108933129876262580e+00,-2.072474041983110915e+00,-2.125083971425814067e+00,1.313208724674279360e+01,1.409526893225716293e+01,2.371516028422277600e+00,2.310175506695741898e+00,2.401640478765225684e+00,1.987331116777352236e+01,3.448556935340346996e+01
7.900000000000000000e+04,-2.546888256242507396e+03,-2.117726527369444334e+00,-2.070173568474200199e+00,-2.118584928398713263e+00,1.313210776773884270e+01,1.409533369324052288e+01,2.386284594941333825e+00,2.305919389060149705e+00,2.391148084532667806e+00,1.987357456992966931e+01,3.448839171706929108e+01
7.905000000000000000e+04,-2.546916899814647422e+03,-2.125460545112973332e+00,-2.070149285211961399e+00,-2.110836182343242662e+00,1.313212722268743526e+01,1.409539028149676376e+01,2.399778089477240250e+00,2.305865771882710025e+00,2.377718262331491861e+00,1.987383691121313944e+01,3.449120695545457238e+01
7.910000000000000000e+04,-2.546945230830452147e+03,-2.131525897508559808e+00,-2.072900274192054138e+00,-2.102003464204484917e+00,1.313214528969101558e+01,1.409544150684060071e+01,2.410729829163503979e+00,2.310403134042113837e+00,2.362246226398320381e+00,1.987409806061926432e+01,3.449401510641687452e+01
7.915000000000000000e+04,-2.546973513211073623e+03,-2.135520620936280256e+00,-2.078060731751211865e+00,-2.092864754450371123e+00,1.313216337391560451e+01,1.409549106165873233e+01,2.418064949591228974e+00,2.319329216138995786e+00,2.346012978048564790e+00,1.987435869500259500e+01,3.449681816937398793e+01
7.920000000000000000e+04,-2.547001909435032758e+03,-2.136678917658997534e+00,-2.085498636832937791e+00,-2.084305049816256528e+00,1.313218224215581742e+01,1.409554500716074088e+01,2.420871786399894088e+00,2.332114794629804866e+00,2.330456079855956375e+00,1.987461926616188279e+01,3.449961758389000721e+01
7.925000000000000000e+04,-2.547030460867260445e+03,-2.135047975021769684e+00,-2.094873281573823576e+00,-2.076593973561684514e+00,1.313220231362340407e+01,1.409560798646312918e+01,2.418792417427868546e+00,2.347823699727292546e+00,2.316860209015912275e+00,1.987488000165449975e+01,3.450241428748300621e+01
7.930000000000000000e+04,-2.547059025980298429e+03,-2.131089017810359199e+00,-2.104895154625247677e+00,-2.070520513433936394e+00,1.313222268813241023e+01,1.409567081616312301e+01,2.411965529758433480e+00,2.364991350146424143e+00,2.306538980339757128e+00,1.987514039145061773e+01,3.450520634549360466e+01
7.935000000000000000e+04,-2.547087342617893228e+03,-2.124748114745424132e+00,-2.114632690306056162e+00,-2.067093665288775917e+00,1.313224192610871732e+01,1.409572755927679744e+01,2.400796255066697693e+00,2.382088426242567891e+00,2.300624274592680596e+00,1.987539971134473404e+01,3.450799111514626816e+01
7.940000000000000000e+04,-2.547115393054295510e+03,-2.116484032055280018e+00,-2.123524448752512228e+00,-2.066448651210244236e+00,1.313226007356164082e+01,1.409577905295061662e+01,2.386185143330251002e+00,2.397653719802122385e+00,2.299687139174475092e+00,1.987565796482421732e+01,3.451076881478106628e+01
7.945000000000000000e+04,-2.547143347934432313e+03,-2.107224934199177113e+00,-2.130493503733686289e+00,-2.068750716376864140e+00,1.313227786036200051e+01,1.409582701076379685e+01,2.369452247392900723e+00,2.410203092027829896e+00,2.303897989550821368e+00,1.987591552759474567e+01,3.451354064116660680e+01
7.950000000000000000e+04,-2.547171410458513037e+03,-2.097332671150602845e+00,-2.134994892010431577e+00,-2.074184959720061006e+00,1.313229650787751090e+01,1.409588088378357007e+01,2.351956760353996145e+00,2.418632429946616202e+00,2.313002081336643645e+00,1.987617306677498874e+01,3.451630861054170651e+01
7.955000000000000000e+04,-2.547199637733601321e+03,-2.087526386863947536e+00,-2.137151229106559747e+00,-2.081863969841640127e+00,1.313231637723431966e+01,1.409594254730658314e+01,2.335220566570515466e+00,2.422343521545546885e+00,2.326060470484370146e+00,1.987643076405342768e+01,3.451907386447445703e+01
7.960000000000000000e+04,-2.547227864894694449e+03,-2.079112210111157655e+00,-2.136594786452798989e+00,-2.090830356038526183e+00,1.313233639838269617e+01,1.409600375320790455e+01,2.320847689613972253e+00,2.421005265944140117e+00,2.341793901634745989e+00,1.987668804961395352e+01,3.452183422445099126e+01
7.965000000000000000e+04,-2.547255879648945211e+03,-2.072695346355674317e+00,-2.133223463768715078e+00,-2.100593474938753591e+00,1.313235559297503841e+01,1.409606135298888852e+01,2.310054946629296335e+00,2.414769651857811450e+00,2.358837724326375174e+00,1.987694441281153246e+01,3.452458789385916305e+01
7.970000000000000000e+04,-2.547283611533287512e+03,-2.068713173825432072e+00,-2.127674493508962428e+00,-2.110103294796048523e+00,1.313237349612911764e+01,1.409611209296433643e+01,2.303699377370264756e+00,2.404369407324562946e+00,2.375610323322019823e+00,1.987719960184023194e+01,3.452733477611075585e+01
7.975000000000000000e+04,-2.547311244689202340e+03,-2.067868101152420479e+00,-2.120197066170978140e+00,-2.118443390119595371e+00,1.313239103462761292e+01,1.409615921995571775e+01,2.302316734880499816e+00,2.390762397196029454e+00,2.390629855819703220e+00,1.987745408554987847e+01,3.453007584329128576e+01
7.980000000000000000e+04,-2.547338972274448224e+03,-2.069910412309492465e+00,-2.111175958545686182e+00,-2.125461917914587495e+00,1.313240943603945077e+01,1.409621301282734329e+01,2.305773103571130633e+00,2.375168520488429191e+00,2.402805200340974334e+00,1.987770853372126112e+01,3.453281381986815290e+01
7.985000000000000000e+04,-2.547366841792128980e+03,-2.074143562567454691e+00,-2.101822237945893956e+00,-2.130613591018341690e+00,1.313242880419522507e+01,1.409627246424408398e+01,2.313432117316172043e+00,2.359127228638998819e+00,2.411222179649824771e+00,1.987796299848107040e+01,3.453554945879002958e+01
7.990000000000000000e+04,-2.547394750415906401e+03,-2.080337311953565305e+00,-2.092955658542131836e+00,-2.133289862631098543e+00,1.313244861414348108e+01,1.409633314985097741e+01,2.324458325557647864e+00,2.344049124268625217e+00,2.415299678689853291e+00,1.987821717876026639e+01,3.453828087742994768e+01
7.995000000000000000e+04,-2.547422428865200800e+03,-2.087776682609311596e+00,-2.085097009089840192e+00,-2.133681204606578952e+00,1.313246749207185893e+01,1.409639113529665977e+01,2.337682487818426136e+00,2.331109277687002379e+00,2.415030840823022107e+00,1.987847038911857922e+01,3.454100673823409551e+01
8.000000000000000000e+04,-2.547449841101100446e+03,-2.095521979512705357e+00,-2.079235692440859928e+00,-2.131781438530754080e+00,1.313248508193387920e+01,1.409644061265786164e+01,2.351782665408114870e+00,2.321352721775345795e+00,2.410706031736722821e+00,1.987872240631891785e+01,3.454372612575701851e+01
8.005000000000000000e+04,-2.547477158914236497e+03,-2.103379135345061712e+00,-2.075695478839250541e+00,-2.127479425126745927e+00,1.313250243815260632e+01,1.409648787449314433e+01,2.365659703925213186e+00,2.315324066313113605e+00,2.402887332469652470e+00,1.987897377737933979e+01,3.454644020627161183e+01
8.010000000000000000e+04,-2.547504513376069099e+03,-2.110905172916325956e+00,-2.074103926348161320e+00,-2.121580733265203467e+00,1.313252027288692680e+01,1.409654066788585425e+01,2.378272146489784244e+00,2.313050992360131453e+00,2.392584559490910756e+00,1.987922493088611375e+01,3.454915168426030903e+01
8.015000000000000000e+04,-2.547532055016804406e+03,-2.117250025604028085e+00,-2.074539049433062665e+00,-2.114838407704934031e+00,1.313253929749511073e+01,1.409659805083425965e+01,2.388675608591777522e+00,2.314365856311970226e+00,2.380902724272221160e+00,1.987947618622936830e+01,3.455186069788572212e+01
8.020000000000000000e+04,-2.547559619824051879e+03,-2.122249704125231506e+00,-2.076794596341324795e+00,-2.107582907391691407e+00,1.313255874898519870e+01,1.409665903586009073e+01,2.396358290312905037e+00,2.318778086316924725e+00,2.368832512412192060e+00,1.987972717813405765e+01,3.455456597681170194e+01
8.025000000000000000e+04,-2.547586952163716433e+03,-2.125731800720498388e+00,-2.080162254735542948e+00,-2.100709861222945563e+00,1.313257716686018206e+01,1.409671630249005325e+01,2.401073535606821352e+00,2.325500247932298592e+00,2.357411206466637044e+00,1.987997715954838185e+01,3.455726587090057933e+01
8.030000000000000000e+04,-2.547614081058030933e+03,-2.127157179644243445e+00,-2.084574364709053107e+00,-2.094857697492094051e+00,1.313259468390320173e+01,1.409676501810211491e+01,2.402734566756524082e+00,2.333836264710253516e+00,2.347432865879237163e+00,1.988022612775978359e+01,3.455995889148289280e+01
8.035000000000000000e+04,-2.547641041259054873e+03,-2.126788647734472182e+00,-2.089950597023831680e+00,-2.089855973877309925e+00,1.313261158576934662e+01,1.409681270042810652e+01,2.401677785413650845e+00,2.343088556229993014e+00,2.339263728093326833e+00,1.988047430926232906e+01,3.456264659595497335e+01
8.040000000000000000e+04,-2.547668058341709184e+03,-2.125148723830623254e+00,-2.095577858741922928e+00,-2.085908775761437184e+00,1.313262900503762154e+01,1.409686365257376472e+01,2.398449532741739887e+00,2.352467342989538412e+00,2.333149596404172854e+00,1.988072227868344299e+01,3.456533107408539962e+01
8.045000000000000000e+04,-2.547695283312202719e+03,-2.122253720920009190e+00,-2.101192317756033212e+00,-2.083222164536242982e+00,1.313264778686731304e+01,1.409692002050645421e+01,2.393536051895224670e+00,2.361417949493185287e+00,2.329147045988552378e+00,1.988097044844914763e+01,3.456801247063247473e+01
8.050000000000000000e+04,-2.547722472398946138e+03,-2.118613441672303033e+00,-2.106678415986410702e+00,-2.081375902590039129e+00,1.313266665309499359e+01,1.409698104269872232e+01,2.387543151927544294e+00,2.369574306603262404e+00,2.327007133820225615e+00,1.988121823618665118e+01,3.457069013729879003e+01
8.055000000000000000e+04,-2.547749522335499023e+03,-2.114855316778689875e+00,-2.111345908599396193e+00,-2.080450014622136745e+00,1.313268497252369826e+01,1.409703688153921064e+01,2.381036518110683176e+00,2.376568261291041928e+00,2.326536622309700597e+00,1.988146522989191922e+01,3.457336185458273548e+01
8.060000000000000000e+04,-2.547776340188091126e+03,-2.110784529138218790e+00,-2.115041406206454422e+00,-2.080800945179229533e+00,1.313270228440848264e+01,1.409708586207380243e+01,2.374260685344670385e+00,2.382309708499795065e+00,2.327586313491300629e+00,1.988171120339345777e+01,3.457602636576732635e+01
8.065000000000000000e+04,-2.547802951631291762e+03,-2.106437053483583455e+00,-2.118107841488412912e+00,-2.082089474731889212e+00,1.313271873970053960e+01,1.409713335975635928e+01,2.367403021868842217e+00,2.386927768429438768e+00,2.329850963975702793e+00,1.988195629334545345e+01,3.457868541165152720e+01
8.070000000000000000e+04,-2.547829689051634432e+03,-2.102163846884820053e+00,-2.120333954726330461e+00,-2.084173861107727621e+00,1.313273609007334741e+01,1.409718246023727772e+01,2.360640344144415703e+00,2.390446420012505957e+00,2.333129399856522568e+00,1.988220133131170897e+01,3.458134049547163613e+01
8.075000000000000000e+04,-2.547856547904511444e+03,-2.097699206422269036e+00,-2.121760924071484311e+00,-2.087236719816316199e+00,1.313275434974858236e+01,1.409723872325093907e+01,2.353929038228540271e+00,2.392941746128336877e+00,2.337376905815120587e+00,1.988244640758570014e+01,3.458399246580189867e+01
8.080000000000000000e+04,-2.547883416425238465e+03,-2.093076219709555374e+00,-2.122820366573979101e+00,-2.090808939372732045e+00,1.313277292546553099e+01,1.409729873614942441e+01,2.347298231654238343e+00,2.394529606755811724e+00,2.342444325851397835e+00,1.988269120706110371e+01,3.458664084168960784e+01
8.085000000000000000e+04,-2.547910199948865738e+03,-2.088905187257814600e+00,-2.123186923764552869e+00,-2.094591084190158714e+00,1.313279125812441706e+01,1.409735345064384937e+01,2.340965948916521988e+00,2.395045833051693940e+00,2.348274811099068771e+00,1.988293536666689221e+01,3.458928310701760722e+01
8.090000000000000000e+04,-2.547936672850120431e+03,-2.085244424547136877e+00,-2.122503938335161600e+00,-2.098908116939103508e+00,1.313280816002110818e+01,1.409740322135471580e+01,2.335078753649169947e+00,2.394240456157776809e+00,2.354980664887358355e+00,1.988317835982735104e+01,3.459191862796130579e+01
8.095000000000000000e+04,-2.547963017205790493e+03,-2.082139077769256108e+00,-2.120933914400252807e+00,-2.103593249696491085e+00,1.313282461914770138e+01,1.409744967075951294e+01,2.329871123477331718e+00,2.391950646628029808e+00,2.362501948158131970e+00,1.988342064180735136e+01,3.459454869971829538e+01
8.100000000000000000e+04,-2.547989446888499060e+03,-2.080117033711136987e+00,-2.118154495113460101e+00,-2.108419697080380573e+00,1.313284174057585751e+01,1.409749776538299315e+01,2.325792378170378871e+00,2.387895492198035541e+00,2.370665853823583191e+00,1.988366279203144060e+01,3.459717464649954621e+01
8.105000000000000000e+04,-2.548015953972242187e+03,-2.079149634762543997e+00,-2.113919510147250769e+00,-2.113652140321380379e+00,1.313285955332495902e+01,1.409755383837261711e+01,2.323210002867487578e+00,2.381881666827426969e+00,2.379293255676635521e+00,1.988390490892457407e+01,3.459979796642171834e+01
8.110000000000000000e+04,-2.548042568333252802e+03,-2.079066904328652932e+00,-2.108765377370865224e+00,-2.118897858591978434e+00,1.313287820252836902e+01,1.409761201626127480e+01,2.322484049373405579e+00,2.374048229634610152e+00,2.387875889382301775e+00,1.988414698031139594e+01,3.460241774364942557e+01
8.115000000000000000e+04,-2.548069036596521983e+03,-2.080366507186557801e+00,-2.102925517821519819e+00,-2.123410096835009142e+00,1.313289626112475084e+01,1.409766663220705674e+01,2.324112259778945422e+00,2.364626566282796993e+00,2.395681362040629647e+00,1.988438830817668901e+01,3.460503164625088601e+01
8.120000000000000000e+04,-2.548095226350675603e+03,-2.083197434756328903e+00,-2.096471806668184001e+00,-2.127013080318338467e+00,1.313291309742659330e+01,1.409771678585724786e+01,2.328400978176988545e+00,2.353997118108956954e+00,2.402035563416963004e+00,1.988462857953323848e+01,3.460763929174155606e+01
8.125000000000000000e+04,-2.548121325157699175e+03,-2.087358832798764663e+00,-2.090116333687308980e+00,-2.129207331133850634e+00,1.313292965300902893e+01,1.409776190684419284e+01,2.335388387736876847e+00,2.342899594017210152e+00,2.406165859068282842e+00,1.988486821437071583e+01,3.461024118145817141e+01
8.130000000000000000e+04,-2.548147417373803364e+03,-2.093143143985842780e+00,-2.084262429057474275e+00,-2.129299716574107659e+00,1.313294638073257481e+01,1.409780992841022851e+01,2.345013323514419046e+00,2.332144350035103120e+00,2.407324625936023921e+00,1.988510753520414553e+01,3.461283895475450834e+01
8.135000000000000000e+04,-2.548173650757997621e+03,-2.100355804473940768e+00,-2.078943971736810337e+00,-2.127440502851766446e+00,1.313296418325031567e+01,1.409786494387819111e+01,2.356822536761401299e+00,2.322547185508682777e+00,2.405143996867098899e+00,1.988534698747901786e+01,3.461543421174926749e+01
8.140000000000000000e+04,-2.548199984105837757e+03,-2.108108613512131413e+00,-2.074854029463287119e+00,-2.123779819145055647e+00,1.313298271962386110e+01,1.409792146808081448e+01,2.369928528754379204e+00,2.315115012513460968e+00,2.399491477325887967e+00,1.988558636600773255e+01,3.461802562148442064e+01
8.145000000000000000e+04,-2.548226144615459361e+03,-2.115945714844838843e+00,-2.072597566097375665e+00,-2.118178663630421177e+00,1.313300056617334199e+01,1.409797670115841939e+01,2.383350305731258167e+00,2.310758163292314649e+00,2.390440210906336738e+00,1.988582498880583671e+01,3.462061148094653618e+01
8.150000000000000000e+04,-2.548252102638206907e+03,-2.123255476786099383e+00,-2.072255381337670066e+00,-2.111190240461997547e+00,1.313301759817862013e+01,1.409802632049923687e+01,2.395939486437327570e+00,2.310078384640109839e+00,2.378543624445486948e+00,1.988606272348155457e+01,3.462319109455732757e+01
8.155000000000000000e+04,-2.548277907512081129e+03,-2.128967892826420183e+00,-2.074326978305294222e+00,-2.103400247622092767e+00,1.313303395278109598e+01,1.409807070355271286e+01,2.406407841033677997e+00,2.313526204198016245e+00,2.364646176851096460e+00,1.988629965638992658e+01,3.462576455389599772e+01
8.160000000000000000e+04,-2.548303703497799233e+03,-2.132727137887528990e+00,-2.079067189976420149e+00,-2.094929783436109805e+00,1.313305054926386539e+01,1.409811880516106264e+01,2.413748136156617541e+00,2.321159156701112281e+00,2.349702920685146079e+00,1.988653630329066146e+01,3.462833402069923494e+01
8.165000000000000000e+04,-2.548329668705189761e+03,-2.134432002626341252e+00,-2.085814627802671239e+00,-2.086507304705529364e+00,1.313306831648625028e+01,1.409817193058043650e+01,2.417213606510370205e+00,2.332442859530494239e+00,2.334984093921740111e+00,1.988677310259491904e+01,3.463090068550015843e+01
8.170000000000000000e+04,-2.548355684077180740e+03,-2.133574957325100829e+00,-2.094089774606796794e+00,-2.079095137116453884e+00,1.313308652740008498e+01,1.409822775975599463e+01,2.416238997108714148e+00,2.346552595109685946e+00,2.321871983304384823e+00,1.988700971419467578e+01,3.463346336919435942e+01
8.175000000000000000e+04,-2.548381580898617813e+03,-2.130250123812043483e+00,-2.103400579627065614e+00,-2.073095020008874911e+00,1.313310441510288840e+01,1.409828332636451265e+01,2.410756557108227671e+00,2.362387686175690948e+00,2.311535048363053679e+00,1.988724572803310053e+01,3.463602089426018438e+01
8.180000000000000000e+04,-2.548407272702002047e+03,-2.124918606596444270e+00,-2.112566131458696095e+00,-2.069234862951446541e+00,1.313312137605263885e+01,1.409833181673810287e+01,2.401161298268031707e+00,2.378483979777928248e+00,2.305046038581048506e+00,1.988748079392802026e+01,3.463857193593634776e+01
8.185000000000000000e+04,-2.548432780141749390e+03,-2.117571726098283591e+00,-2.120824472248238557e+00,-2.068322528774122482e+00,1.313313753673858386e+01,1.409837634219423563e+01,2.388077788139527868e+00,2.393429498068877503e+00,2.303204663122752738e+00,1.988771501038794298e+01,3.464111677484480367e+01
8.190000000000000000e+04,-2.548458303283860005e+03,-2.108671675075285634e+00,-2.127862008775634806e+00,-2.070211865854355349e+00,1.313315409886330798e+01,1.409842385632521555e+01,2.372554781202433904e+00,2.405988334390200656e+00,2.306198513849985421e+00,1.988794899363528046e+01,3.464365772189513137e+01
8.195000000000000000e+04,-2.548483957882792765e+03,-2.099244781423224904e+00,-2.132885688586836803e+00,-2.074643652513301184e+00,1.313317152881371541e+01,1.409847510190975228e+01,2.356007595989940473e+00,2.414979812764134870e+00,2.313784922189281446e+00,1.988818298784248029e+01,3.464619549645419738e+01
8.200000000000000000e+04,-2.548509676698592557e+03,-2.089877933055418691e+00,-2.135437181345983149e+00,-2.081473013249561799e+00,1.313318957068443993e+01,1.409853101577197165e+01,2.339838964480103645e+00,2.419589763132530713e+00,2.325369467689184955e+00,1.988841687929991053e+01,3.464872959986050205e+01
8.205000000000000000e+04,-2.548535296944423862e+03,-2.081362360346715956e+00,-2.135631840082782507e+00,-2.089777675680750235e+00,1.313320735092037417e+01,1.409858595521433600e+01,2.325481915131534905e+00,2.419501956493673944e+00,2.339830068813026909e+00,1.988865019359357689e+01,3.465125888616958605e+01
8.210000000000000000e+04,-2.548560699067797486e+03,-2.074883211500248237e+00,-2.133186947485635532e+00,-2.098680081706798095e+00,1.313322408607967517e+01,1.409863365479645658e+01,2.314315958600170475e+00,2.414682293171630079e+00,2.355829747557436349e+00,1.988888250986347117e+01,3.465378167593604530e+01
8.215000000000000000e+04,-2.548585930980120338e+03,-2.070841100724174488e+00,-2.128082965865701226e+00,-2.107826553534529079e+00,1.313324019550280219e+01,1.409867870423283343e+01,2.307244684647804522e+00,2.405549263914831926e+00,2.372055639249386783e+00,1.988911405565078994e+01,3.465629878635532179e+01
8.220000000000000000e+04,-2.548611150139298843e+03,-2.069308445102570726e+00,-2.121078842991657609e+00,-2.116385900387192542e+00,1.313325645053799207e+01,1.409872482979243991e+01,2.304735929901918112e+00,2.393060355846710507e+00,2.387082401571622103e+00,1.988934523464641657e+01,3.465881215633420709e+01
8.225000000000000000e+04,-2.548636499866521717e+03,-2.070588100134375775e+00,-2.112687301984569999e+00,-2.123532505008360438e+00,1.313327358878953532e+01,1.409877504459201170e+01,2.306928610993089102e+00,2.378366031405102721e+00,2.399617328792628346e+00,1.988957642546647619e+01,3.466132250966022355e+01
8.230000000000000000e+04,-2.548661917472123150e+03,-2.074255851353349112e+00,-2.103491741624525790e+00,-2.129073774127234753e+00,1.313329140743897483e+01,1.409883092717934439e+01,2.313391635816100855e+00,2.362776857280374898e+00,2.408770055187784198e+00,1.988980754036889209e+01,3.466383002625018150e+01
8.235000000000000000e+04,-2.548687234676020580e+03,-2.079589949144014405e+00,-2.094725356369109726e+00,-2.132493399886995267e+00,1.313330884791529840e+01,1.409888447022878211e+01,2.323294293348288519e+00,2.347790110226162241e+00,2.413871732781038393e+00,1.989003801016702155e+01,3.466633313795774285e+01
8.240000000000000000e+04,-2.548712363008273314e+03,-2.086410158020299388e+00,-2.087136181950948632e+00,-2.133245413388551004e+00,1.313332547829605979e+01,1.409893224773956888e+01,2.335705216894888636e+00,2.334664313925961299e+00,2.414602963402566971e+00,1.989026758643326076e+01,3.466883030101546836e+01
8.245000000000000000e+04,-2.548737290692494753e+03,-2.094164292124946591e+00,-2.080995752229787943e+00,-2.131627393506410506e+00,1.313334129759466684e+01,1.409897737282438257e+01,2.349462735788633960e+00,2.324315017814027495e+00,2.411215605080652580e+00,1.989049629996106461e+01,3.467132248875849143e+01
8.250000000000000000e+04,-2.548762208281579206e+03,-2.101982142990524327e+00,-2.076915959685789570e+00,-2.127915485198161871e+00,1.313335721016919777e+01,1.409902191933725391e+01,2.363293336242230591e+00,2.317458352983062131e+00,2.404272197199787797e+00,1.989072459804073389e+01,3.467381092977987578e+01
8.255000000000000000e+04,-2.548787255026647472e+03,-2.109559835157388985e+00,-2.075002445729860145e+00,-2.122284496802113729e+00,1.313337408450907162e+01,1.409907190328163828e+01,2.376153762577004613e+00,2.314352906154148570e+00,2.394550680581435387e+00,1.989095294170733297e+01,3.467629670763825089e+01
8.260000000000000000e+04,-2.548812339386940039e+03,-2.116383495957672167e+00,-2.074820551447307260e+00,-2.115656327388840463e+00,1.313339140545865469e+01,1.409912685058388782e+01,2.387111306126327381e+00,2.314807573079190828e+00,2.383165211994361599e+00,1.989118109793405509e+01,3.467878003338813642e+01
8.265000000000000000e+04,-2.548837376914877950e+03,-2.121599366820486221e+00,-2.076435995967416570e+00,-2.108819267592600522e+00,1.313340863586613771e+01,1.409917913209679163e+01,2.395380693938796490e+00,2.318494366571249632e+00,2.371228759098882310e+00,1.989140873167508872e+01,3.468125883673798171e+01
8.270000000000000000e+04,-2.548862207497073996e+03,-2.125074761949561353e+00,-2.079748016592385618e+00,-2.102010558683367503e+00,1.313342501568295795e+01,1.409922753956516495e+01,2.400634316242341804e+00,2.324843006175224769e+00,2.359641734300927496e+00,1.989163547663219589e+01,3.468373196270447067e+01
8.275000000000000000e+04,-2.548886827030660697e+03,-2.126845631455973606e+00,-2.084129585525877015e+00,-2.095855410957317755e+00,1.313344044857001691e+01,1.409927191098892685e+01,2.402855086639994475e+00,2.333027382335084443e+00,2.349257190583620591e+00,1.989186129385596047e+01,3.468619990005951337e+01
8.280000000000000000e+04,-2.548911468623006385e+03,-2.126669858461087248e+00,-2.089399696715316335e+00,-2.090785852582345949e+00,1.313345619258511654e+01,1.409931551027737662e+01,2.402187626094487882e+00,2.342302279179201641e+00,2.340679455945006815e+00,1.989208679472299224e+01,3.468866347016632545e+01
8.285000000000000000e+04,-2.548936175296786587e+03,-2.124987188217417167e+00,-2.095328087640513370e+00,-2.086567582388545450e+00,1.313347256198893298e+01,1.409936534632453764e+01,2.399130535547393084e+00,2.351947469758064901e+00,2.334122497732043389e+00,1.989231221450630827e+01,3.469112425084099272e+01
8.290000000000000000e+04,-2.548960957817511371e+03,-2.122420947174287864e+00,-2.101092774001277252e+00,-2.083389180608173685e+00,1.313348953341733072e+01,1.409941856410603123e+01,2.394324050521794867e+00,2.361190692631286669e+00,2.329713249932609198e+00,1.989253751327826691e+01,3.469358207228858504e+01
8.295000000000000000e+04,-2.548985717781969015e+03,-2.118991043843025057e+00,-2.106339153973624256e+00,-2.081563892660447390e+00,1.313350660180842233e+01,1.409947045611159844e+01,2.388273975578368180e+00,2.369525941381458001e+00,2.327446511799472262e+00,1.989276240381029837e+01,3.469603499958472526e+01
8.300000000000000000e+04,-2.549010227648132513e+03,-2.115020250478859332e+00,-2.111045093507651238e+00,-2.080806899585588177e+00,1.313352256013470765e+01,1.409951926463633853e+01,2.381516496242618519e+00,2.376698241922858834e+00,2.327045643222660054e+00,1.989298632005194278e+01,3.469848228213236041e+01
8.305000000000000000e+04,-2.549034592445754242e+03,-2.110968997396624580e+00,-2.114777112172167683e+00,-2.081125634744430464e+00,1.313353791531893222e+01,1.409956250253311616e+01,2.374535127001331070e+00,2.382493385698532418e+00,2.328251877267807135e+00,1.989320945751008551e+01,3.470092382237299233e+01
8.310000000000000000e+04,-2.549058932236336204e+03,-2.106629871124422237e+00,-2.117550844804616084e+00,-2.082705914462894103e+00,1.313355336431104625e+01,1.409960599567989448e+01,2.367529106675888340e+00,2.386936553444913400e+00,2.330840875911664334e+00,1.989343221045588805e+01,3.470336074911993762e+01
8.315000000000000000e+04,-2.549083313196302697e+03,-2.102056430805195664e+00,-2.119793141522051005e+00,-2.085067346213298034e+00,1.313356927515447836e+01,1.409965502141596438e+01,2.360662767316911381e+00,2.390223768297949913e+00,2.334450445451709655e+00,1.989365481492517418e+01,3.470579490921075205e+01
8.320000000000000000e+04,-2.549107837596011905e+03,-2.097702548494905006e+00,-2.121335191150766519e+00,-2.087898792163891848e+00,1.313358616175203331e+01,1.409970656744499706e+01,2.354128069796610934e+00,2.392409610743502224e+00,2.338825832881915368e+00,1.989387746656283795e+01,3.470822583435749209e+01
8.325000000000000000e+04,-2.549132281064895324e+03,-2.093505952464753239e+00,-2.122092489816129302e+00,-2.091325086681191880e+00,1.313360284061119643e+01,1.409975877889684170e+01,2.347939335064976429e+00,2.393536551600539575e+00,2.343904136774727309e+00,1.989409961521556625e+01,3.471065225509746455e+01
8.330000000000000000e+04,-2.549156522923360626e+03,-2.089554615380598612e+00,-2.122324384539384212e+00,-2.095028887482039970e+00,1.313361865403791562e+01,1.409980714876726715e+01,2.342150359498768264e+00,2.393671745945153084e+00,2.349572147816681777e+00,1.989432089952037686e+01,3.471307334708092895e+01
8.335000000000000000e+04,-2.549180642364967753e+03,-2.086353686097992544e+00,-2.121685573333206065e+00,-2.098859849367836983e+00,1.313363399388980213e+01,1.409984964839694754e+01,2.336959319605445895e+00,2.392654045672934160e+00,2.355797766350643307e+00,1.989454147468703482e+01,3.471548862917580891e+01
8.340000000000000000e+04,-2.549204659840878776e+03,-2.083833830644527652e+00,-2.119871685655290605e+00,-2.103205726659436170e+00,1.313364901325119227e+01,1.409989332536316553e+01,2.332475814675821546e+00,2.390281564546256732e+00,2.362677777567545157e+00,1.989476150616792083e+01,3.471789969892411420e+01
8.345000000000000000e+04,-2.549228785025615707e+03,-2.081854255421038857e+00,-2.117172919883373083e+00,-2.107916616613315863e+00,1.313366484836209125e+01,1.409994076817079645e+01,2.328870011260237405e+00,2.386488967987952403e+00,2.370105764775496837e+00,1.989498153486775323e+01,3.472030804049547470e+01
8.350000000000000000e+04,-2.549253024613617981e+03,-2.080807303587460577e+00,-2.113521418426863807e+00,-2.112627011916758502e+00,1.313368149408265140e+01,1.409999142665106397e+01,2.326524350568116351e+00,2.381150085246775294e+00,2.377813986236844812e+00,1.989520156757646774e+01,3.472271318098118797e+01
8.355000000000000000e+04,-2.549277170195000053e+03,-2.080734078492799011e+00,-2.108832062737104440e+00,-2.117382692729994798e+00,1.313369787750807305e+01,1.410004385554958262e+01,2.325776505605800626e+00,2.374212202407313121e+00,2.385516487678917663e+00,1.989542110103393924e+01,3.472511434100931638e+01
8.360000000000000000e+04,-2.549301195158965584e+03,-2.081571955352259806e+00,-2.103635489618121746e+00,-2.121723955125663252e+00,1.313371382478043436e+01,1.410009117389399336e+01,2.326940153681039458e+00,2.365910245305435033e+00,2.392667345529251310e+00,1.989563996445712846e+01,3.472751012284035710e+01
8.365000000000000000e+04,-2.549325029734507552e+03,-2.083844618900681844e+00,-2.098131430736404290e+00,-2.124939728908399328e+00,1.313372892210409049e+01,1.410013373599941566e+01,2.330418301748041543e+00,2.356546386867990783e+00,2.398567064982507269e+00,1.989585799014660594e+01,3.472990007114965039e+01
8.370000000000000000e+04,-2.549348781704052271e+03,-2.087701860407443544e+00,-2.092280574282067818e+00,-2.126949474401819362e+00,1.313374383143749036e+01,1.410017715199355237e+01,2.336387328622925974e+00,2.346527979468915781e+00,2.402639952240926302e+00,1.989607553739037016e+01,3.473228588837027786e+01
8.375000000000000000e+04,-2.549372663172163357e+03,-2.092807033911520787e+00,-2.086640242348735796e+00,-2.127509624669278843e+00,1.313375963854624295e+01,1.410022293841659824e+01,2.344703946665444683e+00,2.336575702113777631e+00,2.404302284828956360e+00,1.989629312338704281e+01,3.473466848877785651e+01
8.380000000000000000e+04,-2.549396597116013254e+03,-2.099164481466395227e+00,-2.081628036241765400e+00,-2.126177726095273002e+00,1.313377593390494269e+01,1.410027349634480132e+01,2.355089206926191281e+00,2.327489290256754995e+00,2.403026747525754736e+00,1.989651060709700303e+01,3.473704785983404975e+01
8.385000000000000000e+04,-2.549420509314260926e+03,-2.106389708136995775e+00,-2.077386214673999643e+00,-2.123192291786935471e+00,1.313379238427505058e+01,1.410032534647128521e+01,2.366926593165481041e+00,2.320053935813815471e+00,2.398641907164839715e+00,1.989672777891006916e+01,3.473942328827698844e+01
8.390000000000000000e+04,-2.549444290287822241e+03,-2.113549096102472991e+00,-2.074649063633212442e+00,-2.118746158851808836e+00,1.313380828891101793e+01,1.410037180687579017e+01,2.379255163733460687e+00,2.315180674350478807e+00,2.391197167942957780e+00,1.989694425039326475e+01,3.474179296291465135e+01
8.395000000000000000e+04,-2.549467852741277966e+03,-2.120219972847640300e+00,-2.074027869627377729e+00,-2.112685218635768969e+00,1.313382323451659062e+01,1.410041492754556636e+01,2.391106738746739069e+00,2.313624622321016400e+00,2.380916275221375056e+00,1.989715985584842173e+01,3.474415685964997635e+01
8.400000000000000000e+04,-2.549491380547589870e+03,-2.125994639484960036e+00,-2.075485456116072047e+00,-2.105466013228873834e+00,1.313383824106506736e+01,1.410045736052008536e+01,2.401459313147253916e+00,2.315758836212540306e+00,2.368451740170132158e+00,1.989737507695048890e+01,3.474651635277859185e+01
8.405000000000000000e+04,-2.549514979553661760e+03,-2.130064988177215568e+00,-2.079203302071876536e+00,-2.097698913018537059e+00,1.313385378448775143e+01,1.410050213774722572e+01,2.409226768261288676e+00,2.321731077064185467e+00,2.354737858158737929e+00,1.989759018728473805e+01,3.474887220149376788e+01
8.410000000000000000e+04,-2.549538645414798793e+03,-2.132197398747304629e+00,-2.085147990393503292e+00,-2.089642385867427787e+00,1.313386996193648315e+01,1.410055265023243543e+01,2.413613399949543048e+00,2.331312899377325998e+00,2.340794641066660908e+00,1.989780526188839715e+01,3.475122500773147749e+01
8.415000000000000000e+04,-2.549562322902566848e+03,-2.132374761440877009e+00,-2.092507736362729798e+00,-2.082100278750910416e+00,1.313388642285541330e+01,1.410060318435929361e+01,2.414103406645172534e+00,2.343756080325326785e+00,2.327878211807714592e+00,1.989802007076372448e+01,3.475357376019869804e+01
8.420000000000000000e+04,-2.549585832743591709e+03,-2.130162168705930448e+00,-2.100716361853238290e+00,-2.076083518259795646e+00,1.313390213426589526e+01,1.410064952529043225e+01,2.410369648420846556e+00,2.358101253821143217e+00,2.317278765044384237e+00,1.989823410386708602e+01,3.475591677214882225e+01
8.425000000000000000e+04,-2.549609160927658650e+03,-2.125620134685997975e+00,-2.109365310431030149e+00,-2.071967962438004296e+00,1.313391713921821236e+01,1.410069292675541597e+01,2.402546155529602157e+00,2.373231379810028407e+00,2.309987642693025478e+00,1.989844737415110387e+01,3.475825432300586471e+01
8.430000000000000000e+04,-2.549632434234806624e+03,-2.119238982027249030e+00,-2.117505801867953785e+00,-2.070216059886262450e+00,1.313393201004553568e+01,1.410073409135927491e+01,2.391222043418391507e+00,2.387782756831238640e+00,2.306781620470734318e+00,1.989866016044863528e+01,3.476058723470555378e+01
8.435000000000000000e+04,-2.549655751800997223e+03,-2.111192267437946857e+00,-2.124510427643520494e+00,-2.071284356995886533e+00,1.313394731983731489e+01,1.410077861768454532e+01,2.377211734103421126e+00,2.400486962897424803e+00,2.308115439271525293e+00,1.989887279546384846e+01,3.476291661071940098e+01
8.440000000000000000e+04,-2.549679165004408787e+03,-2.102103009589982641e+00,-2.130120274214054366e+00,-2.074784103551398751e+00,1.313396343171020497e+01,1.410082837346282503e+01,2.361689387151001185e+00,2.410286721448971825e+00,2.313863640043939629e+00,1.989908545573685927e+01,3.476524329721139850e+01
8.445000000000000000e+04,-2.549702571031796651e+03,-2.093110752396274421e+00,-2.133610413132591699e+00,-2.080282394061289342e+00,1.313397964632737391e+01,1.410087760038012838e+01,2.346105995504638830e+00,2.416224861870223339e+00,2.323526753414826729e+00,1.989929776941398032e+01,3.476756596399673072e+01
8.450000000000000000e+04,-2.549725828004926370e+03,-2.084867689354378051e+00,-2.134524509173549855e+00,-2.087597007586544429e+00,1.313399529084221662e+01,1.410092442872556973e+01,2.331806255086375401e+00,2.417717004517951462e+00,2.336348679760330338e+00,1.989950939531769691e+01,3.476988343753926358e+01
8.455000000000000000e+04,-2.549748909701968842e+03,-2.078016121247458603e+00,-2.133014435011856946e+00,-2.095946360981824519e+00,1.313401021393433510e+01,1.410096736601311029e+01,2.320031094632180935e+00,2.414691639874892104e+00,2.351164228370610676e+00,1.989972023992314476e+01,3.477219580690498191e+01
8.460000000000000000e+04,-2.549771912748283285e+03,-2.073439876571893326e+00,-2.128990748135594746e+00,-2.104556118326658343e+00,1.313402484207042420e+01,1.410100768281931671e+01,2.311869641203859072e+00,2.407383288740275518e+00,2.366656601088121370e+00,1.989993052406522267e+01,3.477450354311122993e+01
8.465000000000000000e+04,-2.549794965388035507e+03,-2.071279479786414246e+00,-2.122641705496773668e+00,-2.113092641864767973e+00,1.313404001520557074e+01,1.410105217664532695e+01,2.307913615059046908e+00,2.396443946571968020e+00,2.381580494320797214e+00,1.990014069968963284e+01,3.477680824626919787e+01
8.470000000000000000e+04,-2.549818098467341315e+03,-2.071374768973653246e+00,-2.114900639827490991e+00,-2.120757629126035937e+00,1.313405581934603106e+01,1.410110042991085777e+01,2.308327862781009099e+00,2.382996243855524998e+00,2.394639887456599503e+00,1.990035080922277189e+01,3.477911049121081533e+01
8.475000000000000000e+04,-2.549841238735516981e+03,-2.073888454007167148e+00,-2.106452378485148991e+00,-2.126695287885913999e+00,1.313407182961711150e+01,1.410114903728416991e+01,2.313001624604680284e+00,2.368279806521041753e+00,2.404703200981756606e+00,1.990056061977385937e+01,3.478140898986018215e+01
8.480000000000000000e+04,-2.549864236942927164e+03,-2.078463361752681315e+00,-2.097874019556567493e+00,-2.130683605092654531e+00,1.313408733764161518e+01,1.410119622906467995e+01,2.321359722763679745e+00,2.353566154650052145e+00,2.411073582303479235e+00,1.990076977341870190e+01,3.478370297159946034e+01
8.485000000000000000e+04,-2.549887052690913151e+03,-2.084464932153867078e+00,-2.090186646745665122e+00,-2.132358782082564908e+00,1.313410199871155193e+01,1.410123821126884813e+01,2.332489350006376583e+00,2.340187142038252510e+00,2.413339053197419037e+00,1.990097807536066910e+01,3.478599194809228123e+01
8.490000000000000000e+04,-2.549909799009487415e+03,-2.091695575898605330e+00,-2.083919663980256853e+00,-2.131406684376977001e+00,1.313411648694776090e+01,1.410127840832152835e+01,2.345410999303870980e+00,2.329178320619422760e+00,2.411449968941184352e+00,1.990118586730506323e+01,3.478827645322409978e+01
8.495000000000000000e+04,-2.549932561963741136e+03,-2.099577566480165913e+00,-2.079139548616966593e+00,-2.128328070735003408e+00,1.313413131728950312e+01,1.410132235460202921e+01,2.358967831398832704e+00,2.321209654714837534e+00,2.405889671334638269e+00,1.990139344955737499e+01,3.479055823711490802e+01
8.500000000000000000e+04,-2.549955417082085205e+03,-2.107164890876521035e+00,-2.076286406053360345e+00,-2.123618111431454292e+00,1.313414679193469148e+01,1.410136899785207198e+01,2.371931810759620785e+00,2.316757873130938616e+00,2.397405246450249550e+00,1.990160095554673703e+01,3.479283741122861784e+01
8.505000000000000000e+04,-2.549978288717533360e+03,-2.114042867963723538e+00,-2.075474928158489440e+00,-2.117555084024579148e+00,1.313416259434429101e+01,1.410141767022090420e+01,2.383341611758647005e+00,2.315911445071254793e+00,2.386863225875043071e+00,1.990180822488574464e+01,3.479511310949234826e+01
8.510000000000000000e+04,-2.550001002664873340e+03,-2.119749989557066172e+00,-2.076347676341659731e+00,-2.110960860988449372e+00,1.313417774807125227e+01,1.410146448057896684e+01,2.392424498067253325e+00,2.318358812177064632e+00,2.375348142560939735e+00,1.990201476957620130e+01,3.479738450293015006e+01
8.515000000000000000e+04,-2.550023572242408136e+03,-2.123610868194024892e+00,-2.078955526707780610e+00,-2.104485087310758118e+00,1.313419226790680305e+01,1.410150568970584928e+01,2.398605936632860036e+00,2.323667581106647173e+00,2.363875151845287625e+00,1.990222055110218591e+01,3.479965061825158301e+01
8.520000000000000000e+04,-2.550046038903895351e+03,-2.125671606583028339e+00,-2.083164200783266029e+00,-2.098221530658908041e+00,1.313420647684876030e+01,1.410154614721413324e+01,2.401767229796651471e+00,2.331197663781316542e+00,2.353205895218547283e+00,1.990242577265096813e+01,3.480191232502380672e+01
8.525000000000000000e+04,-2.550068511162240156e+03,-2.126197697547418386e+00,-2.088255256663880122e+00,-2.092629334838862931e+00,1.313422090033109058e+01,1.410158884994612905e+01,2.402091079726932588e+00,2.340077881434893925e+00,2.344029579582985079e+00,1.990263071692622532e+01,3.480417105044544712e+01
8.530000000000000000e+04,-2.550091106301294985e+03,-2.125123259829742040e+00,-2.093852749018968673e+00,-2.088130660440523201e+00,1.313423617299225121e+01,1.410163447713268248e+01,2.399868664559914766e+00,2.349528913842427347e+00,2.336828567810262935e+00,1.990283568050923435e+01,3.480642678908812115e+01
8.535000000000000000e+04,-2.550113677739112063e+03,-2.122851071452257266e+00,-2.099650956790675149e+00,-2.084605670379960252e+00,1.313425155687836288e+01,1.410168323581021887e+01,2.395640929142758946e+00,2.358865381217416068e+00,2.331740030487525761e+00,1.990304033498481218e+01,3.480867919220850837e+01
8.540000000000000000e+04,-2.550136135895285406e+03,-2.119898174261392931e+00,-2.104931554625166346e+00,-2.082269209461816484e+00,1.313426649343344721e+01,1.410172903324721894e+01,2.390028248135121380e+00,2.367423614257019082e+00,2.328810372168586440e+00,1.990324435441365125e+01,3.481092704573055840e+01
8.545000000000000000e+04,-2.550158458003329542e+03,-2.116208082311160421e+00,-2.109469014680203092e+00,-2.081409946196505434e+00,1.313428089076968241e+01,1.410177016281100570e+01,2.383490398185737380e+00,2.374827177980372017e+00,2.327960021790681289e+00,1.990344767614580235e+01,3.481316941555245137e+01
8.550000000000000000e+04,-2.550180630746539919e+03,-2.111991435088079072e+00,-2.113413189416653903e+00,-2.081686173211654722e+00,1.313429469935884697e+01,1.410181059519406155e+01,2.376490039819517008e+00,2.380955662224817804e+00,2.328852251264625917e+00,1.990365033101968351e+01,3.481540741275732387e+01
8.555000000000000000e+04,-2.550202857542638412e+03,-2.107687147706551301e+00,-2.116511733482213220e+00,-2.082917884007269294e+00,1.313430897258726482e+01,1.410185185539128483e+01,2.369457952640411147e+00,2.385712749871149896e+00,2.331154182553968557e+00,1.990385281473547963e+01,3.481764200313075008e+01
8.560000000000000000e+04,-2.550225169197669857e+03,-2.103217273996915715e+00,-2.118788381081697647e+00,-2.085129080197327678e+00,1.313432391802364307e+01,1.410189721457441969e+01,2.362586569849249862e+00,2.389166023495074676e+00,2.334597413708750402e+00,1.990405526886544862e+01,3.481987359031044349e+01
8.565000000000000000e+04,-2.550247457941181892e+03,-2.098730746637284650e+00,-2.120569092563797220e+00,-2.087840645870778111e+00,1.313433895286481601e+01,1.410194542052644628e+01,2.356038116113561287e+00,2.391496649988177570e+00,2.338835486587995671e+00,1.990425741613116628e+01,3.482210206382655571e+01
8.570000000000000000e+04,-2.550269694181236446e+03,-2.094721529563753126e+00,-2.121607769712253067e+00,-2.090801478675109681e+00,1.313435388025431294e+01,1.410199023321239764e+01,2.349998940061408081e+00,2.392729572077266109e+00,2.343656586830352051e+00,1.990445908922916018e+01,3.482432588853714606e+01
8.575000000000000000e+04,-2.550291738455330687e+03,-2.091142171783182402e+00,-2.121719244668645921e+00,-2.094252505032905276e+00,1.313436797428212799e+01,1.410203182836434976e+01,2.344481321356026715e+00,2.392864463932714347e+00,2.349052388056608542e+00,1.990465996819975913e+01,3.482654456101141704e+01
8.580000000000000000e+04,-2.550313666093200027e+03,-2.087947913280186807e+00,-2.121130583692198535e+00,-2.098042142498659057e+00,1.313438163960453409e+01,1.410207160365401968e+01,2.339504378763757497e+00,2.391951509514517848e+00,2.354962015885469828e+00,1.990486024725826653e+01,3.482875899249003737e+01
8.585000000000000000e+04,-2.550335652650333486e+03,-2.085462563950060133e+00,-2.119639594681061112e+00,-2.102036811951826678e+00,1.313439579988614270e+01,1.410211187652205389e+01,2.335224731681033283e+00,2.389875614380799540e+00,2.361341590724865380e+00,1.990506037848467003e+01,3.483096988757179702e+01
8.590000000000000000e+04,-2.550357668513649969e+03,-2.083574149472833703e+00,-2.117090604907702733e+00,-2.106492143766098391e+00,1.313441033474958530e+01,1.410215714668493092e+01,2.331748738772593921e+00,2.386502624077892154e+00,2.368214571197917451e+00,1.990526037116196889e+01,3.483317815893639136e+01
8.595000000000000000e+04,-2.550379732146388051e+03,-2.082164603689323989e+00,-2.113858650430656461e+00,-2.111142718179122468e+00,1.313442533817335445e+01,1.410220411081605008e+01,2.329257612816642897e+00,2.381836657796156942e+00,2.375391706295125527e+00,1.990546022169042928e+01,3.483538342547086586e+01
8.600000000000000000e+04,-2.550401721809957962e+03,-2.081682619328774297e+00,-2.109963685510330311e+00,-2.115503910611699734e+00,1.313444011385468357e+01,1.410224856693152695e+01,2.328139398116524816e+00,2.375833931557788770e+00,2.382525198842378344e+00,1.990565957443579848e+01,3.483758412517365599e+01
8.605000000000000000e+04,-2.550423509651525364e+03,-2.082303360977334261e+00,-2.105296124088571030e+00,-2.119537508493966715e+00,1.313445401478279173e+01,1.410229050474761969e+01,2.328734679100809224e+00,2.368500665464359667e+00,2.389275930673406823e+00,1.990585813334743293e+01,3.483978001305600714e+01
8.610000000000000000e+04,-2.550445232695597042e+03,-2.084005859430954732e+00,-2.100254420669809274e+00,-2.122879274897252699e+00,1.313446775353716411e+01,1.410232924868912541e+01,2.331302629941840898e+00,2.360102443538833583e+00,2.395123695429591137e+00,1.990605620793752806e+01,3.484197140074190457e+01
8.615000000000000000e+04,-2.550466947736463680e+03,-2.087181742909163251e+00,-2.094987783019247818e+00,-2.124982853492290769e+00,1.313448161989625973e+01,1.410236924854110896e+01,2.336116859909181276e+00,2.350985209016748012e+00,2.399448346055017556e+00,1.990625399986771882e+01,3.484415907646106803e+01
8.620000000000000000e+04,-2.550488718080638137e+03,-2.091815221785341183e+00,-2.089472440885410620e+00,-2.125887499667413749e+00,1.313449602774655922e+01,1.410241393445301128e+01,2.343193163508684229e+00,2.341603755595681680e+00,2.401777550650636694e+00,1.990645173280539026e+01,3.484634412066802156e+01
8.625000000000000000e+04,-2.550510561952556145e+03,-2.097388146076587301e+00,-2.084307462300154068e+00,-2.125483843991283539e+00,1.313451101440095847e+01,1.410245955487064506e+01,2.352222344686702105e+00,2.332707485284419402e+00,2.401662756140117594e+00,1.990664938449047838e+01,3.484852574477341847e+01
8.630000000000000000e+04,-2.550532290438005930e+03,-2.103735750659021519e+00,-2.080046663905176452e+00,-2.123383216326703682e+00,1.313452556249181136e+01,1.410250429343493828e+01,2.362780989024161560e+00,2.325115019165616026e+00,2.398708952810333805e+00,1.990684648062046946e+01,3.485070276252901067e+01
8.635000000000000000e+04,-2.550553875140618857e+03,-2.110490475226412865e+00,-2.076916332048833080e+00,-2.119747650712308307e+00,1.313453956610761786e+01,1.410254597078699845e+01,2.374194336379451986e+00,2.319569711153119052e+00,2.392853291773704871e+00,1.990704293087570065e+01,3.485287483692529520e+01
8.640000000000000000e+04,-2.550575369681455868e+03,-2.116857469709056083e+00,-2.075539950155818936e+00,-2.114752529853543450e+00,1.313455322724876950e+01,1.410258394217762756e+01,2.385521182355492265e+00,2.316842489408864392e+00,2.384268876616171262e+00,1.990723882996390159e+01,3.485504188516237178e+01
8.645000000000000000e+04,-2.550596828635503243e+03,-2.122513629948338920e+00,-2.076349513546169145e+00,-2.108303079965570870e+00,1.313456690861516130e+01,1.410262400901763336e+01,2.395852660344058638e+00,2.317490007646566319e+00,2.373311902055442957e+00,1.990743441292696403e+01,3.485720513021367140e+01
8.650000000000000000e+04,-2.550618384336811687e+03,-2.127172816052385507e+00,-2.079106117985493718e+00,-2.100908422765793926e+00,1.313458134365866670e+01,1.410266747036795110e+01,2.404278362076968989e+00,2.321659481915591794e+00,2.360740046750167576e+00,1.990763002091306078e+01,3.485936549922360683e+01
8.655000000000000000e+04,-2.550639975543102537e+03,-2.130131147598725683e+00,-2.083745225770297083e+00,-2.093314388896542866e+00,1.313459611821247996e+01,1.410271231419168281e+01,2.409859679362860607e+00,2.329261948830762208e+00,2.347574383130383691e+00,1.990782545765646105e+01,3.486152223581576948e+01
8.660000000000000000e+04,-2.550661475815009453e+03,-2.131126766208559786e+00,-2.090122387127785419e+00,-2.085934082905607667e+00,1.313461064123816691e+01,1.410275735584580481e+01,2.411943578891183826e+00,2.339893535600184649e+00,2.334872973264003893e+00,1.990802042705487551e+01,3.486367468584899854e+01
8.665000000000000000e+04,-2.550682853466492816e+03,-2.130127052575974567e+00,-2.097490093585377746e+00,-2.079550949677735794e+00,1.313462468273737116e+01,1.410279823363886464e+01,2.410180856864348797e+00,2.352718458872378626e+00,2.323822366606344669e+00,1.990821476866558370e+01,3.486582216749656027e+01
8.670000000000000000e+04,-2.550704100683913111e+03,-2.126779124460486781e+00,-2.105354620438010471e+00,-2.075031296130589009e+00,1.313463816446619603e+01,1.410283607694602992e+01,2.404442223512539556e+00,2.366746677776393692e+00,2.315548802394777450e+00,1.990840846885720339e+01,3.486796468243105096e+01
8.675000000000000000e+04,-2.550725335330444977e+03,-2.121235576140954926e+00,-2.113391233901118493e+00,-2.072555914381649877e+00,1.313465183319472551e+01,1.410287589046926193e+01,2.395053138231449275e+00,2.380888331744246855e+00,2.310818851632951976e+00,1.990860191248471622e+01,3.487010373872598734e+01
8.680000000000000000e+04,-2.550746649961653475e+03,-2.114147070523033189e+00,-2.120740838743600865e+00,-2.072312765775243371e+00,1.313466609132489182e+01,1.410291790490185804e+01,2.382782963806611143e+00,2.393864105397019770e+00,2.310136323489802912e+00,1.990879529645100021e+01,3.487223990760211478e+01
8.685000000000000000e+04,-2.550767991099880419e+03,-2.105902319754561436e+00,-2.126747137121761444e+00,-2.074560773804232205e+00,1.313468068164239533e+01,1.410296262400714795e+01,2.368591205219346740e+00,2.404507845264860055e+00,2.313704760678334083e+00,1.990898851095501598e+01,3.487437283276019429e+01
8.690000000000000000e+04,-2.550789272594097838e+03,-2.097197104361191666e+00,-2.131112272982088829e+00,-2.078893588929336289e+00,1.313469519066232216e+01,1.410300736809592514e+01,2.353695877760580313e+00,2.411905740705945878e+00,2.321216851964324146e+00,1.990918132370108751e+01,3.487650199513781502e+01
8.695000000000000000e+04,-2.550810414243522246e+03,-2.089104685527944483e+00,-2.133189326473758030e+00,-2.084894276347697417e+00,1.313470906364044133e+01,1.410304746428980138e+01,2.339483661970577000e+00,2.415305375559554601e+00,2.332041847975822701e+00,1.990937343724910846e+01,3.487862630786067086e+01
8.700000000000000000e+04,-2.550831430953156087e+03,-2.082157034431846299e+00,-2.132624861626441604e+00,-2.092406711651799700e+00,1.313472247554159011e+01,1.410308561257860838e+01,2.327154738829247282e+00,2.414348306406112865e+00,2.345345274380361555e+00,1.990956495387262848e+01,3.488074608594845927e+01
8.705000000000000000e+04,-2.550852429066978857e+03,-2.076761507121693384e+00,-2.129724488624529233e+00,-2.100716663903749115e+00,1.313473599421293336e+01,1.410312456088029620e+01,2.317723465530628246e+00,2.409196044913777701e+00,2.359950862514419434e+00,1.990975616362514344e+01,3.488286261502258867e+01
8.710000000000000000e+04,-2.550873490558898538e+03,-2.073555822334691268e+00,-2.124653013416840430e+00,-2.109015166021036336e+00,1.313474999093498141e+01,1.410316555985149378e+01,2.312021504373762859e+00,2.400313556138231608e+00,2.374559945080505052e+00,1.990994726116761981e+01,3.488497625200940178e+01
8.715000000000000000e+04,-2.550894592356329213e+03,-2.072597168004125745e+00,-2.117770385285699497e+00,-2.116868139902037260e+00,1.313476445511299140e+01,1.410321029031360318e+01,2.310422164008306023e+00,2.388510820042074378e+00,2.387983598701267418e+00,1.991013825077180854e+01,3.488708711311723931e+01
8.720000000000000000e+04,-2.550915630835641878e+03,-2.073714020999267049e+00,-2.110030061609324381e+00,-2.123484506760329626e+00,1.313477874181426053e+01,1.410325408953450754e+01,2.312909363693633313e+00,2.374964079038750953e+00,2.399058421589856493e+00,1.991032878821777885e+01,3.488919438497888592e+01
8.725000000000000000e+04,-2.550936541469730400e+03,-2.077061922540491601e+00,-2.102073637266772099e+00,-2.128083206403060590e+00,1.313479248707700364e+01,1.410329397157649822e+01,2.319225049849070519e+00,2.360879622850982962e+00,2.406841632495211769e+00,1.991051867113782947e+01,3.489129691940331668e+01
8.730000000000000000e+04,-2.550957320958108539e+03,-2.082321418806879709e+00,-2.094323915305573269e+00,-2.130571314195788268e+00,1.313480575926142002e+01,1.410333229106396402e+01,2.328701205609197800e+00,2.347404446425909619e+00,2.410857898499455310e+00,1.991070794886025652e+01,3.489339526266237357e+01
8.735000000000000000e+04,-2.550978068478568730e+03,-2.088813669938996753e+00,-2.087582248182808353e+00,-2.130835618811107501e+00,1.313481899420210297e+01,1.410337004981434639e+01,2.340356784936940215e+00,2.335682935099248070e+00,2.410946550354897688e+00,1.991089683997987692e+01,3.489549021162369513e+01
8.740000000000000000e+04,-2.550998886240842694e+03,-2.096194348222350623e+00,-2.082279460666422999e+00,-2.128780960359867969e+00,1.313483280397703190e+01,1.410341069000185321e+01,2.353169887992123233e+00,2.326569165401801698e+00,2.407272988392436641e+00,1.991108565969817690e+01,3.489758231394932153e+01
8.745000000000000000e+04,-2.551019725799097614e+03,-2.103817370983631641e+00,-2.078461539961479865e+00,-2.124986369262367170e+00,1.313484695501274757e+01,1.410345494566515256e+01,2.366012397490655061e+00,2.320567132341648797e+00,2.400454183922728468e+00,1.991127430994254865e+01,3.489967190470991909e+01
8.750000000000000000e+04,-2.551040524337427087e+03,-2.110745184323700840e+00,-2.076541817051458239e+00,-2.119976487206815641e+00,1.313486101483901969e+01,1.410349767109991070e+01,2.377753461330631701e+00,2.317995958309595927e+00,2.391301502276354629e+00,1.991146253683587730e+01,3.490175780104006265e+01
8.755000000000000000e+04,-2.551061199953360756e+03,-2.116611987886702018e+00,-2.076670052798338606e+00,-2.113970777128210798e+00,1.313487461899721964e+01,1.410353786392485276e+01,2.387574351780600956e+00,2.318826039670782713e+00,2.380665219791097797e+00,1.991165015502776470e+01,3.490383915907850820e+01
8.760000000000000000e+04,-2.551081723206836159e+03,-2.121151171828368653e+00,-2.078482445568424541e+00,-2.107616336397041934e+00,1.313488757918159244e+01,1.410357578999133743e+01,2.394902685681885135e+00,2.322645543587390282e+00,2.369534411627425730e+00,1.991183708510997619e+01,3.490591638020697474e+01
8.765000000000000000e+04,-2.551102237446150411e+03,-2.123929612856491289e+00,-2.081874107778984406e+00,-2.101462883455549768e+00,1.313490063450181644e+01,1.410361262313290531e+01,2.399373435631040774e+00,2.328918324021928665e+00,2.358814135070207207e+00,1.991202367796822870e+01,3.490798989168760613e+01
8.770000000000000000e+04,-2.551122790564838851e+03,-2.125107396783020075e+00,-2.086567406715828632e+00,-2.095610913941348574e+00,1.313491412668925840e+01,1.410365316395917645e+01,2.401021379902706254e+00,2.336943141009841352e+00,2.349165966736917355e+00,1.991221014690728452e+01,3.491006064725377911e+01
8.775000000000000000e+04,-2.551143369048318164e+03,-2.124994039555114345e+00,-2.091785643733191424e+00,-2.090519982067386540e+00,1.313492792433893186e+01,1.410369628733959857e+01,2.400126744041555682e+00,2.345852654017526628e+00,2.341173297148072319e+00,1.991239642477975025e+01,3.491212879996472651e+01
8.780000000000000000e+04,-2.551163940173742503e+03,-2.123513898819302970e+00,-2.097131814006370387e+00,-2.086652936476172115e+00,1.313494184919413854e+01,1.410373842754485807e+01,2.397022387378363817e+00,2.354919105405559154e+00,2.335228497199063113e+00,1.991258238665140823e+01,3.491419310974620771e+01
8.785000000000000000e+04,-2.551184355218553264e+03,-2.120949482330236613e+00,-2.102409556780607591e+00,-2.083926469931491887e+00,1.313495513751417576e+01,1.410377894567000112e+01,2.392222267083535581e+00,2.363570714335506029e+00,2.331390500953399947e+00,1.991276768068996006e+01,3.491625309185332071e+01
8.790000000000000000e+04,-2.551204649316327959e+03,-2.117730749986094008e+00,-2.107106116161126419e+00,-2.082448483393118721e+00,1.313496792009778069e+01,1.410381602916867472e+01,2.386299773652709177e+00,2.371292030420923957e+00,2.329608598849791434e+00,1.991295234485358279e+01,3.491830872214024595e+01
8.795000000000000000e+04,-2.551224926874399898e+03,-2.113821410444661542e+00,-2.111115837325687306e+00,-2.082359141657901258e+00,1.313498079551295916e+01,1.410385255403977389e+01,2.379676505032772837e+00,2.377826263715161037e+00,2.329718765028038430e+00,1.991313668728300712e+01,3.492036048132650450e+01
8.800000000000000000e+04,-2.551245206026802862e+03,-2.109455332829218488e+00,-2.114636187866565820e+00,-2.083223321200170286e+00,1.313499388304273907e+01,1.410389269060859085e+01,2.372771607326988441e+00,2.383131050025565134e+00,2.331342236327138995e+00,1.991332081858176650e+01,3.492240960255292492e+01
8.805000000000000000e+04,-2.551265561253381293e+03,-2.105132798051495335e+00,-2.117421945938300354e+00,-2.084776268805452304e+00,1.313500754422879702e+01,1.410393448421175755e+01,2.365983323786644554e+00,2.387149848255972096e+00,2.334133675913037997e+00,1.991350487872402653e+01,3.492445593345964028e+01
8.810000000000000000e+04,-2.551285884186102521e+03,-2.100875232424447958e+00,-2.119385792085796361e+00,-2.087064642512378221e+00,1.313502122038853237e+01,1.410397664798374429e+01,2.359487896634608450e+00,2.389929912712321691e+00,2.337864528531253594e+00,1.991368860446001676e+01,3.492649859741960938e+01
8.815000000000000000e+04,-2.551306057779076582e+03,-2.096800852440260154e+00,-2.120740051244186297e+00,-2.089775021077325157e+00,1.313503427366534559e+01,1.410401699690923216e+01,2.353407174131378010e+00,2.391612386471319240e+00,2.342276029877182975e+00,1.991387167951289427e+01,3.492853718654020412e+01
8.820000000000000000e+04,-2.551326150163561579e+03,-2.093281621489401445e+00,-2.121253549814665629e+00,-2.092777451426294455e+00,1.313504704399472089e+01,1.410405333546136930e+01,2.347875873479238429e+00,2.392205649459086203e+00,2.347229283205048311e+00,1.991405422936881919e+01,3.493057129022980689e+01
8.825000000000000000e+04,-2.551346168475371542e+03,-2.090186647954725530e+00,-2.120788195430039824e+00,-2.096343816547050931e+00,1.313505960208498458e+01,1.410408995577171787e+01,2.342880710028770075e+00,2.391702136381729016e+00,2.352746762638567191e+00,1.991423634606736570e+01,3.493260172002852926e+01
8.830000000000000000e+04,-2.551366217886275990e+03,-2.087385273381363149e+00,-2.119637257722225776e+00,-2.100317470177468948e+00,1.313507251882151117e+01,1.410412911271858150e+01,2.338430870311822396e+00,2.390157046756156589e+00,2.358764602987390990e+00,1.991441831244816640e+01,3.493462956626373739e+01
8.835000000000000000e+04,-2.551386351713968907e+03,-2.085173195690938286e+00,-2.117725820378393298e+00,-2.104452208440365624e+00,1.313508605739807855e+01,1.410416999022324269e+01,2.334701018230394443e+00,2.387487974510007049e+00,2.365183491255984372e+00,1.991460024386639915e+01,3.493665453272905808e+01
8.840000000000000000e+04,-2.551406419755692241e+03,-2.083556661438404678e+00,-2.114941720235203437e+00,-2.108848973586664233e+00,1.313509943410467784e+01,1.410421232494963739e+01,2.331857093510092849e+00,2.383584249346909711e+00,2.371946073508595543e+00,1.991478178772634422e+01,3.493867616466471304e+01
8.845000000000000000e+04,-2.551426400298703811e+03,-2.082536095824257583e+00,-2.111598598435121765e+00,-2.113204586462855250e+00,1.313511251947357472e+01,1.410425194288951722e+01,2.330130374464995935e+00,2.378461040176509389e+00,2.378808676700150393e+00,1.991496282748702029e+01,3.494069371309268490e+01
8.850000000000000000e+04,-2.551446269824728461e+03,-2.082596788999558690e+00,-2.107674962442063649e+00,-2.117057458907125156e+00,1.313512515660247004e+01,1.410428806496070564e+01,2.329914899432277586e+00,2.372103682178078543e+00,2.385394158616322535e+00,1.991514329200527555e+01,3.494270665509554874e+01
8.855000000000000000e+04,-2.551466050729257859e+03,-2.083918144061106759e+00,-2.103002532724358442e+00,-2.120416676596688088e+00,1.313513751465980839e+01,1.410432464804402208e+01,2.331518584631161239e+00,2.364555142945235833e+00,2.391357149399195858e+00,1.991532330474467116e+01,3.494471599492111835e+01
8.860000000000000000e+04,-2.551485901837394067e+03,-2.086368301537742997e+00,-2.097931623609937457e+00,-2.123055487277168307e+00,1.313515043058687937e+01,1.410436254487838426e+01,2.335105876071036146e+00,2.356127203497800693e+00,2.396218906713366792e+00,1.991550325389725273e+01,3.494672239220054877e+01
8.865000000000000000e+04,-2.551505788737277726e+03,-2.090128443038628880e+00,-2.092712455043794773e+00,-2.124523137099135539e+00,1.313516370305893410e+01,1.410440311964938864e+01,2.340808949569733510e+00,2.347249068819812212e+00,2.399412554985309143e+00,1.991568307898556611e+01,3.494872575449841179e+01
8.870000000000000000e+04,-2.551525644476768321e+03,-2.095069295388834352e+00,-2.087467197725953127e+00,-2.124828619284060416e+00,1.313517702292436695e+01,1.410444519935611929e+01,2.348519951884481038e+00,2.338455012676230016e+00,2.400510887488735090e+00,1.991586261849967698e+01,3.495072580588772837e+01
8.875000000000000000e+04,-2.551545432849968620e+03,-2.100657165575285035e+00,-2.082850545165406242e+00,-2.123844675189504816e+00,1.313519013402215307e+01,1.410448400945198699e+01,2.357841420588046688e+00,2.330519672082562721e+00,2.399135618364085509e+00,1.991604170203133251e+01,3.495272141706928437e+01
8.880000000000000000e+04,-2.551565070247401763e+03,-2.106730034382899408e+00,-2.079434285476154720e+00,-2.121178444560527065e+00,1.313520259488013942e+01,1.410452040728825196e+01,2.368286444201318730e+00,2.324237299481084928e+00,2.394985050639189428e+00,1.991622014590080880e+01,3.495471233594188476e+01
8.885000000000000000e+04,-2.551584658279970881e+03,-2.113011690293802314e+00,-2.077375081061197282e+00,-2.116964371264379974e+00,1.313521499939747272e+01,1.410455645579218853e+01,2.379170130623200929e+00,2.320260537877337548e+00,2.388095522010177607e+00,1.991639823273595411e+01,3.495669947313431436e+01
8.890000000000000000e+04,-2.551604290194836722e+03,-2.118816244374408519e+00,-2.077086813771203744e+00,-2.111460896752704208e+00,1.313522778139212654e+01,1.410459339004942159e+01,2.389579017435570663e+00,2.319197028712248532e+00,2.378769584881298638e+00,1.991657618617562164e+01,3.495868325369318796e+01
8.895000000000000000e+04,-2.551623945236095551e+03,-2.123816695777017483e+00,-2.078819191362575314e+00,-2.104741298572419428e+00,1.313524088920636324e+01,1.410463393316347691e+01,2.398638775561077630e+00,2.321424935419508895e+00,2.367501400186491800e+00,1.991675401578380189e+01,3.496066407030869527e+01
8.900000000000000000e+04,-2.551643611617070746e+03,-2.127706677375617250e+00,-2.082249023228419205e+00,-2.097421970888361464e+00,1.313525426091443649e+01,1.410467516034946911e+01,2.405504058666419809e+00,2.326934819006022170e+00,2.355141206666384157e+00,1.991693165116060271e+01,3.496264154358672727e+01
8.905000000000000000e+04,-2.551663181291079127e+03,-2.129789366213589386e+00,-2.087258658525622756e+00,-2.090316181694492847e+00,1.313526723856732659e+01,1.410471360367770011e+01,2.409341742470920700e+00,2.335501933400109476e+00,2.342747263525876367e+00,1.991710876293514332e+01,3.496461452293048922e+01
8.910000000000000000e+04,-2.551682615744301074e+03,-2.129785201176838338e+00,-2.093741713168580709e+00,-2.083831390432526298e+00,1.313527969614867885e+01,1.410475029707314221e+01,2.409623923774989240e+00,2.346636830146192843e+00,2.331343209766169711e+00,1.991728529391440006e+01,3.496658310820402704e+01
8.915000000000000000e+04,-2.551702006686421100e+03,-2.127737987950942600e+00,-2.101045330509381248e+00,-2.078579044361099193e+00,1.313529208196064957e+01,1.410478543307835331e+01,2.406168594859080301e+00,2.359466250967137135e+00,2.321985560428001971e+00,1.991746144937996732e+01,3.496854786805180026e+01
8.920000000000000000e+04,-2.551721406709589246e+03,-2.123488586446870219e+00,-2.108666764316383446e+00,-2.075221676843220564e+00,1.313530466164088217e+01,1.410482197353166178e+01,2.399043497819515647e+00,2.372975971884848878e+00,2.315621279494433082e+00,1.991763739408549228e+01,3.497050936263773480e+01
8.925000000000000000e+04,-2.551740854472028786e+03,-2.117343102115149200e+00,-2.116227416891682811e+00,-2.073821972269492164e+00,1.313531773304199390e+01,1.410486216551826821e+01,2.388742356293045876e+00,2.386082916837712897e+00,2.312835865500054044e+00,1.991781327894128140e+01,3.497246830060652201e+01
8.930000000000000000e+04,-2.551760307354983524e+03,-2.110061066278090092e+00,-2.122859210419577369e+00,-2.074471546789130816e+00,1.313533097273708705e+01,1.410490232071271954e+01,2.376152279510576726e+00,2.397572907246248164e+00,2.313951244745634295e+00,1.991798892104402796e+01,3.497442402290833030e+01
8.935000000000000000e+04,-2.551779661714980648e+03,-2.102104059347872145e+00,-2.127880944797269969e+00,-2.077398467313683827e+00,1.313534384700356306e+01,1.410494091696874541e+01,2.362289220132797851e+00,2.406382807237462895e+00,2.319017231581599781e+00,1.991816405736258488e+01,3.497637566486304195e+01
8.940000000000000000e+04,-2.551798899332019573e+03,-2.094085782441325705e+00,-2.131033663320867078e+00,-2.082256907684492564e+00,1.313535629626435686e+01,1.410497743662447157e+01,2.348328558803780108e+00,2.411754492850697318e+00,2.327619342052413387e+00,1.991833864382004649e+01,3.497832332444485814e+01
8.945000000000000000e+04,-2.551818070484581767e+03,-2.086904205461750372e+00,-2.131850608090774202e+00,-2.088625269966968734e+00,1.313536849920935801e+01,1.410501176156901515e+01,2.335534888528067565e+00,2.413147798248197695e+00,2.339036663138449601e+00,1.991851277000687759e+01,3.498026718214130426e+01
8.950000000000000000e+04,-2.551837251785183071e+03,-2.080962966395691005e+00,-2.130166166333685940e+00,-2.096268434374701339e+00,1.313538096081953910e+01,1.410504825491140046e+01,2.324954925703961450e+00,2.410420036258114074e+00,2.352366003763817659e+00,1.991868671110555411e+01,3.498220811258786256e+01
8.955000000000000000e+04,-2.551856479299028706e+03,-2.076556782411095980e+00,-2.126436666242487394e+00,-2.104417969788901388e+00,1.313539386302416290e+01,1.410508750956690704e+01,2.317426945198628463e+00,2.403917538117720021e+00,2.366416933046909588e+00,1.991886055734526906e+01,3.498414670157348638e+01
8.960000000000000000e+04,-2.551875708982684955e+03,-2.074256921518502050e+00,-2.120962196057551985e+00,-2.112195852222127357e+00,1.313540690257283927e+01,1.410512692545145619e+01,2.313609399293560465e+00,2.394245825207361289e+00,2.379923307839354241e+00,1.991903414692042062e+01,3.498608213960974211e+01
8.965000000000000000e+04,-2.551894854213822327e+03,-2.074160520547531750e+00,-2.114101899950363794e+00,-2.119145764459984704e+00,1.313541969984810898e+01,1.410516580223325178e+01,2.313736126821498207e+00,2.382265601456754034e+00,2.391790600800121513e+00,1.991920728789587258e+01,3.498801389596719247e+01
8.970000000000000000e+04,-2.551913875322698459e+03,-2.076096389092365602e+00,-2.106686083681620580e+00,-2.124617952292591205e+00,1.313543196751992248e+01,1.410520166123947305e+01,2.317658915938874742e+00,2.369116038155477444e+00,2.401030780405347009e+00,1.991937982372384397e+01,3.498994170382954394e+01
8.975000000000000000e+04,-2.551932832203457565e+03,-2.080123423183875886e+00,-2.099262933710799750e+00,-2.128020501826502819e+00,1.313544402991730564e+01,1.410523566048800959e+01,2.324991309135486350e+00,2.355921956778273874e+00,2.406910686123962417e+00,1.991955191564772676e+01,3.499186564526882393e+01
8.980000000000000000e+04,-2.551951786896547219e+03,-2.085840446932116343e+00,-2.092169811879164065e+00,-2.129411822638942464e+00,1.313545629850152885e+01,1.410527194567589504e+01,2.334980087109738367e+00,2.343711652345621843e+00,2.409153572267379140e+00,1.991972379499262402e+01,3.499378682352075032e+01
8.985000000000000000e+04,-2.551970782890125065e+03,-2.092472837566443200e+00,-2.086123101946038005e+00,-2.128842190137973489e+00,1.313546892294142410e+01,1.410530998020919036e+01,2.346601446957274906e+00,2.333484737924583996e+00,2.407780561200485892e+00,1.991989553103383415e+01,3.499570548962721261e+01
8.990000000000000000e+04,-2.551989795397571470e+03,-2.099577226696966559e+00,-2.081574618533600152e+00,-2.126292409128628158e+00,1.313548181360688893e+01,1.410534920405324577e+01,2.358840439668846489e+00,2.325967725439886280e+00,2.403076952007412004e+00,1.992006707174160951e+01,3.499762105712704852e+01
8.995000000000000000e+04,-2.552008711885674529e+03,-2.106558824270303720e+00,-2.078605232023427618e+00,-2.122272667278185754e+00,1.313549437479516868e+01,1.410538796177471177e+01,2.370660932916984098e+00,2.321542247693298755e+00,2.395695833513991513e+00,1.992023812502209879e+01,3.499953314268795879e+01
9.000000000000000000e+04,-2.552027521043627530e+03,-2.112638098009025356e+00,-2.077558541583631069e+00,-2.117235638439837864e+00,1.313550647214458955e+01,1.410542309434585206e+01,2.381087832385526237e+00,2.320390210447984103e+00,2.386435566163336741e+00,1.992040859453047119e+01,3.500144110018546684e+01
9.005000000000000000e+04,-2.552046258810862582e+03,-2.117593415570510729e+00,-2.078492050550537762e+00,-2.111350958559387259e+00,1.313551837471419503e+01,1.410545719958748201e+01,2.389471009625665054e+00,2.322361808165339880e+00,2.376098650288410941e+00,1.992057862884941954e+01,3.500334526154804848e+01
9.010000000000000000e+04,-2.552064972675563695e+03,-2.121317097494370696e+00,-2.080931132750476475e+00,-2.105202857642912928e+00,1.313553031815743033e+01,1.410549277758630637e+01,2.395408378571393104e+00,2.326952357578236263e+00,2.365591847876055365e+00,1.992074836887947242e+01,3.500524666894918369e+01
9.015000000000000000e+04,-2.552083751609117826e+03,-2.123481194932399507e+00,-2.084624554920300632e+00,-2.099363667270590206e+00,1.313554275329425280e+01,1.410552983281384343e+01,2.398670086561892845e+00,2.333563997814841251e+00,2.355740636823801637e+00,1.992091802021215585e+01,3.500714538137512477e+01
9.020000000000000000e+04,-2.552102527514424764e+03,-2.124208523003270344e+00,-2.089265480803051300e+00,-2.093999392466039833e+00,1.313555537190215361e+01,1.410556909795236713e+01,2.399357812542295854e+00,2.341507019774792475e+00,2.347127687185277090e+00,1.992108745150420290e+01,3.500904123631779186e+01
9.025000000000000000e+04,-2.552121218963699903e+03,-2.123750522426278931e+00,-2.094178683649545736e+00,-2.089540008828621787e+00,1.313556767995837582e+01,1.410560718599910679e+01,2.397777455057597429e+00,2.349997127331458380e+00,2.340232410234676319e+00,1.992125640086915794e+01,3.501093367473875162e+01
9.030000000000000000e+04,-2.552139826551735041e+03,-2.122009420883597119e+00,-2.099073137424391167e+00,-2.086381296817175546e+00,1.313557968270927923e+01,1.410564197887566351e+01,2.394264005430399411e+00,2.358415726257636180e+00,2.335341422150739810e+00,1.992142484391634127e+01,3.501282193477479865e+01
9.035000000000000000e+04,-2.552158325234045151e+03,-2.119220710491462878e+00,-2.103883819757327522e+00,-2.084360145792725216e+00,1.313559128327858438e+01,1.410567618339324092e+01,2.389298838347211351e+00,2.366315881469636118e+00,2.332422808501698253e+00,1.992159277246481253e+01,3.501470660279267832e+01
9.040000000000000000e+04,-2.552176823466239512e+03,-2.115829385310335820e+00,-2.108220906576334652e+00,-2.083430942232066929e+00,1.313560302471144858e+01,1.410571071631856910e+01,2.383420458334235548e+00,2.373296890159442452e+00,2.331341030647051227e+00,1.992176044509166033e+01,3.501658837550969849e+01
9.045000000000000000e+04,-2.552195381128243753e+03,-2.111895343486301702e+00,-2.111963641639997391e+00,-2.083636685051133863e+00,1.313561525707514654e+01,1.410574732936184539e+01,2.377023787105262187e+00,2.379161405476688529e+00,2.331893771257348202e+00,1.992192804461610578e+01,3.501846742751913411e+01
9.050000000000000000e+04,-2.552213915267654556e+03,-2.107680951681366821e+00,-2.115231102718891254e+00,-2.084588637847614390e+00,1.313562754376222586e+01,1.410578634354547134e+01,2.370479422781034184e+00,2.383883972536366969e+00,2.333732770150767966e+00,1.992209538179142214e+01,3.502034385396689231e+01
9.055000000000000000e+04,-2.552232413856829680e+03,-2.103653649645079060e+00,-2.117741975477987371e+00,-2.086102621441342730e+00,1.313563978191865544e+01,1.410582357033288226e+01,2.364121670306816636e+00,2.387412331029928225e+00,2.336576327831284772e+00,1.992226235826662872e+01,3.502221677186436466e+01
9.060000000000000000e+04,-2.552250802301404292e+03,-2.099792536647199004e+00,-2.119367409104028432e+00,-2.088328185827656114e+00,1.313565159103794144e+01,1.410585852094857273e+01,2.358069738561347606e+00,2.389776000977008596e+00,2.340276744017933730e+00,1.992242880060662813e+01,3.502408562208049148e+01
9.065000000000000000e+04,-2.552269081970257048e+03,-2.096096363388952888e+00,-2.120324110763837311e+00,-2.091070002193026411e+00,1.313566298039267366e+01,1.410589242861225401e+01,2.352384374095080943e+00,2.391097973234262763e+00,2.344655728097056357e+00,1.992259472739842252e+01,3.502595096779861450e+01
9.070000000000000000e+04,-2.552287386968062037e+03,-2.092825602082400760e+00,-2.120481252126718896e+00,-2.094196737662571639e+00,1.313567465407429857e+01,1.410592605170106317e+01,2.347163883055005229e+00,2.391385284017258250e+00,2.349607978116135865e+00,1.992276046685574542e+01,3.502781318170860914e+01
9.075000000000000000e+04,-2.552305705574781769e+03,-2.089865058152978960e+00,-2.119762380452596240e+00,-2.097887640762143402e+00,1.313568657623764757e+01,1.410596257135636300e+01,2.342414781704107440e+00,2.390617597915889903e+00,2.355143688857782802e+00,1.992292604938336353e+01,3.502967278676516116e+01
9.080000000000000000e+04,-2.552324036426014572e+03,-2.087141852537758080e+00,-2.118457994653056620e+00,-2.101923890134929973e+00,1.313569873938523891e+01,1.410600081329746480e+01,2.338195522300191342e+00,2.388824130242066968e+00,2.361173568649384880e+00,1.992309145427876516e+01,3.503152980068992406e+01
9.085000000000000000e+04,-2.552342341907949503e+03,-2.085027955708266489e+00,-2.116497608663128638e+00,-2.105991664078413983e+00,1.313571091212323871e+01,1.410603748608042096e+01,2.334742464724094635e+00,2.385908589320435702e+00,2.367554634556316095e+00,1.992325654142943137e+01,3.503338320025206087e+01
9.090000000000000000e+04,-2.552360508554483658e+03,-2.083655733396090781e+00,-2.113702995343723412e+00,-2.110148789638242040e+00,1.313572250469556479e+01,1.410607272670182510e+01,2.332290899611801027e+00,2.381742363503581039e+00,2.374183751393698749e+00,1.992342104846329320e+01,3.503523271537774519e+01
9.095000000000000000e+04,-2.552378610114395087e+03,-2.083061271373238821e+00,-2.110278403516482548e+00,-2.114169894792142568e+00,1.313573390848140399e+01,1.410610593936238111e+01,2.331098545996060256e+00,2.376331562174744949e+00,2.380801436017378148e+00,1.992358513883925397e+01,3.503707857194229547e+01
9.100000000000000000e+04,-2.552396704238864913e+03,-2.083632035039123309e+00,-2.106203062650783941e+00,-2.117681710013668894e+00,1.313574541438175203e+01,1.410613913192763746e+01,2.331524769424228261e+00,2.369700837643232472e+00,2.387022761124492742e+00,1.992374897810637790e+01,3.503892108854055465e+01
9.105000000000000000e+04,-2.552414804669934711e+03,-2.085448813115911015e+00,-2.101377493827796705e+00,-2.120704817058901792e+00,1.313575714246529813e+01,1.410617539992970038e+01,2.333816098453219912e+00,2.361967054817667222e+00,2.392483931719007195e+00,1.992391265807198408e+01,3.504076104432601824e+01
9.110000000000000000e+04,-2.552432956279362315e+03,-2.088286759431346784e+00,-2.096226729787037169e+00,-2.123024552073788929e+00,1.313576931113159141e+01,1.410621259140217099e+01,2.338056701595206732e+00,2.353522053681277981e+00,2.396704349152596780e+00,1.992407625108555536e+01,3.504259816064401178e+01
9.115000000000000000e+04,-2.552451047881974773e+03,-2.092238515056481507e+00,-2.091127619218678735e+00,-2.124163909565460528e+00,1.313578130079595851e+01,1.410624921987061420e+01,2.344289054127997929e+00,2.344880492621844503e+00,2.399125083741271425e+00,1.992423946898934517e+01,3.504443159221337822e+01
9.120000000000000000e+04,-2.552469029560750187e+03,-2.097196870653654344e+00,-2.086279817439266715e+00,-2.124046754457504793e+00,1.313579288439737702e+01,1.410628441771909181e+01,2.352342588307164473e+00,2.336626222570666656e+00,2.399337109522688305e+00,1.992440219017390390e+01,3.504626115744107295e+01
9.125000000000000000e+04,-2.552486952782201570e+03,-2.102702238982430583e+00,-2.082276603469970233e+00,-2.122541408540337571e+00,1.313580428911488340e+01,1.410631690936198090e+01,2.361778021884898049e+00,2.329515107238799398e+00,2.397025376068436131e+00,1.992456450539635782e+01,3.504808670977509877e+01
9.130000000000000000e+04,-2.552504830608017073e+03,-2.108606259418637663e+00,-2.079591936470228664e+00,-2.119329577006669130e+00,1.313581560479444299e+01,1.410635008499683885e+01,2.372064494449515948e+00,2.324277854975676405e+00,2.391992474774963462e+00,1.992472650268416245e+01,3.504990882460776191e+01
9.135000000000000000e+04,-2.552522748822206722e+03,-2.114643387113736228e+00,-2.078274486039343394e+00,-2.114625084363954688e+00,1.313582733638212474e+01,1.410638564610052548e+01,2.382493692346223657e+00,2.321469918749012429e+00,2.384389571040564260e+00,1.992488842380519287e+01,3.505172827915078670e+01
9.140000000000000000e+04,-2.552540702527590383e+03,-2.120117458496307172e+00,-2.078603401960351871e+00,-2.108826103975515842e+00,1.313583939197218520e+01,1.410642200696391768e+01,2.392149430847756442e+00,2.321573471621300566e+00,2.374645395621394872e+00,1.992505021859771119e+01,3.505354466407765557e+01
9.145000000000000000e+04,-2.552558593791783096e+03,-2.124614616642997778e+00,-2.080788850305021587e+00,-2.102139826843639536e+00,1.313585128793805978e+01,1.410645882616780966e+01,2.400166668307992079e+00,2.324856868663175202e+00,2.363357204873799855e+00,1.992521166140559430e+01,3.505535754409189764e+01
9.150000000000000000e+04,-2.552576407552159708e+03,-2.127798577803715840e+00,-2.084560181992152650e+00,-2.095176505725470317e+00,1.313586293739368038e+01,1.410649352085063768e+01,2.405757787963842542e+00,2.331225947041632551e+00,2.351407774030619624e+00,1.992537267425783298e+01,3.505716658278355879e+01
9.155000000000000000e+04,-2.552594131671138257e+03,-2.129050657729863794e+00,-2.089807180808143539e+00,-2.088672842461887669e+00,1.313587421827996948e+01,1.410652567566424054e+01,2.408206740549087232e+00,2.340369774755963306e+00,2.339827337485253622e+00,1.992553320556600838e+01,3.505897155941605092e+01
9.160000000000000000e+04,-2.552611818329307880e+03,-2.128183671176947733e+00,-2.096409303984147598e+00,-2.082947794929530527e+00,1.313588549245069892e+01,1.410655882203730016e+01,2.407127052827898961e+00,2.351725708431207096e+00,2.329568087711703317e+00,1.992569345293879124e+01,3.506077335880333834e+01
9.165000000000000000e+04,-2.552629549071027213e+03,-2.125380893888253464e+00,-2.103696363069242015e+00,-2.078475871625559357e+00,1.313589716012282160e+01,1.410659334903598428e+01,2.402497541777489865e+00,2.364373588302257190e+00,2.321567601408855541e+00,1.992585360421566421e+01,3.506257252869314556e+01
9.170000000000000000e+04,-2.552647294933730336e+03,-2.120653484015317947e+00,-2.111073680680473519e+00,-2.075833001725369886e+00,1.313590904665421633e+01,1.410662937125938221e+01,2.394542506858518660e+00,2.377268544525996674e+00,2.316644090336795525e+00,1.992601358784049737e+01,3.506436883135005900e+01
9.175000000000000000e+04,-2.552665004362740092e+03,-2.114368888722227613e+00,-2.118092725524167275e+00,-2.075097128587311879e+00,1.313592093913303493e+01,1.410666611480892030e+01,2.383856909266312218e+00,2.389343290102010631e+00,2.315268360995936803e+00,1.992617328659617471e+01,3.506616208466695639e+01
9.180000000000000000e+04,-2.552682630122362298e+03,-2.107261810391832579e+00,-2.123929688518782388e+00,-2.076357934658758619e+00,1.313593249849275857e+01,1.410670011197094276e+01,2.371365964507899271e+00,2.399471212814559884e+00,2.317642376960104222e+00,1.992633251032156494e+01,3.506795162968587931e+01
9.185000000000000000e+04,-2.552700159376954616e+03,-2.099748057126669121e+00,-2.127982537961675469e+00,-2.079817432830463275e+00,1.313594368663424561e+01,1.410673235911861312e+01,2.358073502957473089e+00,2.406720427923216388e+00,2.323699340480991804e+00,1.992649125138141386e+01,3.506973740946812512e+01
9.190000000000000000e+04,-2.552717658088959979e+03,-2.092325647999179417e+00,-2.130122096834035528e+00,-2.085108828807324510e+00,1.313595489910594516e+01,1.410676508632364978e+01,2.345080230273148825e+00,2.410500755225993608e+00,2.332929272019911515e+00,1.992664970908100841e+01,3.507152028884983963e+01
9.195000000000000000e+04,-2.552735183213811069e+03,-2.085785289426439704e+00,-2.130078962043494784e+00,-2.091705355458338911e+00,1.313596636838118670e+01,1.410679867283116273e+01,2.333542624469318927e+00,2.410461927778948077e+00,2.344524361112164001e+00,1.992680800283172005e+01,3.507330052954394972e+01
9.200000000000000000e+04,-2.552752730500048074e+03,-2.080532002615653742e+00,-2.127803043185905185e+00,-2.099244873661199051e+00,1.313597814329327562e+01,1.410683464695776124e+01,2.324401308542497269e+00,2.406615900775204597e+00,2.357529546794065567e+00,1.992696616731316439e+01,3.507507820725131609e+01
9.205000000000000000e+04,-2.552770244751405698e+03,-2.076865741518201691e+00,-2.123761560910357282e+00,-2.106950640380699902e+00,1.313598990420938328e+01,1.410687081168088319e+01,2.318374247740211835e+00,2.399405744385235906e+00,2.370780521350616787e+00,1.992712403053965176e+01,3.507685302314180120e+01
9.210000000000000000e+04,-2.552787675226838019e+03,-2.075319775435722214e+00,-2.118253181063714408e+00,-2.113998947459167610e+00,1.313600132309962021e+01,1.410690436945354698e+01,2.315983204414170604e+00,2.389490699072671642e+00,2.383099063764932524e+00,1.992728141449467927e+01,3.507862412193300372e+01
9.215000000000000000e+04,-2.552805013069105826e+03,-2.075966122110731060e+00,-2.111578057854943680e+00,-2.120026304213536772e+00,1.313601243098492688e+01,1.410693680847572118e+01,2.317336361465084593e+00,2.377725598671137419e+00,2.393525131582997734e+00,1.992743834248202361e+01,3.508039166985611246e+01
9.220000000000000000e+04,-2.552822307717645344e+03,-2.078543853193277613e+00,-2.104469679993655973e+00,-2.124564549153920456e+00,1.313602343928872074e+01,1.410696874116407784e+01,2.322162021088394201e+00,2.365192751268547333e+00,2.401249373282819732e+00,1.992759492217916062e+01,3.508215622271712419e+01
9.225000000000000000e+04,-2.552839631247094076e+03,-2.082955688597455168e+00,-2.097463733005828779e+00,-2.127174292797804789e+00,1.313603474238895963e+01,1.410700183104554384e+01,2.329965320216397018e+00,2.352945997559256153e+00,2.405712647186950992e+00,1.992775135314914081e+01,3.508391802884992217e+01
9.230000000000000000e+04,-2.552856970527916474e+03,-2.088724623771618383e+00,-2.090917550474209463e+00,-2.127961041300936884e+00,1.313604632643533954e+01,1.410703760273742979e+01,2.339947300154729515e+00,2.341925433859122663e+00,2.406769202404469787e+00,1.992790764341016896e+01,3.508567744070015948e+01
9.235000000000000000e+04,-2.552874281202241491e+03,-2.095078138993687666e+00,-2.085527293826013651e+00,-2.126998549090460600e+00,1.313605787396389246e+01,1.410707290105627720e+01,2.351105521778724228e+00,2.333014420003985734e+00,2.404536846275191042e+00,1.992806361612570143e+01,3.508743389577443850e+01
9.240000000000000000e+04,-2.552891520382272120e+03,-2.101618288586546424e+00,-2.081734467719453363e+00,-2.124246647454852699e+00,1.313606918924876510e+01,1.410710646880158592e+01,2.362501247290901496e+00,2.326820199643890863e+00,2.399348624921200379e+00,1.992821916288424333e+01,3.508918669006357760e+01
9.245000000000000000e+04,-2.552908650710770416e+03,-2.107899790420538544e+00,-2.079557272506478593e+00,-2.120139341545701495e+00,1.313608008354169066e+01,1.410713880306255064e+01,2.373233996538222979e+00,2.323596235077261429e+00,2.391853683757889204e+00,1.992837420294569739e+01,3.509093606972606949e+01
9.250000000000000000e+04,-2.552925747650070662e+03,-2.113305541656072872e+00,-2.079178618375669529e+00,-2.115121828903543388e+00,1.313609091081100289e+01,1.410716992247658474e+01,2.382483876502958342e+00,2.323389377885841434e+00,2.382828399153602117e+00,1.992852889956596840e+01,3.509268227099196480e+01
9.255000000000000000e+04,-2.552942864292373542e+03,-2.117672743361966425e+00,-2.080538176380089865e+00,-2.109408791407413997e+00,1.313610202153035722e+01,1.410720287828444874e+01,2.389727435500729413e+00,2.325956425123121729e+00,2.373037279838456026e+00,1.992868344586848650e+01,3.509442581777080505e+01
9.260000000000000000e+04,-2.552959984730441647e+03,-2.120919960568059981e+00,-2.083124981404380627e+00,-2.103585119254787639e+00,1.313611330874337746e+01,1.410723799427593406e+01,2.394665872406078755e+00,2.330759865772054962e+00,2.363313527837228367e+00,1.992883780065860932e+01,3.509616708046211642e+01
9.265000000000000000e+04,-2.552977104515407063e+03,-2.122724754696621918e+00,-2.086681240298538853e+00,-2.098227325193531279e+00,1.313612471921827130e+01,1.410727259257231303e+01,2.397142323583001833e+00,2.337217376228422960e+00,2.354395160973921541e+00,1.992899190780946839e+01,3.509790534298929288e+01
9.270000000000000000e+04,-2.552994136095527665e+03,-2.123150559098613499e+00,-2.090990552438399597e+00,-2.093485418154807043e+00,1.313613582537439939e+01,1.410730637009049993e+01,2.397285666272310323e+00,2.344715524237848570e+00,2.346766276292276299e+00,1.992914556945547488e+01,3.509964020869956158e+01
9.275000000000000000e+04,-2.553011065353692629e+03,-2.122429739784417180e+00,-2.095529428102156366e+00,-2.089666092640595885e+00,1.313614650964040642e+01,1.410733817864828943e+01,2.395410123710970396e+00,2.352585124688279183e+00,2.340786096300179864e+00,1.992929872030983063e+01,3.510137170633318249e+01
9.280000000000000000e+04,-2.553027973254356766e+03,-2.120519716887102835e+00,-2.100080874398616793e+00,-2.087032271919120330e+00,1.313615721649421353e+01,1.410736884290020043e+01,2.391851854552740075e+00,2.360311031566702411e+00,2.336635367493494542e+00,1.992945157160276537e+01,3.510309994983042259e+01
9.285000000000000000e+04,-2.553044867074740068e+03,-2.117686709768743736e+00,-2.104602248604489745e+00,-2.085355230004450000e+00,1.313616802014553286e+01,1.410740164130367802e+01,2.387064123602391064e+00,2.367530457980534297e+00,2.334221940533078854e+00,1.992960420039227998e+01,3.510482572555833514e+01
9.290000000000000000e+04,-2.553061791567563432e+03,-2.114402480810989804e+00,-2.108706776509945868e+00,-2.084547840509902716e+00,1.313617912580285818e+01,1.410743576958590495e+01,2.381539659494933847e+00,2.373906393450226915e+00,2.333388624739888062e+00,1.992975669122661131e+01,3.510654916410806692e+01
9.295000000000000000e+04,-2.553078715668495533e+03,-2.110750163593933859e+00,-2.112209968016312889e+00,-2.084697516091825076e+00,1.313619037988011051e+01,1.410747011303179121e+01,2.375615258148929154e+00,2.379267416571900995e+00,2.333966430344682763e+00,1.992990896380682386e+01,3.510826965127391475e+01
9.300000000000000000e+04,-2.553095537522325230e+03,-2.106911121796930519e+00,-2.115191065685820604e+00,-2.085549452823210359e+00,1.313620123954984287e+01,1.410750389266692473e+01,2.369575350222272281e+00,2.383599033671057299e+00,2.335686701061085557e+00,1.993006076564066120e+01,3.510998695685998428e+01
9.305000000000000000e+04,-2.553112293958325154e+03,-2.103231868767665880e+00,-2.117421616694578734e+00,-2.086996897024122610e+00,1.313621187454243966e+01,1.410753503504084172e+01,2.363666001265043892e+00,2.386864165821478867e+00,2.338343994578224727e+00,1.993021214682098119e+01,3.511170075928146161e+01
9.310000000000000000e+04,-2.553128998414494163e+03,-2.099631630115021075e+00,-2.118816397476267710e+00,-2.089205003707168995e+00,1.313622237968512607e+01,1.410756565719419697e+01,2.357953481400008933e+00,2.389086375978208832e+00,2.341849130773654863e+00,1.993036318110328509e+01,3.511341131503058222e+01
9.315000000000000000e+04,-2.553145688790539680e+03,-2.096059368487539043e+00,-2.119620883165448166e+00,-2.091985643445074761e+00,1.313623296817129749e+01,1.410759795200024236e+01,2.352472621140299314e+00,2.390364831533450918e+00,2.346069152229618204e+00,1.993051399193423379e+01,3.511511942732231972e+01
9.320000000000000000e+04,-2.553162435347101109e+03,-2.092776221996394792e+00,-2.119756281683848886e+00,-2.095144207419634697e+00,1.313624399937298115e+01,1.410763119417837785e+01,2.347335622874850980e+00,2.390679153518426414e+00,2.350908706541057658e+00,1.993066473448090647e+01,3.511682500108356919e+01
9.325000000000000000e+04,-2.553179149971937022e+03,-2.089779768745992694e+00,-2.119117833889929248e+00,-2.098778179346308281e+00,1.313625501385208416e+01,1.410766557978456071e+01,2.342612934613458098e+00,2.389958604857497892e+00,2.356365227924487105e+00,1.993081520987111688e+01,3.511852772873782413e+01
9.330000000000000000e+04,-2.553195796074447571e+03,-2.087096364497005307e+00,-2.117892915375392704e+00,-2.102683121947593214e+00,1.313626581177811659e+01,1.410769893270071940e+01,2.338434640130625741e+00,2.388168587571072976e+00,2.362345279044759216e+00,1.993096529724759236e+01,3.512022726828880081e+01
9.335000000000000000e+04,-2.553212378960472961e+03,-2.085124021592831500e+00,-2.115952633400543181e+00,-2.106589844169984183e+00,1.313627639696222893e+01,1.410772967240137099e+01,2.335087474879653069e+00,2.385176344714127428e+00,2.368695870092627498e+00,1.993111498291276007e+01,3.512192310813252760e+01
9.340000000000000000e+04,-2.553228880335418125e+03,-2.084003166179640765e+00,-2.113080713765068452e+00,-2.110584938692938284e+00,1.313628669795375892e+01,1.410776036410113221e+01,2.332840617893586543e+00,2.380843915377905962e+00,2.375288988028867898e+00,1.993126426857966393e+01,3.512361573407277859e+01
9.345000000000000000e+04,-2.553245401845963897e+03,-2.083711777151493472e+00,-2.109470751548065515e+00,-2.114498840760960618e+00,1.313629726294796107e+01,1.410779181247768221e+01,2.331949047107882755e+00,2.375200065033843178e+00,2.381841087323416595e+00,1.993141340791528648e+01,3.512530570995105705e+01
9.350000000000000000e+04,-2.553261955303382820e+03,-2.084530281766304949e+00,-2.105199762068507674e+00,-2.117958325467563796e+00,1.313630813433961997e+01,1.410782458296185204e+01,2.332737108487476174e+00,2.368339756160438014e+00,2.387928666649790088e+00,1.993156243615096557e+01,3.512699296315633291e+01
9.355000000000000000e+04,-2.553278479012244134e+03,-2.086510941943832353e+00,-2.100283551517006408e+00,-2.120896234475320163e+00,1.313631901458783169e+01,1.410785889444358254e+01,2.335418247383202139e+00,2.360465753188972560e+00,2.393134926711351529e+00,1.993171122022752684e+01,3.512867745040096423e+01
9.360000000000000000e+04,-2.553294968029156280e+03,-2.089450326642976474e+00,-2.095192234182584823e+00,-2.123043010782951434e+00,1.313632985076624671e+01,1.410789156597771310e+01,2.340042220882764479e+00,2.352034677765316495e+00,2.396952722548636672e+00,1.993185969609400132e+01,3.513035856063459761e+01
9.365000000000000000e+04,-2.553311361125019175e+03,-2.093448167287726758e+00,-2.090332077336610972e+00,-2.123897418593333697e+00,1.313634029633971601e+01,1.410792231728248858e+01,2.346602906602340166e+00,2.343608767019550676e+00,2.398828090347743469e+00,1.993200771127713367e+01,3.513203589099732937e+01
9.370000000000000000e+04,-2.553327690929413620e+03,-2.098441687167122538e+00,-2.085876482399420695e+00,-2.123363486159491220e+00,1.313635057124068872e+01,1.410795282132314199e+01,2.354886160412082763e+00,2.335781871135278465e+00,2.398385270482284337e+00,1.993215537854147712e+01,3.513371000286154811e+01
9.375000000000000000e+04,-2.553344042328982596e+03,-2.103995088662508284e+00,-2.082305400583454702e+00,-2.121389533486745194e+00,1.313636109330504809e+01,1.410798342474297584e+01,2.364405427731331333e+00,2.329271579247285118e+00,2.395391462100197710e+00,1.993230289544423783e+01,3.513538119375885316e+01
9.380000000000000000e+04,-2.553360399211461299e+03,-2.109882461758786576e+00,-2.080020591894228055e+00,-2.117795410135046907e+00,1.313637179235248809e+01,1.410801607552843429e+01,2.374566094886518819e+00,2.324756256752216643e+00,2.389761474540252895e+00,1.993245025940899851e+01,3.513704968188522315e+01
9.385000000000000000e+04,-2.553376760534876212e+03,-2.115761672838889051e+00,-2.079067184439213900e+00,-2.112873361271557560e+00,1.313638269238879808e+01,1.410804990171302897e+01,2.384616016085217005e+00,2.322737216806066929e+00,2.381743989009172058e+00,1.993259746387783338e+01,3.513871546292166670e+01
9.390000000000000000e+04,-2.553393076245180509e+03,-2.120906067472318579e+00,-2.079716055963559906e+00,-2.107072658845082991e+00,1.313639346069064118e+01,1.410808204539865685e+01,2.393634977885580550e+00,2.323626321647602744e+00,2.371845958757491601e+00,1.993274433134980939e+01,3.514037777720420763e+01
9.395000000000000000e+04,-2.553409291853886771e+03,-2.124878210704205461e+00,-2.082199629690604681e+00,-2.100611894052112572e+00,1.313640384426964580e+01,1.410811301546328700e+01,2.400787941815738069e+00,2.327621289250910053e+00,2.360708747405299679e+00,1.993289075008115674e+01,3.514203650530308920e+01
9.400000000000000000e+04,-2.553425463541632780e+03,-2.127403177351095298e+00,-2.086272804909063971e+00,-2.094015713861931527e+00,1.313641414599907975e+01,1.410814296630907094e+01,2.405369920181007259e+00,2.334555967503082030e+00,2.349204982209677883e+00,1.993303685358478106e+01,3.514369203972685796e+01
9.405000000000000000e+04,-2.553441628675529046e+03,-2.128004971459783068e+00,-2.091755560174941575e+00,-2.087938690310361167e+00,1.313642452452304532e+01,1.410817306571590812e+01,2.406790967243800594e+00,2.344030419912976448e+00,2.338324597489324752e+00,1.993318273629803272e+01,3.514534462005884308e+01
9.410000000000000000e+04,-2.553457808973641477e+03,-2.126598154447357558e+00,-2.098432649741685196e+00,-2.082679779036166856e+00,1.313643516648710907e+01,1.410820558513710132e+01,2.404789579485024031e+00,2.355404376218775742e+00,2.328968269992693685e+00,1.993332850344549101e+01,3.514699477374426095e+01
9.415000000000000000e+04,-2.553474001551123365e+03,-2.123442272520733365e+00,-2.105583952966547212e+00,-2.078686763333422505e+00,1.313644601529499312e+01,1.410823860190814116e+01,2.399458737355531834e+00,2.367720414875751356e+00,2.321996438007710939e+00,1.993347410755933780e+01,3.514864231610825840e+01
9.420000000000000000e+04,-2.553490136330376117e+03,-2.118608708614673652e+00,-2.112564853858027725e+00,-2.076534756060470333e+00,1.313645667227629055e+01,1.410827060495836882e+01,2.391114120331322646e+00,2.379931726370650313e+00,2.318140976961623245e+00,1.993361935345095759e+01,3.515028658399574368e+01
9.425000000000000000e+04,-2.553506188373894929e+03,-2.112423114016944492e+00,-2.118946021655843559e+00,-2.076335111847244175e+00,1.313646705776552182e+01,1.410830160689287816e+01,2.380388055127832470e+00,2.391024904736287038e+00,2.317785167890821008e+00,1.993376419490045492e+01,3.515192760789284421e+01
9.430000000000000000e+04,-2.553522185350190739e+03,-2.105540805524490189e+00,-2.124038511075036162e+00,-2.078125351129593401e+00,1.313647725524594989e+01,1.410833087823848686e+01,2.368200007688418207e+00,2.399990273662197637e+00,2.321020802008745054e+00,1.993390866565194486e+01,3.515356546415942063e+01
9.435000000000000000e+04,-2.553538167956715370e+03,-2.098358507072650259e+00,-2.127365370054928650e+00,-2.081990939118486317e+00,1.313648751820617733e+01,1.410836084077843111e+01,2.355531308285850223e+00,2.406031773020099074e+00,2.327664314971146009e+00,1.993405290861172219e+01,3.515520054959755925e+01
9.440000000000000000e+04,-2.553554171712692096e+03,-2.091357286902124635e+00,-2.128884295944198701e+00,-2.087484009569563703e+00,1.313649807044096107e+01,1.410839287035609502e+01,2.343429578299316418e+00,2.408692531304501117e+00,2.337121810189869642e+00,1.993419703697407641e+01,3.515683343900168722e+01
9.445000000000000000e+04,-2.553570180108947625e+03,-2.085314650317303897e+00,-2.128411518479365938e+00,-2.094003532093561049e+00,1.313650875389575390e+01,1.410842512360756373e+01,2.332973331227782054e+00,2.407747530521707091e+00,2.348537481177895625e+00,1.993434096397930233e+01,3.515846373617647913e+01
9.450000000000000000e+04,-2.553586139912502858e+03,-2.080665442200481774e+00,-2.125904237310002109e+00,-2.101158138081789861e+00,1.313651933614386103e+01,1.410845724614036278e+01,2.325015980622884282e+00,2.403293861654817842e+00,2.360961023273708381e+00,1.993448457382729089e+01,3.516009102588558477e+01
9.455000000000000000e+04,-2.553602016481842838e+03,-2.077681537640414522e+00,-2.121776159855625732e+00,-2.108265086254956344e+00,1.313652961067863778e+01,1.410848787934222948e+01,2.320162023373948390e+00,2.395815425860835735e+00,2.373304878568818221e+00,1.993462775540243825e+01,3.516171519552109004e+01
9.460000000000000000e+04,-2.553617834078173018e+03,-2.076785643725059138e+00,-2.116316063071938203e+00,-2.114623463232868872e+00,1.313653966970638187e+01,1.410851669648442197e+01,2.318797585561032104e+00,2.385990827837555450e+00,2.384507874112446579e+00,1.993477055015959465e+01,3.516333611588100894e+01
9.465000000000000000e+04,-2.553633634883955892e+03,-2.077952214945947951e+00,-2.109820803341308615e+00,-2.119961933734589632e+00,1.313654981302122948e+01,1.410854660961723717e+01,2.320912251140743177e+00,2.374661724955287045e+00,2.393738882998969419e+00,1.993491312331581256e+01,3.516495440168242936e+01
9.470000000000000000e+04,-2.553649448551880141e+03,-2.080820278429277526e+00,-2.103010821295657973e+00,-2.123914767539472948e+00,1.313656015454765758e+01,1.410857780098795899e+01,2.326140854450965634e+00,2.362863100478709732e+00,2.400325767800700838e+00,1.993505553311840472e+01,3.516657042741079664e+01
9.475000000000000000e+04,-2.553665275848956753e+03,-2.085208426576991236e+00,-2.096459840595122692e+00,-2.126084600163601124e+00,1.313657069678787259e+01,1.410860964303576992e+01,2.333936975592182606e+00,2.351586510803039154e+00,2.403821871631468099e+00,1.993519777332696918e+01,3.516818381565017404e+01
9.480000000000000000e+04,-2.553681051010760712e+03,-2.090680459266732960e+00,-2.090532828756245465e+00,-2.126537180263954330e+00,1.313658112545052603e+01,1.410864177960333343e+01,2.343523930839071845e+00,2.341681041847139877e+00,2.404153051598235891e+00,1.993533969353089930e+01,3.516979437751044202e+01
9.485000000000000000e+04,-2.553696746900553080e+03,-2.096573344086929414e+00,-2.085833564223178005e+00,-2.125340379026777082e+00,1.313659123033192344e+01,1.410867181221722966e+01,2.353978455044417828e+00,2.333900624799595036e+00,2.401491116859882258e+00,1.993548117302255918e+01,3.517140172545037302e+01
9.490000000000000000e+04,-2.553712388275130706e+03,-2.102572735321803332e+00,-2.082701037820368306e+00,-2.122475954362382566e+00,1.313660118047867442e+01,1.410870055092702735e+01,2.364462703005813626e+00,2.328722242496582329e+00,2.396199481129563047e+00,1.993562229516158979e+01,3.517300582000164155e+01
9.495000000000000000e+04,-2.553727994037581993e+03,-2.108327390967573489e+00,-2.081051890310735786e+00,-2.118378649999808072e+00,1.313661109404485572e+01,1.410873016085996667e+01,2.374195824320852299e+00,2.326284127953175851e+00,2.388920641362109354e+00,1.993576313988794979e+01,3.517460737246425850e+01
9.500000000000000000e+04,-2.553743624235899915e+03,-2.113282665221293488e+00,-2.080955239613154095e+00,-2.113533126127215667e+00,1.313662125124290192e+01,1.410876049132041921e+01,2.382471473015481678e+00,2.326543162167092227e+00,2.380403487816979968e+00,1.993590383471230965e+01,3.517620654025598270e+01
9.505000000000000000e+04,-2.553759264470755625e+03,-2.117251434973796531e+00,-2.082332812602325944e+00,-2.108192854969768604e+00,1.313663162052610822e+01,1.410879224507933749e+01,2.388848160257957431e+00,2.329226873583819746e+00,2.371358614637463447e+00,1.993604437204567859e+01,3.517780322123290659e+01
9.510000000000000000e+04,-2.553774847543854321e+03,-2.120138587523084706e+00,-2.084747961070597899e+00,-2.102889322313286957e+00,1.313664181750425897e+01,1.410882401336919045e+01,2.393094273081529888e+00,2.333830326922407217e+00,2.362521910050082052e+00,1.993618456273712525e+01,3.517939724416758196e+01
9.515000000000000000e+04,-2.553790374745221925e+03,-2.121647140617474392e+00,-2.088011699577703606e+00,-2.098115064677042341e+00,1.313665182485336302e+01,1.410885356571892757e+01,2.395107161676514274e+00,2.339834188009981109e+00,2.354517616316277540e+00,1.993632437172251670e+01,3.518098803516836881e+01
9.520000000000000000e+04,-2.553805826321574386e+03,-2.121849504774917072e+00,-2.091992566846792467e+00,-2.093931380557963351e+00,1.313666157728601291e+01,1.410888241190199643e+01,2.395039195932572973e+00,2.346714685560739699e+00,2.347718333839930338e+00,1.993646378798053576e+01,3.518257577869949415e+01
9.525000000000000000e+04,-2.553821245157476369e+03,-2.121023641982732411e+00,-2.096240763111280714e+00,-2.090518403033055250e+00,1.313667127904226817e+01,1.410891137555206853e+01,2.393210713866780637e+00,2.353898530107020992e+00,2.342378976180784722e+00,1.993660291560113151e+01,3.518416101738438329e+01
9.530000000000000000e+04,-2.553836699292371122e+03,-2.119198125758925855e+00,-2.100517970624367070e+00,-2.088078361569044361e+00,1.313668130142365342e+01,1.410894114508499086e+01,2.389944251293421029e+00,2.360940830608878827e+00,2.338619993745633341e+00,1.993674193173853126e+01,3.518574383781896131e+01
9.535000000000000000e+04,-2.553852139783326038e+03,-2.116622698513455081e+00,-2.104745740798526832e+00,-2.086431026145631140e+00,1.313669140467666274e+01,1.410897279917606362e+01,2.385634331128188901e+00,2.367535598031822008e+00,2.336349892002906881e+00,1.993688074447694092e+01,3.518732439582186799e+01
9.540000000000000000e+04,-2.553867551846081369e+03,-2.113700956073306880e+00,-2.108556484416783672e+00,-2.085543202134045426e+00,1.313670147676202937e+01,1.410900389582844205e+01,2.380687247118502992e+00,2.373402561272575095e+00,2.335442918025194547e+00,1.993701927397852813e+01,3.518890229707735529e+01
9.545000000000000000e+04,-2.553882906391610504e+03,-2.110453693807366360e+00,-2.111777872628856745e+00,-2.085564053551573149e+00,1.313671136930089389e+01,1.410903332500493157e+01,2.375350931149944778e+00,2.378405718395885327e+00,2.335787227474602989e+00,1.993715744217550778e+01,3.519047698276526859e+01
9.550000000000000000e+04,-2.553898168862856892e+03,-2.106956226834304058e+00,-2.114522078460043808e+00,-2.086316637107992644e+00,1.313672090714789853e+01,1.410906212362658074e+01,2.369818013912449395e+00,2.382550046084370265e+00,2.337188147268232541e+00,1.993729518453886840e+01,3.519204873120789756e+01
9.555000000000000000e+04,-2.553913425606811870e+03,-2.103469394554292826e+00,-2.116642622574047561e+00,-2.087691610647561369e+00,1.313673053675096547e+01,1.410909034163362819e+01,2.364266177485645937e+00,2.385808209722248829e+00,2.339496847967323934e+00,1.993743270273637336e+01,3.519361777820872561e+01
9.560000000000000000e+04,-2.553928691555276600e+03,-2.099931439176560666e+00,-2.118077796012372005e+00,-2.089802372391299290e+00,1.313674035581250799e+01,1.410911991581293456e+01,2.358746253697419082e+00,2.388177639377292216e+00,2.342662526503480169e+00,1.993757007016196781e+01,3.519518436218339019e+01
9.565000000000000000e+04,-2.553943950285402025e+03,-2.096338283739436203e+00,-2.119028294395432166e+00,-2.092452250692236504e+00,1.313675028325444138e+01,1.410915115804757569e+01,2.353310934611990035e+00,2.389698201818576173e+00,2.346591703632515902e+00,1.993770725437535773e+01,3.519674869940651973e+01
9.570000000000000000e+04,-2.553959205984393520e+03,-2.093004029303100033e+00,-2.119370128599484815e+00,-2.095444207363127642e+00,1.313676031884316764e+01,1.410918162482521154e+01,2.348114100418095429e+00,2.390282946818504950e+00,2.351215606383145751e+00,1.993784422679300050e+01,3.519831019196619337e+01
9.575000000000000000e+04,-2.553974377153961996e+03,-2.090008556376448556e+00,-2.118912810493111643e+00,-2.098890307039819270e+00,1.313677003373434715e+01,1.410921120174402787e+01,2.343288669939663560e+00,2.389787481655643475e+00,2.356546474793418611e+00,1.993798079715113403e+01,3.519986849854481648e+01
9.580000000000000000e+04,-2.553989480508466841e+03,-2.087394658917061552e+00,-2.117751688836821966e+00,-2.102665835165913322e+00,1.313677952183123843e+01,1.410923962833402712e+01,2.339014113095760461e+00,2.388116093073093804e+00,2.362504154657270039e+00,1.993811700049689506e+01,3.520142378016127793e+01
9.585000000000000000e+04,-2.554004574513380703e+03,-2.085503101851133856e+00,-2.115764062436293003e+00,-2.106549298422069949e+00,1.313678907902102111e+01,1.410926733258076027e+01,2.335602677130556692e+00,2.385122071680453093e+00,2.368922848233162348e+00,1.993825297970377619e+01,3.520297611557725048e+01
9.590000000000000000e+04,-2.554019654006563997e+03,-2.084447348067744787e+00,-2.112782571237432183e+00,-2.110594835254458790e+00,1.313679870399283622e+01,1.410929681198206254e+01,2.333347584562247778e+00,2.380688409481430678e+00,2.375626124017387486e+00,1.993838876767192403e+01,3.520452600002516164e+01
9.595000000000000000e+04,-2.554034759494101763e+03,-2.084190586988933891e+00,-2.109044920919704857e+00,-2.114596930845887623e+00,1.313680861407043388e+01,1.410932732300027226e+01,2.332516890375599061e+00,2.374884541279134176e+00,2.382274566670758098e+00,1.993852445052604949e+01,3.520607350986170303e+01
9.600000000000000000e+04,-2.554049845909888518e+03,-2.084997393752772155e+00,-2.104711656628270866e+00,-2.118120265990286466e+00,1.313681854011189287e+01,1.410935748634764231e+01,2.333432590166416354e+00,2.367869648862580778e+00,2.388384455380973215e+00,1.993865989729740562e+01,3.520761807044485181e+01
9.605000000000000000e+04,-2.554064850534341986e+03,-2.086972133240828864e+00,-2.099848740539526748e+00,-2.121004097639354935e+00,1.313682817305770811e+01,1.410938713891233398e+01,2.336306260591385797e+00,2.359906592894836397e+00,2.393483789043362897e+00,1.993879496383802419e+01,3.520915954333846543e+01
9.610000000000000000e+04,-2.554079810096234723e+03,-2.089971569342721214e+00,-2.094887418929664680e+00,-2.122964053419334807e+00,1.313683768998353507e+01,1.410941499688551737e+01,2.341172082125259735e+00,2.351483417315438640e+00,2.397051720066553315e+00,1.993892971278128456e+01,3.521069782790345215e+01
9.615000000000000000e+04,-2.554094728886068424e+03,-2.094080351684064034e+00,-2.090195545765948903e+00,-2.123549560751736287e+00,1.313684710469728856e+01,1.410944254887394145e+01,2.347974910060907305e+00,2.343182495802029752e+00,2.398562145646450983e+00,1.993906417542326537e+01,3.521223309099728738e+01
9.620000000000000000e+04,-2.554109648341280717e+03,-2.099200164291926907e+00,-2.085920382615245483e+00,-2.122714998288429911e+00,1.313685668417642738e+01,1.410947170304914522e+01,2.356439455677138639e+00,2.335604522751159262e+00,2.397690032596850873e+00,1.993919849061608573e+01,3.521376594666966753e+01
9.625000000000000000e+04,-2.554124598513253204e+03,-2.104838405594381179e+00,-2.082505263654486516e+00,-2.120496964307744037e+00,1.313686655185130014e+01,1.410950144130636374e+01,2.366014414523786247e+00,2.329453728471341023e+00,2.394278827186021363e+00,1.993933270619683285e+01,3.521529628380812937e+01
9.630000000000000000e+04,-2.554139513037759571e+03,-2.110669157787547157e+00,-2.080377262007385930e+00,-2.116792908800752215e+00,1.313687635797018238e+01,1.410953161027723723e+01,2.376042622046525388e+00,2.325392507477778814e+00,2.388322804248210751e+00,1.993946666590660399e+01,3.521682377053533486e+01
9.635000000000000000e+04,-2.554154373692483205e+03,-2.116314161208173950e+00,-2.079639849045518130e+00,-2.111881746397826554e+00,1.313688602716791820e+01,1.410956101639914273e+01,2.385748509505166925e+00,2.323896951354365914e+00,2.380122347097753721e+00,1.993960031415126366e+01,3.521834827145995916e+01
9.640000000000000000e+04,-2.554169176157352013e+03,-2.121093989912993916e+00,-2.080554292775168790e+00,-2.106183104705879217e+00,1.313689548361103121e+01,1.410958842537117874e+01,2.394237656360986843e+00,2.325320168603260296e+00,2.370219876297151362e+00,1.993973360762404567e+01,3.521986950204836120e+01
9.645000000000000000e+04,-2.554183930413045800e+03,-2.124620027444606762e+00,-2.083314832649517445e+00,-2.099900940260273075e+00,1.313690482325821840e+01,1.410961600690471940e+01,2.400727604099232693e+00,2.329784778977748161e+00,2.359278073877575377e+00,1.993986661360894885e+01,3.522138785885618972e+01
9.650000000000000000e+04,-2.554198699331798707e+03,-2.126700311452656589e+00,-2.087628929444230064e+00,-2.093515313452609661e+00,1.313691438892859864e+01,1.410964452008856007e+01,2.404596308846329134e+00,2.337046421715615274e+00,2.348161829838917303e+00,1.993999949300962982e+01,3.522290385302786575e+01
9.655000000000000000e+04,-2.554213480575447193e+03,-2.126964528977923319e+00,-2.093211043863774101e+00,-2.087674440516777974e+00,1.313692412784028818e+01,1.410967375937484114e+01,2.405354140479334824e+00,2.346623158714630009e+00,2.337840578856287266e+00,1.994013222668180063e+01,3.522441735010635000e+01
9.660000000000000000e+04,-2.554228238439725828e+03,-2.125352043471118613e+00,-2.099769029977882173e+00,-2.082730492740008987e+00,1.313693390056247701e+01,1.410970393755227903e+01,2.402819848278572756e+00,2.357821597380003187e+00,2.329188353275847501e+00,1.994026474754279832e+01,3.522592828833663248e+01
9.665000000000000000e+04,-2.554242948646129662e+03,-2.122104133722495511e+00,-2.106604520412674209e+00,-2.079138113660168319e+00,1.313694353703216677e+01,1.410973281529643941e+01,2.397146339985172681e+00,2.369687031975260094e+00,2.323006299828452637e+00,1.994039695159547065e+01,3.522743634006920388e+01
9.670000000000000000e+04,-2.554257588328039674e+03,-2.117290499982260599e+00,-2.113119721899408887e+00,-2.077433965455798504e+00,1.313695289950828915e+01,1.410976010062185360e+01,2.388696711233636361e+00,2.381213155002996018e+00,2.319940592322508266e+00,1.994052877538193158e+01,3.522894124138878880e+01
9.675000000000000000e+04,-2.554272188269921571e+03,-2.111207121626577532e+00,-2.118960072316539378e+00,-2.077681706334274292e+00,1.313696220759275413e+01,1.410978756638826326e+01,2.378121678052329546e+00,2.391462734364085740e+00,2.320279196670749666e+00,1.994066033193425014e+01,3.523044351070050340e+01
9.680000000000000000e+04,-2.554286792841671740e+03,-2.104493684918641083e+00,-2.123551334877753494e+00,-2.079811827708090366e+00,1.313697164769981995e+01,1.410981531787962240e+01,2.366337426820880996e+00,2.399532071908476283e+00,2.324008462941888453e+00,1.994079171164645814e+01,3.523194341589931611e+01
9.685000000000000000e+04,-2.554301407460643077e+03,-2.097594653105702367e+00,-2.126470296185879683e+00,-2.083800240422523320e+00,1.313698127448893693e+01,1.410984437906797773e+01,2.354312164485512504e+00,2.404724400441448307e+00,2.330856003932754827e+00,1.994092295073137322e+01,3.523344098487450538e+01
9.690000000000000000e+04,-2.554316006241697323e+03,-2.091010533105993829e+00,-2.127672958091040289e+00,-2.089183341229086111e+00,1.313699096974735880e+01,1.410987426663048794e+01,2.343046660170879925e+00,2.406666251976152360e+00,2.340192045662868647e+00,1.994105398544244778e+01,3.523493621588099245e+01
9.695000000000000000e+04,-2.554330553827076074e+03,-2.085486438753849203e+00,-2.126992701269679653e+00,-2.095384409686192662e+00,1.313700048165398471e+01,1.410990261743215513e+01,2.333536887114520120e+00,2.405210143016859980e+00,2.351168735300977364e+00,1.994118467813729367e+01,3.523642856026258841e+01
9.700000000000000000e+04,-2.554345034782907078e+03,-2.081421003700437034e+00,-2.124379754533770814e+00,-2.102061693947981702e+00,1.313700977533333081e+01,1.410993000746063508e+01,2.326537485422965457e+00,2.400505559307362979e+00,2.362884354620425675e+00,1.994131501478991453e+01,3.523791791857610889e+01
9.705000000000000000e+04,-2.554359469757776424e+03,-2.078992295366564047e+00,-2.120229341555678548e+00,-2.108644335068152742e+00,1.313701895201505465e+01,1.410995704395730854e+01,2.322534937862533511e+00,2.393061654001252148e+00,2.374343960577371959e+00,1.994144504824419784e+01,3.523940469093918892e+01
9.710000000000000000e+04,-2.554373906689251271e+03,-2.078486675530748506e+00,-2.114876371660063370e+00,-2.114512724582986891e+00,1.313702824083584098e+01,1.410998422722586199e+01,2.321794797889285888e+00,2.383570985733116210e+00,2.384590023934184622e+00,1.994157489165850450e+01,3.524088899541388997e+01
9.715000000000000000e+04,-2.554388353017352074e+03,-2.079816840646370402e+00,-2.108662499573165761e+00,-2.119404966337053775e+00,1.313703773904125072e+01,1.411001319000544285e+01,2.324227851082937946e+00,2.372859171524358768e+00,2.392883782725513608e+00,1.994170460457436178e+01,3.524237110030104958e+01
9.720000000000000000e+04,-2.554402781361563484e+03,-2.082619607669358164e+00,-2.102293448166486112e+00,-2.122973755110189042e+00,1.313704725585617972e+01,1.411004246223700598e+01,2.329436738479175872e+00,2.361900953323556873e+00,2.398646002623706419e+00,1.994183408604270724e+01,3.524385086428173963e+01
9.725000000000000000e+04,-2.554417168858082277e+03,-2.086735525963292481e+00,-2.096316211088536274e+00,-2.124834001832484276e+00,1.313705666315042286e+01,1.411007056683338234e+01,2.336885040653735590e+00,2.351600730787487326e+00,2.401509670655292972e+00,1.994196325981634743e+01,3.524532772337593656e+01
9.730000000000000000e+04,-2.554431482151346700e+03,-2.091816880301018422e+00,-2.091023116699642692e+00,-2.125043508076915888e+00,1.313706581694154707e+01,1.411009800346162635e+01,2.345855951462911815e+00,2.342694427966062420e+00,2.401456559241635258e+00,1.994209206383937882e+01,3.524680174598207572e+01
9.735000000000000000e+04,-2.554445749938523477e+03,-2.097289255976264144e+00,-2.086881773738836099e+00,-2.123717019323485111e+00,1.313707482466834264e+01,1.411012442331649730e+01,2.355512581487902324e+00,2.335804514026796230e+00,2.398703357696599259e+00,1.994222054530069599e+01,3.524827309170553491e+01
9.740000000000000000e+04,-2.554460021377673002e+03,-2.102857485580431618e+00,-2.084139946007298239e+00,-2.120900208584070690e+00,1.313708398227708862e+01,1.411015136769974632e+01,2.365101647894803705e+00,2.331300948348717483e+00,2.393633222490103130e+00,1.994234885514880062e+01,3.524974197368840834e+01
9.745000000000000000e+04,-2.554474288146544950e+03,-2.108188588228191218e+00,-2.082682192918976938e+00,-2.117034782211249411e+00,1.313709325775189463e+01,1.411018001561372515e+01,2.373933875473343669e+00,2.329254123156834666e+00,2.386862642958829550e+00,1.994247699392965956e+01,3.525120879804896390e+01
9.750000000000000000e+04,-2.554488553228497040e+03,-2.112748115359146528e+00,-2.082563281620580575e+00,-2.112599049260524886e+00,1.313710262681298602e+01,1.411020860464155824e+01,2.381392001967552741e+00,2.329589615578916195e+00,2.379082583913660454e+00,1.994260493105914378e+01,3.525267324902232247e+01
9.755000000000000000e+04,-2.554502775259992177e+03,-2.116338126892812088e+00,-2.083761719882603725e+00,-2.107808455551792637e+00,1.313711189937215096e+01,1.411023673930489863e+01,2.387104758547524241e+00,2.332055434131119043e+00,2.370915516639453102e+00,1.994273257452139347e+01,3.525413495786514773e+01
9.760000000000000000e+04,-2.554516916689342906e+03,-2.118900826443671725e+00,-2.085932647336610213e+00,-2.103072994505430060e+00,1.313712085825821063e+01,1.411026393526292466e+01,2.390904958035842576e+00,2.336205892338600876e+00,2.362976228086768771e+00,1.994285982143435376e+01,3.525559397143640439e+01
9.765000000000000000e+04,-2.554531028966723170e+03,-2.120223904142556570e+00,-2.088912506170669925e+00,-2.098774742434413643e+00,1.313712976474523586e+01,1.411028984639882466e+01,2.392742622884073356e+00,2.341585114466067097e+00,2.355772716293555114e+00,1.994298678575471229e+01,3.525705025328313980e+01
9.770000000000000000e+04,-2.554545123723418328e+03,-2.120415948058946398e+00,-2.092574053095464848e+00,-2.094928158619920655e+00,1.313713871770691988e+01,1.411031671551782019e+01,2.392781240996033620e+00,2.347740782986346364e+00,2.349592829467701538e+00,1.994311354073763809e+01,3.525850422042317689e+01
9.775000000000000000e+04,-2.554559219685319931e+03,-2.119762851503070866e+00,-2.096484633129656938e+00,-2.091680173060334713e+00,1.313714779752200634e+01,1.411034473354567886e+01,2.391316150194088941e+00,2.354178896105608931e+00,2.344634591032658921e+00,1.994324012669046553e+01,3.525995617877371302e+01
9.780000000000000000e+04,-2.554573327687592609e+03,-2.118284501222788663e+00,-2.100393802360455808e+00,-2.089253394311994860e+00,1.313715705960587243e+01,1.411037287352857206e+01,2.388614765103658666e+00,2.360523719638937035e+00,2.341004198396235303e+00,1.994336655733886232e+01,3.526140575105224428e+01
9.785000000000000000e+04,-2.554587374523055587e+03,-2.116142578146821052e+00,-2.104240738648532894e+00,-2.087545381368538955e+00,1.313716612605081302e+01,1.411040105914533527e+01,2.384978862350857653e+00,2.366535499080373306e+00,2.338639096672595841e+00,1.994349266367636986e+01,3.526285276820191683e+01
9.790000000000000000e+04,-2.554601363951569510e+03,-2.113633013676216255e+00,-2.107739422219197412e+00,-2.086555667759143251e+00,1.313717499307537295e+01,1.411042776263505516e+01,2.380710640168609338e+00,2.372000279142489010e+00,2.337453599708574803e+00,1.994361842497130866e+01,3.526429704866023940e+01
9.795000000000000000e+04,-2.554615317591354597e+03,-2.110722576958503627e+00,-2.110773871924884304e+00,-2.086432879640553573e+00,1.313718378509953766e+01,1.411045347208850487e+01,2.375973741539856299e+00,2.376818648682557544e+00,2.337384043524747934e+00,1.994374390600325242e+01,3.526573853380489254e+01
9.800000000000000000e+04,-2.554629237754334554e+03,-2.107442653571803604e+00,-2.113482329317085018e+00,-2.087011171954054500e+00,1.313719253022654421e+01,1.411048014908780956e+01,2.370895226434841074e+00,2.380999217655646039e+00,2.338295539311724625e+00,1.994386914549071221e+01,3.526717775202613581e+01
9.805000000000000000e+04,-2.554643184523522450e+03,-2.104048026363160240e+00,-2.115738593261464739e+00,-2.088158883038937930e+00,1.313720153650901956e+01,1.411050742286235504e+01,2.365619657897111150e+00,2.384491626289232613e+00,2.340092744642902289e+00,1.994399427795260138e+01,3.526861478959200014e+01
9.810000000000000000e+04,-2.554657125315159192e+03,-2.100544887546158090e+00,-2.117425393031194147e+00,-2.089976775697742983e+00,1.313721063516913468e+01,1.411053542422490281e+01,2.360208442391662054e+00,2.387230858671783640e+00,2.342776520277294772e+00,1.994411923406970644e+01,3.527004941098747537e+01
9.815000000000000000e+04,-2.554671013514486731e+03,-2.096972073108674728e+00,-2.118639976500478195e+00,-2.092333902142930135e+00,1.313721958077338492e+01,1.411056341971526429e+01,2.354739662162946168e+00,2.389170994551526483e+00,2.346315626193668624e+00,1.994424389354991334e+01,3.527148149729331550e+01
9.820000000000000000e+04,-2.554684863554030017e+03,-2.093637860385099358e+00,-2.119204105845952757e+00,-2.095101241922376456e+00,1.313722843059424150e+01,1.411058965302594181e+01,2.349396135557086929e+00,2.390152519815827326e+00,2.350687474258031706e+00,1.994436826151306974e+01,3.527291064916460073e+01
9.825000000000000000e+04,-2.554698650769655160e+03,-2.090627436476625522e+00,-2.118891751443189531e+00,-2.098423255283965450e+00,1.313723706350472575e+01,1.411061539797535858e+01,2.344352778943489035e+00,2.389973402488172027e+00,2.355920633766101613e+00,1.994449230313329124e+01,3.527433696864717660e+01
9.830000000000000000e+04,-2.554712422671864715e+03,-2.087963591810961805e+00,-2.117778279633283578e+00,-2.102208221493978790e+00,1.313724574614384544e+01,1.411064160984659210e+01,2.339828697664443347e+00,2.388502087468129975e+00,2.361928993618549910e+00,1.994461614728837873e+01,3.527576091695336657e+01
9.835000000000000000e+04,-2.554726219472870525e+03,-2.085951561694397327e+00,-2.115793306786704964e+00,-2.106211407041404193e+00,1.313725467576000128e+01,1.411066832654793402e+01,2.336170054201453627e+00,2.385595112701362375e+00,2.368507308951819823e+00,1.994473988786104357e+01,3.527718247648122940e+01
9.840000000000000000e+04,-2.554739995238848223e+03,-2.084737548659020945e+00,-2.112824378256563662e+00,-2.110396924074402047e+00,1.313726362418699622e+01,1.411069629415870175e+01,2.333714944398154412e+00,2.381159138300530831e+00,2.375409863711262393e+00,1.994486343351762869e+01,3.527860166286011179e+01
9.845000000000000000e+04,-2.554753748550124783e+03,-2.084344297444194805e+00,-2.109114233956064677e+00,-2.114499585850725172e+00,1.313727258042998969e+01,1.411072381068193593e+01,2.332770383625255572e+00,2.375289565587061613e+00,2.382233998658125351e+00,1.994498675527730214e+01,3.528001823992892838e+01
9.850000000000000000e+04,-2.554767448639061968e+03,-2.085069691561703298e+00,-2.104832462018672690e+00,-2.118050536696444386e+00,1.313728135287137100e+01,1.411074983501761437e+01,2.333673854377680712e+00,2.368182234599814251e+00,2.388446619437587515e+00,1.994510975969182809e+01,3.528143178319839990e+01
9.855000000000000000e+04,-2.554781084303069747e+03,-2.087058573027025243e+00,-2.100031583097883736e+00,-2.120863160017492977e+00,1.313728991211696062e+01,1.411077558656259434e+01,2.336634502854020745e+00,2.360134369699835588e+00,2.393544332878458025e+00,1.994523244581160881e+01,3.528284256040710432e+01
9.860000000000000000e+04,-2.554794720354236688e+03,-2.090167232062902780e+00,-2.095092305860198678e+00,-2.122699299402578621e+00,1.313729859390105936e+01,1.411080116540825991e+01,2.341655538803351533e+00,2.351656620409864118e+00,2.397013045991458036e+00,1.994535496546806996e+01,3.528425083501359438e+01
9.865000000000000000e+04,-2.554808357127069030e+03,-2.094396723934445426e+00,-2.090387592072022294e+00,-2.123179844980923825e+00,1.313730739038190798e+01,1.411082763259516604e+01,2.348616402785578927e+00,2.343361802970991281e+00,2.398359217314018910e+00,1.994547733444275650e+01,3.528565669585890419e+01
9.870000000000000000e+04,-2.554821989104172644e+03,-2.099577543260289669e+00,-2.086115110780260906e+00,-2.122276186352180183e+00,1.313731630748226031e+01,1.411085537862461337e+01,2.357177083192665279e+00,2.335880633106947712e+00,2.397291393328475184e+00,1.994559955567871867e+01,3.528706030460718068e+01
9.875000000000000000e+04,-2.554835604823140329e+03,-2.105185120083744810e+00,-2.082742955261345674e+00,-2.120038143586006729e+00,1.313732524498426280e+01,1.411088234571878530e+01,2.366738721783004706e+00,2.329924277574887626e+00,2.393695490743334098e+00,1.994572156189364165e+01,3.528846125457631189e+01
9.880000000000000000e+04,-2.554849153212929650e+03,-2.110862408228550979e+00,-2.080728527176990639e+00,-2.116371083198640868e+00,1.313733393307523656e+01,1.411090842464604300e+01,2.376612731813504187e+00,2.326144507869039479e+00,2.387610210267047339e+00,1.994584323200764686e+01,3.528985928266141769e+01
9.885000000000000000e+04,-2.554862655419493876e+03,-2.116259634970418357e+00,-2.080191459233196483e+00,-2.111511581644954560e+00,1.313734251025455713e+01,1.411093393261423934e+01,2.386028120591392465e+00,2.324985039820937960e+00,2.379364606647634606e+00,1.994596462625743882e+01,3.529125464405787937e+01
9.890000000000000000e+04,-2.554876144630278759e+03,-2.120778575413836631e+00,-2.081325651558898482e+00,-2.105862029063824359e+00,1.313735111352674600e+01,1.411095898033315699e+01,2.394130354211807976e+00,2.326731236391419877e+00,2.369527701679271292e+00,1.994608581335337050e+01,3.529264743674415428e+01
9.895000000000000000e+04,-2.554889629729530952e+03,-2.124071276455245627e+00,-2.084239533312446380e+00,-2.099662966244236983e+00,1.313735982831428295e+01,1.411098536420794147e+01,2.400184002275000950e+00,2.331428581763624663e+00,2.358789536699903877e+00,1.994620685224418821e+01,3.529403797023035594e+01
9.900000000000000000e+04,-2.554903124081361057e+03,-2.125969349047487356e+00,-2.088592079179647065e+00,-2.093416590392126242e+00,1.313736872732935979e+01,1.411101258924046675e+01,2.403622313556119217e+00,2.338770773645851175e+00,2.348020710192465721e+00,1.994632776714628619e+01,3.529542634709247295e+01
9.905000000000000000e+04,-2.554916590810071284e+03,-2.126127643681226864e+00,-2.094053457555264508e+00,-2.087795012784924520e+00,1.313737757140231999e+01,1.411103920510656806e+01,2.404016244130925184e+00,2.348231136982978473e+00,2.338176281439266813e+00,1.994644843769972553e+01,3.529681210673349767e+01
9.910000000000000000e+04,-2.554929998907514346e+03,-2.124459380734418978e+00,-2.100338978092300746e+00,-2.083175530773096362e+00,1.313738623794465887e+01,1.411106537533262717e+01,2.401230660304956466e+00,2.359107250401842215e+00,2.330095447543984122e+00,1.994656880430168755e+01,3.529819517683069563e+01
9.915000000000000000e+04,-2.554943361706007181e+03,-2.121183852727626995e+00,-2.106830736703549700e+00,-2.079958569035343707e+00,1.313739476954639862e+01,1.411109041147409116e+01,2.395457654327536989e+00,2.370479512173782943e+00,2.324506425565295853e+00,1.994668887776383315e+01,3.529957562000382865e+01
9.920000000000000000e+04,-2.554956699763492907e+03,-2.116406818285143654e+00,-2.112987021929576770e+00,-2.078584312438022774e+00,1.313740326845554662e+01,1.411111520322620194e+01,2.387100995916819457e+00,2.381392316744492366e+00,2.321962572817596104e+00,1.994680871751348405e+01,3.530095353731314134e+01
9.925000000000000000e+04,-2.554970039544101837e+03,-2.110451017687340336e+00,-2.118482109236650146e+00,-2.079053098853443249e+00,1.313741192487337806e+01,1.411114138858605571e+01,2.376830217004350043e+00,2.390969925776906368e+00,2.322669054792505960e+00,1.994692842368505126e+01,3.530232938490721040e+01
9.930000000000000000e+04,-2.554983384040480814e+03,-2.103972074688456040e+00,-2.122783613775471867e+00,-2.081234950232194070e+00,1.313742070714823207e+01,1.411116795458607953e+01,2.365554196220115646e+00,2.398384089557398902e+00,2.326543091291151111e+00,1.994704797357077197e+01,3.530370308822271852e+01
9.935000000000000000e+04,-2.554996702859753896e+03,-2.097446818516885969e+00,-2.125468062426747906e+00,-2.085076501949598260e+00,1.313742946699186120e+01,1.411119448860771364e+01,2.354213353645464579e+00,2.403006226945683554e+00,2.333272867642063986e+00,1.994716729371437935e+01,3.530507431249085926e+01
9.940000000000000000e+04,-2.555009967142423648e+03,-2.091347082299667370e+00,-2.126470670420426146e+00,-2.090171180719997857e+00,1.313743806594023411e+01,1.411122052294457418e+01,2.343742074340434467e+00,2.404521616531452910e+00,2.342238783143548719e+00,1.994728631162668009e+01,3.530644302554897251e+01
9.945000000000000000e+04,-2.555023181324296274e+03,-2.086323056134215648e+00,-2.125658612575849205e+00,-2.096007412734509856e+00,1.313744647974287005e+01,1.411124508670320310e+01,2.335036246096068080e+00,2.402844790306903455e+00,2.352632340839497793e+00,1.994740500822843643e+01,3.530780907246219869e+01
9.950000000000000000e+04,-2.555036370499528402e+03,-2.082692568679131995e+00,-2.123023848118668511e+00,-2.102278507793250206e+00,1.313745488856820387e+01,1.411126983121192602e+01,2.328747951302323482e+00,2.398170945904090079e+00,2.363607391303551797e+00,1.994752348131150299e+01,3.530917269930316849e+01
9.955000000000000000e+04,-2.555049555315853013e+03,-2.080555687068811110e+00,-2.118986522847104315e+00,-2.108460206109770141e+00,1.313746339803246777e+01,1.411129553817134763e+01,2.325267661361166915e+00,2.391026864405323415e+00,2.374245210376947579e+00,1.994764178840654978e+01,3.531053431468981785e+01
9.960000000000000000e+04,-2.555062747658852459e+03,-2.080136325021188171e+00,-2.113924089702237108e+00,-2.113948541645271906e+00,1.313747204317805917e+01,1.411132157798543929e+01,2.324786365721239534e+00,2.382098920882635085e+00,2.383667573218571256e+00,1.994775994042965195e+01,3.531189373656836494e+01
9.965000000000000000e+04,-2.555075915418421573e+03,-2.081370923624028979e+00,-2.108174328136668496e+00,-2.118464769016893623e+00,1.313748069323865408e+01,1.411134812457000010e+01,2.327188367053549367e+00,2.372166278115452887e+00,2.391209673184676809e+00,1.994787787684639468e+01,3.531325083863721659e+01
9.970000000000000000e+04,-2.555089027305918080e+03,-2.083951523208777967e+00,-2.102360301912174378e+00,-2.121696372425962096e+00,1.313748914395746326e+01,1.411137374937163358e+01,2.332086735280096690e+00,2.362112411460394856e+00,2.396375543341882519e+00,1.994799549001766792e+01,3.531460545190254408e+01
9.975000000000000000e+04,-2.555102095861451744e+03,-2.087746214010102186e+00,-2.096947069398291230e+00,-2.123316158474355397e+00,1.313749746061966128e+01,1.411139806511646810e+01,2.338976866993733417e+00,2.352735610066002181e+00,2.398873627968095334e+00,1.994811280455724045e+01,3.531595736273975916e+01
9.980000000000000000e+04,-2.555115128017698680e+03,-2.092451280271993674e+00,-2.092146121248268376e+00,-2.123416490134703682e+00,1.313750571535347689e+01,1.411142273286506033e+01,2.347202343409351855e+00,2.344662303494846611e+00,2.398734059880699210e+00,1.994822987165667527e+01,3.531730696665451319e+01
9.985000000000000000e+04,-2.555128157460478178e+03,-2.097523157903862678e+00,-2.088333498523915477e+00,-2.122165884039324713e+00,1.313751405338950740e+01,1.411144778828390400e+01,2.356002018697965106e+00,2.338411451233535221e+00,2.396199000587552419e+00,1.994834675996240847e+01,3.531865449856031347e+01
9.990000000000000000e+04,-2.555141199014798531e+03,-2.102649384051900938e+00,-2.085737731498372050e+00,-2.119642113815668694e+00,1.313752257479744223e+01,1.411147357767266364e+01,2.364696813923301111e+00,2.334288095296449317e+00,2.391640828670845487e+00,1.994846351813267304e+01,3.531999986960029503e+01
9.995000000000000000e+04,-2.555154206516001523e+03,-2.107515163618134402e+00,-2.084282777191671876e+00,-2.116232176462992776e+00,1.313753103828203983e+01,1.411149996783296068e+01,2.372684733400033164e+00,2.332339406305611540e+00,2.385612939672955068e+00,1.994858003608779384e+01,3.532134308351926677e+01
1.000000000000000000e+05,-2.555167173825534974e+03,-2.111649901294739173e+00,-2.084043752692005924e+00,-2.112336305668877312e+00,1.313753937666987071e+01,1.411152510520458492e+01,2.379442263721385675e+00,2.332491547463033665e+00,2.378714008102012389e+00,1.994869626194588719e+01,3.532268378844725731e+01
1.000500000000000000e+05,-2.555180092207014695e+03,-2.114905943354263851e+00,-2.085028442822239203e+00,-2.108095107213359576e+00,1.313754757089863112e+01,1.411154942045545724e+01,2.384674123285425384e+00,2.334522696049397439e+00,2.371461873007667087e+00,1.994881219179820775e+01,3.532402189483821076e+01
1.001000000000000000e+05,-2.555192965633172207e+03,-2.117289931840524719e+00,-2.086922679139957992e+00,-2.103821306473686814e+00,1.313755563686364880e+01,1.411157378304727850e+01,2.388269790384118352e+00,2.338040869222250073e+00,2.364360303311569211e+00,1.994892784450600232e+01,3.532535779111359631e+01
1.001500000000000000e+05,-2.555205850715339238e+03,-2.118650373256034225e+00,-2.089544311530147080e+00,-2.099847949240155831e+00,1.313756386644873331e+01,1.411159826464881739e+01,2.390206435216247538e+00,2.342648670264727784e+00,2.357829406377250248e+00,1.994904335317403010e+01,3.532669155775001002e+01
1.002000000000000000e+05,-2.555218731957423643e+03,-2.119074970344964282e+00,-2.092764992569592586e+00,-2.096207641218857720e+00,1.313757220209114962e+01,1.411162396399491392e+01,2.390622594171328608e+00,2.347968055484256578e+00,2.352106393767968040e+00,1.994915870698968519e+01,3.532802330426989101e+01
1.002500000000000000e+05,-2.555231588390942306e+03,-2.118789195307109630e+00,-2.096206065080568059e+00,-2.093054930216096565e+00,1.313758051331356569e+01,1.411164991963567417e+01,2.389751686564891120e+00,2.353596652264945188e+00,2.347360049716361807e+00,1.994927383632926521e+01,3.532935296393628022e+01
1.003000000000000000e+05,-2.555244417099415386e+03,-2.117756687809347227e+00,-2.099666998555516972e+00,-2.090625191974397890e+00,1.313758877775467582e+01,1.411167473872971279e+01,2.387780217261755489e+00,2.359243747898657872e+00,2.343694518882811995e+00,1.994938871518557377e+01,3.533068008788794856e+01
1.003500000000000000e+05,-2.555257178307316735e+03,-2.116050270313084791e+00,-2.103150478849490135e+00,-2.088846318578221783e+00,1.313759679722462792e+01,1.411169910077587097e+01,2.384911592121511603e+00,2.364743239959604892e+00,2.341073624098803485e+00,1.994950326467547086e+01,3.533200472741065568e+01
1.004000000000000000e+05,-2.555269911590827633e+03,-2.113897129840794697e+00,-2.106455736412309765e+00,-2.087699151051231272e+00,1.313760477114882264e+01,1.411172295479486749e+01,2.381356339407282086e+00,2.369938612213715157e+00,2.339445263724711843e+00,1.994961757362866805e+01,3.533332707535196704e+01
1.004500000000000000e+05,-2.555282650021483278e+03,-2.111268793333753280e+00,-2.109485126576187142e+00,-2.087303915072158844e+00,1.313761288245667558e+01,1.411174712305275669e+01,2.377217129859422684e+00,2.374743134439708747e+00,2.338792212723102448e+00,1.994973173775185415e+01,3.533464719843909307e+01
1.005000000000000000e+05,-2.555295373848551662e+03,-2.108204459165321953e+00,-2.112334404388571674e+00,-2.087524365500075696e+00,1.313762103843101769e+01,1.411177264037421253e+01,2.372578334708538073e+00,2.379135694955066160e+00,2.339050389256375428e+00,1.994984573000294503e+01,3.533596534107561382e+01
1.005500000000000000e+05,-2.555308098030850488e+03,-2.104958793427469832e+00,-2.114835522028437165e+00,-2.088271608121150091e+00,1.313762930377103899e+01,1.411179802907527581e+01,2.367560425664964718e+00,2.383013914961912505e+00,2.340200825512534610e+00,1.994995956149598726e+01,3.533728125699339984e+01
1.006000000000000000e+05,-2.555320779893450435e+03,-2.101560323389214169e+00,-2.116802738775143133e+00,-2.089699268269462618e+00,1.313763744906050768e+01,1.411182279661768035e+01,2.362227192465461645e+00,2.386240034951395472e+00,2.342316866206739068e+00,1.995007312723111070e+01,3.533859458393689579e+01
1.006500000000000000e+05,-2.555333399238638322e+03,-2.098033461277793332e+00,-2.118263869600845339e+00,-2.091764210789526679e+00,1.313764537511259434e+01,1.411184703078508385e+01,2.356668639422190292e+00,2.388690644199174873e+00,2.345434278849283238e+00,1.995018638239061204e+01,3.533990540678031778e+01
1.007000000000000000e+05,-2.555346003472331176e+03,-2.094643945074836644e+00,-2.119037666242242324e+00,-2.094382533590309681e+00,1.313765332186206969e+01,1.411187038934886218e+01,2.351087997744423230e+00,2.390150767374326524e+00,2.349565323663902472e+00,1.995029943170302644e+01,3.534121372337144606e+01
1.007500000000000000e+05,-2.555358589261651105e+03,-2.091481839223830352e+00,-2.118909284024625972e+00,-2.097677365299586150e+00,1.313766128220717100e+01,1.411189446400400627e+01,2.345704698391357645e+00,2.390377597269297105e+00,2.354733066241831096e+00,1.995041229567752339e+01,3.534251975970460791e+01
1.008000000000000000e+05,-2.555371178079950823e+03,-2.088593518878191446e+00,-2.117951150382172631e+00,-2.101530415180848710e+00,1.313766938353688118e+01,1.411191955843997903e+01,2.340792764677242399e+00,2.389210940188508214e+00,2.360823267186339169e+00,1.995052503303721636e+01,3.534382375822997346e+01
1.008500000000000000e+05,-2.555383769142494202e+03,-2.086313037086470867e+00,-2.116116924969023483e+00,-2.105645572561158030e+00,1.313767759855363693e+01,1.411194450098083664e+01,2.336753567628444550e+00,2.386502145834214605e+00,2.367581010982958922e+00,1.995063762098563487e+01,3.534512538892589362e+01
1.009000000000000000e+05,-2.555396306547839686e+03,-2.084864129847293412e+00,-2.113293553233694055e+00,-2.109915063542460612e+00,1.313768563985775728e+01,1.411196933151861010e+01,2.333984483955965139e+00,2.382162475038272831e+00,2.374698420606267124e+00,1.995074993184184819e+01,3.534642449219060722e+01
1.009500000000000000e+05,-2.555408803987536430e+03,-2.084332803251466970e+00,-2.109674423347906558e+00,-2.114064488624179727e+00,1.313769358108985053e+01,1.411199320843138949e+01,2.332832523583855622e+00,2.376292614102252898e+00,2.381729165109005564e+00,1.995086198495999952e+01,3.534772104187975827e+01
1.010000000000000000e+05,-2.555421270812444163e+03,-2.085008147232521925e+00,-2.105412879187785968e+00,-2.117650781790783032e+00,1.313770145137284473e+01,1.411201628924061424e+01,2.333637163339834508e+00,2.369113113315138630e+00,2.388113585095140490e+00,1.995097380032576240e+01,3.534901499283048310e+01
1.010500000000000000e+05,-2.555433716725564409e+03,-2.087010262794697368e+00,-2.100574681118670739e+00,-2.120492526721667215e+00,1.313770933443096212e+01,1.411204025708294552e+01,2.336586387928514696e+00,2.360959450675778726e+00,2.393329241985038269e+00,1.995108543449738647e+01,3.535030674200074685e+01
1.011000000000000000e+05,-2.555446180202647611e+03,-2.090156787283726114e+00,-2.095550248375735780e+00,-2.122375787550088599e+00,1.313771742578615154e+01,1.411206475629879264e+01,2.341644631201266868e+00,2.352379643785122987e+00,2.396861835763762105e+00,1.995119697096937017e+01,3.535159639861339542e+01
1.011500000000000000e+05,-2.555458629661121904e+03,-2.094378757468089436e+00,-2.090764986166230077e+00,-2.122939409145840894e+00,1.313772554089246469e+01,1.411208950801315432e+01,2.348637532341740997e+00,2.344028250086909626e+00,2.398229928789241239e+00,1.995130832831493350e+01,3.535288371726910839e+01
1.012000000000000000e+05,-2.555471039622307217e+03,-2.099482834688973565e+00,-2.086480323758885813e+00,-2.122118924054825939e+00,1.313773357175236001e+01,1.411211426561457749e+01,2.357185154734912302e+00,2.336567634732291676e+00,2.397151809807541500e+00,1.995141945017680030e+01,3.535416865663369634e+01
1.012500000000000000e+05,-2.555483412651058188e+03,-2.104972150348526583e+00,-2.083165980571285214e+00,-2.119941025256352862e+00,1.313774149900543797e+01,1.411213770836512538e+01,2.366670551423761371e+00,2.330707163792175241e+00,2.393535237311876340e+00,1.995153031363156160e+01,3.535545100825061127e+01
1.013000000000000000e+05,-2.555495740788331204e+03,-2.110505566135995714e+00,-2.081255656051357761e+00,-2.116318790497052849e+00,1.313774928728972213e+01,1.411216074668874043e+01,2.376397247902580112e+00,2.327072696178306366e+00,2.387452719064146134e+00,1.995164091558940100e+01,3.535673083580280007e+01
1.013500000000000000e+05,-2.555508060585868407e+03,-2.115765100431003631e+00,-2.080834120607592208e+00,-2.111486584431026881e+00,1.313775716021522655e+01,1.411218440282239328e+01,2.385605398357629081e+00,2.326064937507401620e+00,2.379263502574604505e+00,1.995175136477195821e+01,3.535800855462800030e+01
1.014000000000000000e+05,-2.555520389142463955e+03,-2.120192787757599451e+00,-2.082018508981561489e+00,-2.105878928781150794e+00,1.313776517223245222e+01,1.411220836217399821e+01,2.393468272432275779e+00,2.327908423140100158e+00,2.369568057830961916e+00,1.995186168683623862e+01,3.535928414702622291e+01
1.014500000000000000e+05,-2.555532702862900805e+03,-2.123423719903852813e+00,-2.084869177659192996e+00,-2.099799940141562793e+00,1.313777322349009147e+01,1.411223307956328732e+01,2.399274997108411522e+00,2.332597293927675342e+00,2.359082799955662058e+00,1.995197184071872343e+01,3.536055756173352904e+01
1.015000000000000000e+05,-2.555544988852523147e+03,-2.125265305812542138e+00,-2.089064796657697176e+00,-2.093761388166938353e+00,1.313778124305212280e+01,1.411225751357453539e+01,2.402490541062997753e+00,2.339801450983424846e+00,2.348672070087545194e+00,1.995208177879093014e+01,3.536182870369851372e+01
1.015500000000000000e+05,-2.555557228145153204e+03,-2.125386341139293478e+00,-2.094296365674645610e+00,-2.088406278873026878e+00,1.313778909363082192e+01,1.411228067180231527e+01,2.402731223181236775e+00,2.348986146586008239e+00,2.339255447857847336e+00,1.995219143081688529e+01,3.536309727228176314e+01
1.016000000000000000e+05,-2.555569425981138465e+03,-2.123705368227525980e+00,-2.100307935327260456e+00,-2.084077762811294310e+00,1.313779684568524075e+01,1.411230371917618953e+01,2.399903642863093545e+00,2.359460574940683397e+00,2.331618863884235893e+00,1.995230083778310615e+01,3.536436348215366365e+01
1.016500000000000000e+05,-2.555581613979218218e+03,-2.120461907333726526e+00,-2.106534511791486874e+00,-2.081099441003394723e+00,1.313780464904230172e+01,1.411232686284858140e+01,2.394236725445429315e+00,2.370341037456199285e+00,2.326416520457236015e+00,1.995241007019791013e+01,3.536562760633077573e+01
1.017000000000000000e+05,-2.555593803704829952e+03,-2.115822134134589749e+00,-2.112443362434885508e+00,-2.079836471226303551e+00,1.313781255658193992e+01,1.411235051157817821e+01,2.386166666982875384e+00,2.380711725599468753e+00,2.324127663002705013e+00,1.995251915913074114e+01,3.536688963988424916e+01
1.017500000000000000e+05,-2.555605984894938047e+03,-2.110133053844362117e+00,-2.117692091365175333e+00,-2.080280299805343791e+00,1.313782055014812578e+01,1.411237511163868952e+01,2.376365380872877076e+00,2.389742433558508239e+00,2.324909166762211932e+00,1.995262809701257112e+01,3.536814968287796290e+01
1.018000000000000000e+05,-2.555618136725576733e+03,-2.104027817414995116e+00,-2.121765990770947408e+00,-2.082310677048341052e+00,1.313782847432543299e+01,1.411239907175431796e+01,2.365709173965690137e+00,2.396666419466267683e+00,2.328650876597448960e+00,1.995273679691799984e+01,3.536940747800731089e+01
1.018500000000000000e+05,-2.555630242877490218e+03,-2.097952815532563964e+00,-2.124257654456742195e+00,-2.085893306399686953e+00,1.313783625327252125e+01,1.411242217567297175e+01,2.355082118059325325e+00,2.400917372154799612e+00,2.335036645361125096e+00,1.995284522056977039e+01,3.537066278908523032e+01
1.019000000000000000e+05,-2.555642306362637100e+03,-2.092304483779019009e+00,-2.125124049927074044e+00,-2.090676752750066036e+00,1.313784392294037850e+01,1.411244506770130513e+01,2.345334716939429853e+00,2.402238012902008446e+00,2.343473832871363349e+00,1.995295338881891567e+01,3.537191586678106603e+01
1.019500000000000000e+05,-2.555654355780706737e+03,-2.087635303787632957e+00,-2.124301201173935283e+00,-2.096174380931772330e+00,1.313785160003565267e+01,1.411246768359617576e+01,2.337266050195242251e+00,2.400598608483350827e+00,2.353193674915309064e+00,1.995306135679051707e+01,3.537316680501604793e+01
1.020000000000000000e+05,-2.555666407362346490e+03,-2.084225056514026786e+00,-2.121828318775314415e+00,-2.102064508487583083e+00,1.313785940758637416e+01,1.411249120960111547e+01,2.331450606663907354e+00,2.396222660861568432e+00,2.363397425196484214e+00,1.995316919196953265e+01,3.537441574393839971e+01
1.020500000000000000e+05,-2.555678447149351996e+03,-2.082165692416185987e+00,-2.118115047632989967e+00,-2.107840656575157290e+00,1.313786726410394934e+01,1.411251545083515779e+01,2.328221387440514434e+00,2.389624308791800544e+00,2.373236181125270683e+00,1.995327685540891594e+01,3.537566277969838069e+01
1.021000000000000000e+05,-2.555690463604219531e+03,-2.081675275564397243e+00,-2.113518320777130199e+00,-2.112928730280628553e+00,1.313787507931963994e+01,1.411253901796235155e+01,2.327732199321034479e+00,2.381447374640341508e+00,2.381912592536307383e+00,1.995338429130721991e+01,3.537690754417468497e+01
1.021500000000000000e+05,-2.555702433097430003e+03,-2.082727149590999360e+00,-2.108319328033877671e+00,-2.117074910408684119e+00,1.313788276057661264e+01,1.411256217050026684e+01,2.329864829065452003e+00,2.372396042017411055e+00,2.388841107618842496e+00,1.995349145822057935e+01,3.537814995605405244e+01
1.022000000000000000e+05,-2.555714356151817356e+03,-2.085046313565129594e+00,-2.103038259065241000e+00,-2.120038479404712461e+00,1.313789028620811372e+01,1.411258468667401011e+01,2.334253621485028241e+00,2.363250538601949113e+00,2.393608356117030045e+00,1.995359834515169695e+01,3.537939014827629336e+01
1.022500000000000000e+05,-2.555726270036824189e+03,-2.088487947899539510e+00,-2.098073693264704609e+00,-2.121567638903934405e+00,1.313789785626178386e+01,1.411260696457404329e+01,2.340427061730773417e+00,2.354709885694013405e+00,2.395987629891890514e+00,1.995370504747342011e+01,3.538062815929381344e+01
1.023000000000000000e+05,-2.555738175927973771e+03,-2.092753725105545914e+00,-2.093608340483113839e+00,-2.121773270064533534e+00,1.313790550625984288e+01,1.411263035806765664e+01,2.347787323984012353e+00,2.347315727388728845e+00,2.396033648457664089e+00,1.995381159703956442e+01,3.538186429185626736e+01
1.023500000000000000e+05,-2.555750075413499872e+03,-2.097327723433358493e+00,-2.089990495382246571e+00,-2.120822055802677131e+00,1.313791321328227824e+01,1.411265405795702321e+01,2.355653630604764182e+00,2.341516692468051719e+00,2.393977901420993426e+00,1.995391797565414649e+01,3.538309851766121028e+01
1.024000000000000000e+05,-2.555761957660853113e+03,-2.101920840710773231e+00,-2.087461215981236240e+00,-2.118759162264835183e+00,1.313792093002459715e+01,1.411267745758087067e+01,2.363434884717470208e+00,2.337578623629177343e+00,2.390145039465412236e+00,1.995402415421030184e+01,3.538433052046305249e+01
1.024500000000000000e+05,-2.555773783468203419e+03,-2.106288785347159909e+00,-2.085971124232510299e+00,-2.115879894653098781e+00,1.313792845306586621e+01,1.411270055012807312e+01,2.370629110877877643e+00,2.335537672220957095e+00,2.385001290252255490e+00,1.995413004123051337e+01,3.538556031440268868e+01
1.025000000000000000e+05,-2.555785574795801949e+03,-2.110058029468798058e+00,-2.085575797916927598e+00,-2.112508463573770978e+00,1.313793587591517387e+01,1.411272261559807006e+01,2.376808779478029265e+00,2.335322572340038594e+00,2.379047286720158194e+00,1.995423567075875582e+01,3.538678785000706739e+01
1.025500000000000000e+05,-2.555797349545832276e+03,-2.113127349854258430e+00,-2.086270044922562406e+00,-2.108749277544448741e+00,1.313794331855049258e+01,1.411274477407561712e+01,2.381740821130242658e+00,2.336741166345023935e+00,2.372708046015967742e+00,1.995434111096576402e+01,3.538801325864145753e+01
1.026000000000000000e+05,-2.555809109574766353e+03,-2.115522746356998773e+00,-2.087757928896831316e+00,-2.104872310763138188e+00,1.313795078983513420e+01,1.411276784519533045e+01,2.385342545460769070e+00,2.339461306367947468e+00,2.366398016977398822e+00,1.995444637712054359e+01,3.538923687217161529e+01
1.026500000000000000e+05,-2.555820879083826640e+03,-2.117093483239112839e+00,-2.089868945804473022e+00,-2.101195826332366678e+00,1.313795840577284402e+01,1.411279103730893780e+01,2.387584316993172973e+00,2.343160551908772593e+00,2.360468346753174629e+00,1.995455151256544113e+01,3.539045853353546534e+01
1.027000000000000000e+05,-2.555832619436970617e+03,-2.117863791744414304e+00,-2.092523633023733787e+00,-2.097770372284298634e+00,1.313796597489751861e+01,1.411281442270142250e+01,2.388553011994346331e+00,2.347554276026868614e+00,2.355115566806174066e+00,1.995465643374344467e+01,3.539167808123744408e+01
1.027500000000000000e+05,-2.555844311174214454e+03,-2.117984355898395066e+00,-2.095442897025176165e+00,-2.094730207827161017e+00,1.313797338054109254e+01,1.411283723171246862e+01,2.388405969678654373e+00,2.352345803821497494e+00,2.350480400265696712e+00,1.995476107892385897e+01,3.539289545776448165e+01
1.028000000000000000e+05,-2.555855976682124037e+03,-2.117383058950597974e+00,-2.098497588265707314e+00,-2.092277648005473445e+00,1.313798073758540674e+01,1.411285898354021384e+01,2.387250255828762047e+00,2.357331442141777256e+00,2.346660197414101479e+00,1.995486549506591345e+01,3.539411049544080612e+01
1.028500000000000000e+05,-2.555867607263877289e+03,-2.116094029754573391e+00,-2.101729913230000246e+00,-2.090337380720793448e+00,1.313798801597659249e+01,1.411288108618334469e+01,2.385205558293276518e+00,2.362403520459500417e+00,2.343643305625427775e+00,1.995496968815909966e+01,3.539532345502499311e+01
1.029000000000000000e+05,-2.555879238414333486e+03,-2.114319151527304985e+00,-2.104965512948574258e+00,-2.088883586373664336e+00,1.313799539885529732e+01,1.411290364390922747e+01,2.382406501898171491e+00,2.367435044407035782e+00,2.341422231988381952e+00,1.995507374170870563e+01,3.539653453898721835e+01
1.029500000000000000e+05,-2.555890876180281793e+03,-2.112041341764733016e+00,-2.108073025293788483e+00,-2.088057041098844380e+00,1.313800291666772324e+01,1.411292653825009680e+01,2.378900858085470471e+00,2.372326358155881110e+00,2.340046889555257525e+00,1.995517767124124120e+01,3.539774358503978391e+01
1.030000000000000000e+05,-2.555902477892148454e+03,-2.109280753854928747e+00,-2.111085951981314768e+00,-2.087804807257280792e+00,1.313801034997417716e+01,1.411294986091285608e+01,2.374726056555095166e+00,2.377013061360856216e+00,2.339544155369939205e+00,1.995528138051860978e+01,3.539895056073837054e+01
1.030500000000000000e+05,-2.555914052287955656e+03,-2.106246782698719233e+00,-2.113810675614871570e+00,-2.088113440837281232e+00,1.313801773253598704e+01,1.411297225710406344e+01,2.369968294482319937e+00,2.381341923746663980e+00,2.339981711570150225e+00,1.995538486760613850e+01,3.540015524181630013e+01
1.031000000000000000e+05,-2.555925585661550940e+03,-2.102950866264853946e+00,-2.116036371019915485e+00,-2.089182088609783605e+00,1.313802498971023525e+01,1.411299392233691918e+01,2.364685024903308896e+00,2.385114824515887300e+00,2.341500634287092986e+00,1.995548810513176008e+01,3.540135750382042801e+01
1.031500000000000000e+05,-2.555937085902385661e+03,-2.099396674083264358e+00,-2.117764140014910534e+00,-2.091012189653589370e+00,1.313803217865632789e+01,1.411301584182427504e+01,2.358979112425513058e+00,2.388145282066224784e+00,2.344186067973433207e+00,1.995559112989831618e+01,3.540255765868646165e+01
1.032000000000000000e+05,-2.555948597775182861e+03,-2.095835740668761993e+00,-2.118826811367087171e+00,-2.093515611105126517e+00,1.313803952751111837e+01,1.411303787721830005e+01,2.353085099385876955e+00,2.390170238300490357e+00,2.348065539278409108e+00,1.995569404406448655e+01,3.540375576230578503e+01
1.032500000000000000e+05,-2.555960099086245009e+03,-2.092409906998108138e+00,-2.119008170302805638e+00,-2.096762518744291093e+00,1.313804692199224888e+01,1.411306066943237880e+01,2.347282839301683133e+00,2.390903742685661637e+00,2.353143963900295343e+00,1.995579680797800037e+01,3.540495180267647868e+01
1.033000000000000000e+05,-2.555971581133387190e+03,-2.089235134686184825e+00,-2.118336942568327164e+00,-2.100609813799287018e+00,1.313805432520841521e+01,1.411308372584320736e+01,2.341915107633675497e+00,2.390144511446849140e+00,2.359279883128912569e+00,1.995589939651113554e+01,3.540614576435218197e+01
1.033500000000000000e+05,-2.555983037523539224e+03,-2.086687815584474581e+00,-2.116739347387240677e+00,-2.104752043049344934e+00,1.313806167932028046e+01,1.411310578758220835e+01,2.337440732069795857e+00,2.387721913780940675e+00,2.366184623472188164e+00,1.995600177108110529e+01,3.540733731990069089e+01
1.034000000000000000e+05,-2.555994441212263155e+03,-2.085035266869229797e+00,-2.114077559429410780e+00,-2.109065140821385853e+00,1.313806885233811350e+01,1.411312748775337589e+01,2.334303073535131112e+00,2.383542261585053446e+00,2.373510170843581069e+00,1.995610388088661580e+01,3.540852649775933259e+01
1.034500000000000000e+05,-2.556005827796511312e+03,-2.084374130406076553e+00,-2.110512492395999473e+00,-2.113294618872421538e+00,1.313807604136825091e+01,1.411314903124410058e+01,2.332870596097908589e+00,2.377713733961459130e+00,2.380780660909461499e+00,1.995620581420788398e+01,3.540971353044930936e+01
1.035000000000000000e+05,-2.556017213472086496e+03,-2.084947939742048728e+00,-2.106220034045414025e+00,-2.117016663192457404e+00,1.313808331393063256e+01,1.411317071918892907e+01,2.333472993012399854e+00,2.370489983865837758e+00,2.387411766745185293e+00,1.995630760975489082e+01,3.541089844191323266e+01
1.035500000000000000e+05,-2.556028588453806151e+03,-2.086846767827279958e+00,-2.101320102301497350e+00,-2.120021787626514609e+00,1.313809064381949021e+01,1.411319341948012784e+01,2.336278881092756610e+00,2.362252619420478261e+00,2.392853082826679856e+00,1.995640926492030331e+01,3.541208139603592286e+01
1.036000000000000000e+05,-2.556039958048802873e+03,-2.089881947706102583e+00,-2.096233699268378547e+00,-2.122073587454025301e+00,1.313809804731018538e+01,1.411321603573677841e+01,2.341230740355661588e+00,2.353587615036163427e+00,2.396574854434123214e+00,1.995651077293194575e+01,3.541326227502293023e+01
1.036500000000000000e+05,-2.556051289365699176e+03,-2.093969494938601184e+00,-2.091420965958826983e+00,-2.122795973045628948e+00,1.313810533078528131e+01,1.411323796723459623e+01,2.348126902501861846e+00,2.345179712155756491e+00,2.398094292525129401e+00,1.995661204299755198e+01,3.541444078789454863e+01
1.037000000000000000e+05,-2.556062576824526786e+03,-2.098936218357640993e+00,-2.087162389384725980e+00,-2.122087654417476710e+00,1.313811249257720704e+01,1.411325961828883813e+01,2.356571541908481393e+00,2.337704084885146028e+00,2.397133669552179214e+00,1.995671307491710422e+01,3.541561705686557104e+01
1.037500000000000000e+05,-2.556073847321939411e+03,-2.104327253401415909e+00,-2.083883617413055056e+00,-2.119977045611954658e+00,1.313811965231207424e+01,1.411328071298720666e+01,2.365943720421078034e+00,2.331851518546012692e+00,2.393623117236709508e+00,1.995681392079961824e+01,3.541679115435327674e+01
1.038000000000000000e+05,-2.556085105453955748e+03,-2.109797932555299571e+00,-2.081970013184042845e+00,-2.116424307893542966e+00,1.313812684142904352e+01,1.411330225874804256e+01,2.375539926675131142e+00,2.328216201827420839e+00,2.387672288565266143e+00,1.995691460893086600e+01,3.541796320028626610e+01
1.038500000000000000e+05,-2.556096363988849134e+03,-2.115015354853566176e+00,-2.081489471737253627e+00,-2.111691991143540559e+00,1.313813415196266376e+01,1.411332469100717724e+01,2.384601012588106084e+00,2.327168075850083895e+00,2.379669354660745917e+00,1.995701518237422789e+01,3.541913340917560049e+01
1.039000000000000000e+05,-2.556107612659343431e+03,-2.119420376669781447e+00,-2.082539036494228668e+00,-2.106237662516262432e+00,1.313814149210540982e+01,1.411334687804203547e+01,2.392315801251784890e+00,2.328899374383103460e+00,2.370232006898880250e+00,1.995711558967914812e+01,3.542030154465725644e+01
1.039500000000000000e+05,-2.556118822850834476e+03,-2.122624989963236342e+00,-2.085186614053113452e+00,-2.100384508749806756e+00,1.313814872829964919e+01,1.411336882980856267e+01,2.397993319979354165e+00,2.333383835460300038e+00,2.360078395378177429e+00,1.995721576899715544e+01,3.542146745331054802e+01
1.040000000000000000e+05,-2.556129995943145786e+03,-2.124434344069833003e+00,-2.089156335480546023e+00,-2.094604775218111836e+00,1.313815586988295792e+01,1.411339023030484974e+01,2.401131089349659575e+00,2.340290187907027697e+00,2.350042704828566364e+00,1.995731571788819281e+01,3.542263120154020584e+01
1.040500000000000000e+05,-2.556141142887529895e+03,-2.124563766250830543e+00,-2.094154164758553538e+00,-2.089479451378447816e+00,1.313816294776684046e+01,1.411341099124857834e+01,2.401391968603252547e+00,2.349086771882899605e+00,2.340994657929419187e+00,1.995741545245459037e+01,3.542379275895221724e+01
1.041000000000000000e+05,-2.556152278922260393e+03,-2.122966190326149416e+00,-2.099920196810248996e+00,-2.085316440954163131e+00,1.313817008206029691e+01,1.411343245921194800e+01,2.398720950455188738e+00,2.359094958452019331e+00,2.333668100807801959e+00,1.995751503966760865e+01,3.542495239001918605e+01
1.041500000000000000e+05,-2.556163415263219576e+03,-2.119904220779782911e+00,-2.105902173151374512e+00,-2.082400701782584296e+00,1.313817731611928075e+01,1.411345442997767385e+01,2.393370065332566909e+00,2.369461922626809436e+00,2.328662268171629801e+00,1.995761449702297696e+01,3.542611021963025308e+01
1.042000000000000000e+05,-2.556174539478693987e+03,-2.115572266306317673e+00,-2.111558569418582998e+00,-2.081078259970171374e+00,1.313818456956888170e+01,1.411347636092163427e+01,2.385782347317495500e+00,2.379309941887517432e+00,2.326411563295463392e+00,1.995771378326876544e+01,3.542726600976628504e+01
1.042500000000000000e+05,-2.556185629562678059e+03,-2.110290756041147908e+00,-2.116543300726310139e+00,-2.081374671308598767e+00,1.313819175369192749e+01,1.411349829253679999e+01,2.376601466833445642e+00,2.387858137728052110e+00,2.327053101491483034e+00,1.995781285464141419e+01,3.542841973248695098e+01
1.043000000000000000e+05,-2.556196680073292555e+03,-2.104622161243032252e+00,-2.120394375393280129e+00,-2.083191692367197589e+00,1.313819880506641091e+01,1.411351930973884450e+01,2.366644554096318576e+00,2.394408067951662389e+00,2.330468893367459327e+00,1.995791167309898029e+01,3.542957130169725133e+01
1.043500000000000000e+05,-2.556207703783361922e+03,-2.098962261527502093e+00,-2.122759886023250608e+00,-2.086489178068378525e+00,1.313820580414830452e+01,1.411353993537112217e+01,2.356726778977714432e+00,2.398459082587134361e+00,2.336345741631714379e+00,1.995801028039280922e+01,3.543072072387456473e+01
1.044000000000000000e+05,-2.556218713223567647e+03,-2.093656876575733516e+00,-2.123631260787807840e+00,-2.090928202157958271e+00,1.313821283858085209e+01,1.411356119674464793e+01,2.347622153025128444e+00,2.399802389514751777e+00,2.344117824786367432e+00,1.995810872638497457e+01,3.543186832909253781e+01
1.044500000000000000e+05,-2.556229722232028507e+03,-2.089210859691299049e+00,-2.122985796307828466e+00,-2.096025052508584174e+00,1.313821995036655288e+01,1.411358266403255968e+01,2.340054063487362779e+00,2.398439466056005109e+00,2.353059679670545190e+00,1.995820702739498387e+01,3.543301410959090703e+01
1.045000000000000000e+05,-2.556240721572298753e+03,-2.085908377805831382e+00,-2.120862459072078821e+00,-2.101453771026930095e+00,1.313822711445190627e+01,1.411360451021690565e+01,2.334543084955688741e+00,2.394590084282105735e+00,2.362430180413999992e+00,1.995830517232437984e+01,3.543415795142920643e+01
1.045500000000000000e+05,-2.556251684081070835e+03,-2.083854112894965027e+00,-2.117612907492702590e+00,-2.106757267140490608e+00,1.313823417930704274e+01,1.411362622682234935e+01,2.331384449167901884e+00,2.388724631772372042e+00,2.371463314339142592e+00,1.995840308650091544e+01,3.543529982887796592e+01
1.046000000000000000e+05,-2.556262612274931143e+03,-2.083251869314852733e+00,-2.113540625275462048e+00,-2.111432492394980986e+00,1.313824113520845138e+01,1.411364690899849528e+01,2.330706576384860451e+00,2.381421534305903531e+00,2.379453602184554484e+00,1.995850075582605854e+01,3.543643952850329271e+01
1.046500000000000000e+05,-2.556273509230054970e+03,-2.084076697533304046e+00,-2.108871819523942204e+00,-2.115278898340533509e+00,1.313824802987796403e+01,1.411366751008771203e+01,2.332392231377931502e+00,2.373302751728429527e+00,2.385896753523012226e+00,1.995859821174475712e+01,3.543757717765834769e+01
1.047000000000000000e+05,-2.556284387938617328e+03,-2.086053862318646424e+00,-2.104059600502849126e+00,-2.118119166364352157e+00,1.313825491748022678e+01,1.411368837423124312e+01,2.336100267107686257e+00,2.365054250552223181e+00,2.390448026716400776e+00,1.995869548427210205e+01,3.543871303158508823e+01
1.047500000000000000e+05,-2.556295272808933532e+03,-2.089021763554105071e+00,-2.099480272994379781e+00,-2.119736635013098613e+00,1.313826192558675210e+01,1.411370947905773576e+01,2.341402335455262662e+00,2.357292758337970362e+00,2.392918526751218078e+00,1.995879263122983005e+01,3.543984703598989938e+01
1.048000000000000000e+05,-2.556306140517938729e+03,-2.092715024663039713e+00,-2.095317286828989989e+00,-2.120208658814279001e+00,1.313826894984318372e+01,1.411373125485578051e+01,2.347776710042499992e+00,2.350491475405010355e+00,2.393355378434441683e+00,1.995888961064716938e+01,3.544097922642345821e+01
1.048500000000000000e+05,-2.556316977934628540e+03,-2.096693877199699241e+00,-2.091889846227378058e+00,-2.119658111423667002e+00,1.313827589365805970e+01,1.411375258825512802e+01,2.354643083300770545e+00,2.345037802709620589e+00,2.391951916387386134e+00,1.995898636671380544e+01,3.544210946404972162e+01
1.049000000000000000e+05,-2.556327785345459688e+03,-2.100734295331339041e+00,-2.089418106154782073e+00,-2.118089596178116096e+00,1.313828276599275924e+01,1.411377312050080590e+01,2.361511691181203076e+00,2.341158990106984916e+00,2.388971216693966060e+00,1.995908289908902944e+01,3.544323753794627407e+01
1.049500000000000000e+05,-2.556338550423348352e+03,-2.104667246358205457e+00,-2.087842708685030413e+00,-2.115733670506006359e+00,1.313828951124473576e+01,1.411379363005713117e+01,2.367977605645895878e+00,2.338880261315771758e+00,2.384793593227155117e+00,1.995917919281247421e+01,3.544436365788659771e+01
1.050000000000000000e+05,-2.556349307359111663e+03,-2.108187047722270169e+00,-2.087187693781103803e+00,-2.112874650577658997e+00,1.313829629575674574e+01,1.411381402048043654e+01,2.373691742739907351e+00,2.338140154136116422e+00,2.379830253878997937e+00,1.995927532226307122e+01,3.544548793167970047e+01
1.050500000000000000e+05,-2.556360065100903739e+03,-2.111195626120935032e+00,-2.087449910853748758e+00,-2.109608461694880699e+00,1.313830318366431982e+01,1.411383495787024778e+01,2.378458398283975317e+00,2.338790983035277549e+00,2.374423250563026944e+00,1.995937132552385407e+01,3.544661038921186247e+01
1.051000000000000000e+05,-2.556370802149854626e+03,-2.113695124329101116e+00,-2.088390413899082532e+00,-2.106171281044197041e+00,1.313831005859829126e+01,1.411385650928053614e+01,2.382197698704446864e+00,2.340580523872115126e+00,2.368904124722988502e+00,1.995946715205078803e+01,3.544773111696111556e+01
1.051500000000000000e+05,-2.556381524422427901e+03,-2.115513744302763399e+00,-2.089899480514460173e+00,-2.102844577071034671e+00,1.313831693776005949e+01,1.411387745660100279e+01,2.384856215966515869e+00,2.343281337196990055e+00,2.363553754514339467e+00,1.995956279519263887e+01,3.544884984726419930e+01
1.052000000000000000e+05,-2.556392205111187195e+03,-2.116627367120207825e+00,-2.091973257098170613e+00,-2.099655726940348188e+00,1.313832368923041294e+01,1.411389799030860281e+01,2.386466372309704376e+00,2.346711456050945444e+00,2.358521789457368456e+00,1.995965819971172905e+01,3.544996647389930189e+01
1.052500000000000000e+05,-2.556402848080985677e+03,-2.117148792767719723e+00,-2.094419670717129200e+00,-2.096690041149351647e+00,1.313833032979281690e+01,1.411391823483286778e+01,2.387116549234299612e+00,2.350673332594457765e+00,2.353918919183136005e+00,1.995975337460577848e+01,3.545108115196497067e+01
1.053000000000000000e+05,-2.556413489151392241e+03,-2.117004037951632611e+00,-2.097141020123955535e+00,-2.094117617482380123e+00,1.313833704698628146e+01,1.411393825372165978e+01,2.386843647789540945e+00,2.355031972286532049e+00,2.349843033257572600e+00,1.995984840637913393e+01,3.545219388341428868e+01
1.053500000000000000e+05,-2.556424116128334390e+03,-2.116201860704726379e+00,-2.100172755988997775e+00,-2.091891777137895758e+00,1.313834378870518549e+01,1.411395909685736072e+01,2.385688132922384685e+00,2.359716835812175173e+00,2.346323435207711139e+00,1.995994328690287389e+01,3.545330483000942934e+01
1.054000000000000000e+05,-2.556434737816600318e+03,-2.114900411433981553e+00,-2.103340798211009943e+00,-2.090028792074603903e+00,1.313835059639963099e+01,1.411398024544702245e+01,2.383704695963861475e+00,2.364615972835832469e+00,2.343417116349259199e+00,1.996003802814908212e+01,3.545441399303925323e+01
1.054500000000000000e+05,-2.556445343899645195e+03,-2.113055251947264068e+00,-2.106490525720858820e+00,-2.088723391652770989e+00,1.313835740724001333e+01,1.411400096701463092e+01,2.380876550587075702e+00,2.369615567182347338e+00,2.341253719491333207e+00,1.996013259579450505e+01,3.545552107670712161e+01
1.055000000000000000e+05,-2.556455901486508083e+03,-2.110635800539280904e+00,-2.109625925409893021e+00,-2.088006170623860402e+00,1.313836405437914223e+01,1.411402148969931503e+01,2.377186992619771733e+00,2.374615868260108620e+00,2.339950758910375406e+00,1.996022691849046993e+01,3.545662607779767939e+01
1.055500000000000000e+05,-2.556466437261844476e+03,-2.107793840211309444e+00,-2.112562037109579016e+00,-2.087913529128214041e+00,1.313837067353568777e+01,1.411404135543701521e+01,2.372686853698179998e+00,2.379423637325392082e+00,2.339651589841683421e+00,1.996032105093241782e+01,3.545772900553804163e+01
1.056000000000000000e+05,-2.556476957546630729e+03,-2.104536035561789031e+00,-2.115086820983025362e+00,-2.088648651790057098e+00,1.313837729708870228e+01,1.411406120148021692e+01,2.367433796520375999e+00,2.383789031512342671e+00,2.340548095394051398e+00,1.996041501919966521e+01,3.545882989364952209e+01
1.056500000000000000e+05,-2.556487465743121447e+03,-2.100884736592885549e+00,-2.117171247811298507e+00,-2.090220082338603902e+00,1.313838395910942758e+01,1.411408185253040415e+01,2.361557346207264985e+00,2.387463278080086404e+00,2.342759715616840044e+00,1.996050884806424008e+01,3.545992898666845150e+01
1.057000000000000000e+05,-2.556497980182356059e+03,-2.097119359428768259e+00,-2.118627533278730102e+00,-2.092531617905405206e+00,1.313839074460973322e+01,1.411410255554234539e+01,2.355336268916756293e+00,2.390126267386954328e+00,2.346326470405023734e+00,1.996060256756421580e+01,3.546102617419949610e+01
1.057500000000000000e+05,-2.556508466198010410e+03,-2.093446693901489297e+00,-2.119198346523585741e+00,-2.095632157475489254e+00,1.313839746676347531e+01,1.411412322874393865e+01,2.349112834555788343e+00,2.391437939964185411e+00,2.351245791697132770e+00,1.996069609581794069e+01,3.546212127619817522e+01
1.058000000000000000e+05,-2.556518916622700999e+03,-2.090032567583564926e+00,-2.118847567147019717e+00,-2.099396549810123247e+00,1.313840409806911147e+01,1.411414358793958357e+01,2.343288348808064026e+00,2.391149956430814072e+00,2.357365811395459865e+00,1.996078941418183916e+01,3.546321430727619628e+01
1.058500000000000000e+05,-2.556529344892715471e+03,-2.087255247816607984e+00,-2.117478496545299294e+00,-2.103542471804089597e+00,1.313841069088264213e+01,1.411416312480286628e+01,2.338361549677039797e+00,2.389071251707520549e+00,2.364378978545088827e+00,1.996088254219727176e+01,3.546430516834179514e+01
1.059000000000000000e+05,-2.556539746545285652e+03,-2.085384736412183582e+00,-2.114958589756386953e+00,-2.107935278490778330e+00,1.313841723491465530e+01,1.411418291888668541e+01,2.334805092237105750e+00,2.385111136404355126e+00,2.371904180498871639e+00,1.996097548942662314e+01,3.546539402736610214e+01
1.059500000000000000e+05,-2.556550149376066202e+03,-2.084514556900290305e+00,-2.111453327258567825e+00,-2.112315236649111139e+00,1.313842388750557078e+01,1.411420320665962258e+01,2.333002992177607648e+00,2.379393459508976072e+00,2.379433106773681583e+00,1.996106832719387114e+01,3.546648109558905304e+01
1.060000000000000000e+05,-2.556560550572827196e+03,-2.084863063561886332e+00,-2.107178761509846510e+00,-2.116242744151044963e+00,1.313843061212180530e+01,1.411422358887229578e+01,2.333282993467428401e+00,2.372204968590544638e+00,2.386349917165485390e+00,1.996116103810998865e+01,3.546756623210266923e+01
1.060500000000000000e+05,-2.556570924375718278e+03,-2.086528753805176883e+00,-2.102300693891775207e+00,-2.119455288172927609e+00,1.313843729063936649e+01,1.411424424390601651e+01,2.335811464916482727e+00,2.363963355340970018e+00,2.392070879146749096e+00,1.996125356959444019e+01,3.546864940611039430e+01
1.061000000000000000e+05,-2.556581273101092847e+03,-2.089357884013710365e+00,-2.097238933657403326e+00,-2.121686684928547617e+00,1.313844392544316975e+01,1.411426428366166341e+01,2.340529394524026419e+00,2.355274015076501470e+00,2.396049581358966396e+00,1.996134591063696107e+01,3.546973053421199040e+01
1.061500000000000000e+05,-2.556591588020145991e+03,-2.093275884234003126e+00,-2.092441635609375794e+00,-2.122565278176618886e+00,1.313845045522311494e+01,1.411428366173312554e+01,2.347224360489783557e+00,2.346829579046560088e+00,2.397806674257906945e+00,1.996143803608086031e+01,3.547080951401386528e+01
1.062000000000000000e+05,-2.556601881301035519e+03,-2.098118052474432282e+00,-2.088176718277974686e+00,-2.121991271111058452e+00,1.313845697431989024e+01,1.411430335191940877e+01,2.355490185316223339e+00,2.339302910274060565e+00,2.397076338180486932e+00,1.996152999683464557e+01,3.547188660644813751e+01
1.062500000000000000e+05,-2.556612176167294820e+03,-2.103436157388952843e+00,-2.084832767044830781e+00,-2.120020661567291409e+00,1.313846358715468376e+01,1.411432318835283795e+01,2.364699499063523280e+00,2.333366793491474134e+00,2.393812115897399284e+00,1.996162183937644130e+01,3.547296190106568758e+01
1.063000000000000000e+05,-2.556622462301031646e+03,-2.108852746615511364e+00,-2.082782470476189918e+00,-2.116657017016414954e+00,1.313847023979102246e+01,1.411434342663763530e+01,2.374139512545446529e+00,2.329597790757773179e+00,2.388149889547885429e+00,1.996171354408852849e+01,3.547403533555822008e+01
1.063500000000000000e+05,-2.556632730469234048e+03,-2.114011321859722958e+00,-2.082119796907289544e+00,-2.112161917803439870e+00,1.313847690151222025e+01,1.411436392926716543e+01,2.383054304910337873e+00,2.328355370881381781e+00,2.380485619050192181e+00,1.996180509193375840e+01,3.547510693448118246e+01
1.064000000000000000e+05,-2.556642970257788875e+03,-2.118367537243471599e+00,-2.082952582299768540e+00,-2.106971444871200028e+00,1.313848348376419573e+01,1.411438363234216986e+01,2.390655872408769422e+00,2.329818656706059254e+00,2.371428208438689733e+00,1.996189643260215263e+01,3.547617648867679918e+01
1.064500000000000000e+05,-2.556653174360947105e+03,-2.121544394966478286e+00,-2.085357837235657374e+00,-2.101389888815511586e+00,1.313848996546852810e+01,1.411440299370236495e+01,2.396283046380145887e+00,2.333952612664874859e+00,2.361675243011307934e+00,1.996198756068127977e+01,3.547724399006601459e+01
1.065000000000000000e+05,-2.556663359647201105e+03,-2.123373613813818395e+00,-2.089081295152620310e+00,-2.095840025481919167e+00,1.313849644393028804e+01,1.411442241893847793e+01,2.399470211363665673e+00,2.340429085017265987e+00,2.352020501274095565e+00,1.996207852275578176e+01,3.547830967065852548e+01
1.065500000000000000e+05,-2.556673540260154368e+03,-2.123624566638163902e+00,-2.093815304470257210e+00,-2.090859166363071786e+00,1.313850297095896913e+01,1.411444188283263834e+01,2.399920693026142082e+00,2.348721587611595663e+00,2.343286934561979784e+00,1.996216934467940973e+01,3.547937353513327707e+01
1.066000000000000000e+05,-2.556683714331095416e+03,-2.122267374133544493e+00,-2.099278048975267374e+00,-2.086757448031716144e+00,1.313850956621833532e+01,1.411446204764628121e+01,2.397600329603600144e+00,2.358168059120506310e+00,2.336170209209339710e+00,1.996226004055376890e+01,3.548043565962036183e+01
1.066500000000000000e+05,-2.556693871348021275e+03,-2.119545520658193904e+00,-2.104936944481841543e+00,-2.083821230807050284e+00,1.313851615768977865e+01,1.411448221975700079e+01,2.392757100147425930e+00,2.367956756132171492e+00,2.331233136170518971e+00,1.996235056945902642e+01,3.548149600484814670e+01
1.067000000000000000e+05,-2.556703999315507644e+03,-2.115633780473003878e+00,-2.110277983865410434e+00,-2.082391820767709234e+00,1.313852266685375270e+01,1.411450171822301947e+01,2.385811909317018475e+00,2.377264372601686215e+00,2.328878862124107219e+00,1.996244088876180456e+01,3.548255432780725727e+01
1.067500000000000000e+05,-2.556714092323290970e+03,-2.110803565466234488e+00,-2.114991283467319683e+00,-2.082509459377000827e+00,1.313852908946987341e+01,1.411452105582473848e+01,2.377361055270982071e+00,2.385372696717602103e+00,2.329229876342290506e+00,1.996253099945489495e+01,3.548361072165396024e+01
1.068000000000000000e+05,-2.556724163258030330e+03,-2.105555652983437831e+00,-2.118683871396416674e+00,-2.084067692555260365e+00,1.313853547004754674e+01,1.411454009246361885e+01,2.368156647442196672e+00,2.391653232321794498e+00,2.332162933186379572e+00,1.996262092130065113e+01,3.548466529431232175e+01
1.068500000000000000e+05,-2.556734229632987990e+03,-2.100263195621520307e+00,-2.121048754350838728e+00,-2.087000384099610084e+00,1.313854191124024595e+01,1.411455935238832282e+01,2.358949689247623382e+00,2.395659340896505451e+00,2.337373773667211108e+00,1.996271070659900460e+01,3.548571807977322834e+01
1.069000000000000000e+05,-2.556744286797165387e+03,-2.095255756181471973e+00,-2.122078321287330649e+00,-2.090982001177642768e+00,1.313854840477533337e+01,1.411457934844377249e+01,2.350448564612585223e+00,2.397208365195897084e+00,2.344335456116667160e+00,1.996280035634097416e+01,3.548676923966113606e+01
1.069500000000000000e+05,-2.556754329166143179e+03,-2.091011162248682886e+00,-2.121746530098121752e+00,-2.095560364256695784e+00,1.313855489127907106e+01,1.411459912167567410e+01,2.343311349497122276e+00,2.396305306543024205e+00,2.352384658421016184e+00,1.996288983396463834e+01,3.548781861998589449e+01
1.070000000000000000e+05,-2.556764344610057833e+03,-2.087810447111118517e+00,-2.120060902191761798e+00,-2.100447066804406848e+00,1.313856132306910496e+01,1.411461856824331207e+01,2.338009457108204625e+00,2.393142777635695495e+00,2.360857574353172339e+00,1.996297911533611469e+01,3.548886605773440550e+01
1.070500000000000000e+05,-2.556774320480801180e+03,-2.085744994410497544e+00,-2.117309542990235993e+00,-2.105264358815263748e+00,1.313856763145815165e+01,1.411463773909670749e+01,2.334801517601221565e+00,2.388133702803362457e+00,2.369083089754313587e+00,1.996306816997726230e+01,3.548991165031622330e+01
1.071000000000000000e+05,-2.556784278493261354e+03,-2.084976361614260476e+00,-2.113759913644310373e+00,-2.109586290852405899e+00,1.313857391568971167e+01,1.411465641558917916e+01,2.333792519314113800e+00,2.381788127931501187e+00,2.376447134624278146e+00,1.996315704105679245e+01,3.549095538629128299e+01
1.071500000000000000e+05,-2.556794227220151242e+03,-2.085468305471608996e+00,-2.109616453900228894e+00,-2.113242283972443403e+00,1.313858024746089548e+01,1.411467558119168686e+01,2.334873823467177978e+00,2.374651246870739474e+00,2.382512577093322204e+00,1.996324577210020124e+01,3.549199741190805923e+01
1.072000000000000000e+05,-2.556804164789517472e+03,-2.086966269417148467e+00,-2.105291787027509631e+00,-2.116073185374626409e+00,1.313858660473311346e+01,1.411469523713998164e+01,2.337746329717929061e+00,2.367321752991472295e+00,2.386979203739875821e+00,1.996333435437188797e+01,3.549303785565765423e+01
1.072500000000000000e+05,-2.556814095914740392e+03,-2.089336390151376843e+00,-2.101136831090971047e+00,-2.117860598532567362e+00,1.313859300541374964e+01,1.411471470915411075e+01,2.342048293410386339e+00,2.360334984615983345e+00,2.389673084112844847e+00,1.996342278830865524e+01,3.549407650958477944e+01
1.073000000000000000e+05,-2.556823993211059133e+03,-2.092384072075871515e+00,-2.097310075933297657e+00,-2.118639320961121175e+00,1.313859931853666474e+01,1.411473414341417154e+01,2.347352661158025988e+00,2.354092201736300183e+00,2.390619698331115650e+00,1.996351101679242745e+01,3.549511332818422460e+01
1.073500000000000000e+05,-2.556833855798258355e+03,-2.095760522334640719e+00,-2.094073066940188799e+00,-2.118501019532833762e+00,1.313860552128014625e+01,1.411475300172837954e+01,2.353186911677370041e+00,2.348917049016014058e+00,2.389969067296978000e+00,1.996359902375803586e+01,3.549614830545537103e+01
1.074000000000000000e+05,-2.556843702890040277e+03,-2.099296329043724540e+00,-2.091605644085313020e+00,-2.117435424480605732e+00,1.313861172268676469e+01,1.411477147232152340e+01,2.359157714345536672e+00,2.345000341154413359e+00,2.387924047249181836e+00,1.996368686103106072e+01,3.549718140881793005e+01
1.074500000000000000e+05,-2.556853530227979718e+03,-2.102863487467661052e+00,-2.089842637055749464e+00,-2.115635083573931485e+00,1.313861791147027880e+01,1.411479050742554620e+01,2.364941454230363060e+00,2.342366689695591919e+00,2.384783358401005415e+00,1.996377453611198405e+01,3.549821287528030211e+01
1.075000000000000000e+05,-2.556863357204936165e+03,-2.106185594036539488e+00,-2.088808856510185663e+00,-2.113351604523673988e+00,1.313862417747446010e+01,1.411480973107612691e+01,2.370248409320227623e+00,2.340983121288648050e+00,2.380869486542819935e+00,1.996386208543129115e+01,3.549924272188409446e+01
1.075500000000000000e+05,-2.556873174925198782e+03,-2.109148368844287802e+00,-2.088544229475868708e+00,-2.110654854691249138e+00,1.313863048077955753e+01,1.411482906645295365e+01,2.374906381551488810e+00,2.340766391177902861e+00,2.376436762154474636e+00,1.996394949147819631e+01,3.550027079786123352e+01
1.076000000000000000e+05,-2.556882956009721966e+03,-2.111735942116012676e+00,-2.088895251005347564e+00,-2.107716232674281986e+00,1.313863667492953802e+01,1.411484838058553670e+01,2.378833396106659226e+00,2.341557646705651585e+00,2.371726381758378910e+00,1.996403668744575555e+01,3.550129710299932384e+01
1.076500000000000000e+05,-2.556892715036490699e+03,-2.113782443572793657e+00,-2.089815206709447981e+00,-2.104750593412483717e+00,1.313864282671896255e+01,1.411486690913326036e+01,2.381955562748119259e+00,2.343226219371806973e+00,2.366943659267825684e+00,1.996412369430210987e+01,3.550232149927292369e+01
1.077000000000000000e+05,-2.556902446815911844e+03,-2.115248338356314317e+00,-2.091346766217804465e+00,-2.101754240565459675e+00,1.313864891866054307e+01,1.411488531684901204e+01,2.384257814748401039e+00,2.345681840844016541e+00,2.362194028756364528e+00,1.996421051432341898e+01,3.550334403014777962e+01
1.077500000000000000e+05,-2.556912162174112837e+03,-2.116221420805050712e+00,-2.093344604512946461e+00,-2.098787578046108049e+00,1.313865501034798910e+01,1.411490407852626205e+01,2.385761907742098398e+00,2.348809687294780790e+00,2.357571106140255779e+00,1.996429718010613286e+01,3.550436491474422240e+01
1.078000000000000000e+05,-2.556921884148654499e+03,-2.116611996135330021e+00,-2.095719868819736487e+00,-2.096025402492700085e+00,1.313866121843236634e+01,1.411492293577440194e+01,2.386430192922170068e+00,2.352531694762691306e+00,2.353189625482349889e+00,1.996438374240167946e+01,3.550538408473391172e+01
1.078500000000000000e+05,-2.556931585801661186e+03,-2.116377136630337219e+00,-2.098502656815703471e+00,-2.093478321645413587e+00,1.313866740653812926e+01,1.411494221841754282e+01,2.386216450015355761e+00,2.356810938937525357e+00,2.349132055635429595e+00,1.996447014619494098e+01,3.550640150948971296e+01
1.079000000000000000e+05,-2.556941264461878291e+03,-2.115602696501420077e+00,-2.101539968079081611e+00,-2.091215988119515146e+00,1.313867355665113479e+01,1.411496125625337150e+01,2.385088452033250039e+00,2.361554589645660673e+00,2.345523942933551265e+00,1.996455637441383146e+01,3.550741712443060294e+01
1.079500000000000000e+05,-2.556950919609798802e+03,-2.114198517736604721e+00,-2.104687528334753921e+00,-2.089471570837502234e+00,1.313867965730173104e+01,1.411497957922789226e+01,2.382961833233425253e+00,2.366644342499637954e+00,2.342567932972875688e+00,1.996464241857016830e+01,3.550843074039664771e+01
1.080000000000000000e+05,-2.556960539679700560e+03,-2.112091698926762628e+00,-2.107944933214531247e+00,-2.088322024021364243e+00,1.313868565821514345e+01,1.411499794109300154e+01,2.379771284938721365e+00,2.371953498046937447e+00,2.340457045971659156e+00,1.996472826606799345e+01,3.550944249557512222e+01
1.080500000000000000e+05,-2.556970156123738889e+03,-2.109406679816444807e+00,-2.111134963779529805e+00,-2.087820756711351144e+00,1.313869172505862970e+01,1.411501631957332314e+01,2.375543936935986977e+00,2.377250447777976117e+00,2.339395856629864934e+00,1.996481399047868521e+01,3.551045250551540988e+01
1.081000000000000000e+05,-2.556979769182852579e+03,-2.106177645813224864e+00,-2.114022086738860384e+00,-2.088164883034823394e+00,1.313869785399197454e+01,1.411503497318362399e+01,2.370348717647553283e+00,2.382229093633726258e+00,2.339620499921258645e+00,1.996489959675385606e+01,3.551146073083821619e+01
1.081500000000000000e+05,-2.556989364852900962e+03,-2.102463935869659295e+00,-2.116516069835301828e+00,-2.089386408424056540e+00,1.313870398330230493e+01,1.411505413731300074e+01,2.364345984199698325e+00,2.386571648158473558e+00,2.341288430523439601e+00,1.996498505931536727e+01,3.551246723364808133e+01
1.082000000000000000e+05,-2.556998947969909750e+03,-2.098563246898373258e+00,-2.118385372959447288e+00,-2.091417365953803564e+00,1.313871012567190455e+01,1.411507283850738403e+01,2.357851758037408096e+00,2.389897046285072602e+00,2.344464218662844601e+00,1.996507037240925087e+01,3.551347184628370712e+01
1.082500000000000000e+05,-2.557008496178439145e+03,-2.094712068211928901e+00,-2.119334706221934983e+00,-2.094317608310229062e+00,1.313871615883713240e+01,1.411509111260252247e+01,2.351253978157526792e+00,2.391815210151118531e+00,2.349150523410648450e+00,1.996515548403404239e+01,3.551447445197194241e+01
1.083000000000000000e+05,-2.557018017805269665e+03,-2.091090590956748763e+00,-2.119288156402174383e+00,-2.097987123450364422e+00,1.313872214181890996e+01,1.411510931508621525e+01,2.344994999418676063e+00,2.392040501507918027e+00,2.355191712754615363e+00,1.996524042252232434e+01,3.551547521429177579e+01
1.083500000000000000e+05,-2.557027535084661395e+03,-2.088061081333974389e+00,-2.118153869041744741e+00,-2.102153132120545997e+00,1.313872817745548538e+01,1.411512733585267654e+01,2.339602164487994074e+00,2.390370455430890217e+00,2.362262414686005840e+00,1.996532523476777499e+01,3.551647415522137408e+01
1.084000000000000000e+05,-2.557037040637833343e+03,-2.085899453378077695e+00,-2.115825023953752826e+00,-2.106646393162303621e+00,1.313873423667001994e+01,1.411514590369712074e+01,2.335575070949827747e+00,2.386721236208904973e+00,2.369946782727391010e+00,1.996540991768086926e+01,3.551747135843386616e+01
1.084500000000000000e+05,-2.557046540737368105e+03,-2.084722893381172337e+00,-2.112473559240586329e+00,-2.111176476673667590e+00,1.313874036017069002e+01,1.411516479583660910e+01,2.333321005727648778e+00,2.381227443266877852e+00,2.377702317041679336e+00,1.996549448461196619e+01,3.551846688033661081e+01
1.085000000000000000e+05,-2.557056023098248261e+03,-2.084762071785510429e+00,-2.108329013822470177e+00,-2.115280726702018388e+00,1.313874645950251718e+01,1.411518324166256733e+01,2.333179606646787807e+00,2.374192581822557102e+00,2.384885346904639380e+00,1.996557888930223612e+01,3.551946050456493253e+01
1.085500000000000000e+05,-2.557065470214298784e+03,-2.086145241306410991e+00,-2.103562701868785023e+00,-2.118663351275281048e+00,1.313875245842363704e+01,1.411520151934908007e+01,2.335326439693090617e+00,2.366048494118878853e+00,2.390889528889996729e+00,1.996566309919354865e+01,3.552045222956337511e+01
1.086000000000000000e+05,-2.557074897353513279e+03,-2.088748733109960121e+00,-2.098563333097565486e+00,-2.121060031901329523e+00,1.313875843407049615e+01,1.411521942868345292e+01,2.339706166428347611e+00,2.357401257632270486e+00,2.395164354639926607e+00,1.996574714522526861e+01,3.552144213870919032e+01
1.086500000000000000e+05,-2.557084310459617882e+03,-2.092484578795261729e+00,-2.093759851608958389e+00,-2.122129829256179434e+00,1.313876440577695526e+01,1.411523722773079115e+01,2.346096389334328514e+00,2.348941724146520027e+00,2.397241566667121404e+00,1.996583104190820279e+01,3.552243024019869466e+01
1.087000000000000000e+05,-2.557093715733674799e+03,-2.097169675166980163e+00,-2.089426794710343760e+00,-2.121781541933157378e+00,1.313877043261997812e+01,1.411525568226618610e+01,2.354081085958126707e+00,2.341341834787995957e+00,2.396865133083858179e+00,1.996591482244292237e+01,3.552341672057354316e+01
1.087500000000000000e+05,-2.557103117316426051e+03,-2.102352259147865166e+00,-2.085949641089147821e+00,-2.120077759059031841e+00,1.313877651807842462e+01,1.411527420144613387e+01,2.363032571737968102e+00,2.335265614880800200e+00,2.393997582358381226e+00,1.996599848216667539e+01,3.552440154316709453e+01
1.088000000000000000e+05,-2.557112496842928977e+03,-2.107638189000474949e+00,-2.083712432189686936e+00,-2.117029052530945865e+00,1.313878256067446415e+01,1.411529253825637831e+01,2.372242291298800598e+00,2.331281446557755821e+00,2.388779297608263352e+00,1.996608197342366608e+01,3.552538453640008953e+01
1.088500000000000000e+05,-2.557121847100001105e+03,-2.112676607712051791e+00,-2.082838910644415620e+00,-2.112864025745418317e+00,1.313878853931953827e+01,1.411531072599100867e+01,2.380973548838683840e+00,2.329744406178645644e+00,2.381592260274876693e+00,1.996616528387485801e+01,3.552636574525536162e+01
1.089000000000000000e+05,-2.557131173717980346e+03,-2.116967335083465240e+00,-2.083434382805502416e+00,-2.107978386938002657e+00,1.313879445839650018e+01,1.411532831287183676e+01,2.388474545646652736e+00,2.330823419592913837e+00,2.373019718634018727e+00,1.996624841189816024e+01,3.552734513111149539e+01
1.089500000000000000e+05,-2.557140483942415358e+03,-2.120163416363305853e+00,-2.085558964728711828e+00,-2.102660925166212280e+00,1.313880037305012749e+01,1.411534602299643915e+01,2.394119615228027964e+00,2.334475689900196382e+00,2.363730784311670163e+00,1.996633139022685910e+01,3.552832277609869749e+01
1.090000000000000000e+05,-2.557149788055931822e+03,-2.122115201548700814e+00,-2.088959330921945856e+00,-2.097312428112612537e+00,1.313880634632281819e+01,1.411536422618942943e+01,2.397472981210599485e+00,2.340380316896303992e+00,2.354481346903211758e+00,1.996641425010457738e+01,3.552929887083163862e+01
1.090500000000000000e+05,-2.557159085839452473e+03,-2.122612721229076627e+00,-2.093320879256034051e+00,-2.092455809025935309e+00,1.313881235333329833e+01,1.411538241008412164e+01,2.398259899316468768e+00,2.348029046122065200e+00,2.346053914321724054e+00,1.996649697630513742e+01,3.553027330199572020e+01
1.091000000000000000e+05,-2.557168363755378778e+03,-2.121606893592229870e+00,-2.098370206762073309e+00,-2.088413317354866461e+00,1.313881834349745326e+01,1.411540071831111476e+01,2.396444705657694740e+00,2.356796242594242141e+00,2.339109712501642235e+00,1.996657954544209446e+01,3.553124600860144966e+01
1.091500000000000000e+05,-2.557177612197816416e+03,-2.119298522611151814e+00,-2.103630091908083255e+00,-2.085461637712400673e+00,1.313882425402397303e+01,1.411541866732739336e+01,2.392252196285967525e+00,2.365930812933370486e+00,2.334175058277700998e+00,1.996666192302502552e+01,3.553221698217451774e+01
1.092000000000000000e+05,-2.557186836261427288e+03,-2.115839646684772202e+00,-2.108640172224232501e+00,-2.083911920060827594e+00,1.313883010067199386e+01,1.411543603129601898e+01,2.386069077161632190e+00,2.374676893297078095e+00,2.331620090672497980e+00,1.996674411425876272e+01,3.553318613066083742e+01
1.092500000000000000e+05,-2.557196042326026145e+03,-2.111471562022011028e+00,-2.113128355586963103e+00,-2.083795014745793761e+00,1.313883594321673520e+01,1.411545366814358538e+01,2.378440872180634269e+00,2.382379984512049020e+00,2.331553832499451140e+00,1.996682615419206641e+01,3.553415363344903000e+01
1.093000000000000000e+05,-2.557205240198488809e+03,-2.106658106673309661e+00,-2.116746830300828108e+00,-2.084993971351400965e+00,1.313884181536434781e+01,1.411547149947010560e+01,2.370055512245532903e+00,2.388470595225322235e+00,2.333857427872832790e+00,1.996690805822161607e+01,3.553511959776014351e+01
1.093500000000000000e+05,-2.557214434059437735e+03,-2.101762880514145060e+00,-2.119201757300466227e+00,-2.087437705124651544e+00,1.313884774252663057e+01,1.411548948287781258e+01,2.361600095762595775e+00,2.392538994481767212e+00,2.338253169123194919e+00,1.996698983715521081e+01,3.553608392990155096e+01
1.094000000000000000e+05,-2.557223605700042299e+03,-2.097096375063592699e+00,-2.120459751260648673e+00,-2.090847174514247619e+00,1.313885363988209853e+01,1.411550770109019659e+01,2.353715313753709459e+00,2.394410955778472516e+00,2.344273940309085980e+00,1.996707145258099914e+01,3.553704665214286251e+01
1.094500000000000000e+05,-2.557232750482849497e+03,-2.093088699472028580e+00,-2.120478823800413082e+00,-2.094836447120407286e+00,1.313885945848929815e+01,1.411552533637836682e+01,2.346989156167087920e+00,2.394081101111878329e+00,2.351337715232263204e+00,1.996715287373686465e+01,3.553800764640453735e+01
1.095000000000000000e+05,-2.557241871408145471e+03,-2.089986793277363031e+00,-2.119247075111188483e+00,-2.099171591732512887e+00,1.313886522886273944e+01,1.411554261602747751e+01,2.341838728817974058e+00,2.391709182246327892e+00,2.358868180849725160e+00,1.996723411634961209e+01,3.553896686605442312e+01
1.095500000000000000e+05,-2.557250968585383362e+03,-2.087852959765945648e+00,-2.117015740789131684e+00,-2.103539632152951810e+00,1.313887095520053627e+01,1.411556007150650771e+01,2.338488151845519170e+00,2.387650768161071912e+00,2.366285716692700714e+00,1.996731518888482171e+01,3.553992451205120062e+01
1.096000000000000000e+05,-2.557260062576745895e+03,-2.086819081711261958e+00,-2.114033802725207245e+00,-2.107560110494892225e+00,1.313887673313810467e+01,1.411557753199282672e+01,2.337031524826190143e+00,2.382346939394304197e+00,2.373055209884320060e+00,1.996739613335600083e+01,3.554088059282422307e+01
1.096500000000000000e+05,-2.557269149392051077e+03,-2.086868196232861461e+00,-2.110483042333277659e+00,-2.111064712359996598e+00,1.313888255921087556e+01,1.411559542319987592e+01,2.337387900550191411e+00,2.376261712383680891e+00,2.378792647415809203e+00,1.996747695326297034e+01,3.554183511129243556e+01
1.097000000000000000e+05,-2.557278213435907674e+03,-2.087800687933242028e+00,-2.106717810568771387e+00,-2.113898880492232291e+00,1.313888834041628684e+01,1.411561340784217045e+01,2.339319728950645327e+00,2.369899093857725347e+00,2.383231386993993617e+00,1.996755760349128295e+01,3.554278807314895516e+01
1.097500000000000000e+05,-2.557287258558962094e+03,-2.089533474097887034e+00,-2.103034840684331996e+00,-2.115849948333139441e+00,1.313889408929597913e+01,1.411563079157146916e+01,2.342545479120303309e+00,2.363704648277012321e+00,2.386207802726961091e+00,1.996763808176221033e+01,3.554373928602039712e+01
1.098000000000000000e+05,-2.557296271936628273e+03,-2.091939909900803141e+00,-2.099545818965595334e+00,-2.116933049553230806e+00,1.313889975151047906e+01,1.411564804460705247e+01,2.346735390802798804e+00,2.358004004662104247e+00,2.387726212569662554e+00,1.996771836982381032e+01,3.554468879198471853e+01
1.098500000000000000e+05,-2.557305264921012622e+03,-2.094739134290278582e+00,-2.096453715863476397e+00,-2.117229189944924261e+00,1.313890537738141262e+01,1.411566519448800783e+01,2.351517904970269246e+00,2.353061725084454103e+00,2.387894350525859188e+00,1.996779849124541428e+01,3.554563671470295816e+01
1.099000000000000000e+05,-2.557314257379637183e+03,-2.097787971411317454e+00,-2.093916721779584211e+00,-2.116721207841429031e+00,1.313891107619338605e+01,1.411568240669123320e+01,2.356584892299492751e+00,2.349044477004216702e+00,2.386853223640668986e+00,1.996787849803087056e+01,3.554658303814844800e+01
1.099500000000000000e+05,-2.557323234491493622e+03,-2.100977849170846845e+00,-2.091896420543948754e+00,-2.115554177379415979e+00,1.313891677754620169e+01,1.411570019282418365e+01,2.361683536710198705e+00,2.345992909365775425e+00,2.384814319784317238e+00,1.996795836589161510e+01,3.554752786093988703e+01
1.100000000000000000e+05,-2.557332199818553818e+03,-2.104062204596977015e+00,-2.090449455241276233e+00,-2.113918783104986598e+00,1.313892248829430720e+01,1.411571784547031960e+01,2.366579460358218867e+00,2.343917416017214705e+00,2.382001665412002644e+00,1.996803808958233262e+01,3.554847109757282908e+01
1.100500000000000000e+05,-2.557341143987563555e+03,-2.106935115669681391e+00,-2.089664947907810877e+00,-2.111830010104758681e+00,1.313892816125233942e+01,1.411573511842440531e+01,2.371127647545034023e+00,2.342804104298464196e+00,2.378573895780562442e+00,1.996811764631788222e+01,3.554941257875341876e+01
1.101000000000000000e+05,-2.557350052483568561e+03,-2.109589591583339363e+00,-2.089454618676723996e+00,-2.109386371334174726e+00,1.313893372258577230e+01,1.411575227683914413e+01,2.375249347876316364e+00,2.342581763216037505e+00,2.374681797834607977e+00,1.996819700665005470e+01,3.555035238985662716e+01
1.101500000000000000e+05,-2.557358950669566184e+03,-2.111878233377677994e+00,-2.089806317471414765e+00,-2.106748784718260215e+00,1.313893930056159576e+01,1.411576909153256665e+01,2.378852114130844964e+00,2.343205736492055102e+00,2.370462914906517504e+00,1.996827622563635174e+01,3.555129054033233871e+01
1.102000000000000000e+05,-2.557367838315384233e+03,-2.113742216833865317e+00,-2.090785781325231962e+00,-2.103907801450238146e+00,1.313894490100496526e+01,1.411578618882285241e+01,2.381871105829468593e+00,2.344667114340160730e+00,2.365990424675645798e+00,1.996835531575761635e+01,3.555222708034889223e+01
1.102500000000000000e+05,-2.557376714436915790e+03,-2.115223787973568914e+00,-2.092287565806537852e+00,-2.100927575261888336e+00,1.313895052188909496e+01,1.411580375299556955e+01,2.384255163742865058e+00,2.346928452441058965e+00,2.361352905319012319e+00,1.996843427832848050e+01,3.555316212222701466e+01
1.103000000000000000e+05,-2.557385586417286049e+03,-2.116190528888099553e+00,-2.094248276611707205e+00,-2.098001180941675425e+00,1.313895619346600974e+01,1.411582110212103025e+01,2.385885257208325338e+00,2.349971122732254614e+00,2.356687311995246059e+00,1.996851311986012689e+01,3.555409549983085071e+01
1.103500000000000000e+05,-2.557394427842635650e+03,-2.116532776061228915e+00,-2.096720262060883577e+00,-2.095185993314521156e+00,1.313896177906568852e+01,1.411583835474919368e+01,2.386626335614562944e+00,2.353798882178510077e+00,2.352125027737405727e+00,1.996859178232728382e+01,3.555502713482505328e+01
1.104000000000000000e+05,-2.557403243791969089e+03,-2.116267458386219769e+00,-2.099593360912288542e+00,-2.092578948759305835e+00,1.313896730658169965e+01,1.411585529359380509e+01,2.386363777452825907e+00,2.358344672999741487e+00,2.347848660737884341e+00,1.996867027456712762e+01,3.555595706345142304e+01
1.104500000000000000e+05,-2.557412047425050332e+03,-2.115278839273691869e+00,-2.102740594010363839e+00,-2.090421394524274668e+00,1.313897283854101694e+01,1.411587186836484165e+01,2.384955485371007544e+00,2.363488834825900220e+00,2.344119843718978302e+00,1.996874862624564173e+01,3.555688523786181321e+01
1.105000000000000000e+05,-2.557420833511486308e+03,-2.113482234037758811e+00,-2.106142481495323349e+00,-2.088818636709602217e+00,1.313897835855358842e+01,1.411588888323360536e+01,2.382299577900454768e+00,2.369075288343549079e+00,2.341196782260978715e+00,1.996882684074097725e+01,3.555781180568365585e+01
1.105500000000000000e+05,-2.557429619756042939e+03,-2.110994367364683377e+00,-2.109601321211814540e+00,-2.087850593701940927e+00,1.313898395977047784e+01,1.411590611440982101e+01,2.378405993200890745e+00,2.374828818360061433e+00,2.339344289481870565e+00,1.996890495657777365e+01,3.555873681316246859e+01
1.106000000000000000e+05,-2.557438395131175184e+03,-2.107870602940128180e+00,-2.112840098484036755e+00,-2.087735614116664529e+00,1.313898957386517097e+01,1.411592328952859177e+01,2.373350943455438067e+00,2.380386054660281303e+00,2.338848733186737139e+00,1.996898294272009267e+01,3.555966010712128877e+01
1.106500000000000000e+05,-2.557447142116862324e+03,-2.104183648155474540e+00,-2.115709437867065112e+00,-2.088553036519563921e+00,1.313899511896091887e+01,1.411594048890292008e+01,2.367313448128768982e+00,2.385366212355428672e+00,2.339912492647467701e+00,1.996906076239189787e+01,3.556058169313370598e+01
1.107000000000000000e+05,-2.557455871369527358e+03,-2.100220614367926508e+00,-2.117950537520329579e+00,-2.090274750961701677e+00,1.313900064194315576e+01,1.411595714236960752e+01,2.360631107917824600e+00,2.389337981955078849e+00,2.342629422724289867e+00,1.996913842966818819e+01,3.556150151258286485e+01
1.107500000000000000e+05,-2.557464577883979928e+03,-2.096223373259465284e+00,-2.119256791343270940e+00,-2.092966275132379650e+00,1.313900611377576766e+01,1.411597361659070948e+01,2.353722562608754565e+00,2.391874048626846161e+00,2.347008619998036671e+00,1.996921593820399110e+01,3.556241956543230032e+01
1.108000000000000000e+05,-2.557473272962697138e+03,-2.092381969003282549e+00,-2.119536697867051345e+00,-2.096530806515788825e+00,1.313901161103328086e+01,1.411599046457629569e+01,2.347062873667898675e+00,2.392661150533249792e+00,2.352888604569631337e+00,1.996929332706262628e+01,3.556333604636684242e+01
1.108500000000000000e+05,-2.557481968867480646e+03,-2.089060293181921768e+00,-2.118707854716930239e+00,-2.100683309580030134e+00,1.313901718376897421e+01,1.411600735702972109e+01,2.341207731130704239e+00,2.391486179755119679e+00,2.359925832388199751e+00,1.996937061637916599e+01,3.556425092738261640e+01
1.109000000000000000e+05,-2.557490648274664636e+03,-2.086565387353301659e+00,-2.116672647000868768e+00,-2.105214160341460694e+00,1.313902274464054543e+01,1.411602446842615421e+01,2.336688031270131471e+00,2.388262847667464772e+00,2.367675621252550489e+00,1.996944776983755432e+01,3.556516415486977678e+01
1.109500000000000000e+05,-2.557499308695982563e+03,-2.085056959776056207e+00,-2.113579928203625169e+00,-2.109815357416499282e+00,1.313902828715439419e+01,1.411604149106466721e+01,2.333938850449109204e+00,2.383120212129265170e+00,2.375573863902611382e+00,1.996952477840228823e+01,3.556607573629342767e+01
1.110000000000000000e+05,-2.557507946812505452e+03,-2.084778842330531123e+00,-2.109642082156621079e+00,-2.114030497409427056e+00,1.313903377336460210e+01,1.411605791103460916e+01,2.333312949429587668e+00,2.376360067903235507e+00,2.382966154806220871e+00,1.996960162090177704e+01,3.556698554660039946e+01
1.110500000000000000e+05,-2.557516560385023240e+03,-2.085868503421100417e+00,-2.105023317657005677e+00,-2.117560969700072793e+00,1.313903920830481553e+01,1.411607434743620360e+01,2.334992186611991816e+00,2.368415047204101676e+00,2.389238904202523717e+00,1.996967830585426285e+01,3.556789367887765252e+01
1.111000000000000000e+05,-2.557525166990908019e+03,-2.088208227854347232e+00,-2.100092055920804501e+00,-2.120155135593333906e+00,1.313904468525347902e+01,1.411609090734869021e+01,2.338923424376539550e+00,2.359886249238417388e+00,2.393843816841143113e+00,1.996975487541650907e+01,3.556880027686067791e+01
1.111500000000000000e+05,-2.557533767994251775e+03,-2.091687633235072674e+00,-2.095277773272774535e+00,-2.121492284291163877e+00,1.313905019811377883e+01,1.411610756323869253e+01,2.344879635600344514e+00,2.351461603912243348e+00,2.396319597117587019e+00,1.996983132879997314e+01,3.556970529382784463e+01
1.112000000000000000e+05,-2.557542356094852494e+03,-2.096113253186420167e+00,-2.090878814370217942e+00,-2.121467357836050116e+00,1.313905572835975377e+01,1.411612460584946938e+01,2.352447436688321680e+00,2.343812237948307953e+00,2.396408312920728534e+00,1.996990765885284702e+01,3.557060877305504931e+01
1.112500000000000000e+05,-2.557550926949540099e+03,-2.101053752439236533e+00,-2.087284605129536175e+00,-2.120120898003416521e+00,1.313906123628924050e+01,1.411614134787244446e+01,2.361016815689630732e+00,2.337592753297097925e+00,2.394064959647343116e+00,1.996998383971180502e+01,3.557151063993155304e+01
1.113000000000000000e+05,-2.557559471833038970e+03,-2.106131673797976500e+00,-2.084877939854195450e+00,-2.117449661208030243e+00,1.313906667121859506e+01,1.411615765660859800e+01,2.369903297160967259e+00,2.333359303833137943e+00,2.389418608310170722e+00,1.997005984769501907e+01,3.557241078040070903e+01
1.113500000000000000e+05,-2.557567994769784036e+03,-2.111024483657787609e+00,-2.083786719463059267e+00,-2.113649657453200437e+00,1.313907207322726478e+01,1.411617399696831043e+01,2.378403575430844796e+00,2.331457575142731553e+00,2.382827248673079268e+00,1.997013570385809444e+01,3.557330933588497857e+01
1.114000000000000000e+05,-2.557576507771507295e+03,-2.115276360957310864e+00,-2.084094831853372742e+00,-2.109092266523483694e+00,1.313907748644818341e+01,1.411619022489902875e+01,2.385805858480312125e+00,2.332046113020799893e+00,2.374843988953179164e+00,1.997021142786980619e+01,3.557420635126325692e+01
1.114500000000000000e+05,-2.557585014118478739e+03,-2.118552412932823703e+00,-2.085844580942787907e+00,-2.104069763407338645e+00,1.313908293986462006e+01,1.411620676222819881e+01,2.391514092912824019e+00,2.335082566093318324e+00,2.366107161221171484e+00,1.997028703735247390e+01,3.557510184255163921e+01
1.115000000000000000e+05,-2.557593509044978873e+03,-2.120693619767387794e+00,-2.088803643650681163e+00,-2.098971352035468918e+00,1.313908841446523468e+01,1.411622362535679009e+01,2.395109827806596758e+00,2.340269841995911815e+00,2.357331542332358865e+00,1.997036252248675581e+01,3.557599587720049783e+01
1.115500000000000000e+05,-2.557601986103058152e+03,-2.121488339584956417e+00,-2.092685163584667496e+00,-2.094295701870415805e+00,1.313909385360850735e+01,1.411624009507879585e+01,2.396326957808109448e+00,2.347139395632956038e+00,2.349251854017931684e+00,1.997043785056579068e+01,3.557688830079055720e+01
1.116000000000000000e+05,-2.557610437997949248e+03,-2.120865916715665378e+00,-2.097252112852062922e+00,-2.090351799347856421e+00,1.313909923620168030e+01,1.411625637703792258e+01,2.395119393473331915e+00,2.355120269546601364e+00,2.342485617981584944e+00,1.997051301276924207e+01,3.557777907878190859e+01
1.116500000000000000e+05,-2.557618866046073890e+03,-2.118996550294673042e+00,-2.102090118195313995e+00,-2.087384613321066507e+00,1.313910456371519686e+01,1.411627249980228171e+01,2.391683745771471248e+00,2.363531623540430004e+00,2.337517247106401630e+00,1.997058800980645188e+01,3.557866831648283323e+01
1.117000000000000000e+05,-2.557627284118136231e+03,-2.116024977969793941e+00,-2.106783466873291211e+00,-2.085666192724136003e+00,1.313910990070080231e+01,1.411628846805099791e+01,2.386368777676208808e+00,2.371686116414954970e+00,2.334685702797444140e+00,1.997066287163598730e+01,3.557955600441677291e+01
1.117500000000000000e+05,-2.557635693856139824e+03,-2.112175615234340942e+00,-2.111076543993880339e+00,-2.085225838032004120e+00,1.313911527689415948e+01,1.411630491765256856e+01,2.379665498811973645e+00,2.378986858115771152e+00,2.334096296468522347e+00,1.997073761786514723e+01,3.558044225462296595e+01
1.118000000000000000e+05,-2.557644091779029623e+03,-2.107874456875804103e+00,-2.114642123817080055e+00,-2.085963751421514356e+00,1.313912065773678250e+01,1.411632148174302870e+01,2.372190755046614807e+00,2.384913490063490293e+00,2.335652069658661123e+00,1.997081222931930711e+01,3.558132707741975054e+01
1.118500000000000000e+05,-2.557652475197803142e+03,-2.103454325671339387e+00,-2.117190203800008774e+00,-2.087837120771762756e+00,1.313912602775751637e+01,1.411633778301517239e+01,2.364556589743988191e+00,2.389085834366906802e+00,2.339121249408417480e+00,1.997088669444920583e+01,3.558221031321655659e+01
1.119000000000000000e+05,-2.557660829956209909e+03,-2.099179099515795510e+00,-2.118671993609951176e+00,-2.090630918067220012e+00,1.313913132307978948e+01,1.411635401164624604e+01,2.357325158608822413e+00,2.391335483191585176e+00,2.344110116395849541e+00,1.997096098598669300e+01,3.558309199692627800e+01
1.119500000000000000e+05,-2.557669162769153900e+03,-2.095413462760514545e+00,-2.119048393270877462e+00,-2.094022127456085514e+00,1.313913656237854255e+01,1.411636984232738889e+01,2.351009399818355661e+00,2.391646234599501764e+00,2.350122633184948739e+00,1.997103510928346992e+01,3.558397213693835681e+01
1.120000000000000000e+05,-2.557677485607543531e+03,-2.092370242725069662e+00,-2.118304870619766689e+00,-2.097812026049016509e+00,1.313914182099789585e+01,1.411638567171665670e+01,2.345975471470441498e+00,2.390143740523914762e+00,2.356667026050522029e+00,1.997110910288243346e+01,3.558485075233081574e+01
1.120500000000000000e+05,-2.557685794993627042e+03,-2.090103448765741057e+00,-2.116658869439107082e+00,-2.101727999384950252e+00,1.313914708501073214e+01,1.411640195376068974e+01,2.342424998157846439e+00,2.387121014563393651e+00,2.363248175069489143e+00,1.997118296637448509e+01,3.558572799737994075e+01
1.121000000000000000e+05,-2.557694098985674827e+03,-2.088745171919448751e+00,-2.114324609010310052e+00,-2.105423542016365612e+00,1.313915238380184647e+01,1.411641819558688127e+01,2.340456868412738256e+00,2.382940118521205353e+00,2.369404982199380783e+00,1.997125670782541818e+01,3.558660379892885572e+01
1.121500000000000000e+05,-2.557702386268387272e+03,-2.088317726005987751e+00,-2.111436924469467069e+00,-2.108739457166524112e+00,1.313915766832665710e+01,1.411643443139055343e+01,2.340030403017876903e+00,2.377972824583744593e+00,2.374805885110963022e+00,1.997133030583124835e+01,3.558747806674440284e+01
1.122000000000000000e+05,-2.557710643824954332e+03,-2.088680505117329389e+00,-2.108271932058063847e+00,-2.111542238249251469e+00,1.313916286356604424e+01,1.411645049609437130e+01,2.340975725722449052e+00,2.372620768164785954e+00,2.379219565467331154e+00,1.997140372521599616e+01,3.558835082649490289e+01
1.122500000000000000e+05,-2.557718885932937155e+03,-2.089789310916082776e+00,-2.105062423756923540e+00,-2.113644770882158852e+00,1.313916803953314094e+01,1.411646607511429430e+01,2.343090632997893774e+00,2.367237541840034876e+00,2.382495181758371494e+00,1.997147699414249189e+01,3.558922200523430490e+01
1.123000000000000000e+05,-2.557727110169186290e+03,-2.091560268386110089e+00,-2.101882929469529593e+00,-2.115055476293217662e+00,1.313917319597040922e+01,1.411648183396691003e+01,2.346135679258949835e+00,2.362078982191067489e+00,2.384616176289005907e+00,1.997155012147028685e+01,3.559009169927953309e+01
1.123500000000000000e+05,-2.557735324379729263e+03,-2.093760109488153720e+00,-2.098904950999162189e+00,-2.115837195379715485e+00,1.313917836866404265e+01,1.411649783485825793e+01,2.349833292319849942e+00,2.357362756058832165e+00,2.385642543992124498e+00,1.997162312455088440e+01,3.559096001838017287e+01
1.124000000000000000e+05,-2.557743537134822873e+03,-2.096272362208049689e+00,-2.096289492320932091e+00,-2.115942756286193660e+00,1.313918360198643498e+01,1.411651384305664081e+01,2.353958929144041257e+00,2.353242919551650658e+00,2.385644114923534342e+00,1.997169602146786005e+01,3.559182685907526889e+01
1.124500000000000000e+05,-2.557751726569344555e+03,-2.099024616570191348e+00,-2.094032889964824840e+00,-2.115447518258465109e+00,1.313918878539244517e+01,1.411653002566974280e+01,2.358333857004440315e+00,2.349781460221144869e+00,2.384737375521229108e+00,1.997176876569294635e+01,3.559269221468347411e+01
1.125000000000000000e+05,-2.557759895702298763e+03,-2.101822452544461317e+00,-2.092214155041147716e+00,-2.114469261344867235e+00,1.313919392647649431e+01,1.411654583371817928e+01,2.362784117793238270e+00,2.347030166748381497e+00,2.383045076675443852e+00,1.997184135393125715e+01,3.559355603003903923e+01
1.125500000000000000e+05,-2.557768046703876280e+03,-2.104585388015275615e+00,-2.090947970769842623e+00,-2.112972984524688957e+00,1.313919903802122136e+01,1.411656127856102039e+01,2.367195563433705630e+00,2.345036267690785436e+00,2.380634161569793683e+00,1.997191379355924923e+01,3.559441822974888225e+01
1.126000000000000000e+05,-2.557776175319079357e+03,-2.107314900829847737e+00,-2.090187858208801153e+00,-2.111005649117851934e+00,1.313920410400734617e+01,1.411657692850323542e+01,2.371491512406748381e+00,2.343806754889368182e+00,2.377574775608081836e+00,1.997198608488909244e+01,3.559527896158277116e+01
1.126500000000000000e+05,-2.557784303133010781e+03,-2.109865876254105377e+00,-2.089948494806040280e+00,-2.108697250575124027e+00,1.313920923425264142e+01,1.411659260493175161e+01,2.375555963950165772e+00,2.343377440150292035e+00,2.373946932537844390e+00,1.997205827530483191e+01,3.559613824790790204e+01
1.127000000000000000e+05,-2.557792422211879057e+03,-2.112140740310967324e+00,-2.090326844967850484e+00,-2.106045344448374657e+00,1.313921438849825662e+01,1.411660849750105129e+01,2.379269413836438751e+00,2.343820278887465580e+00,2.369797413132180175e+00,1.997213035124380553e+01,3.559699603857016115e+01
1.127500000000000000e+05,-2.557800521687997843e+03,-2.114120961472001792e+00,-2.091276480621673706e+00,-2.103116431502376926e+00,1.313921951231378316e+01,1.411662453841421971e+01,2.382505784967870355e+00,2.345178613410801027e+00,2.365209174759127730e+00,1.997220228719404744e+01,3.559785235385016477e+01
1.128000000000000000e+05,-2.557808607508434307e+03,-2.115629523175233562e+00,-2.092782214407502117e+00,-2.100102039884741423e+00,1.313922462827595439e+01,1.411664009603600256e+01,2.385068319154195038e+00,2.347498526390118023e+00,2.360332817442905906e+00,1.997227408644013380e+01,3.559870705623767151e+01
1.128500000000000000e+05,-2.557816666211680058e+03,-2.116508744070968451e+00,-2.094927545216642262e+00,-2.097077298878202711e+00,1.313922966844389606e+01,1.411665550084997456e+01,2.386743832797223241e+00,2.350826420180816001e+00,2.355335518460617727e+00,1.997234572421614018e+01,3.559956013858684543e+01
1.129000000000000000e+05,-2.557824709971382617e+03,-2.116733476628318122e+00,-2.097632840884179561e+00,-2.094149474853443493e+00,1.313923470279564043e+01,1.411667093935555073e+01,2.387348385108313042e+00,2.355117875105667391e+00,2.350446211568568256e+00,1.997241723320239970e+01,3.560041172610177540e+01
1.129500000000000000e+05,-2.557832751868201285e+03,-2.116179494753117840e+00,-2.100768016572361674e+00,-2.091570206662800580e+00,1.313923979279603671e+01,1.411668635602972444e+01,2.386690962417310491e+00,2.360247735911710887e+00,2.345980446954019971e+00,1.997248864232315313e+01,3.560126179129267854e+01
1.130000000000000000e+05,-2.557840779877331897e+03,-2.114752515658949505e+00,-2.104278867699204358e+00,-2.089487904725636724e+00,1.313924488287759118e+01,1.411670217899078672e+01,2.384634906970083623e+00,2.366029836118141105e+00,2.342260936247438696e+00,1.997255993270074725e+01,3.560211037892251085e+01
1.130500000000000000e+05,-2.557848798665034792e+03,-2.112547451894673856e+00,-2.107943666023983642e+00,-2.088029063798339191e+00,1.313924999680643069e+01,1.411671797296891917e+01,2.381166868567366812e+00,2.372150408819232670e+00,2.339614574937895597e+00,1.997263110883993775e+01,3.560295746464107225e+01
1.131000000000000000e+05,-2.557856798540893124e+03,-2.109615279874095251e+00,-2.111458479363069074e+00,-2.087445443164835712e+00,1.313925507179347463e+01,1.411673337831048869e+01,2.376358175261121808e+00,2.378200790937039510e+00,2.338378548697905845e+00,1.997270214051378545e+01,3.560380290014888516e+01
1.131500000000000000e+05,-2.557864771636222031e+03,-2.106020647308980198e+00,-2.114640426791230432e+00,-2.087858458116259808e+00,1.313926007824553110e+01,1.411674873737782576e+01,2.370393413393849347e+00,2.383752854220071882e+00,2.338797252054721110e+00,1.997277301762861157e+01,3.560464675151181524e+01
1.132000000000000000e+05,-2.557872735323970119e+03,-2.102032191436639330e+00,-2.117225778673410996e+00,-2.089262991311717776e+00,1.313926510284776050e+01,1.411676389755193561e+01,2.363621626605290515e+00,2.388338913224188342e+00,2.340989303258258936e+00,1.997284377709198466e+01,3.560548906806626235e+01
1.132500000000000000e+05,-2.557880688946763712e+03,-2.097903197633289807e+00,-2.118908228616845690e+00,-2.091711221479438443e+00,1.313927013865261451e+01,1.411677917214760924e+01,2.356486043859045143e+00,2.391502706890761054e+00,2.344967603572084336e+00,1.997291442166812558e+01,3.560632985696452835e+01
1.133000000000000000e+05,-2.557888633907476560e+03,-2.093851732799356657e+00,-2.119574947345015392e+00,-2.095098189855270299e+00,1.313927520768810453e+01,1.411679486321947863e+01,2.349492483380100527e+00,2.392903159236704713e+00,2.350567303919438356e+00,1.997298496311818283e+01,3.560716922329138612e+01
1.133500000000000000e+05,-2.557896571258891981e+03,-2.090259738922613408e+00,-2.119129546327729319e+00,-2.099135897397473638e+00,1.313928030016240989e+01,1.411681038125762377e+01,2.343223285541839118e+00,2.392307700186607100e+00,2.357437966541366503e+00,1.997305539095082949e+01,3.560800707496961337e+01
1.134000000000000000e+05,-2.557904485167793155e+03,-2.087463520855303845e+00,-2.117459566087773748e+00,-2.103601715743346645e+00,1.313928533384487096e+01,1.411682573752527858e+01,2.338235026767446545e+00,2.389615509653749470e+00,2.365124250119082117e+00,1.997312566887176288e+01,3.560884333067406260e+01
1.134500000000000000e+05,-2.557912378423684004e+03,-2.085648015518839049e+00,-2.114680204434427946e+00,-2.108197047954630143e+00,1.313929033249038980e+01,1.411684095665955851e+01,2.334982226176741449e+00,2.384939834568332362e+00,2.373058769174488436e+00,1.997319580560606411e+01,3.560967806437524530e+01
1.135000000000000000e+05,-2.557920258193392328e+03,-2.085049816356778329e+00,-2.110988611239017043e+00,-2.112487833372527213e+00,1.313929531772410186e+01,1.411685586655972457e+01,2.333824205638300953e+00,2.378572968745126914e+00,2.380589957287991609e+00,1.997326581049701488e+01,3.561051125786433147e+01
1.135500000000000000e+05,-2.557928126081714254e+03,-2.085800313635270520e+00,-2.106553947531430993e+00,-2.116174508012594657e+00,1.313930031286304079e+01,1.411687106794826008e+01,2.334947419084478781e+00,2.370943034588083531e+00,2.387103503845916741e+00,1.997333570045053719e+01,3.561134300180931689e+01
1.136000000000000000e+05,-2.557935989138833520e+03,-2.087788216576074607e+00,-2.101739349146640290e+00,-2.119003361311208700e+00,1.313930535582053238e+01,1.411688651655272508e+01,2.338307425580178123e+00,2.362641626133052064e+00,2.392051599188423250e+00,1.997340549092584894e+01,3.561217337801893734e+01
1.136500000000000000e+05,-2.557943840931010527e+03,-2.090900798888998491e+00,-2.096978345418675449e+00,-2.120652547820644163e+00,1.313931039727586025e+01,1.411690182617405753e+01,2.343687572592497936e+00,2.354346525852988758e+00,2.394972870051345737e+00,1.997347515676416663e+01,3.561300226481552755e+01
1.137000000000000000e+05,-2.557951671616592193e+03,-2.094962116995897627e+00,-2.092580952170318476e+00,-2.120989036259736782e+00,1.313931540137886600e+01,1.411691714949072285e+01,2.350696170962188081e+00,2.346717447777155741e+00,2.395599558391994677e+00,1.997354468159888441e+01,3.561382966014686247e+01
1.137500000000000000e+05,-2.557959482129022945e+03,-2.099584753514536661e+00,-2.088919050578025516e+00,-2.120028569486618331e+00,1.313932036132279180e+01,1.411693213457614426e+01,2.358758574385783291e+00,2.340388302153589173e+00,2.393872469110946088e+00,1.997361405809994395e+01,3.561465556738150440e+01
1.138000000000000000e+05,-2.557967275995691580e+03,-2.104418517955105372e+00,-2.086351247222107741e+00,-2.117764274471451102e+00,1.313932529253211179e+01,1.411694689400420089e+01,2.367226632135048803e+00,2.335894345556989382e+00,2.389905062749884568e+00,1.997368329527608211e+01,3.561547996116389925e+01
1.138500000000000000e+05,-2.557975058939133760e+03,-2.109159688097929752e+00,-2.085000006704722963e+00,-2.114377095850118682e+00,1.313933024326456334e+01,1.411696198665008772e+01,2.375434046546391453e+00,2.333570938581595478e+00,2.384028124178083186e+00,1.997375241965387360e+01,3.561630298968891140e+01
1.139000000000000000e+05,-2.557982835686985254e+03,-2.113376314205814843e+00,-2.084941300729664437e+00,-2.110221564432312125e+00,1.313933522143133104e+01,1.411697713371469831e+01,2.382706547050099211e+00,2.333575548790220111e+00,2.376757975627880271e+00,1.997382143260174914e+01,3.561712465843665143e+01
1.139500000000000000e+05,-2.557990601503762718e+03,-2.116732048737799854e+00,-2.086225307585832578e+00,-2.105583525345127160e+00,1.313934020782571643e+01,1.411699233761070005e+01,2.388474346242530633e+00,2.335881994264104922e+00,2.368690525810136283e+00,1.997389032511666329e+01,3.561794488765541189e+01
1.140000000000000000e+05,-2.557998346666122416e+03,-2.119056349530995753e+00,-2.088663976092492547e+00,-2.100821056966157840e+00,1.313934515664218772e+01,1.411700754700428107e+01,2.392334035565184980e+00,2.340233256265019879e+00,2.360485984522508573e+00,1.997395907466311726e+01,3.561876370292155514e+01
1.140500000000000000e+05,-2.558006071389162571e+03,-2.120143541351494854e+00,-2.092012903999301621e+00,-2.096385749172748891e+00,1.313935005085090246e+01,1.411702228773051182e+01,2.394026866793785402e+00,2.346213979517269621e+00,2.352818937177222569e+00,1.997402766891893577e+01,3.561958102484775424e+01
1.141000000000000000e+05,-2.558013778997973532e+03,-2.119917665319612787e+00,-2.096070360850387448e+00,-2.092556145658045264e+00,1.313935492380164582e+01,1.411703698262021689e+01,2.393495901386700098e+00,2.353315206711410479e+00,2.346255633877064373e+00,1.997409612684826641e+01,3.562039688699070439e+01
1.141500000000000000e+05,-2.558021473292036262e+03,-2.118531568905468010e+00,-2.100468754293693951e+00,-2.089546549889721661e+00,1.313935979414031863e+01,1.411705186614324070e+01,2.390906996835403753e+00,2.360927309068009627e+00,2.341239618542083623e+00,1.997416445954962327e+01,3.562121142673878182e+01
1.142000000000000000e+05,-2.558029163067895752e+03,-2.116121346083823074e+00,-2.104820447031181985e+00,-2.087608205748543000e+00,1.313936469880517777e+01,1.411706675340851191e+01,2.386563377929773910e+00,2.368429991633878462e+00,2.338087870584344863e+00,1.997423268216373060e+01,3.562202459971271651e+01
1.142500000000000000e+05,-2.558036840692723672e+03,-2.112879436269618161e+00,-2.108879672925140003e+00,-2.086792642720511459e+00,1.313936961227213907e+01,1.411708189467882946e+01,2.380889703174625893e+00,2.375283583444581570e+00,2.336914888193516671e+00,1.997430078526112496e+01,3.562283641044830773e+01
1.143000000000000000e+05,-2.558044497696235339e+03,-2.109170233885248269e+00,-2.112346337418098852e+00,-2.087036069974328001e+00,1.313937447688032911e+01,1.411709688475655788e+01,2.374418189351706232e+00,2.381018839324127168e+00,2.337657727206654545e+00,1.997436873848669237e+01,3.562364684122315595e+01
1.143500000000000000e+05,-2.558052137341225261e+03,-2.105273861602673602e+00,-2.114953336786723703e+00,-2.088326617742540137e+00,1.313937930802624088e+01,1.411711146072300416e+01,2.367674804329113591e+00,2.385289397072194895e+00,2.340137241053144468e+00,1.997443654569309146e+01,3.562445578610053332e+01
1.144000000000000000e+05,-2.558059755219946055e+03,-2.101402506782535706e+00,-2.116654674287480997e+00,-2.090498175098036260e+00,1.313938409418157782e+01,1.411712608864483087e+01,2.361139630374823106e+00,2.387935201941461916e+00,2.344033458383286916e+00,1.997450420698650575e+01,3.562526334199434075e+01
1.144500000000000000e+05,-2.558067361653426815e+03,-2.097867867939476660e+00,-2.117417694821273066e+00,-2.093272906899454888e+00,1.313938887839509029e+01,1.411714068779802211e+01,2.355254758202602883e+00,2.388926402065358001e+00,2.348934383134223314e+00,1.997457174148452452e+01,3.562606957346697101e+01
1.145000000000000000e+05,-2.558074964492424442e+03,-2.094867247609781824e+00,-2.117215842729685882e+00,-2.096478313268011817e+00,1.313939370926873806e+01,1.411715541706634269e+01,2.350343402558977779e+00,2.388347133513275988e+00,2.354432253198420977e+00,1.997463917320229498e+01,3.562687445368620587e+01
1.145500000000000000e+05,-2.558082551164696724e+03,-2.092464212982280802e+00,-2.116215262552086696e+00,-2.099883583641938500e+00,1.313939852350482518e+01,1.411717044178985070e+01,2.346593406920686853e+00,2.386418113393426133e+00,2.360118068107400546e+00,1.997470647612123784e+01,3.562767803715328796e+01
1.146000000000000000e+05,-2.558090123852699435e+03,-2.090799489095782615e+00,-2.114574104393008191e+00,-2.103190819454502147e+00,1.313940332068897732e+01,1.411718517297086173e+01,2.344114067145810942e+00,2.383412576099696256e+00,2.365609523454707652e+00,1.997477364348789663e+01,3.562848022687163052e+01
1.146500000000000000e+05,-2.558097676726489226e+03,-2.089924998705395165e+00,-2.112368404264959754e+00,-2.106271446867710395e+00,1.313940807777918174e+01,1.411719968158921112e+01,2.342904443113911217e+00,2.379604679716419202e+00,2.370633396232985302e+00,1.997484066635680122e+01,3.562928095688045715e+01
1.147000000000000000e+05,-2.558105205776550065e+03,-2.089738901100201662e+00,-2.109801973240627238e+00,-2.109025511303145084e+00,1.313941277263244345e+01,1.411721416213570102e+01,2.342857394663562243e+00,2.375295449330385722e+00,2.374996276029418762e+00,1.997490753765095306e+01,3.563008032600985331e+01
1.147500000000000000e+05,-2.558112729272488650e+03,-2.090219472094834607e+00,-2.107060881366725091e+00,-2.111288906687367462e+00,1.313941749770274825e+01,1.411722849526872992e+01,2.343845227492133532e+00,2.370753236755744897e+00,2.378557622247986281e+00,1.997497429802813329e+01,3.563087832465861027e+01
1.148000000000000000e+05,-2.558120242670129755e+03,-2.091320527474071156e+00,-2.104202016661788299e+00,-2.113048828354368691e+00,1.313942223774294860e+01,1.411724313854344004e+01,2.345716807710811924e+00,2.366172172868923340e+00,2.381273887343310580e+00,1.997504094737934821e+01,3.563167499499549962e+01
1.148500000000000000e+05,-2.558127743722356627e+03,-2.092867186128536172e+00,-2.101376778757969355e+00,-2.114329478970629062e+00,1.313942697669360093e+01,1.411725794820850766e+01,2.348291061306437832e+00,2.361728173804940933e+00,2.383150228121043934e+00,1.997510747708349399e+01,3.563247036970599169e+01
1.149000000000000000e+05,-2.558135235143653063e+03,-2.094790696256746632e+00,-2.098742326098970601e+00,-2.115041115828172558e+00,1.313943172486994193e+01,1.411727248072549479e+01,2.351432256821774480e+00,2.357561308533777655e+00,2.384182040578867845e+00,1.997517388731645482e+01,3.563326430961461000e+01
1.149500000000000000e+05,-2.558142700351926578e+03,-2.097069732719193169e+00,-2.096310777169561046e+00,-2.115193559724100059e+00,1.313943639935118313e+01,1.411728695330403482e+01,2.355039127359176199e+00,2.353748326952384229e+00,2.384394045906981230e+00,1.997524014454055674e+01,3.563405681615386555e+01
1.150000000000000000e+05,-2.558150149017576950e+03,-2.099564082546778288e+00,-2.094165329763743255e+00,-2.114846240324870674e+00,1.313944104778594202e+01,1.411730120418715195e+01,2.358997684465466094e+00,2.350374616753080570e+00,2.383815455162840546e+00,1.997530626798697995e+01,3.563484792531987466e+01
1.150500000000000000e+05,-2.558157589782111700e+03,-2.102210612455287286e+00,-2.092434199743017142e+00,-2.113932490561160726e+00,1.313944571593019717e+01,1.411731536799133657e+01,2.363221626563427602e+00,2.347541613286765028e+00,2.382430861573045178e+00,1.997537228138680732e+01,3.563563761644963535e+01
1.151000000000000000e+05,-2.558165016678746724e+03,-2.105002197942260622e+00,-2.091113036714132178e+00,-2.112464192215007142e+00,1.313945037883008027e+01,1.411732990835043999e+01,2.367631704457984210e+00,2.345330941372210543e+00,2.380237880453280663e+00,1.997543817982120729e+01,3.563642599413138612e+01
1.151500000000000000e+05,-2.558172440157135497e+03,-2.107779771475579711e+00,-2.090259039114671591e+00,-2.110542473535363062e+00,1.313945508707779020e+01,1.411734444602350891e+01,2.372085827022142546e+00,2.343859671140035683e+00,2.377261241664054836e+00,1.997550398147588879e+01,3.563721302475092756e+01
1.152000000000000000e+05,-2.558179848557068453e+03,-2.110406158579696267e+00,-2.090018476209129172e+00,-2.108156449507710750e+00,1.313945977667977516e+01,1.411735888204568390e+01,2.376413750455881768e+00,2.343282415232825322e+00,2.373516196779348331e+00,1.997556965838328935e+01,3.563799860078652415e+01
1.152500000000000000e+05,-2.558187233104796633e+03,-2.112816758043581711e+00,-2.090410611256215745e+00,-2.105353980460964003e+00,1.313946440610253319e+01,1.411737326084886845e+01,2.380424890775935776e+00,2.343722106165116337e+00,2.369070996883778868e+00,1.997563519200384974e+01,3.563878275428039188e+01
1.153000000000000000e+05,-2.558194606200956514e+03,-2.114811470124069892e+00,-2.091462009690789436e+00,-2.102308543342897185e+00,1.313946903442013969e+01,1.411738727264033066e+01,2.383858175432882920e+00,2.345285234010197950e+00,2.364080311683276481e+00,1.997570060565841743e+01,3.563956544405856874e+01
1.153500000000000000e+05,-2.558201963382919530e+03,-2.116204775411175021e+00,-2.093270396182892679e+00,-2.099107949118817817e+00,1.313947364097817072e+01,1.411740135759184867e+01,2.386434919777555397e+00,2.348054880291990720e+00,2.358739843219773924e+00,1.997576589710396178e+01,3.564034670470806532e+01
1.154000000000000000e+05,-2.558209312818818944e+03,-2.116937003264429240e+00,-2.095768975797388300e+00,-2.095879523641841935e+00,1.313947827600214779e+01,1.411741571059260991e+01,2.387909172915968270e+00,2.352005474310355559e+00,2.353321189594884455e+00,1.997583109034782112e+01,3.564112664407394249e+01
1.154500000000000000e+05,-2.558216659200485083e+03,-2.116866653168607559e+00,-2.098820073272139819e+00,-2.092899742591328494e+00,1.313948295458234661e+01,1.411743001148069077e+01,2.388041162881214596e+00,2.357009141890884507e+00,2.348191307579490239e+00,1.997589618992215676e+01,3.564190518206618208e+01
1.155000000000000000e+05,-2.558223986524315933e+03,-2.115873783857754376e+00,-2.102345262844308671e+00,-2.090367513337667127e+00,1.313948759698209656e+01,1.411744440545771262e+01,2.386654583660497320e+00,2.362859569995616305e+00,2.343732943720906903e+00,1.997596116243308018e+01,3.564268228988944287e+01
1.155500000000000000e+05,-2.558231298006111956e+03,-2.114014916313266212e+00,-2.106118208862288732e+00,-2.088453617124692574e+00,1.313949222100428216e+01,1.411745859960836036e+01,2.383705106676010210e+00,2.369219043763566290e+00,2.340328350717554073e+00,1.997602601118891030e+01,3.564345796705549674e+01
1.156000000000000000e+05,-2.558238593329990636e+03,-2.111325341363151864e+00,-2.109832078639609421e+00,-2.087429227314126390e+00,1.313949681470306174e+01,1.411747244725738248e+01,2.379250872872506584e+00,2.375650379242050025e+00,2.338356649278884980e+00,1.997609073093981635e+01,3.564423214630179615e+01
1.156500000000000000e+05,-2.558245871999588417e+03,-2.107864935696905473e+00,-2.113287407048516364e+00,-2.087435875286286713e+00,1.313950138820147018e+01,1.411748646612752722e+01,2.373476304349918742e+00,2.381692044902390837e+00,2.338095453583103556e+00,1.997615533176836777e+01,3.564500493344725385e+01
1.157000000000000000e+05,-2.558253147593256017e+03,-2.103897890886296640e+00,-2.116214410371593857e+00,-2.088477853494489445e+00,1.313950600994756890e+01,1.411750055965318928e+01,2.366738040594320580e+00,2.386846884752352072e+00,2.339684867297900706e+00,1.997621984298792341e+01,3.564577638547755356e+01
1.157500000000000000e+05,-2.558260414524045245e+03,-2.099698779180883879e+00,-2.118293792333679537e+00,-2.090598575234611900e+00,1.313951064392925794e+01,1.411751471819426484e+01,2.359498012232336350e+00,2.390630288352742827e+00,2.343147261708070417e+00,1.997628425003142993e+01,3.564654644350440549e+01
1.158000000000000000e+05,-2.558267666547347744e+03,-2.095512523740283850e+00,-2.119376628108446958e+00,-2.093702731113424420e+00,1.313951526918222967e+01,1.411752903295140982e+01,2.352283301242983349e+00,2.392670654126825447e+00,2.348327233484072352e+00,1.997634854283675310e+01,3.564731513924738238e+01
1.158500000000000000e+05,-2.558274904034000883e+03,-2.091725841366936400e+00,-2.119342325546971217e+00,-2.097523466261064229e+00,1.313951987436674429e+01,1.411754300078920110e+01,2.345690224973334015e+00,2.392711905369035996e+00,2.354884388051163846e+00,1.997641271073253932e+01,3.564808240690627628e+01
1.159000000000000000e+05,-2.558282121107504736e+03,-2.088681796435128302e+00,-2.118064826958312441e+00,-2.101845375764557211e+00,1.313952442970803069e+01,1.411755677711407486e+01,2.340287400551117614e+00,2.390635511764428678e+00,2.362369198784418867e+00,1.997647674265502005e+01,3.564884821994288444e+01
1.159500000000000000e+05,-2.558289325170900611e+03,-2.086571720547313546e+00,-2.115637025409441208e+00,-2.106384976223424577e+00,1.313952898545577597e+01,1.411757065991089810e+01,2.336538979358075085e+00,2.386536365314235741e+00,2.370222768734095098e+00,1.997654066290623476e+01,3.564961270445951413e+01
1.160000000000000000e+05,-2.558296523436702046e+03,-2.085620249643770574e+00,-2.112251240213643744e+00,-2.110724029104853461e+00,1.313953356554225138e+01,1.411758449909584456e+01,2.334808762353946854e+00,2.380692544552048595e+00,2.377802895325452415e+00,1.997660448180769066e+01,3.565037585816608612e+01
1.160500000000000000e+05,-2.558303712118278327e+03,-2.085961519501724037e+00,-2.108084979111899848e+00,-2.114550861794544989e+00,1.313953816024982224e+01,1.411759858357112840e+01,2.335293552476498391e+00,2.373519359907658721e+00,2.384497431959928804e+00,1.997666819783928105e+01,3.565113769210390160e+01
1.161000000000000000e+05,-2.558310888944691214e+03,-2.087511001652622156e+00,-2.103488673288925970e+00,-2.117598503082206651e+00,1.313954275790043980e+01,1.411761272369542475e+01,2.337970116462827708e+00,2.365586562829855577e+00,2.389759459768760586e+00,1.997673180232956724e+01,3.565189822821333365e+01
1.161500000000000000e+05,-2.558318048854977405e+03,-2.090177471872593173e+00,-2.098878339025990858e+00,-2.119542526423288109e+00,1.313954731714418145e+01,1.411762650758006465e+01,2.342647793635654452e+00,2.357545609251802787e+00,2.393128370678814676e+00,1.997679527291719737e+01,3.565265735623165710e+01
1.162000000000000000e+05,-2.558325189024588326e+03,-2.093814009016047528e+00,-2.094550674058306861e+00,-2.120234575431568569e+00,1.313955183810020877e+01,1.411764024473892043e+01,2.348969504417261600e+00,2.350029241591421236e+00,2.394328939389995359e+00,1.997685861174950261e+01,3.565341511235191518e+01
1.162500000000000000e+05,-2.558332315718946120e+03,-2.098072695108410990e+00,-2.090847470838045119e+00,-2.119680701407903989e+00,1.313955634706499254e+01,1.411765390538328724e+01,2.356403820688900641e+00,2.343641519532827733e+00,2.393288485998466442e+00,1.997692183022871149e+01,3.565417157177996899e+01
1.163000000000000000e+05,-2.558339434785297271e+03,-2.102620113659547929e+00,-2.088105702195790947e+00,-2.117877503141850415e+00,1.313956087098567238e+01,1.411766756684223623e+01,2.364343872721575757e+00,2.338895580754451586e+00,2.390100841120811115e+00,1.997698494210435527e+01,3.565492671809436587e+01
1.163500000000000000e+05,-2.558346544806723159e+03,-2.107161570188596844e+00,-2.086456426562189659e+00,-2.114987473088748793e+00,1.313956541689297985e+01,1.411768156252066930e+01,2.372164011863445943e+00,2.336122126637527607e+00,2.385060554754802720e+00,1.997704795307612002e+01,3.565568062450000753e+01
1.164000000000000000e+05,-2.558353642777785353e+03,-2.111286716565083932e+00,-2.085987648627174451e+00,-2.111332256428607668e+00,1.313956995359577284e+01,1.411769546058204838e+01,2.379231766606380472e+00,2.335487546810356640e+00,2.378633440811884547e+00,1.997711084464627973e+01,3.565643325107131290e+01
1.164500000000000000e+05,-2.558360724529794879e+03,-2.114668204170168320e+00,-2.086770973090771086e+00,-2.107168283867468794e+00,1.313957446175907684e+01,1.411770914689383005e+01,2.385009578017631693e+00,2.336991710973656655e+00,2.371357470665565792e+00,1.997717360646299056e+01,3.565718450522476957e+01
1.165000000000000000e+05,-2.558367785382689817e+03,-2.117140339966501639e+00,-2.088662789414840848e+00,-2.102805197600245979e+00,1.313957892387209547e+01,1.411772279288236653e+01,2.389114720439406980e+00,2.340424293857570337e+00,2.363825775590933098e+00,1.997723623171458840e+01,3.565793445311750531e+01
1.165500000000000000e+05,-2.558374832701353625e+03,-2.118516525661299443e+00,-2.091452262438964649e+00,-2.098641566533372860e+00,1.313958336543822902e+01,1.411773620906426707e+01,2.391298265879572060e+00,2.345426947220893066e+00,2.356645963133205068e+00,1.997729873043421733e+01,3.565868309647266443e+01
1.166000000000000000e+05,-2.558381871932348531e+03,-2.118720589476715155e+00,-2.094960036796853498e+00,-2.094932390410755740e+00,1.313958782759235255e+01,1.411774977354275329e+01,2.391490332101912752e+00,2.351554767353100317e+00,2.350332733865416746e+00,1.997736112508044926e+01,3.565943046625651647e+01
1.166500000000000000e+05,-2.558388900165166888e+03,-2.117878678886558674e+00,-2.098857274765752567e+00,-2.091879276214627215e+00,1.313959229435149645e+01,1.411776359762113131e+01,2.389817945650034137e+00,2.358272258598080651e+00,2.345294120625855072e+00,1.997742340976944675e+01,3.566017664468748904e+01
1.167000000000000000e+05,-2.558395919351497923e+03,-2.116096968562036107e+00,-2.102791937235818143e+00,-2.089728111595763771e+00,1.313959676559068157e+01,1.411777727029944884e+01,2.386526496629611138e+00,2.365032743939611937e+00,2.341831405483254080e+00,1.997748558007639375e+01,3.566092154004003589e+01
1.167500000000000000e+05,-2.558402920904805342e+03,-2.113517576123976394e+00,-2.106546439347478650e+00,-2.088553723948729068e+00,1.313960120695626443e+01,1.411779091184993717e+01,2.381963028100399615e+00,2.371362430643761510e+00,2.340071221427455495e+00,1.997754762146366758e+01,3.566166512292219437e+01
1.168000000000000000e+05,-2.558409900992035546e+03,-2.110435983730210463e+00,-2.109864063594325767e+00,-2.088318748474512265e+00,1.313960559030715913e+01,1.411780437857419557e+01,2.376568355586724302e+00,2.376849769568254001e+00,2.339984625032363930e+00,1.997760951988770728e+01,3.566240742729632984e+01
1.168500000000000000e+05,-2.558416870262594784e+03,-2.107082624829379025e+00,-2.112509708827927213e+00,-2.089028597954506239e+00,1.313960997048047830e+01,1.411781760878603187e+01,2.370780380183155955e+00,2.381185043434916881e+00,2.341443744452094577e+00,1.997767129954711152e+01,3.566314841812469183e+01
1.169000000000000000e+05,-2.558423826794487013e+03,-2.103630973076161759e+00,-2.114438141677553062e+00,-2.090554044207687756e+00,1.313961434797285577e+01,1.411783109179679663e+01,2.364999690646079511e+00,2.384214502819890225e+00,2.344201462102111222e+00,1.997773296667653753e+01,3.566388818858957421e+01
1.169500000000000000e+05,-2.558430774886977360e+03,-2.100355053756825630e+00,-2.115608758322391481e+00,-2.092661975761289650e+00,1.313961873650857370e+01,1.411784466794285464e+01,2.359601890231762145e+00,2.385888188203404869e+00,2.347932079910385550e+00,1.997779452610095419e+01,3.566462677086092725e+01
1.170000000000000000e+05,-2.558437715830222714e+03,-2.097442315839913363e+00,-2.115966116129627039e+00,-2.095218912007305256e+00,1.313962314517973695e+01,1.411785819542083864e+01,2.354869287656142784e+00,2.386241325798840851e+00,2.352317727487346133e+00,1.997785598063770252e+01,3.566536407528989372e+01
1.170500000000000000e+05,-2.558444635347034819e+03,-2.094959708643777230e+00,-2.115615286536316475e+00,-2.098052873095632265e+00,1.313962750152841785e+01,1.411787176509051278e+01,2.350974307880115077e+00,2.385417710088605148e+00,2.357042143585671212e+00,1.997791729930607119e+01,3.566610011937669356e+01
1.171000000000000000e+05,-2.558451539114980278e+03,-2.093041665717552124e+00,-2.114658741143105480e+00,-2.100928715515494538e+00,1.313963182711742306e+01,1.411788500849035266e+01,2.348031859801615884e+00,2.383601375298723291e+00,2.361806861854577999e+00,1.997797848769409157e+01,3.566683486452306084e+01
1.171500000000000000e+05,-2.558458429424378210e+03,-2.091751788596220241e+00,-2.113126478016754017e+00,-2.103752153165238337e+00,1.313963614017259474e+01,1.411789814126994003e+01,2.346074686095417583e+00,2.380973383058240245e+00,2.366398038675097570e+00,1.997803955741578363e+01,3.566756829812331375e+01
1.172000000000000000e+05,-2.558465304778659174e+03,-2.091019114108124910e+00,-2.111168172069111115e+00,-2.106445327769019382e+00,1.313964043472052268e+01,1.411791148435997201e+01,2.345054996606318554e+00,2.377740892960402697e+00,2.370656428126044268e+00,1.997810051022232614e+01,3.566830053217464780e+01
1.172500000000000000e+05,-2.558472177821069181e+03,-2.090852024846564738e+00,-2.108932305334053847e+00,-2.108850728417287268e+00,1.313964477294524436e+01,1.411792481041946878e+01,2.344920576277509827e+00,2.374091117827120900e+00,2.374446834604783341e+00,1.997816137182121921e+01,3.566903153632897983e+01
1.173000000000000000e+05,-2.558479038778025824e+03,-2.091255795782474891e+00,-2.106454783095357719e+00,-2.110925337532693735e+00,1.313964910765687044e+01,1.411793826548322528e+01,2.345611213352686075e+00,2.370156096445455329e+00,2.377696965526904016e+00,1.997822212406856224e+01,3.566976127561873966e+01
1.173500000000000000e+05,-2.558485881630268977e+03,-2.092126282112566127e+00,-2.103855527858694785e+00,-2.112654913156187586e+00,1.313965340489708389e+01,1.411795168375847176e+01,2.347044259405078215e+00,2.366065985584796749e+00,2.380359608622762302e+00,1.997828274982196106e+01,3.567048975762486407e+01
1.174000000000000000e+05,-2.558492712461958490e+03,-2.093448846477606207e+00,-2.101270840509548599e+00,-2.113917540495558800e+00,1.313965769255357685e+01,1.411796474212524544e+01,2.349172642493578600e+00,2.361939905191220657e+00,2.382362770511326833e+00,1.997834325848699066e+01,3.567121689209077573e+01
1.174500000000000000e+05,-2.558499523486317685e+03,-2.095246995770376319e+00,-2.098714609569115375e+00,-2.114676358905844822e+00,1.313966193472557364e+01,1.411797782222165409e+01,2.351968920651276385e+00,2.357862183685876634e+00,2.383649765281484978e+00,1.997840363968593635e+01,3.567194272287097334e+01
1.175000000000000000e+05,-2.558506325510726583e+03,-2.097419031119930111e+00,-2.096272947378261531e+00,-2.114948216840501161e+00,1.313966618842930068e+01,1.411799095101671142e+01,2.355373450153161574e+00,2.353947387428792837e+00,2.384165918402093354e+00,1.997846391911263453e+01,3.567266732290773490e+01
1.175500000000000000e+05,-2.558513124115373557e+03,-2.099905963465675818e+00,-2.094096563809102474e+00,-2.114639149759989678e+00,1.313967048051462250e+01,1.411800409892951791e+01,2.359324490270024999e+00,2.350349082867502659e+00,2.383818874098925455e+00,1.997852410997209915e+01,3.567339064629361189e+01
1.176000000000000000e+05,-2.558519907774170406e+03,-2.102688123589689262e+00,-2.092235221486539398e+00,-2.113719275828663591e+00,1.313967475498655979e+01,1.411801748338974249e+01,2.363741900298452769e+00,2.347221831435124528e+00,2.382534177604504144e+00,1.997858419035987509e+01,3.567411272066783567e+01
1.176500000000000000e+05,-2.558526681186480346e+03,-2.105601530652441600e+00,-2.090796427269292046e+00,-2.112245272605064006e+00,1.313967903273211668e+01,1.411803069048554704e+01,2.368465557510763375e+00,2.344760507871411992e+00,2.380277084180041580e+00,1.997864416443831459e+01,3.567483349945063509e+01
1.177000000000000000e+05,-2.558533437867388329e+03,-2.108490049516755782e+00,-2.089970339214264339e+00,-2.110182499436475734e+00,1.313968327586427520e+01,1.411804365024947039e+01,2.373287796202073530e+00,2.343195108866598542e+00,2.377025243946052857e+00,1.997870401604644996e+01,3.567555290333838514e+01
1.177500000000000000e+05,-2.558540175610459301e+03,-2.111262666140962363e+00,-2.089824992423007011e+00,-2.107556177383753671e+00,1.313968747995477848e+01,1.411805664385659576e+01,2.377967609469158639e+00,2.342718354008894721e+00,2.372827503927425141e+00,1.997876374617089112e+01,3.567627101278199575e+01
1.178000000000000000e+05,-2.558546908578481180e+03,-2.113705415664141274e+00,-2.090412808105399645e+00,-2.104527131376767279e+00,1.313969171521105039e+01,1.411806953608997439e+01,2.382190528497262427e+00,2.343489450548617459e+00,2.367838959250608166e+00,1.997882338508894762e+01,3.567698783884497971e+01
1.178500000000000000e+05,-2.558553631925332866e+03,-2.115605094152652299e+00,-2.091837404897229469e+00,-2.101204019964236558e+00,1.313969595665337131e+01,1.411808258923459114e+01,2.385619456718217180e+00,2.345625421739964800e+00,2.362279472255798485e+00,1.997888292633259155e+01,3.567770338174222644e+01
1.179000000000000000e+05,-2.558560345599334141e+03,-2.116859042783199918e+00,-2.094046944161139567e+00,-2.097741829843179584e+00,1.313970021051869530e+01,1.411809583603435669e+01,2.387949078130186198e+00,2.349123218427889626e+00,2.356457397724653458e+00,1.997894237214187996e+01,3.567841768884892417e+01
1.179500000000000000e+05,-2.558567049974994461e+03,-2.117295060545027585e+00,-2.096912066351281911e+00,-2.094440624440078835e+00,1.313970446830887973e+01,1.411810884334237848e+01,2.388889889135532130e+00,2.353863035285333360e+00,2.350781697877798671e+00,1.997900171460315377e+01,3.567913066513889930e+01
1.180000000000000000e+05,-2.558573733815848300e+03,-2.116760674519668317e+00,-2.100352290543371137e+00,-2.091534652661727112e+00,1.313970867444095703e+01,1.411812176502916927e+01,2.388224343746482958e+00,2.359633490743243467e+00,2.345681707407892169e+00,1.997906093108950643e+01,3.567984229048296640e+01
1.180500000000000000e+05,-2.558580404291746163e+03,-2.115277841528338865e+00,-2.104152261542130642e+00,-2.089218386779931880e+00,1.313971287058225812e+01,1.411813459727731157e+01,2.385876257826359925e+00,2.366087412264867851e+00,2.341581040013376747e+00,1.997912003909520351e+01,3.568055262733311395e+01
1.181000000000000000e+05,-2.558587066257868173e+03,-2.112875534017519374e+00,-2.108007475535849995e+00,-2.087766468359761429e+00,1.313971707318856907e+01,1.411814730421652619e+01,2.381888872107699395e+00,2.372770690349617961e+00,2.338890427377253278e+00,1.997917904716908311e+01,3.568126165635560199e+01
1.181500000000000000e+05,-2.558593717881196881e+03,-2.109618630720905497e+00,-2.111697103109799301e+00,-2.087335451930071084e+00,1.313972128346201629e+01,1.411816028704135739e+01,2.376442395457236678e+00,2.379196092613521607e+00,2.337917003074761357e+00,1.997923796015446385e+01,3.568196944650260605e+01
1.182000000000000000e+05,-2.558600364041178636e+03,-2.105768326862677231e+00,-2.114934743386909233e+00,-2.087949238845589583e+00,1.313972552410170813e+01,1.411817332348869236e+01,2.369892319357183030e+00,2.384841637595561448e+00,2.338826818046892075e+00,1.997929678510635654e+01,3.568267601181701565e+01
1.182500000000000000e+05,-2.558606997061201128e+03,-2.101607592882566156e+00,-2.117383052856943060e+00,-2.089661729488351494e+00,1.313972974612682521e+01,1.411818620291888671e+01,2.362704932888922915e+00,2.389198590321422788e+00,2.341662262725091814e+00,1.997935549877911399e+01,3.568338125946219463e+01
1.183000000000000000e+05,-2.558613612029398610e+03,-2.097388031905858430e+00,-2.118861803964955381e+00,-2.092402920345045381e+00,1.313973393486005392e+01,1.411819907098976934e+01,2.355411760715395264e+00,2.391869576526929997e+00,2.346289535161864226e+00,1.997941409473876817e+01,3.568408522256780913e+01
1.183500000000000000e+05,-2.558620214147521438e+03,-2.093482296501439244e+00,-2.119235611035053424e+00,-2.095935398367007707e+00,1.313973810819541477e+01,1.411821169526240993e+01,2.348607659654724955e+00,2.392578437400361580e+00,2.352389936229837275e+00,1.997947257844231572e+01,3.568478790588822136e+01
1.184000000000000000e+05,-2.558626804197308502e+03,-2.090226987709268958e+00,-2.118376400433005013e+00,-2.100051356175651751e+00,1.313974227115154925e+01,1.411822429826731806e+01,2.342861881442304117e+00,2.391190037690346326e+00,2.359529627770530880e+00,1.997953095530533218e+01,3.568548931533502611e+01
1.184500000000000000e+05,-2.558633386354488721e+03,-2.087819638612379514e+00,-2.116362918016309713e+00,-2.104474164275736747e+00,1.313974645656213625e+01,1.411823715918043298e+01,2.338643852268949441e+00,2.387777913801511609e+00,2.367165458831979041e+00,1.997958924189943986e+01,3.568618955315842101e+01
1.185000000000000000e+05,-2.558639961811380090e+03,-2.086486750684568126e+00,-2.113377245512209957e+00,-2.108793937399656482e+00,1.313975065704514478e+01,1.411824996926937636e+01,2.336325052416469816e+00,2.382596361060100865e+00,2.374671278221699211e+00,1.997964743215225880e+01,3.568688858142542841e+01
1.185500000000000000e+05,-2.558646523704454012e+03,-2.086381162477178197e+00,-2.109587336740585073e+00,-2.112690248310517216e+00,1.313975484269795579e+01,1.411826278739357576e+01,2.336119705221882281e+00,2.376032739995707743e+00,2.381445624989820153e+00,1.997970551276936391e+01,3.568758635740978491e+01
1.186000000000000000e+05,-2.558653069177553334e+03,-2.087454096206942555e+00,-2.105310222012269250e+00,-2.115894879314530908e+00,1.313975900024787613e+01,1.411827552737214475e+01,2.338033294447487975e+00,2.368618364208229465e+00,2.386951667074451500e+00,1.997976347562726573e+01,3.568828291231461947e+01
1.186500000000000000e+05,-2.558659599982217514e+03,-2.089635995194531137e+00,-2.100927739267518746e+00,-2.118096345422218807e+00,1.313976312698432736e+01,1.411828796613037440e+01,2.341907657250977604e+00,2.360963720252518439e+00,2.390737381453365895e+00,1.997982131773059322e+01,3.568897820012956146e+01
1.187000000000000000e+05,-2.558666118452461433e+03,-2.092800582509271923e+00,-2.096717556773521007e+00,-2.119143802383251174e+00,1.313976724879768909e+01,1.411830050609687603e+01,2.347425408594817853e+00,2.353665129604233908e+00,2.392524015332133658e+00,1.997987905442300161e+01,3.568967228028295580e+01
1.187500000000000000e+05,-2.558672628480498133e+03,-2.096630577074148238e+00,-2.092998749635691880e+00,-2.119034630544071707e+00,1.313977138199824246e+01,1.411831316675253944e+01,2.354103796409801497e+00,2.347293648396262533e+00,2.392222951017771937e+00,1.997993669319546228e+01,3.569036522616598717e+01
1.188000000000000000e+05,-2.558679131609230808e+03,-2.100809764779810962e+00,-2.090098276514676279e+00,-2.117757778751699238e+00,1.313977552879855359e+01,1.411832580343800281e+01,2.361385406865745828e+00,2.342341060655037666e+00,2.389899750428115421e+00,1.997999423388425910e+01,3.569105697880784334e+01
1.188500000000000000e+05,-2.558685621309899943e+03,-2.105061591841813406e+00,-2.088164000821573385e+00,-2.115441288834369882e+00,1.313977966585367518e+01,1.411833856274750687e+01,2.368695359649150678e+00,2.339135555709823677e+00,2.385800896158960516e+00,1.998005166661645760e+01,3.569174755112652520e+01
1.189000000000000000e+05,-2.558692094481144522e+03,-2.109012334468371108e+00,-2.087298131189545103e+00,-2.112357126903741111e+00,1.313978376485366795e+01,1.411835110836434204e+01,2.375453694696623153e+00,2.337854578453008259e+00,2.380328991907346037e+00,1.998010897505591643e+01,3.569243692123129108e+01
1.189500000000000000e+05,-2.558698553520853238e+03,-2.112361402724730386e+00,-2.087585816864253818e+00,-2.108721674053749773e+00,1.313978784036337188e+01,1.411836343403449412e+01,2.381164599141329496e+00,2.338524613851049594e+00,2.373953733566321223e+00,1.998016616560574121e+01,3.569312504193859326e+01
1.190000000000000000e+05,-2.558704998071250884e+03,-2.114957429570091918e+00,-2.088913994075707770e+00,-2.104799215460966710e+00,1.313979189887051291e+01,1.411837588078677186e+01,2.385470820885267518e+00,2.340981904714551032e+00,2.367196068445472257e+00,1.998022324468527700e+01,3.569381200826066447e+01
1.190500000000000000e+05,-2.558711434872313021e+03,-2.116627869828741293e+00,-2.091098600163779686e+00,-2.100946586907845415e+00,1.313979596526154481e+01,1.411838830632265029e+01,2.388131453882199384e+00,2.344927819202527797e+00,2.360595545907083537e+00,1.998028022246446866e+01,3.569449783496210671e+01
1.191000000000000000e+05,-2.558717865012455150e+03,-2.117283517555378580e+00,-2.093987560589072316e+00,-2.097403996650827551e+00,1.313980005296492948e+01,1.411840084255402950e+01,2.389057665165476685e+00,2.349988136354249857e+00,2.354614961200919510e+00,1.998033710633268001e+01,3.569518249747826388e+01
1.191500000000000000e+05,-2.558724280021626328e+03,-2.117009986182652792e+00,-2.097303827293092393e+00,-2.094362379994899381e+00,1.313980411702927142e+01,1.411841348166920618e+01,2.388330244397520730e+00,2.355710568360056545e+00,2.349625577703909673e+00,1.998039387598370098e+01,3.569586602696298883e+01
1.192000000000000000e+05,-2.558730681785881188e+03,-2.115874241075548667e+00,-2.100748198847402826e+00,-2.092054883150942235e+00,1.313980815812303504e+01,1.411842583193380385e+01,2.386130616499665180e+00,2.361631655345695080e+00,2.345909701163482186e+00,1.998045052743821159e+01,3.569654834659259279e+01
1.192500000000000000e+05,-2.558737067439580642e+03,-2.113969681957335478e+00,-2.104143771329702428e+00,-2.090564851948061520e+00,1.313981217032766757e+01,1.411843810210617001e+01,2.382725637668388075e+00,2.367350521550867448e+00,2.343601403529170568e+00,1.998050706042082325e+01,3.569722945438299888e+01
1.193000000000000000e+05,-2.558743437544807875e+03,-2.111532776354265284e+00,-2.107277876443638842e+00,-2.089869475788636244e+00,1.313981615309398165e+01,1.411845038469096281e+01,2.378465350007913592e+00,2.372515543903578994e+00,2.342702461673896064e+00,1.998056347613342609e+01,3.569790942974204739e+01
1.193500000000000000e+05,-2.558749802985105362e+03,-2.108754356808077102e+00,-2.109939836027783233e+00,-2.089988385576798446e+00,1.313982016175754808e+01,1.411846261312496331e+01,2.373700907275834382e+00,2.376852306154690897e+00,2.343136117133403751e+00,1.998061979904200669e+01,3.569858825026848592e+01
1.194000000000000000e+05,-2.558756157919775433e+03,-2.105775577390299524e+00,-2.112073843598151868e+00,-2.090834794117146345e+00,1.313982417312774587e+01,1.411847507598796270e+01,2.368753930653513695e+00,2.380210194663627821e+00,2.344730949198364556e+00,1.998067602259913400e+01,3.569926594940670128e+01
1.194500000000000000e+05,-2.558762500590238233e+03,-2.102830170680199728e+00,-2.113621031621720991e+00,-2.092234470877938346e+00,1.313982817078497334e+01,1.411848752300342902e+01,2.363931229185986194e+00,2.382516455626138452e+00,2.347252959323415489e+00,1.998073213680595828e+01,3.569994252297674819e+01
1.195000000000000000e+05,-2.558768832081784694e+03,-2.100081361656191525e+00,-2.114497380201378895e+00,-2.094107693653524116e+00,1.313983216030246481e+01,1.411849974016876708e+01,2.359468200580604247e+00,2.383758394523440849e+00,2.350479404157210350e+00,1.998078814212251331e+01,3.570061787922300311e+01
1.195500000000000000e+05,-2.558775143343684249e+03,-2.097583318890648307e+00,-2.114759042674535294e+00,-2.096344719632173614e+00,1.313983609799926278e+01,1.411851194969063350e+01,2.355514985191941690e+00,2.384008147778191589e+00,2.354188165891105911e+00,1.998084402218893274e+01,3.570129205838412645e+01
1.196000000000000000e+05,-2.558781443844858586e+03,-2.095456271717745178e+00,-2.114466821577063005e+00,-2.098765858798931294e+00,1.313984002896161307e+01,1.411852402109919957e+01,2.352187434800337762e+00,2.383366953564632240e+00,2.358162490623000096e+00,1.998089979593554233e+01,3.570196508098285193e+01
1.196500000000000000e+05,-2.558787737656626632e+03,-2.093776130791162871e+00,-2.113614385300990772e+00,-2.101300111557726336e+00,1.313984397826689055e+01,1.411853612906336153e+01,2.349549698138785558e+00,2.381927976525884727e+00,2.362244768107407467e+00,1.998095547774665448e+01,3.570263693675936167e+01
1.197000000000000000e+05,-2.558794019237606790e+03,-2.092511064629470674e+00,-2.112299607272714042e+00,-2.103881608779896162e+00,1.313984791906492333e+01,1.411854848000911211e+01,2.347613042194140132e+00,2.379806933448909589e+00,2.366307944740387192e+00,1.998101105861663740e+01,3.570330768969744639e+01
1.197500000000000000e+05,-2.558800294715075324e+03,-2.091710965479331996e+00,-2.110625097899548663e+00,-2.106357506021504289e+00,1.313985187861412740e+01,1.411856071639369503e+01,2.346400826944862406e+00,2.377108355310364018e+00,2.370224011629504357e+00,1.998106654685283345e+01,3.570397728026993178e+01
1.198000000000000000e+05,-2.558806554875628080e+03,-2.091437111930676718e+00,-2.108592063188960974e+00,-2.108664456584357527e+00,1.313985581004533465e+01,1.411857287031138242e+01,2.345941429371482645e+00,2.373897841821603016e+00,2.373898842401154230e+00,1.998112192305885060e+01,3.570464565245065103e+01
1.198500000000000000e+05,-2.558812796925188195e+03,-2.091650703538924461e+00,-2.106278467452010972e+00,-2.110765224166801346e+00,1.313985969947333388e+01,1.411858496118520634e+01,2.346245141463044082e+00,2.370255145591306789e+00,2.377242849293417670e+00,1.998117718121398312e+01,3.570531284642240166e+01
1.199000000000000000e+05,-2.558819031328599976e+03,-2.092379325471485974e+00,-2.103795399854311743e+00,-2.112520814506231748e+00,1.313986359871066334e+01,1.411859684270660864e+01,2.347346444037238022e+00,2.366274348881439504e+00,2.380127469138288987e+00,1.998123234350005717e+01,3.570597883201472200e+01
1.199500000000000000e+05,-2.558825253490354044e+03,-2.093676598400889155e+00,-2.101162746366872724e+00,-2.113857409436259882e+00,1.313986748782994773e+01,1.411860888063869979e+01,2.349285040113360257e+00,2.362044601620587159e+00,2.382423788423696731e+00,1.998128740655728919e+01,3.570664365014370389e+01
1.200000000000000000e+05,-2.558831468734343616e+03,-2.095471207867605656e+00,-2.098480239883354415e+00,-2.114747074768927870e+00,1.313987139604082266e+01,1.411862105263265654e+01,2.352052991914905800e+00,2.357707338407371012e+00,2.383998319831270862e+00,1.998134238293311427e+01,3.570730734739564127e+01
1.200500000000000000e+05,-2.558837677841261666e+03,-2.097714693250489759e+00,-2.095926549301195152e+00,-2.115057809145861611e+00,1.313987532230418154e+01,1.411863312804829107e+01,2.355617364647669021e+00,2.353463066649089441e+00,2.384683068265486039e+00,1.998139727065677818e+01,3.570796984231055404e+01
1.201000000000000000e+05,-2.558843869004042972e+03,-2.100390099606227245e+00,-2.093599573434336225e+00,-2.114709491361940863e+00,1.313987920821796251e+01,1.411864523656652359e+01,2.359906633866502457e+00,2.349529680213325200e+00,2.384331866300499314e+00,1.998145204554359466e+01,3.570863113376843501e+01
1.201500000000000000e+05,-2.558850048208314547e+03,-2.103344404402470058e+00,-2.091643926047145996e+00,-2.113711371529609195e+00,1.313988308372967495e+01,1.411865715157980183e+01,2.364754601746013929e+00,2.346167715472998516e+00,2.382850587717644242e+00,1.998150671787665900e+01,3.570929121931790462e+01
1.202000000000000000e+05,-2.558856215649166643e+03,-2.106415436575527877e+00,-2.090276899073110872e+00,-2.112007776947228077e+00,1.313988694609536978e+01,1.411866891386786271e+01,2.369928592377013921e+00,2.343670082004369437e+00,2.380178976208628061e+00,1.998156128841198509e+01,3.570995006722269238e+01
1.202500000000000000e+05,-2.558862371026885739e+03,-2.109490310835846039e+00,-2.089601096580950390e+00,-2.109610161584762444e+00,1.313989080176869173e+01,1.411868086638766329e+01,2.375147691239321013e+00,2.342289488877272507e+00,2.376345490360913359e+00,1.998161576385613358e+01,3.571060776236659962e+01
1.203000000000000000e+05,-2.558868523514465778e+03,-2.112336416537561323e+00,-2.089692208726000366e+00,-2.106674265323571493e+00,1.313989469499651541e+01,1.411869282475641540e+01,2.380051594958017436e+00,2.342234226927919938e+00,2.371501792500585459e+00,1.998167016205793090e+01,3.571126430495921511e+01
1.203500000000000000e+05,-2.558874665368673959e+03,-2.114706610641096329e+00,-2.090668809571168740e+00,-2.103327848848869586e+00,1.313989858266276123e+01,1.411870481115635201e+01,2.384250952678744984e+00,2.343658385071293981e+00,2.365882966910251461e+00,1.998172446525701673e+01,3.571191964516174266e+01
1.204000000000000000e+05,-2.558880793243358312e+03,-2.116452700729413827e+00,-2.092508556294518485e+00,-2.099742452859569841e+00,1.313990245345427255e+01,1.411871682738776990e+01,2.387386777116229375e+00,2.346589516084144567e+00,2.359820641990604706e+00,1.998177866736310193e+01,3.571257380710553520e+01
1.204500000000000000e+05,-2.558886909864537756e+03,-2.117375382286243557e+00,-2.095105319518009601e+00,-2.096222998799430748e+00,1.313990631272273113e+01,1.411872856289326528e+01,2.389125398606751549e+00,2.350926801214151762e+00,2.353749240240495144e+00,1.998183276776557094e+01,3.571322673897815747e+01
1.205000000000000000e+05,-2.558893011042866419e+03,-2.117301273058573852e+00,-2.098384025880799086e+00,-2.093018996673326804e+00,1.313991014192732720e+01,1.411874026676645144e+01,2.389213255420683524e+00,2.356464497033601280e+00,2.348128419430991709e+00,1.998188676158273225e+01,3.571387845346045964e+01
1.205500000000000000e+05,-2.558899104112992063e+03,-2.116229881210443864e+00,-2.102137129508971469e+00,-2.090338776949047350e+00,1.313991398533186761e+01,1.411875207167244461e+01,2.387544605053422586e+00,2.362854812021554896e+00,2.343411727015485280e+00,1.998194066922310341e+01,3.571452903456200545e+01
1.206000000000000000e+05,-2.558905191950751032e+03,-2.114186332060890017e+00,-2.106057289085139672e+00,-2.088463230735983611e+00,1.313991784869169521e+01,1.411876384563422526e+01,2.384143927025124121e+00,2.369635497936742663e+00,2.340036608915934124e+00,1.998199449294275354e+01,3.571517845215621634e+01
1.206500000000000000e+05,-2.558911268717918119e+03,-2.111233353249562850e+00,-2.109901738093945767e+00,-2.087572713145777747e+00,1.313992170909558332e+01,1.411877577610717793e+01,2.379177444037078093e+00,2.376303528806165133e+00,2.338339919930601418e+00,1.998204822421391214e+01,3.571582671657333208e+01
1.207000000000000000e+05,-2.558917334805253176e+03,-2.107614568380355102e+00,-2.113371847373066270e+00,-2.087721772582073143e+00,1.313992556636280540e+01,1.411878763265915282e+01,2.372985127398578697e+00,2.382322667743241862e+00,2.338517751145188228e+00,1.998210185950407691e+01,3.571647382923693925e+01
1.207500000000000000e+05,-2.558923386642088644e+03,-2.103601513364003583e+00,-2.116123832450413023e+00,-2.088982965297897287e+00,1.313992939338625376e+01,1.411879924149145538e+01,2.366020586144822690e+00,2.387170965417410251e+00,2.340638622983889583e+00,1.998215538550348569e+01,3.571711972446774297e+01
1.208000000000000000e+05,-2.558929424017039310e+03,-2.099436650269890237e+00,-2.117962111441953788e+00,-2.091310561059426920e+00,1.313993320035329582e+01,1.411881088903594517e+01,2.358804015204241100e+00,2.390434890583617022e+00,2.344596186865130605e+00,1.998220880893100571e+01,3.571776446346859757e+01
1.208500000000000000e+05,-2.558935453490997588e+03,-2.095473798103324015e+00,-2.118746865498131182e+00,-2.094490005322056980e+00,1.313993701531830816e+01,1.411882249594657068e+01,2.351917600501309824e+00,2.391823019949084195e+00,2.350099513371748827e+00,1.998226214151865321e+01,3.571840808706607362e+01
1.209000000000000000e+05,-2.558941475456901117e+03,-2.092046994513955482e+00,-2.118348411648458107e+00,-2.098316827494388637e+00,1.313994083931844692e+01,1.411883415123536345e+01,2.345924799946357275e+00,2.391182023831021741e+00,2.356738476932703996e+00,1.998231538525658024e+01,3.571905057905332370e+01
1.209500000000000000e+05,-2.558947488092088861e+03,-2.089368465576178835e+00,-2.116821959177026535e+00,-2.102523085850613427e+00,1.313994467169413660e+01,1.411884599197553491e+01,2.341297884723973599e+00,2.388556244908039083e+00,2.363996246393220257e+00,1.998236854016616348e+01,3.571969198787303412e+01
1.210000000000000000e+05,-2.558953489568746591e+03,-2.087673303828415428e+00,-2.114322109003557326e+00,-2.106718650599210374e+00,1.313994849047032076e+01,1.411885766017041099e+01,2.338415603875758197e+00,2.384163610879570072e+00,2.371276018546265796e+00,1.998242159265192441e+01,3.572033226590295385e+01
1.210500000000000000e+05,-2.558959476311052640e+03,-2.087130481857763176e+00,-2.110991465819159085e+00,-2.110592805551488205e+00,1.313995228126559489e+01,1.411886920419150293e+01,2.337509023824808185e+00,2.378349907765247018e+00,2.378001246457402296e+00,1.998247453641600657e+01,3.572097137686543533e+01
1.211000000000000000e+05,-2.558965448810849466e+03,-2.087717847396880710e+00,-2.107107154749915612e+00,-2.113890793723636641e+00,1.313995605066827643e+01,1.411888073981157277e+01,2.338612158067262303e+00,2.371596818797974571e+00,2.383656265966795917e+00,1.998252737489461950e+01,3.572160938826505117e+01
1.211500000000000000e+05,-2.558971412305410468e+03,-2.089380075997365971e+00,-2.103017295955493804e+00,-2.116320097154484881e+00,1.313995981657275713e+01,1.411889215476500148e+01,2.341601709581731416e+00,2.364465323971185917e+00,2.387803497338744751e+00,1.998258011552569613e+01,3.572224629256629669e+01
1.212000000000000000e+05,-2.558977368034045412e+03,-2.092008572333274863e+00,-2.098985209992833223e+00,-2.117725631412923359e+00,1.313996359603133968e+01,1.411890373638562401e+01,2.346205459791447456e+00,2.357509326899336344e+00,2.390161163903715025e+00,1.998263276868625482e+01,3.572288211931951452e+01
1.212500000000000000e+05,-2.558983314080508080e+03,-2.095321638917859275e+00,-2.095313472081322015e+00,-2.118085712422228983e+00,1.313996737568065143e+01,1.411891541812598838e+01,2.351998367361092246e+00,2.351262764625649648e+00,2.390620054153450358e+00,1.998268532744155479e+01,3.572351690402013702e+01
1.213000000000000000e+05,-2.558989249768164427e+03,-2.099035515072552371e+00,-2.092318592703549029e+00,-2.117367804860584179e+00,1.313997114498276986e+01,1.411892693056370796e+01,2.358484936955171918e+00,2.346191645823497929e+00,2.389209743701255384e+00,1.998273778425875591e+01,3.572415056899660613e+01
1.213500000000000000e+05,-2.558995170080327625e+03,-2.102909268508298624e+00,-2.090155335924623881e+00,-2.115658086765404455e+00,1.313997488692571203e+01,1.411893842769996965e+01,2.365153718813920669e+00,2.342616096135444526e+00,2.386121586939831118e+00,1.998279013255638503e+01,3.572478312325949190e+01
1.214000000000000000e+05,-2.559001075711953035e+03,-2.106616738642843156e+00,-2.088927556360822280e+00,-2.113179606362844964e+00,1.313997859743306940e+01,1.411894979101706760e+01,2.371486779734176320e+00,2.340719912266899794e+00,2.381689892445109979e+00,1.998284236938757985e+01,3.572541459366643579e+01
1.214500000000000000e+05,-2.559006973076323447e+03,-2.109886576831077942e+00,-2.088724513961316198e+00,-2.110114748326200385e+00,1.313998231138269368e+01,1.411896107081766516e+01,2.377035214735689905e+00,2.340554099523781684e+00,2.376312711564904756e+00,1.998289451115768145e+01,3.572604496237446625e+01
1.215000000000000000e+05,-2.559012860410325629e+03,-2.112575220354687033e+00,-2.089462221281246812e+00,-2.106690236533426130e+00,1.313998602699834706e+01,1.411897256562023983e+01,2.381467923296896938e+00,2.342003355025599642e+00,2.370436177252070564e+00,1.998294656037919026e+01,3.572667429981665066e+01
1.215500000000000000e+05,-2.559018739574900337e+03,-2.114513513648699661e+00,-2.090993147675203723e+00,-2.103222811096475908e+00,1.313998974487202531e+01,1.411898404558363396e+01,2.384550058344967027e+00,2.344835030869401038e+00,2.364527723827231309e+00,1.998299851507197644e+01,3.572730259572134059e+01
1.216000000000000000e+05,-2.559024609101889837e+03,-2.115594004331698752e+00,-2.093206840381865330e+00,-2.099929750365452819e+00,1.313999346128206902e+01,1.411899546524090532e+01,2.386172508642301349e+00,2.348753747702111205e+00,2.358991729713405761e+00,1.998305037302123210e+01,3.572792979017146564e+01
1.216500000000000000e+05,-2.559030461209234090e+03,-2.115863792216654993e+00,-2.095888410923882450e+00,-2.096979107881689508e+00,1.313999713627699073e+01,1.411900687506897256e+01,2.386370149797974349e+00,2.353397344272223801e+00,2.354155511232270737e+00,1.998310211696030336e+01,3.572855591323195057e+01
1.217000000000000000e+05,-2.559036301632187588e+03,-2.115357259042308424e+00,-2.098796328927072352e+00,-2.094579145296518785e+00,1.314000079326800652e+01,1.411901805422611034e+01,2.385262072982492931e+00,2.358390278629147740e+00,2.350275842967036066e+00,1.998315375511857184e+01,3.572918093866787359e+01
1.217500000000000000e+05,-2.559042131737142881e+03,-2.114129676189137275e+00,-2.101791516210927746e+00,-2.092813072195134350e+00,1.314000444689527036e+01,1.411902925697454947e+01,2.383037575599953772e+00,2.363406317300495108e+00,2.347489573188870970e+00,1.998320529736572126e+01,3.572980488176984437e+01
1.218000000000000000e+05,-2.559047950873970876e+03,-2.112366675722178844e+00,-2.104695271843221693e+00,-2.091674222423854701e+00,1.314000809246135226e+01,1.411904060765703584e+01,2.379957648125197167e+00,2.368152945654863561e+00,2.345828197430637196e+00,1.998325674345038294e+01,3.573042781355913888e+01
1.218500000000000000e+05,-2.559053765519566241e+03,-2.110217334186176519e+00,-2.107313769221554001e+00,-2.091206859181919064e+00,1.314001176061856313e+01,1.411905190406686117e+01,2.376284973148054203e+00,2.372390959187845372e+00,2.345268108948754815e+00,1.998330810513309430e+01,3.573104968647299984e+01
1.219000000000000000e+05,-2.559059567320311999e+03,-2.107780388953157225e+00,-2.109582089566383711e+00,-2.091376206227560264e+00,1.314001541221817426e+01,1.411906326741063822e+01,2.372257631733152738e+00,2.375975843621272787e+00,2.345715495919657556e+00,1.998335936686116909e+01,3.573167048745021646e+01
1.219500000000000000e+05,-2.559065354104006474e+03,-2.105237141259050038e+00,-2.111431760260713553e+00,-2.092070684977527684e+00,1.314001903140837868e+01,1.411907452877599489e+01,2.368107918552522673e+00,2.378817905493725959e+00,2.347028026655165078e+00,1.998341051972201399e+01,3.573229022153401502e+01
1.220000000000000000e+05,-2.559071131012010028e+03,-2.102716516504909094e+00,-2.112763546073033627e+00,-2.093260461256970295e+00,1.314002264452284940e+01,1.411908556974896101e+01,2.364018892723025456e+00,2.380864325562862760e+00,2.349075523434083657e+00,1.998346157470309237e+01,3.573290883702355814e+01
1.220500000000000000e+05,-2.559076893456651760e+03,-2.100257699424105784e+00,-2.113597058360746406e+00,-2.094886917906238821e+00,1.314002623204522457e+01,1.411909670599244038e+01,2.360114869097868162e+00,2.382123304660590524e+00,2.351725519779939599e+00,1.998351252754542884e+01,3.573352639033755906e+01
1.221000000000000000e+05,-2.559082649317062533e+03,-2.097972588365986990e+00,-2.113955420721198131e+00,-2.096815609359255816e+00,1.314002983270388292e+01,1.411910786444022392e+01,2.356510894372730203e+00,2.382618428219137829e+00,2.354839468530784519e+00,1.998356339493643219e+01,3.573414291148061750e+01
1.221500000000000000e+05,-2.559088399689982907e+03,-2.095955985731646543e+00,-2.113792425704292377e+00,-2.098996342146213667e+00,1.314003345274042722e+01,1.411911903945211932e+01,2.353300216028474168e+00,2.382357368627890271e+00,2.358316074291655795e+00,1.998361418066338402e+01,3.573475835628575226e+01
1.222000000000000000e+05,-2.559094135777052998e+03,-2.094218443208564651e+00,-2.113146965244993236e+00,-2.101380068858195838e+00,1.314003704796310501e+01,1.411913032601447782e+01,2.350548994615217158e+00,2.381364824962456606e+00,2.362064510331284062e+00,1.998366486651988794e+01,3.573537274583433287e+01
1.222500000000000000e+05,-2.559099862302058682e+03,-2.092848533049045390e+00,-2.112066857807429532e+00,-2.103830762036286384e+00,1.314004063911198905e+01,1.411914141200707640e+01,2.348349290283096025e+00,2.379661584443262701e+00,2.365972027228775865e+00,1.998371545824162610e+01,3.573598603543441499e+01
1.223000000000000000e+05,-2.559105575169571239e+03,-2.091951108994660302e+00,-2.110514479544282285e+00,-2.106280800117952712e+00,1.314004420530253014e+01,1.411915237990028160e+01,2.346808083013053992e+00,2.377245867493378295e+00,2.369933422048006388e+00,1.998376594865313649e+01,3.573659819362080725e+01
1.223500000000000000e+05,-2.559111274727439650e+03,-2.091536600384850342e+00,-2.108531016393442314e+00,-2.108679985186147299e+00,1.314004775170974426e+01,1.411916340891517230e+01,2.346017962390052336e+00,2.374147286954638059e+00,2.373826814337948843e+00,1.998381634219461489e+01,3.573720928847016154e+01
1.224000000000000000e+05,-2.559116970734003189e+03,-2.091665450048420638e+00,-2.106210397145527491e+00,-2.110873117709265667e+00,1.314005132650301455e+01,1.411917437957646548e+01,2.346087668494941880e+00,2.370434106325711721e+00,2.377475003353706651e+00,1.998386665963352371e+01,3.573781930609465007e+01
1.224500000000000000e+05,-2.559122656907483815e+03,-2.092421135730713200e+00,-2.103582704368657907e+00,-2.112745938593421080e+00,1.314005489865485465e+01,1.411918548527261130e+01,2.347121681914011937e+00,2.366196288186981356e+00,2.380683367660014760e+00,1.998391689049693198e+01,3.573842824565222287e+01
1.225000000000000000e+05,-2.559128333354393362e+03,-2.093770561221194537e+00,-2.100759059434884612e+00,-2.114221027433278444e+00,1.314005847039146957e+01,1.411919663909291245e+01,2.349166515402731914e+00,2.361593982506156042e+00,2.383245312205763078e+00,1.998396703431750154e+01,3.573903612407123376e+01
1.225500000000000000e+05,-2.559134000554148315e+03,-2.095689245041674642e+00,-2.097934574423534038e+00,-2.115126853427193865e+00,1.314006203825302599e+01,1.411920758023547151e+01,2.352225131898326271e+00,2.356862067506745984e+00,2.384922830396183802e+00,1.998401708738684945e+01,3.573964286723138883e+01
1.226000000000000000e+05,-2.559139651279610462e+03,-2.098174052011168023e+00,-2.095237729161756768e+00,-2.115339124612447552e+00,1.314006556806772252e+01,1.411921850401503775e+01,2.356243515500774599e+00,2.352266577917341284e+00,2.385504211908384242e+00,1.998406703711719246e+01,3.574024848941339627e+01
1.226500000000000000e+05,-2.559145293324717386e+03,-2.101087200906962771e+00,-2.092835388245900319e+00,-2.114829356113223202e+00,1.314006910171532283e+01,1.411922937395127953e+01,2.361058347959861248e+00,2.348119531248760605e+00,2.384840890060849095e+00,1.998411690136112639e+01,3.574085303104595113e+01
1.227000000000000000e+05,-2.559150928732153716e+03,-2.104260407898614016e+00,-2.090963611645019871e+00,-2.113528766593232522e+00,1.314007264552747856e+01,1.411924021052036160e+01,2.366421044268307572e+00,2.344765862508070509e+00,2.382836315863394727e+00,1.998416668451167411e+01,3.574145647098604428e+01
1.227500000000000000e+05,-2.559156554396341562e+03,-2.107555959546802526e+00,-2.089759493961115044e+00,-2.111438461468274408e+00,1.314007619008995142e+01,1.411925124499859585e+01,2.372019913923805401e+00,2.342512254587721277e+00,2.379495562159337663e+00,1.998421638483585383e+01,3.574205885562240326e+01
1.228000000000000000e+05,-2.559162174021597821e+03,-2.110720997177114366e+00,-2.089331005313587841e+00,-2.108702518702555651e+00,1.314007975093330849e+01,1.411926222456574997e+01,2.377458662944404555e+00,2.341615585337278649e+00,2.374957790974961735e+00,1.998426600620647520e+01,3.574266016663662526e+01
1.228500000000000000e+05,-2.559167780908242094e+03,-2.113481596105242222e+00,-2.089821933908617702e+00,-2.105450930305637680e+00,1.314008328896229116e+01,1.411927308169128636e+01,2.382307550285883924e+00,2.342269983896654750e+00,2.369458646456321649e+00,1.998431553129267613e+01,3.574326034527264540e+01
1.229000000000000000e+05,-2.559173373749678376e+03,-2.115657962988845675e+00,-2.091242799409496644e+00,-2.101854203493639606e+00,1.314008680443546773e+01,1.411928393287801065e+01,2.386166304698738472e+00,2.344537533168419063e+00,2.363336620185297665e+00,1.998436496060706702e+01,3.574385943396674037e+01
1.229500000000000000e+05,-2.559178958332840921e+03,-2.117036544921714558e+00,-2.093508982503466953e+00,-2.098210087049795725e+00,1.314009032094738494e+01,1.411929462835339244e+01,2.388666826165805723e+00,2.348341520154183293e+00,2.357036452922498970e+00,1.998441430340897540e+01,3.574445742942138082e+01
1.230000000000000000e+05,-2.559184533239997108e+03,-2.117431443207512309e+00,-2.096547412141844813e+00,-2.094777846689270362e+00,1.314009383347867832e+01,1.411930538795640899e+01,2.389524658495227882e+00,2.353488798538837745e+00,2.351035864726940705e+00,1.998446356052662765e+01,3.574505434464317943e+01
1.230500000000000000e+05,-2.559190101435587167e+03,-2.116820057840825609e+00,-2.100156011037529691e+00,-2.091781931494655300e+00,1.314009736324081068e+01,1.411931630133969939e+01,2.388603620568622077e+00,2.359640182048715840e+00,2.345810078270381460e+00,1.998451274156836632e+01,3.574565023842117029e+01
1.231000000000000000e+05,-2.559195662390448888e+03,-2.115213626194777152e+00,-2.104029498205685744e+00,-2.089515411677226542e+00,1.314010089770009237e+01,1.411932711608003821e+01,2.385901962371558049e+00,2.366337820663632296e+00,2.341818448808957065e+00,1.998456183875558168e+01,3.574624506025009651e+01
1.231500000000000000e+05,-2.559201210086485389e+03,-2.112658124627782019e+00,-2.107916302314166046e+00,-2.088184551844352921e+00,1.314010441085893888e+01,1.411933792731267978e+01,2.381560126108923203e+00,2.373078062169516667e+00,2.339424383194040669e+00,1.998461084109401042e+01,3.574683879709274237e+01
1.232000000000000000e+05,-2.559206745752749157e+03,-2.109366503515017754e+00,-2.111521318775457345e+00,-2.087871641567837333e+00,1.314010790896976744e+01,1.411934864901653697e+01,2.375889102369352468e+00,2.379325578740763891e+00,2.338852233137571179e+00,1.998465974961503022e+01,3.574743147697856216e+01
1.232500000000000000e+05,-2.559212270821189577e+03,-2.105590093901004156e+00,-2.114508855985159474e+00,-2.088661319146753570e+00,1.314011139243563875e+01,1.411935920624953411e+01,2.369316741057333697e+00,2.384558049503676003e+00,2.340196618787485416e+00,1.998470856436633980e+01,3.574802307408481283e+01
1.233000000000000000e+05,-2.559217786472795524e+03,-2.101561451653609858e+00,-2.116676017307902669e+00,-2.090524282555270119e+00,1.314011487774352105e+01,1.411936990193432528e+01,2.362341203475621931e+00,2.388353825883048120e+00,2.343381113161762119e+00,1.998475729541128487e+01,3.574861364694275068e+01
1.233500000000000000e+05,-2.559223295725042590e+03,-2.097620221379946859e+00,-2.117874961168736192e+00,-2.093267889194798670e+00,1.314011837567520224e+01,1.411938064194592002e+01,2.355523688651315339e+00,2.390407592229693456e+00,2.348149548407360676e+00,1.998480594642262531e+01,3.574920322542364204e+01
1.234000000000000000e+05,-2.559228796640694327e+03,-2.094098852481784956e+00,-2.117964178997976621e+00,-2.096701074585169966e+00,1.314012187288522604e+01,1.411939134239277749e+01,2.349413827235237839e+00,2.390544012646084404e+00,2.354127624215518022e+00,1.998485451074877872e+01,3.574979176067674302e+01
1.234500000000000000e+05,-2.559234285192993866e+03,-2.091219034976956159e+00,-2.116966139845410044e+00,-2.100579647840917108e+00,1.314012535584299357e+01,1.411940209110493250e+01,2.344478718516525895e+00,2.388771898856703046e+00,2.360839390856293907e+00,1.998490298224029260e+01,3.575037927583212394e+01
1.235000000000000000e+05,-2.559239761317639022e+03,-2.089215594940486920e+00,-2.115001515339770322e+00,-2.104548350362702713e+00,1.314012881457647985e+01,1.411941264842672261e+01,2.341097376918310324e+00,2.385265295006313124e+00,2.367731859753750889e+00,1.998495135387952004e+01,3.575096575440698388e+01
1.235500000000000000e+05,-2.559245226298541183e+03,-2.088262458500303786e+00,-2.112186141297369701e+00,-2.108318080578824194e+00,1.314013225938585094e+01,1.411942312286552337e+01,2.339512579561335404e+00,2.380321022459810809e+00,2.374265682483563733e+00,1.998499963137991386e+01,3.575155118558596712e+01
1.236000000000000000e+05,-2.559250681313469613e+03,-2.088356135821656245e+00,-2.108761423295085535e+00,-2.111650650437034482e+00,1.314013570155143107e+01,1.411943371540667691e+01,2.339785274661969172e+00,2.374364697742657793e+00,2.379954175652847947e+00,1.998504782155356452e+01,3.575213564428261748e+01
1.236500000000000000e+05,-2.559256129806457011e+03,-2.089457224309724470e+00,-2.105044981981662122e+00,-2.114267678397789396e+00,1.314013915050093217e+01,1.411944427283164138e+01,2.341830694584553729e+00,2.367900902479967762e+00,2.384377460133640270e+00,1.998509592737408269e+01,3.575271911811434933e+01
1.237000000000000000e+05,-2.559261570001009659e+03,-2.091484421456481613e+00,-2.101283331527548981e+00,-2.116003471773068689e+00,1.314014260385069832e+01,1.411945490399436665e+01,2.345429767228912610e+00,2.361432884125589826e+00,2.387251244025754282e+00,1.998514394861170729e+01,3.575330159272708386e+01
1.237500000000000000e+05,-2.559266997301274387e+03,-2.094204965879499003e+00,-2.097754347341299397e+00,-2.116812735769758369e+00,1.314014603536708492e+01,1.411946553470314392e+01,2.350225505139915239e+00,2.355448129232344812e+00,2.388444917470295525e+00,1.998519187243928741e+01,3.575388308718058994e+01
1.238000000000000000e+05,-2.559272413299009258e+03,-2.097380348196999478e+00,-2.094750478003391425e+00,-2.116642229989743829e+00,1.314014944719363065e+01,1.411947594515851989e+01,2.355794785975536154e+00,2.350377092448926231e+00,2.387951382365506525e+00,1.998523969754742424e+01,3.575446354827627715e+01
1.238500000000000000e+05,-2.559277816892163628e+03,-2.100810182184755348e+00,-2.092420123369984619e+00,-2.115543919343882084e+00,1.314015284199598455e+01,1.411948636418770064e+01,2.361697333548625544e+00,2.346523709222541054e+00,2.385907016444782869e+00,1.998528742747589959e+01,3.575504300173617622e+01
1.239000000000000000e+05,-2.559283210000865893e+03,-2.104212199691863905e+00,-2.090864278655668596e+00,-2.113699404779184388e+00,1.314015622526901161e+01,1.411949679918898504e+01,2.367481654949235459e+00,2.344074300340281969e+00,2.382577022214021234e+00,1.998533506506285917e+01,3.575562149685487157e+01
1.239500000000000000e+05,-2.559288597963305165e+03,-2.107339391681312790e+00,-2.090180001813342070e+00,-2.111258357431112120e+00,1.314015962454782205e+01,1.411950721518781826e+01,2.372748872912973983e+00,2.343104612401039066e+00,2.378284483203652044e+00,1.998538262251097564e+01,3.575619900553994057e+01
1.240000000000000000e+05,-2.559293975610018151e+03,-2.110053310475933142e+00,-2.090319843256814636e+00,-2.108405823406221735e+00,1.314016301831557243e+01,1.411951777819526654e+01,2.377197038930021655e+00,2.343550506713846460e+00,2.373395222537372895e+00,1.998543009210846222e+01,3.575677555345306047e+01
1.240500000000000000e+05,-2.559299342139604960e+03,-2.112189328366621766e+00,-2.091181970012331082e+00,-2.105408787572966123e+00,1.314016639492849947e+01,1.411952824576809107e+01,2.380601021208188506e+00,2.345249233467020300e+00,2.368297208316041402e+00,1.998547746607470188e+01,3.575735112258254134e+01
1.241000000000000000e+05,-2.559304698094118066e+03,-2.113629986217586243e+00,-2.092702692575486356e+00,-2.102448281459589730e+00,1.314016975941657783e+01,1.411953856248470807e+01,2.382836730432020378e+00,2.347987319546947838e+00,2.363328053136275031e+00,1.998552474619768304e+01,3.575792566211787005e+01
1.241500000000000000e+05,-2.559310039167829018e+03,-2.114395663127362379e+00,-2.094725926872890387e+00,-2.099660369716807029e+00,1.314017309180210979e+01,1.411954890459117884e+01,2.383899067991118503e+00,2.351493351688208833e+00,2.358764346925209754e+00,1.998557192583758990e+01,3.575849922204731257e+01
1.242000000000000000e+05,-2.559315372629335343e+03,-2.114496273478884358e+00,-2.097060402366954790e+00,-2.097227052693743765e+00,1.314017642558158272e+01,1.411955916155448421e+01,2.383849226740228922e+00,2.355479181976184666e+00,2.354833204247732237e+00,1.998561901903438809e+01,3.575907180731832824e+01
1.242500000000000000e+05,-2.559320699438002976e+03,-2.113951136287500088e+00,-2.099598670671609657e+00,-2.095235384837329295e+00,1.314017977054676578e+01,1.411956948991068295e+01,2.382800936458968621e+00,2.359693346893659172e+00,2.351672112357276134e+00,1.998566603254076313e+01,3.575964341402784186e+01
1.243000000000000000e+05,-2.559326015267526600e+03,-2.112890363041743491e+00,-2.102194525537209202e+00,-2.093701583698949431e+00,1.314018310348318508e+01,1.411957994203811495e+01,2.380925395701072311e+00,2.363904710759204164e+00,2.349340949339781659e+00,1.998571295691191807e+01,3.576021407936156749e+01
1.243500000000000000e+05,-2.559331323818607871e+03,-2.111411269532236012e+00,-2.104678280994381367e+00,-2.092697955830766343e+00,1.314018643986117496e+01,1.411959025007193169e+01,2.378393862208817655e+00,2.367915030479782246e+00,2.347866693796716309e+00,1.998575979623592147e+01,3.576078374714607122e+01
1.244000000000000000e+05,-2.559336618808123603e+03,-2.109562563971982385e+00,-2.106988945917024125e+00,-2.092236399645579503e+00,1.314018975001287437e+01,1.411960051454239107e+01,2.375357988114284336e+00,2.371594210686871040e+00,2.347227738745129244e+00,1.998580653908439331e+01,3.576135240051478803e+01
1.244500000000000000e+05,-2.559341900555716620e+03,-2.107471780027329267e+00,-2.109059398557328713e+00,-2.092257787758524223e+00,1.314019303421383356e+01,1.411961073038535552e+01,2.371973775712352239e+00,2.374844087969802509e+00,2.347366541130541773e+00,1.998585318568163771e+01,3.576192007546730878e+01
1.245000000000000000e+05,-2.559347176462394145e+03,-2.105235872698354882e+00,-2.110782003560714326e+00,-2.092772368649021164e+00,1.314019633029425371e+01,1.411962084057038425e+01,2.368370411067613368e+00,2.377579396657197641e+00,2.348239126642325925e+00,1.998589975293358734e+01,3.576248674846583242e+01
1.245500000000000000e+05,-2.559352442120643900e+03,-2.102884100729519812e+00,-2.112141878444328214e+00,-2.093765401989840402e+00,1.314019961888903687e+01,1.411963110223093842e+01,2.364644450444538748e+00,2.379750739416393035e+00,2.349798225005619301e+00,1.998594623602514275e+01,3.576305245527742471e+01
1.246000000000000000e+05,-2.559357700933395336e+03,-2.100524534235848062e+00,-2.113120182264686786e+00,-2.095147999268933692e+00,1.314020291608320612e+01,1.411964139593056444e+01,2.360906562261268604e+00,2.381308417302160141e+00,2.351982878128725307e+00,1.998599264081631333e+01,3.576361720652447218e+01
1.246500000000000000e+05,-2.559362952158522603e+03,-2.098267499825483551e+00,-2.113625484262716903e+00,-2.096900172479254199e+00,1.314020621613088302e+01,1.411965159204743792e+01,2.357271672178625099e+00,2.382178223929554584e+00,2.354752135105415256e+00,1.998603896414159209e+01,3.576418093880927529e+01
1.247000000000000000e+05,-2.559368188188086151e+03,-2.096154439398529856e+00,-2.113637749859905046e+00,-2.099001306547421564e+00,1.314020948155647162e+01,1.411966180063693344e+01,2.353849772747889091e+00,2.382298221844761255e+00,2.358058131675875746e+00,1.998608519092346825e+01,3.576474366783018866e+01
1.247500000000000000e+05,-2.559373415417170690e+03,-2.094298378776936254e+00,-2.113155003173303292e+00,-2.101340917386526730e+00,1.314021274376191073e+01,1.411967185969652938e+01,2.350788988324173268e+00,2.381610133318076805e+00,2.361811175608901081e+00,1.998613133334255565e+01,3.576530538844437501e+01
1.248000000000000000e+05,-2.559378633581769463e+03,-2.092834783100567364e+00,-2.112108845797734169e+00,-2.103851333155580150e+00,1.314021600117982835e+01,1.411968187979871203e+01,2.348262911119086915e+00,2.380048570403349828e+00,2.365902979431832698e+00,1.998617739317372610e+01,3.576586608782002941e+01
1.248500000000000000e+05,-2.559383842235230532e+03,-2.091816983910740113e+00,-2.110511351726094276e+00,-2.106467861556760912e+00,1.314021925563505278e+01,1.411969204844897874e+01,2.346437503829756022e+00,2.377594254142881613e+00,2.370186980398659493e+00,1.998622337345415900e+01,3.576642582401464665e+01
1.249000000000000000e+05,-2.559389047163120267e+03,-2.091341246738213311e+00,-2.108439464166585786e+00,-2.109016407142646266e+00,1.314022253394780293e+01,1.411970217464892308e+01,2.345491421548420607e+00,2.374285896741204382e+00,2.374445567276429525e+00,1.998626928432973315e+01,3.576698457106335383e+01
1.249500000000000000e+05,-2.559394241112297550e+03,-2.091527631836476164e+00,-2.105924921878322476e+00,-2.111344767295666447e+00,1.314022579795203249e+01,1.411971230896260998e+01,2.345593064811606787e+00,2.370205239485092097e+00,2.378428521596224421e+00,1.998631511025198293e+01,3.576754229747598401e+01
1.250000000000000000e+05,-2.559399423269495855e+03,-2.092387236028081077e+00,-2.103077366726055164e+00,-2.113333173486754646e+00,1.314022904608526332e+01,1.411972241890044621e+01,2.346845003679032260e+00,2.365518408654107674e+00,2.381867355941432063e+00,1.998636084959288084e+01,3.576809902313000578e+01
1.250500000000000000e+05,-2.559404596881252928e+03,-2.093923750264155448e+00,-2.100093299358176235e+00,-2.114780981144511074e+00,1.314023229006313720e+01,1.411973233730977562e+01,2.349289831238378312e+00,2.360479719699318579e+00,2.384465111098566847e+00,1.998640650632757954e+01,3.576865471070833280e+01
1.251000000000000000e+05,-2.559409758676213187e+03,-2.096147104643125036e+00,-2.097119118676096239e+00,-2.115532493184343998e+00,1.314023551643369458e+01,1.411974230242654116e+01,2.352895983598765284e+00,2.355388589850784697e+00,2.385954128287860243e+00,1.998645207766956844e+01,3.576920938666075500e+01
1.251500000000000000e+05,-2.559414914631156989e+03,-2.098930472720404339e+00,-2.094339976657068725e+00,-2.115529453565553553e+00,1.314023875871172642e+01,1.411975233069550839e+01,2.357509404910067552e+00,2.350596790802520708e+00,2.386136653199573576e+00,1.998649757832150442e+01,3.576976309686372701e+01
1.252000000000000000e+05,-2.559420064920536788e+03,-2.102099509516057285e+00,-2.092013133830357585e+00,-2.114687864691948693e+00,1.314024201215837451e+01,1.411976232551107202e+01,2.362875352679688401e+00,2.346492807475923481e+00,2.384878690453775985e+00,1.998654300604600920e+01,3.577031580317972725e+01
1.252500000000000000e+05,-2.559425204187622512e+03,-2.105498868709550386e+00,-2.090312873425241413e+00,-2.112989300244210611e+00,1.314024525403173271e+01,1.411977240783621212e+01,2.368664679319526734e+00,2.343431041873292209e+00,2.382155090124240981e+00,1.998658835177333515e+01,3.577086751739818027e+01
1.253000000000000000e+05,-2.559430334561434847e+03,-2.108867925851472869e+00,-2.089380021958138656e+00,-2.110553383181168918e+00,1.314024849267914519e+01,1.411978237689621984e+01,2.374460616334566510e+00,2.341712549432213297e+00,2.378081503075026415e+00,1.998663361655701820e+01,3.577141823186948955e+01
1.253500000000000000e+05,-2.559435453487724772e+03,-2.111921920687702237e+00,-2.089379837036720478e+00,-2.107499781401437566e+00,1.314025171070536580e+01,1.411979220337008023e+01,2.379808920952666274e+00,2.341568755215315711e+00,2.372880871062643227e+00,1.998667879305468986e+01,3.577196791130666753e+01
1.254000000000000000e+05,-2.559440561856011300e+03,-2.114462779810101445e+00,-2.090348366357899668e+00,-2.103991343394822078e+00,1.314025492046887500e+01,1.411980209965754618e+01,2.384281361916695818e+00,2.343095652195577028e+00,2.366885631134608037e+00,1.998672388850530268e+01,3.577251661321930243e+01
1.254500000000000000e+05,-2.559445664854005372e+03,-2.116267797676709694e+00,-2.092218306142802575e+00,-2.100317374777598278e+00,1.314025814380048729e+01,1.411981196320343201e+01,2.387483632024664626e+00,2.346244143758511314e+00,2.360538992441223449e+00,1.998676891175552939e+01,3.577306434905053578e+01
1.255000000000000000e+05,-2.559450760085997899e+03,-2.117136880054241832e+00,-2.094921003851319519e+00,-2.096746517097830775e+00,1.314026136854919535e+01,1.411982187651274678e+01,2.389103230448517134e+00,2.350842047307304838e+00,2.354325630571910022e+00,1.998681385871467953e+01,3.577361110448736525e+01
1.255500000000000000e+05,-2.559455846503134580e+03,-2.117018537299536707e+00,-2.098268328039402775e+00,-2.093518294737563679e+00,1.314026459422073501e+01,1.411983186992156369e+01,2.388971381237751768e+00,2.356571335136613765e+00,2.348732262622267086e+00,1.998685872856594159e+01,3.577415691012340204e+01
1.256000000000000000e+05,-2.559460923326279044e+03,-2.115900205880294482e+00,-2.101972125278823711e+00,-2.090933125948064131e+00,1.314026780779779990e+01,1.411984169408562373e+01,2.387053842548794602e+00,2.362994416728365632e+00,2.344230667139853175e+00,1.998690351302594692e+01,3.577470172431114293e+01
1.256500000000000000e+05,-2.559465987915177720e+03,-2.113804968437521303e+00,-2.105788952305464257e+00,-2.089212153732185939e+00,1.314027100010426885e+01,1.411985146908963529e+01,2.383457440208695211e+00,2.369623614609841944e+00,2.341201951800589764e+00,1.998694820905215153e+01,3.577524554411794355e+01
1.257000000000000000e+05,-2.559471042919215961e+03,-2.110915162894956065e+00,-2.109437559195041612e+00,-2.088454329165426948e+00,1.314027418682321269e+01,1.411986124985594948e+01,2.378456151655071515e+00,2.375938247352782806e+00,2.339892802956458517e+00,1.998699282366851904e+01,3.577578842295575612e+01
1.257500000000000000e+05,-2.559476091079044636e+03,-2.107463166247621977e+00,-2.112593168248779296e+00,-2.088751923581022130e+00,1.314027737578515875e+01,1.411987096880432802e+01,2.372443110440505265e+00,2.381425271344522976e+00,2.340423124240148312e+00,1.998703736019401589e+01,3.577633034744020080e+01
1.258000000000000000e+05,-2.559481131578697841e+03,-2.103670967382232249e+00,-2.115043808531832159e+00,-2.090094789225447780e+00,1.314028057071060474e+01,1.411988082137108158e+01,2.365884244444097284e+00,2.385660704152787748e+00,2.342750919133423704e+00,1.998708182190458160e+01,3.577687134376255784e+01
1.258500000000000000e+05,-2.559486163598484382e+03,-2.099859458862483041e+00,-2.116628984880901232e+00,-2.092321987445574738e+00,1.314028376317165048e+01,1.411989067618284821e+01,2.359308400766757963e+00,2.388327698887561912e+00,2.346663985977915701e+00,1.998712620327802014e+01,3.577741142370626903e+01
1.259000000000000000e+05,-2.559491185610503180e+03,-2.096348529100801716e+00,-2.117192737953570436e+00,-2.095269877687165661e+00,1.314028694109217632e+01,1.411990039150889231e+01,2.353238894202538845e+00,2.389229280455910320e+00,2.351836107397838216e+00,1.998717049745456009e+01,3.577795053502757128e+01
1.259500000000000000e+05,-2.559496195364138657e+03,-2.093355691712092792e+00,-2.116727242676758269e+00,-2.098728999685105290e+00,1.314029009991130437e+01,1.411991011282551689e+01,2.348125901768192136e+00,2.388338183112451052e+00,2.357844439269976444e+00,1.998721470328158034e+01,3.577848870670454318e+01
1.260000000000000000e+05,-2.559501195095651383e+03,-2.091105175263163307e+00,-2.115323488136481966e+00,-2.102384387613228434e+00,1.314029324468761040e+01,1.411991974126105376e+01,2.344339939866806333e+00,2.385782537723391883e+00,2.364190389789255331e+00,1.998725882208022853e+01,3.577902595604838609e+01
1.260500000000000000e+05,-2.559506187800497628e+03,-2.089770778577840549e+00,-2.113074174674462569e+00,-2.105969637082496071e+00,1.314029639334846777e+01,1.411992936195503923e+01,2.342130810207052161e+00,2.381806269527941389e+00,2.370380299134938085e+00,1.998730286288781244e+01,3.577956227522789590e+01
1.261000000000000000e+05,-2.559511172074600381e+03,-2.089370058433693611e+00,-2.110185714685179015e+00,-2.109260189417648146e+00,1.314029954316990434e+01,1.411993912809954743e+01,2.341586418752390930e+00,2.376772780888823711e+00,2.375962646891630836e+00,1.998734682586237454e+01,3.578009771332280309e+01
1.261500000000000000e+05,-2.559516148479208823e+03,-2.089889103022681383e+00,-2.106938175269440272e+00,-2.111989879767548040e+00,1.314030268917233180e+01,1.411994882449558730e+01,2.342664821004103892e+00,2.371120975447556845e+00,2.380540441192026346e+00,1.998739070660009531e+01,3.578063224453791946e+01
1.262000000000000000e+05,-2.559521114996909091e+03,-2.091282825076050678e+00,-2.103548020767906479e+00,-2.113987199385637172e+00,1.314030582526656943e+01,1.411995847446910801e+01,2.345205798392575147e+00,2.365292135158588938e+00,2.383832626001659794e+00,1.998743450241045139e+01,3.578116583757262958e+01
1.262500000000000000e+05,-2.559526068252487676e+03,-2.093370611953549343e+00,-2.100256350462414545e+00,-2.115191895893006269e+00,1.314030893352577678e+01,1.411996810134750113e+01,2.348925459008355698e+00,2.359716682933293619e+00,2.385692701505010671e+00,1.998747820543524867e+01,3.578169852394464101e+01
1.263000000000000000e+05,-2.559531012745765111e+03,-2.095958489606798647e+00,-2.097323631335450411e+00,-2.115538087196646710e+00,1.314031203269386872e+01,1.411997758276479331e+01,2.353477359636253485e+00,2.354781073659330648e+00,2.386080848082227757e+00,1.998752182296609803e+01,3.578223028390119254e+01
1.263500000000000000e+05,-2.559535948872435256e+03,-2.098883085317333475e+00,-2.094889210052456541e+00,-2.115049332447663133e+00,1.314031513172887955e+01,1.411998713790492488e+01,2.358496118691988386e+00,2.350767379232091336e+00,2.385080276904933960e+00,1.998756536157096875e+01,3.578276114010288467e+01
1.264000000000000000e+05,-2.559540876267460135e+03,-2.101902623185397445e+00,-2.093054921602684360e+00,-2.113865577936496098e+00,1.314031822576822250e+01,1.411999677043785439e+01,2.363600581318626936e+00,2.347861814718755102e+00,2.382885852843065422e+00,1.998760881936530964e+01,3.578329112998858363e+01
1.264500000000000000e+05,-2.559545797761265021e+03,-2.104796853245037180e+00,-2.091930965685365962e+00,-2.112096615179098524e+00,1.314032132757055926e+01,1.412000633433205010e+01,2.368447602097319304e+00,2.346163664216222688e+00,2.379741385595878445e+00,1.998765220062085035e+01,3.578382020710902367e+01
1.265000000000000000e+05,-2.559550707414398858e+03,-2.107440558258078855e+00,-2.091507925705227144e+00,-2.109876648708793656e+00,1.314032441023103104e+01,1.412001593172808178e+01,2.372771796599343563e+00,2.345658363479265152e+00,2.375926710979988421e+00,1.998769549462631190e+01,3.578434837432217819e+01
1.265500000000000000e+05,-2.559555605314621516e+03,-2.109684143959873470e+00,-2.091726861694146677e+00,-2.107415091384468919e+00,1.314032746933824924e+01,1.412002542247150494e+01,2.376365893677357288e+00,2.346250590284939541e+00,2.371744623763398341e+00,1.998773869798197822e+01,3.578487563438335428e+01
1.266000000000000000e+05,-2.559560495154529690e+03,-2.111410955108877552e+00,-2.092563662927922952e+00,-2.104852583556848344e+00,1.314033052557904746e+01,1.412003479966951680e+01,2.379098777329237802e+00,2.347805474386943203e+00,2.367461148470978216e+00,1.998778182023503547e+01,3.578540196013985053e+01
1.266500000000000000e+05,-2.559565374120077195e+03,-2.112620643267691722e+00,-2.093912150491765711e+00,-2.102295623254146761e+00,1.314033356744893233e+01,1.412004428153659674e+01,2.380931474493577671e+00,2.350139200720978927e+00,2.363299039891870290e+00,1.998782485919888785e+01,3.578592740195592370e+01
1.267000000000000000e+05,-2.559570247315686174e+03,-2.113296796066872485e+00,-2.095628243775160104e+00,-2.099904949436367740e+00,1.314033661808812070e+01,1.412005375346099889e+01,2.381870588407156042e+00,2.353050522047321902e+00,2.359452963560649597e+00,1.998786782415972141e+01,3.578645196304209009e+01
1.267500000000000000e+05,-2.559575113768290976e+03,-2.113418089099114550e+00,-2.097640744823067394e+00,-2.097772072426340007e+00,1.314033967440268746e+01,1.412006323232245286e+01,2.381956179463011747e+00,2.356365667192295454e+00,2.356056397786225443e+00,1.998791071453042889e+01,3.578697561083095025e+01
1.268000000000000000e+05,-2.559579967691679485e+03,-2.113055795026216988e+00,-2.099844168235045938e+00,-2.095931634071313443e+00,1.314034270630292234e+01,1.412007274930649992e+01,2.381271372493955596e+00,2.359920209168085314e+00,2.353190704967744296e+00,1.998795351750202087e+01,3.578749836442584353e+01
1.268500000000000000e+05,-2.559584813349987598e+03,-2.112254202193128982e+00,-2.102102932571215277e+00,-2.094475261883810280e+00,1.314034573290208385e+01,1.412008209742106324e+01,2.379897698535069495e+00,2.363563920637486770e+00,2.350924691069272487e+00,1.998799623944741910e+01,3.578802018922562667e+01
1.269000000000000000e+05,-2.559589648131597187e+03,-2.111015269232324965e+00,-2.104368512238321109e+00,-2.093449217158463327e+00,1.314034874304461198e+01,1.412009141347324537e+01,2.377902455566307083e+00,2.367188845453809698e+00,2.349298992582289802e+00,1.998803887776804800e+01,3.578854108177274895e+01
1.269500000000000000e+05,-2.559594473171976006e+03,-2.109419600501906356e+00,-2.106577797819870312e+00,-2.092836836461114292e+00,1.314035174338253675e+01,1.412010078393853796e+01,2.375367121886062360e+00,2.370695308141673507e+00,2.348331971363832871e+00,1.998808143662269288e+01,3.578906109071312613e+01
1.270000000000000000e+05,-2.559599294478126012e+03,-2.107536502945665191e+00,-2.108613507192126590e+00,-2.092685380470070911e+00,1.314035476356727550e+01,1.412011011184200981e+01,2.372366310602646688e+00,2.373972195800751361e+00,2.348059959047924306e+00,1.998812392872012111e+01,3.578958019181149552e+01
1.270500000000000000e+05,-2.559604106132379002e+03,-2.105384246257619107e+00,-2.110425261903552396e+00,-2.093026526758692718e+00,1.314035777474228439e+01,1.412011953305132117e+01,2.368964441881226346e+00,2.376919678347613640e+00,2.348518245373965030e+00,1.998816634352220234e+01,3.579009838729720627e+01
1.271000000000000000e+05,-2.559608908819209773e+03,-2.103059878205955968e+00,-2.111953373034165971e+00,-2.093823507698297615e+00,1.314036077970094318e+01,1.412012892757174320e+01,2.365259440028183668e+00,2.379422883419159529e+00,2.349723879328747156e+00,1.998820868078003343e+01,3.579061568012627959e+01
1.271500000000000000e+05,-2.559613703158391672e+03,-2.100675805463114720e+00,-2.113067609632470312e+00,-2.095093587996875506e+00,1.314036377902117003e+01,1.412013816787632692e+01,2.361375866981309191e+00,2.381335143615863625e+00,2.351698887378023350e+00,1.998825094004846292e+01,3.579113202014043793e+01
1.272000000000000000e+05,-2.559618484728169733e+03,-2.098290663143787427e+00,-2.113700395085724271e+00,-2.096846449902149079e+00,1.314036675261020370e+01,1.412014743120564475e+01,2.357454237564411414e+00,2.382517759786695777e+00,2.354441653328682715e+00,1.998829311482756665e+01,3.579164743479439892e+01
1.272500000000000000e+05,-2.559623260196009596e+03,-2.096033961962269210e+00,-2.113809465361366602e+00,-2.098995116313028486e+00,1.314036973484410709e+01,1.412015665798353403e+01,2.353686602469191147e+00,2.382840959583104379e+00,2.357889949643430683e+00,1.998833521976542471e+01,3.579216194348931879e+01
1.273000000000000000e+05,-2.559628029570691524e+03,-2.094068508455926736e+00,-2.113299696887273704e+00,-2.101471026868256153e+00,1.314037272420358349e+01,1.412016588825321506e+01,2.350302816308329934e+00,2.382179187799479347e+00,2.361939289540265108e+00,1.998837725570227519e+01,3.579267552611450753e+01
1.273500000000000000e+05,-2.559632789840948135e+03,-2.092490679988717961e+00,-2.112152746822809846e+00,-2.104196593974283047e+00,1.314037570873243332e+01,1.412017523792189522e+01,2.347533960415857379e+00,2.380463080696479494e+00,2.366428016321738159e+00,1.998841921859244763e+01,3.579318821238723558e+01
1.274000000000000000e+05,-2.559637544035449082e+03,-2.091435189148036500e+00,-2.110420307296098308e+00,-2.106984944460859044e+00,1.314037870080942660e+01,1.412018449149694277e+01,2.345622762304886866e+00,2.377695420553509464e+00,2.371110491231586792e+00,1.998846111158704275e+01,3.579369997376967660e+01
1.274500000000000000e+05,-2.559642287015141846e+03,-2.091058602534677568e+00,-2.108123217621143741e+00,-2.109658664722018795e+00,1.314038167240531862e+01,1.412019367011207827e+01,2.344797155888756812e+00,2.373939210768492458e+00,2.375695831217528919e+00,1.998850292317008126e+01,3.579421077950271268e+01
1.275000000000000000e+05,-2.559647019440639724e+03,-2.091411463359559519e+00,-2.105359397939222887e+00,-2.112070232830910221e+00,1.314038463105517529e+01,1.412020285113415952e+01,2.345212739901944676e+00,2.369354359723075287e+00,2.379868750978493708e+00,1.998854465709442962e+01,3.579472066812289910e+01
1.275500000000000000e+05,-2.559651746066076157e+03,-2.092520253962634413e+00,-2.102320625250063912e+00,-2.114000853275490144e+00,1.314038759721380067e+01,1.412021193766773131e+01,2.346951502298966652e+00,2.364202103976851266e+00,2.383285919560352184e+00,1.998858632190809104e+01,3.579522962926765928e+01
1.276000000000000000e+05,-2.559656464317217797e+03,-2.094405001603080851e+00,-2.099168572634320551e+00,-2.115268946307410136e+00,1.314039055998137684e+01,1.412022110665549057e+01,2.350008047359084085e+00,2.358803065789428555e+00,2.385632153579793080e+00,1.998862791521037252e+01,3.579573767592682998e+01
1.276500000000000000e+05,-2.559661176426845486e+03,-2.096952365249896477e+00,-2.096106427308440434e+00,-2.115784578337142730e+00,1.314039353340218419e+01,1.412023034404714572e+01,2.354246017580226891e+00,2.353537356007837200e+00,2.386663614687789536e+00,1.998866944254562483e+01,3.579624483711619121e+01
1.277000000000000000e+05,-2.559665881306587380e+03,-2.099992840766344404e+00,-2.093409689168912013e+00,-2.115441082936024397e+00,1.314039650544888715e+01,1.412023947774902233e+01,2.359417961591982582e+00,2.348825655176383531e+00,2.386206929130077814e+00,1.998871089720661942e+01,3.579675106684587149e+01
1.277500000000000000e+05,-2.559670574578978176e+03,-2.103368532097494636e+00,-2.091281569592164047e+00,-2.114193852060643142e+00,1.314039945769703266e+01,1.412024861284345612e+01,2.365193550311183834e+00,2.345058925026131558e+00,2.384201660231509923e+00,1.998875227186540826e+01,3.579725637034933072e+01
1.278000000000000000e+05,-2.559675259258607639e+03,-2.106824454581125661e+00,-2.089886139835883672e+00,-2.112133872698056969e+00,1.314040240490612632e+01,1.412025767216418615e+01,2.371151884431328405e+00,2.342573254770862423e+00,2.380732627490021791e+00,1.998879357182298477e+01,3.579776076723348410e+01
1.278500000000000000e+05,-2.559679935873245995e+03,-2.110075433968363168e+00,-2.089401939471037473e+00,-2.109367758690357419e+00,1.314040534598342980e+01,1.412026665526306957e+01,2.376828952457459732e+00,2.341631773725008081e+00,2.376000762922598764e+00,1.998883479724940315e+01,3.579826424154374109e+01
1.279000000000000000e+05,-2.559684604786510135e+03,-2.112910184115088352e+00,-2.089885792121094710e+00,-2.106050242249434046e+00,1.314040828991432086e+01,1.412027576004166107e+01,2.381780003085448794e+00,2.342363335792752022e+00,2.370322006315864982e+00,1.998887595384137938e+01,3.579876683920650748e+01
1.279500000000000000e+05,-2.559689268184933553e+03,-2.115095266722743172e+00,-2.091291122679583836e+00,-2.102460639406229959e+00,1.314041124342788436e+01,1.412028485430474944e+01,2.385591594528466697e+00,2.344751335457830876e+00,2.364126188481675772e+00,1.998891704312090312e+01,3.579926856337645802e+01
1.280000000000000000e+05,-2.559693922989446037e+03,-2.116413434398527027e+00,-2.093564771405482361e+00,-2.098869390250875266e+00,1.314041418908025349e+01,1.412029390947754592e+01,2.387926952555736726e+00,2.348654760706316846e+00,2.357891134448680592e+00,1.998895805718793284e+01,3.579976937992736907e+01
1.280500000000000000e+05,-2.559698567444289893e+03,-2.116783892500595510e+00,-2.096545228980497555e+00,-2.095519022935181663e+00,1.314041712262742756e+01,1.412030297789014632e+01,2.388586188649608477e+00,2.353789793443814560e+00,2.352100585944242983e+00,1.998899899389234491e+01,3.580026931451361349e+01
1.281000000000000000e+05,-2.559703202753978530e+03,-2.116171885298597566e+00,-2.099972398839949239e+00,-2.092704421683204696e+00,1.314042004329684588e+01,1.412031190241522438e+01,2.387501766833581840e+00,2.359752918309268921e+00,2.347225624739222027e+00,1.998903985135040529e+01,3.580076835398016755e+01
1.281500000000000000e+05,-2.559707829188288997e+03,-2.114581085574530839e+00,-2.103617786845589421e+00,-2.090650845300937366e+00,1.314042295631195323e+01,1.412032082083121232e+01,2.384743875918220457e+00,2.366085309141052750e+00,2.343655045117747804e+00,1.998908063334314633e+01,3.580126650437251357e+01
1.282000000000000000e+05,-2.559712448314119683e+03,-2.112165534656963661e+00,-2.107215210577633613e+00,-2.089470144691456976e+00,1.314042587249720029e+01,1.412032982451838414e+01,2.380543696118692765e+00,2.372291614020690442e+00,2.341652895401837409e+00,1.998912134525765438e+01,3.580176381704303168e+01
1.282500000000000000e+05,-2.559717061341884346e+03,-2.109134813776190942e+00,-2.110450844182521823e+00,-2.089266307261764766e+00,1.314042879168917644e+01,1.412033878183133595e+01,2.375250183712091623e+00,2.377877228813404020e+00,2.341364754717058183e+00,1.998916198589803273e+01,3.580226026962089492e+01
1.283000000000000000e+05,-2.559721665830985330e+03,-2.105691128969254589e+00,-2.113106334767099970e+00,-2.090055393659934424e+00,1.314043170680669270e+01,1.412034778374932742e+01,2.369284808335296422e+00,2.382424046857184230e+00,2.342787241207282101e+00,1.998920255262789070e+01,3.580275585966439422e+01
1.283500000000000000e+05,-2.559726259995999044e+03,-2.102124848453946981e+00,-2.115013062165554736e+00,-2.091715595464570310e+00,1.314043460582331946e+01,1.412035674244470584e+01,2.363130701823104918e+00,2.385610522187952665e+00,2.345758718630177597e+00,1.998924303878435182e+01,3.580325060103189116e+01
1.284000000000000000e+05,-2.559730844934451852e+03,-2.098730191931279965e+00,-2.116007598151819824e+00,-2.094116589396723960e+00,1.314043749073414347e+01,1.412036555648667857e+01,2.357271633460658489e+00,2.387223396631164896e+00,2.350008847786243305e+00,1.998928344428261639e+01,3.580374446187957460e+01
1.284500000000000000e+05,-2.559735420395124493e+03,-2.095710981676674134e+00,-2.116060167211806231e+00,-2.097084338595632147e+00,1.314044036702935969e+01,1.412037441860748821e+01,2.352129980872728510e+00,2.387202763929658467e+00,2.355175169433569415e+00,1.998932377334702082e+01,3.580423747718377570e+01
1.285000000000000000e+05,-2.559739988272895516e+03,-2.093279117355818730e+00,-2.115235629277001372e+00,-2.100342062662718057e+00,1.314044323996281349e+01,1.412038328375742680e+01,2.348060890113423671e+00,2.385630648229815964e+00,2.360820467016236268e+00,1.998936402797470890e+01,3.580472967309677301e+01
1.285500000000000000e+05,-2.559744550454654473e+03,-2.091611065709451989e+00,-2.113600078008584404e+00,-2.103647008972894916e+00,1.314044611979987742e+01,1.412039214001226028e+01,2.345317629544011684e+00,2.382693809673894325e+00,2.366504682355627942e+00,1.998940421270443579e+01,3.580522102526689565e+01
1.286000000000000000e+05,-2.559749103208235738e+03,-2.090748683579490841e+00,-2.111317170274741084e+00,-2.106793225267012293e+00,1.314044899079388351e+01,1.412040107621287888e+01,2.344013484705901984e+00,2.378686283143735203e+00,2.371820344144030646e+00,1.998944432124735826e+01,3.580571155557495189e+01
1.286500000000000000e+05,-2.559753646502300398e+03,-2.090705365691839734e+00,-2.108619218964707720e+00,-2.109535387659542849e+00,1.314045184634304242e+01,1.412040990004386742e+01,2.344148859695929676e+00,2.373972457875950681e+00,2.376402743246383675e+00,1.998948434862688117e+01,3.580620124457932008e+01
1.287000000000000000e+05,-2.559758180626263766e+03,-2.091469719565009822e+00,-2.105683720949552473e+00,-2.111707435671909217e+00,1.314045469114559239e+01,1.412041864308339356e+01,2.345621951244919678e+00,2.368922811173595377e+00,2.379983274194296339e+00,1.998952429730713476e+01,3.580669006968412305e+01
1.287500000000000000e+05,-2.559762703904233604e+03,-2.092907645990987220e+00,-2.102711520685426105e+00,-2.113242774385106770e+00,1.314045751777359250e+01,1.412042742159539976e+01,2.348221772972694854e+00,2.363903496971390794e+00,2.382406781628656933e+00,1.998956416537991032e+01,3.580717807497742200e+01
1.288000000000000000e+05,-2.559767221134861757e+03,-2.094866160172773384e+00,-2.099931354487050150e+00,-2.114065910003536608e+00,1.314046034740568025e+01,1.412043614352024079e+01,2.351679957441747959e+00,2.359251168574363344e+00,2.383605043853886052e+00,1.998960396157410102e+01,3.580766525354093233e+01
1.288500000000000000e+05,-2.559771731661279318e+03,-2.097219048809974673e+00,-2.097474579733271227e+00,-2.114170986615739434e+00,1.314046318122692547e+01,1.412044493255087119e+01,2.355709483452059327e+00,2.355220874040725221e+00,2.383609860915905987e+00,1.998964368805120984e+01,3.580815160467129488e+01
1.289000000000000000e+05,-2.559776232586647893e+03,-2.099769563530874183e+00,-2.095444502990789548e+00,-2.113651557319395913e+00,1.314046600212606464e+01,1.412045376477500014e+01,2.360005172763011583e+00,2.351993699367114221e+00,2.382545290816871830e+00,1.998968333707675527e+01,3.580863714777530760e+01
1.289500000000000000e+05,-2.559780726210926787e+03,-2.102334321998656552e+00,-2.093960672096087716e+00,-2.112571532287386589e+00,1.314046881953982293e+01,1.412046246781296333e+01,2.364287588544712992e+00,2.349686348160910043e+00,2.380574112882318349e+00,1.998972291111785182e+01,3.580912183827509665e+01
1.290000000000000000e+05,-2.559785208637351388e+03,-2.104812214463080089e+00,-2.093042221075092524e+00,-2.111012719792075831e+00,1.314047161668103492e+01,1.412047116115548029e+01,2.368336546506085494e+00,2.348326375193431126e+00,2.377888939913092248e+00,1.998976240438255303e+01,3.580960568080903528e+01
1.290500000000000000e+05,-2.559789681370039943e+03,-2.107074840911452362e+00,-2.092663542115256181e+00,-2.109129895494488593e+00,1.314047439900122249e+01,1.412047981925523565e+01,2.371970191562221331e+00,2.347878851991587634e+00,2.374706724138722524e+00,1.998980181923014499e+01,3.581008870079571693e+01
1.291000000000000000e+05,-2.559794148976657198e+03,-2.109008513684351271e+00,-2.092834322329901742e+00,-2.107026648740700558e+00,1.314047719073945508e+01,1.412048842961963935e+01,2.375056815590044224e+00,2.348282400298699724e+00,2.371220484387359217e+00,1.998984116681898726e+01,3.581057087921193727e+01
1.291500000000000000e+05,-2.559798607679010274e+03,-2.110591732060375314e+00,-2.093496877683802992e+00,-2.104781868043256843e+00,1.314047997483360675e+01,1.412049715480202572e+01,2.377529281770395464e+00,2.349438115129875104e+00,2.367596156277442798e+00,1.998988044189349722e+01,3.581105224431269818e+01
1.292000000000000000e+05,-2.559803059710177877e+03,-2.111780159254081468e+00,-2.094558544663586819e+00,-2.102532828490983441e+00,1.314048276008992922e+01,1.412050585328646868e+01,2.379345010279065420e+00,2.351231933799321272e+00,2.363990409960452066e+00,1.998991964689425771e+01,3.581153279001502909e+01
1.292500000000000000e+05,-2.559807503990001806e+03,-2.112513493173951762e+00,-2.095991566057596955e+00,-2.100366963716390423e+00,1.314048554105936972e+01,1.412051447514983948e+01,2.380476606700055786e+00,2.353570353530319625e+00,2.360524027269957248e+00,1.998995877940395616e+01,3.581201247526475129e+01
1.293000000000000000e+05,-2.559811936093933127e+03,-2.112810193734275366e+00,-2.097736319841988273e+00,-2.098326056926250072e+00,1.314048829587696687e+01,1.412052310480100736e+01,2.380926137599947090e+00,2.356359199592438003e+00,2.357289259055399100e+00,1.998999783093148963e+01,3.581249132329241291e+01
1.293500000000000000e+05,-2.559816361525717639e+03,-2.112668927508609240e+00,-2.099693864300239188e+00,-2.096510701466068660e+00,1.314049105133015694e+01,1.412053162961750452e+01,2.380691973550918661e+00,2.359500584519690136e+00,2.354385715254276867e+00,1.999003681234846397e+01,3.581296932722045767e+01
1.294000000000000000e+05,-2.559820779473398034e+03,-2.112052192471337797e+00,-2.101828398793791575e+00,-2.094993650993817180e+00,1.314049380462292937e+01,1.412054016902513176e+01,2.379762060306542359e+00,2.362913936953290772e+00,2.351905918475817980e+00,1.999007572463307270e+01,3.581344648453803359e+01
1.294500000000000000e+05,-2.559825189426157067e+03,-2.110997584597722021e+00,-2.104079217180328421e+00,-2.093798468566390625e+00,1.314049655459381150e+01,1.412054880206277474e+01,2.378145283091842366e+00,2.366504389637904993e+00,2.349935909538050982e+00,1.999011456832059253e+01,3.581392283164033330e+01
1.295000000000000000e+05,-2.559829594927799008e+03,-2.109542918426884128e+00,-2.106321079181927569e+00,-2.093011985905956163e+00,1.314049931720959918e+01,1.412055737122157950e+01,2.375858877226804999e+00,2.370143789064890871e+00,2.348586457490510870e+00,1.999015334913669761e+01,3.581439833609356072e+01
1.295500000000000000e+05,-2.559833990223369256e+03,-2.107686263020332795e+00,-2.108476261521917472e+00,-2.092713698972380243e+00,1.314050206329332759e+01,1.412056594298904422e+01,2.372928178746425143e+00,2.373693638062763345e+00,2.347970702073659766e+00,1.999019205550515821e+01,3.581487298347061454e+01
1.296000000000000000e+05,-2.559838376053594402e+03,-2.105503926573882634e+00,-2.110455448207450679e+00,-2.092917397935271762e+00,1.314050479737274379e+01,1.412057447450076353e+01,2.369428863548590503e+00,2.376987094436179948e+00,2.348179984332436021e+00,1.999023068877705711e+01,3.581534678908862190e+01
1.296500000000000000e+05,-2.559842755220117851e+03,-2.103101472586152099e+00,-2.112101164404627696e+00,-2.093674573620378343e+00,1.314050753143932049e+01,1.412058288903747894e+01,2.365483942967885778e+00,2.379817933896000159e+00,2.349297462420184335e+00,1.999026925409959077e+01,3.581581972653628299e+01
1.297000000000000000e+05,-2.559847125041115760e+03,-2.100548753307577066e+00,-2.113308129460798934e+00,-2.095021013091606044e+00,1.314051025449569110e+01,1.412059137404680165e+01,2.361252788180095763e+00,2.381981738727550368e+00,2.351368277829910980e+00,1.999030774916735709e+01,3.581629182272031642e+01
1.297500000000000000e+05,-2.559851489975806544e+03,-2.097989853289814466e+00,-2.113997598103408926e+00,-2.096891369161091756e+00,1.314051299006391105e+01,1.412059988261940191e+01,2.356960138772869584e+00,2.383284368512315066e+00,2.354361787933939354e+00,1.999034618381826789e+01,3.581676309652841894e+01
1.298000000000000000e+05,-2.559855848922984933e+03,-2.095613118961638044e+00,-2.114045277716446680e+00,-2.099220805117289590e+00,1.314051572938123869e+01,1.412060835715610452e+01,2.352880907234049523e+00,2.383542617261249497e+00,2.358186112961442760e+00,1.999038455429364447e+01,3.581723351322693105e+01
1.298500000000000000e+05,-2.559860197886603601e+03,-2.093553622550997417e+00,-2.113397174919792398e+00,-2.101928792942148849e+00,1.314051845493141002e+01,1.412061687606781568e+01,2.349300074623543289e+00,2.382635560759288396e+00,2.362677315758342722e+00,1.999042285354444104e+01,3.581770308598080277e+01
1.299000000000000000e+05,-2.559864539710336885e+03,-2.091977823075739540e+00,-2.112073275504027681e+00,-2.104828812282470984e+00,1.314052117906584805e+01,1.412062528687002327e+01,2.346513980900872820e+00,2.380525097069357887e+00,2.367577141817748476e+00,1.999046108526968624e+01,3.581817180410111945e+01
1.299500000000000000e+05,-2.559868872419362560e+03,-2.091069373682934884e+00,-2.110078564194520112e+00,-2.107732265622956014e+00,1.314052389004612742e+01,1.412063363115891867e+01,2.344801133888207989e+00,2.377248065928132981e+00,2.372570311112315089e+00,1.999049924537554901e+01,3.581863965118854054e+01
1.300000000000000000e+05,-2.559873197163781697e+03,-2.090909640559751370e+00,-2.107498103401845402e+00,-2.110473283688923729e+00,1.314052659865056150e+01,1.412064204274464707e+01,2.344364479132785117e+00,2.372949310108709575e+00,2.377309152831358130e+00,1.999053733978429293e+01,3.581910667174118856e+01
1.300500000000000000e+05,-2.559877517532177990e+03,-2.091546064986709474e+00,-2.104517705416129481e+00,-2.112817952028785307e+00,1.314052931956302039e+01,1.412065041968246426e+01,2.345325164285103181e+00,2.367886101208187544e+00,2.381415074912465624e+00,1.999057537420765129e+01,3.581957285965397375e+01
1.301000000000000000e+05,-2.559881830202994934e+03,-2.093013762908896513e+00,-2.101309204162441713e+00,-2.114559298734536519e+00,1.314053203639578626e+01,1.412065883452380888e+01,2.347709347722461537e+00,2.362386969331748521e+00,2.384533395096721353e+00,1.999061334245645938e+01,3.582003820523341631e+01
1.301500000000000000e+05,-2.559886135077930703e+03,-2.095222001067992945e+00,-2.098085572914573760e+00,-2.115575194731656783e+00,1.314053475114240044e+01,1.412066726824041218e+01,2.351408252628914841e+00,2.356845665992435279e+00,2.386379127064445438e+00,1.999065124456053155e+01,3.582050272754925402e+01
1.302000000000000000e+05,-2.559890432021737524e+03,-2.098018270073056524e+00,-2.095129103444200336e+00,-2.115735617497822130e+00,1.314053745718416977e+01,1.412067556727179607e+01,2.356195057990916109e+00,2.351699973001233790e+00,2.386741283445013462e+00,1.999068907621606428e+01,3.582096639450183062e+01
1.302500000000000000e+05,-2.559894719144252122e+03,-2.101253209615701056e+00,-2.092658706068001084e+00,-2.114971632949308233e+00,1.314054014871942400e+01,1.412068386467051617e+01,2.361752885275001823e+00,2.347363437200650882e+00,2.385523382879555676e+00,1.999072683615491286e+01,3.582142921830902793e+01
1.303000000000000000e+05,-2.559898999563211873e+03,-2.104683803914238815e+00,-2.090852275694387252e+00,-2.113348284109362929e+00,1.314054284247601956e+01,1.412069216761253543e+01,2.367670620680276450e+00,2.344196813549273450e+00,2.382775738452187930e+00,1.999076453155085531e+01,3.582189123397304797e+01
1.303500000000000000e+05,-2.559903274128359953e+03,-2.108027877914482318e+00,-2.089898717843095888e+00,-2.110958576099074779e+00,1.314054553872802700e+01,1.412070043706048139e+01,2.373487170107380972e+00,2.342489667068777148e+00,2.378669834036984287e+00,1.999080216258465725e+01,3.582235242520338403e+01
1.304000000000000000e+05,-2.559907541381508508e+03,-2.111063383964612239e+00,-2.089878259568853203e+00,-2.107944380643851812e+00,1.314054823550387852e+01,1.412070879758720032e+01,2.378752501954947363e+00,2.342403583642182152e+00,2.373494106619258304e+00,1.999083972927110864e+01,3.582281281317527544e+01
1.304500000000000000e+05,-2.559911801396089686e+03,-2.113548962448548174e+00,-2.090772417356803636e+00,-2.104565187737639675e+00,1.314055092928444957e+01,1.412071711376528249e+01,2.383043613452421106e+00,2.343959036605525625e+00,2.367650965493218074e+00,1.999087722833670711e+01,3.582327239737742275e+01
1.305000000000000000e+05,-2.559916052543318983e+03,-2.115256459667228750e+00,-2.092551573134396659e+00,-2.101079043254526546e+00,1.314055360956013097e+01,1.412072533375822658e+01,2.386007697258583082e+00,2.347053811928795142e+00,2.361595548076362405e+00,1.999091465464774231e+01,3.582373114666562941e+01
1.305500000000000000e+05,-2.559920294281466795e+03,-2.116084017696761688e+00,-2.095085016965867020e+00,-2.097718768461587668e+00,1.314055627870354215e+01,1.412073357270468144e+01,2.387419802690291526e+00,2.351447039096127067e+00,2.355793736244366610e+00,1.999095200993759036e+01,3.582418909425997811e+01
1.306000000000000000e+05,-2.559924528912427832e+03,-2.115979900623656373e+00,-2.098142703047086055e+00,-2.094766104002834695e+00,1.314055894342988573e+01,1.412074174780387104e+01,2.387181362618150171e+00,2.356778864009295038e+00,2.350703938155992212e+00,1.999098929645503375e+01,3.582464624759123950e+01
1.306500000000000000e+05,-2.559928757190203669e+03,-2.114929454960953414e+00,-2.101513450464487232e+00,-2.092446924116205587e+00,1.314056161008743828e+01,1.412074994446238030e+01,2.385324012923959458e+00,2.362629812088106185e+00,2.346714025891817545e+00,1.999102651797240782e+01,3.582510260432716365e+01
1.307000000000000000e+05,-2.559932978246157745e+03,-2.113055024625793532e+00,-2.104949044985651163e+00,-2.090886728756002899e+00,1.314056427667712157e+01,1.412075822351291698e+01,2.382030269754942697e+00,2.368540703206813980e+00,2.344100519225313484e+00,1.999106367385027383e+01,3.582555819735848246e+01
1.307500000000000000e+05,-2.559937192070703531e+03,-2.110534191942845972e+00,-2.108152797609988305e+00,-2.090204604696543900e+00,1.314056693699713918e+01,1.412076641756338091e+01,2.377595285552872362e+00,2.374046754909884704e+00,2.343033040544788559e+00,1.999110075961005961e+01,3.582601300019417323e+01
1.308000000000000000e+05,-2.559941396929079474e+03,-2.107537998482680308e+00,-2.110910441224929990e+00,-2.090443884161754973e+00,1.314056958619267945e+01,1.412077458619679327e+01,2.372384489298987820e+00,2.378747275113413995e+00,2.343546909942750389e+00,1.999113777342852671e+01,3.582646700328676559e+01
1.308500000000000000e+05,-2.559945591984695511e+03,-2.104317593264497965e+00,-2.113055656494989609e+00,-2.091519864743252910e+00,1.314057221899627237e+01,1.412078273235282921e+01,2.366823942739574971e+00,2.382326029963125258e+00,2.345532309582764707e+00,1.999117471280451852e+01,3.582692023469100207e+01
1.309000000000000000e+05,-2.559949780188548630e+03,-2.101136251844084146e+00,-2.114424942144527364e+00,-2.093333061383628735e+00,1.314057484759020333e+01,1.412079079302380435e+01,2.361347727640592531e+00,2.384560620840575407e+00,2.348777658968262294e+00,1.999121158268967946e+01,3.582737268005143250e+01
1.309500000000000000e+05,-2.559953961308432554e+03,-2.098182442284744376e+00,-2.114969659372198052e+00,-2.095743324531551099e+00,1.314057747633374795e+01,1.412079893189467406e+01,2.356342042118932500e+00,2.385362178051730897e+00,2.352985545821605129e+00,1.999124838671183468e+01,3.582782436265046044e+01
1.310000000000000000e+05,-2.559958135149836835e+03,-2.095656356038786861e+00,-2.114725600431184738e+00,-2.098514584015681805e+00,1.314058010071578941e+01,1.412080709419318580e+01,2.352139872124982212e+00,2.384766441624937006e+00,2.357787169894633994e+00,1.999128512232790555e+01,3.582827529949877032e+01
1.310500000000000000e+05,-2.559962302615530461e+03,-2.093735260844140633e+00,-2.113726118552825994e+00,-2.101436138872350590e+00,1.314058272447795339e+01,1.412081519193249157e+01,2.348991520024644064e+00,2.382900095374238081e+00,2.362805546726321371e+00,1.999132179030194223e+01,3.582872545474520365e+01
1.311000000000000000e+05,-2.559966460008980448e+03,-2.092479770349732426e+00,-2.112087491121857230e+00,-2.104330942320750353e+00,1.314058533166172715e+01,1.412082330791886697e+01,2.347029309541427189e+00,2.379983866270316994e+00,2.367687579227859551e+00,1.999135838435394419e+01,3.582917484104999772e+01
1.311500000000000000e+05,-2.559970608400295077e+03,-2.091924056373278162e+00,-2.109991496698121249e+00,-2.106983587536404467e+00,1.314058792342100546e+01,1.412083133480630792e+01,2.346290528414927135e+00,2.376303215031640548e+00,2.372110648347062867e+00,1.999139490394847840e+01,3.582962345904253709e+01
1.312000000000000000e+05,-2.559974750066762681e+03,-2.092083673737664906e+00,-2.107575841334762501e+00,-2.109240701147846231e+00,1.314059051385629218e+01,1.412083931516312596e+01,2.346727568551385534e+00,2.372153213987593379e+00,2.375827305617798757e+00,1.999143135607445032e+01,3.583007129583329942e+01
1.312500000000000000e+05,-2.559978883241306448e+03,-2.092866417929258205e+00,-2.105002839744311238e+00,-2.111032057905240844e+00,1.314059309564417433e+01,1.412084738016634589e+01,2.348200151188105878e+00,2.367831271647755198e+00,2.378680356778447358e+00,1.999146773916550046e+01,3.583051838957397450e+01
1.313000000000000000e+05,-2.559983010969698171e+03,-2.094161860055207214e+00,-2.102469702758595016e+00,-2.112270981039387152e+00,1.314059568117929544e+01,1.412085541303263447e+01,2.350518953794290766e+00,2.363618735600475862e+00,2.380577781547555283e+00,1.999150405766700445e+01,3.583096472945963029e+01
1.313500000000000000e+05,-2.559987131655524990e+03,-2.095887196178974676e+00,-2.100094995192839153e+00,-2.112921131110085948e+00,1.314059826468627534e+01,1.412086344723275744e+01,2.353478991861399194e+00,2.359736153381383428e+00,2.381503888937862357e+00,1.999154030968099960e+01,3.583141029502912289e+01
1.314000000000000000e+05,-2.559991241961789910e+03,-2.097897682725394120e+00,-2.097975241935482682e+00,-2.113031092052536142e+00,1.314060082795010942e+01,1.412087148315343299e+01,2.356856134417733895e+00,2.356350523348803794e+00,2.381515870309188987e+00,1.999157648726007608e+01,3.583185510238478599e+01
1.314500000000000000e+05,-2.559995345336400078e+03,-2.100052970834218158e+00,-2.096229306775156953e+00,-2.112622591959667950e+00,1.314060338679002804e+01,1.412087939562010952e+01,2.360440469955724652e+00,2.353586277175246710e+00,2.380699295276371696e+00,1.999161259628495912e+01,3.583229912585266419e+01
1.315000000000000000e+05,-2.559999440029978359e+03,-2.102279111852850768e+00,-2.094895426294154817e+00,-2.111731088942464307e+00,1.314060593506593655e+01,1.412088732134004410e+01,2.364062783544738977e+00,2.351503736769953168e+00,2.379163018630223725e+00,1.999164863608135079e+01,3.583274237422128294e+01
1.315500000000000000e+05,-2.560003527191196554e+03,-2.104468569854274662e+00,-2.093976657956937437e+00,-2.110461522377873766e+00,1.314060847793018105e+01,1.412089528139178185e+01,2.367572333948688268e+00,2.350120862076167771e+00,2.377039896616916170e+00,1.999168460940804692e+01,3.583318487734074154e+01
1.316000000000000000e+05,-2.560007610176569415e+03,-2.106511167420272557e+00,-2.093516337897846302e+00,-2.108880208346899376e+00,1.314061103209769499e+01,1.412090320550677625e+01,2.370843617693468186e+00,2.349444354249576872e+00,2.374448612846859596e+00,1.999172052336637151e+01,3.583362660962136204e+01
1.316500000000000000e+05,-2.560011684239131228e+03,-2.108367662530046704e+00,-2.093506535038433647e+00,-2.107034094617601383e+00,1.314061357459624624e+01,1.412091118763280839e+01,2.373789746580669213e+00,2.349456308604901178e+00,2.371493889943372402e+00,1.999175636926645439e+01,3.583406757689773059e+01
1.317000000000000000e+05,-2.560015750490883420e+03,-2.109971676987912215e+00,-2.093908005441246445e+00,-2.105029299314988833e+00,1.314061610944251157e+01,1.412091911475430450e+01,2.376328671640265622e+00,2.350127442210049100e+00,2.368287160536383329e+00,1.999179214764839330e+01,3.583450777670150700e+01
1.317500000000000000e+05,-2.560019809524489119e+03,-2.111233479627412812e+00,-2.094737067469283787e+00,-2.102938867528298506e+00,1.314061863915538275e+01,1.412092694461337850e+01,2.378376425910523118e+00,2.351443267301343898e+00,2.364926836847248026e+00,1.999182785974302234e+01,3.583494717879972313e+01
1.318000000000000000e+05,-2.560023858685916821e+03,-2.112129621653416667e+00,-2.095976904065210089e+00,-2.100803537244830821e+00,1.314062115195570257e+01,1.412093481265150530e+01,2.379864727373173672e+00,2.353379423417324201e+00,2.361505673972341679e+00,1.999186350220485409e+01,3.583538581243037413e+01
1.318500000000000000e+05,-2.560027903011704893e+03,-2.112619969274624587e+00,-2.097561968814674493e+00,-2.098729076784519254e+00,1.314062367299888123e+01,1.412094264993488402e+01,2.380717110168527384e+00,2.355892021049890594e+00,2.358144036536185428e+00,1.999189908562493301e+01,3.583582368279635944e+01
1.319000000000000000e+05,-2.560031941434725013e+03,-2.112629261192391805e+00,-2.099469821449179374e+00,-2.096812518738172315e+00,1.314062619669132737e+01,1.412095050085147108e+01,2.380847050329818693e+00,2.358933017544139865e+00,2.354976343169309594e+00,1.999193460879305562e+01,3.583626077442351487e+01
1.319500000000000000e+05,-2.560035971623771275e+03,-2.112149850484747127e+00,-2.101646994070328400e+00,-2.095115380929933657e+00,1.314062871256939857e+01,1.412095841278305741e+01,2.380192167419020510e+00,2.362421084008487604e+00,2.352146363917096750e+00,1.999197006763765927e+01,3.583669710696860022e+01
1.320000000000000000e+05,-2.560039996098600113e+03,-2.111182373782049648e+00,-2.103969867133619331e+00,-2.093760384555878318e+00,1.314063123120980237e+01,1.412096622673133695e+01,2.378709989237675959e+00,2.366223172370329753e+00,2.349829561492278174e+00,1.999200546529169742e+01,3.583713265315537910e+01
1.320500000000000000e+05,-2.560044011159926868e+03,-2.109698960630947084e+00,-2.106346178266103486e+00,-2.092867686505170965e+00,1.314063373363773657e+01,1.412097400559169635e+01,2.376381720746864268e+00,2.370176517335010224e+00,2.348207540431882734e+00,1.999204079463424222e+01,3.583756740132204754e+01
1.321000000000000000e+05,-2.560048018252464317e+03,-2.107751917183631196e+00,-2.108668136543515370e+00,-2.092493425726595913e+00,1.314063622938949827e+01,1.412098178966225781e+01,2.373253836067307443e+00,2.374076779399298953e+00,2.347438311824498136e+00,1.999207606020673111e+01,3.583800138096586352e+01
1.321500000000000000e+05,-2.560052020722576344e+03,-2.105437343593137722e+00,-2.110758694477260722e+00,-2.092718026867485648e+00,1.314063873327873999e+01,1.412098951639805300e+01,2.369438736588472150e+00,2.377671218383435647e+00,2.347662105400287302e+00,1.999211126845027309e+01,3.583843457785799558e+01
1.322000000000000000e+05,-2.560056015717555965e+03,-2.102833362622873015e+00,-2.112479329955978979e+00,-2.093601957666338276e+00,1.314064123257535321e+01,1.412099731487208309e+01,2.365103617455331264e+00,2.380700464374175596e+00,2.348971111294636760e+00,1.999214641554483762e+01,3.583886700298239703e+01
1.322500000000000000e+05,-2.560060005068416103e+03,-2.100094461102888665e+00,-2.113715097878146487e+00,-2.095105690152334610e+00,1.314064373736733415e+01,1.412100512655516837e+01,2.360493196394157778e+00,2.382913509750295589e+00,2.351371583024862932e+00,1.999218150505697267e+01,3.583929866733856784e+01
1.323000000000000000e+05,-2.560063987682797233e+03,-2.097425767186440027e+00,-2.114311221585411626e+00,-2.097178422693944277e+00,1.314064623823873923e+01,1.412101285144675167e+01,2.355912881454559127e+00,2.384073934248322590e+00,2.354794451424191859e+00,1.999221653222129191e+01,3.583972953509968562e+01
1.323500000000000000e+05,-2.560067960689294523e+03,-2.094988497053251741e+00,-2.114179087044092853e+00,-2.099748166424439066e+00,1.314064872351194246e+01,1.412102058539934113e+01,2.351686355543018969e+00,2.384011331805397482e+00,2.359086601695334018e+00,1.999225149279208935e+01,3.584015961975145359e+01
1.324000000000000000e+05,-2.560071927456052435e+03,-2.092969506403030699e+00,-2.113309012343772775e+00,-2.102637739473165457e+00,1.314065120954660237e+01,1.412102826121161314e+01,2.348150162498511051e+00,2.382645914554101463e+00,2.363991272183137760e+00,1.999228639316827127e+01,3.584058893171228277e+01
1.324500000000000000e+05,-2.560075887688963121e+03,-2.091571672640874180e+00,-2.111690818073546971e+00,-2.105654292092623781e+00,1.314065369297741981e+01,1.412103590956238186e+01,2.345623459264816191e+00,2.379983927884858019e+00,2.369183058590169200e+00,1.999232123276958362e+01,3.584101746020802182e+01
1.325000000000000000e+05,-2.560079841339471841e+03,-2.090904156807258385e+00,-2.109395345461930749e+00,-2.108618054332638270e+00,1.314065617804373609e+01,1.412104364565161418e+01,2.344351211125635270e+00,2.376147087542226366e+00,2.374295308688621819e+00,1.999235601440585341e+01,3.584144523763828261e+01
1.325500000000000000e+05,-2.560083789996518135e+03,-2.091038589794368185e+00,-2.106596397122548314e+00,-2.111283069624183106e+00,1.314065866919792747e+01,1.412105134227486936e+01,2.344493717925028253e+00,2.371376739079171347e+00,2.378926228705366963e+00,1.999239073870803907e+01,3.584187225429160861e+01
1.326000000000000000e+05,-2.560087730610608105e+03,-2.092031708758860464e+00,-2.103464680377206353e+00,-2.113422009568505899e+00,1.314066115031204163e+01,1.412105900942053616e+01,2.346113163584892636e+00,2.365994140850962157e+00,2.382692433396039533e+00,1.999242539877085534e+01,3.584229848993523149e+01
1.326500000000000000e+05,-2.560091662957890549e+03,-2.093821641085542140e+00,-2.100210064067733029e+00,-2.114887158189180383e+00,1.314066362324057025e+01,1.412106667557818795e+01,2.349135927213848785e+00,2.360390293121322980e+00,2.385276597830328082e+00,1.999245999514365124e+01,3.584272396793785020e+01
1.327000000000000000e+05,-2.560095588473913722e+03,-2.096278473437052536e+00,-2.097109525673999553e+00,-2.115531342804195081e+00,1.314066609059323731e+01,1.412107424300634584e+01,2.353365776062280812e+00,2.355004307240526007e+00,2.386435839796898328e+00,1.999249452816011186e+01,3.584314867696588180e+01
1.327500000000000000e+05,-2.560099506721121543e+03,-2.099265206987964039e+00,-2.094388451800822448e+00,-2.115266466874549334e+00,1.314066855343967610e+01,1.412108183787429461e+01,2.358510576276574788e+00,2.350258866227328713e+00,2.386039705204660688e+00,1.999252899963297381e+01,3.584357262876140737e+01
1.328000000000000000e+05,-2.560103419221203694e+03,-2.102553221261639127e+00,-2.092235372965571383e+00,-2.114132374018653948e+00,1.314067102074537630e+01,1.412108948115619889e+01,2.364181039813411989e+00,2.346529965588759037e+00,2.384101383694886334e+00,1.999256341342121956e+01,3.584399585459415505e+01
1.328500000000000000e+05,-2.560107325947121353e+03,-2.105868664225732267e+00,-2.090850691832594421e+00,-2.112202278811664780e+00,1.314067348780708500e+01,1.412109707563318572e+01,2.369932188442698262e+00,2.344128209870327773e+00,2.380755198218365010e+00,1.999259776662584898e+01,3.584441833102213337e+01
1.329000000000000000e+05,-2.560111224758239587e+03,-2.108987858481708777e+00,-2.090339064642816602e+00,-2.109595328510135648e+00,1.314067594783309367e+01,1.412110469684760083e+01,2.375322519607899974e+00,2.343245509973153506e+00,2.376250773166974639e+00,1.999263205661937448e+01,3.584484006338042406e+01
1.329500000000000000e+05,-2.560115115570285525e+03,-2.111671533489646979e+00,-2.090710482996926078e+00,-2.106540762925783294e+00,1.314067839781478142e+01,1.412111226471323278e+01,2.379932267292546033e+00,2.343939735420796922e+00,2.370949978054948559e+00,1.999266628094098408e+01,3.584526106093750286e+01
1.330000000000000000e+05,-2.560118998925842789e+03,-2.113690408651975439e+00,-2.091958667671752981e+00,-2.103274421333931610e+00,1.314068083855904234e+01,1.412111974786672697e+01,2.383403288999120573e+00,2.346150327560374116e+00,2.365271626839017483e+00,1.999270043976084921e+01,3.584568130569424937e+01
1.330500000000000000e+05,-2.560122874915495686e+03,-2.114928867937923229e+00,-2.093982519912070739e+00,-2.100013037419907302e+00,1.314068327556029736e+01,1.412112728693208830e+01,2.385492948958577664e+00,2.349684351653038572e+00,2.359651287391326679e+00,1.999273453671007772e+01,3.584610083052237428e+01
1.331000000000000000e+05,-2.560126744999230596e+03,-2.115319703498176107e+00,-2.096583094956833371e+00,-2.097022597361390073e+00,1.314068571227725357e+01,1.412113481431901185e+01,2.386074566402694330e+00,2.354233197386112142e+00,2.354524182062677440e+00,1.999276857267593854e+01,3.584651964556802994e+01
1.331500000000000000e+05,-2.560130609225571334e+03,-2.114826720875738530e+00,-2.099572162623952298e+00,-2.094527447168912371e+00,1.314068814979546396e+01,1.412114233529075769e+01,2.385139954957946173e+00,2.359427040900552885e+00,2.350268317718867905e+00,1.999280254818701508e+01,3.584693773335221323e+01
1.332000000000000000e+05,-2.560134465323611948e+03,-2.113535093089591310e+00,-2.102728223487858816e+00,-2.092663722494158662e+00,1.314069057864064938e+01,1.412114989348188487e+01,2.382818569133386077e+00,2.364854846408093181e+00,2.347165198103002393e+00,1.999283645915323504e+01,3.584735511314917034e+01
1.332500000000000000e+05,-2.560138313669600848e+03,-2.111583898291402583e+00,-2.105782687180020041e+00,-2.091561179716469709e+00,1.314069299571568017e+01,1.412115735202296563e+01,2.379345118516472457e+00,2.370094332700527051e+00,2.345402460893093455e+00,1.999287030276559562e+01,3.584777176905382134e+01
1.333000000000000000e+05,-2.560142154356023184e+03,-2.109108676315281095e+00,-2.108536204069159758e+00,-2.091283723400972239e+00,1.314069540480122988e+01,1.412116477839443540e+01,2.375021614126449965e+00,2.374774173955339407e+00,2.345049481529878577e+00,1.999290408136269903e+01,3.584818769615312561e+01
1.333500000000000000e+05,-2.560145987021801375e+03,-2.106320379341126259e+00,-2.110830956110069323e+00,-2.091778229927469201e+00,1.314069780439323232e+01,1.412117223563012480e+01,2.370209740891556560e+00,2.378592891652854924e+00,2.346046028024330710e+00,1.999293779493558532e+01,3.584860292892318512e+01
1.334000000000000000e+05,-2.560149814446211167e+03,-2.103450093072677607e+00,-2.112505065650183145e+00,-2.092975563869751809e+00,1.314070020592170707e+01,1.412117965113482221e+01,2.365286047233561728e+00,2.381325571020761700e+00,2.348240487795815401e+00,1.999297144797606052e+01,3.584901745592464550e+01
1.334500000000000000e+05,-2.560153635397975449e+03,-2.100667524363760474e+00,-2.113491163041783416e+00,-2.094772972974965342e+00,1.314070260689856617e+01,1.412118711771722879e+01,2.360591909362418583e+00,2.382858909830725569e+00,2.351404680595333918e+00,1.999300504038764714e+01,3.584943128046177918e+01
1.335000000000000000e+05,-2.560157448220413698e+03,-2.098155888836232386e+00,-2.113795073612842135e+00,-2.096981508740614508e+00,1.314070499622729216e+01,1.412119458236649194e+01,2.356429056882280104e+00,2.383185059907236614e+00,2.355244708686743849e+00,1.999303856666976031e+01,3.584984441290868062e+01
1.335500000000000000e+05,-2.560161254336596357e+03,-2.096084934253253262e+00,-2.113417240720039114e+00,-2.099431099992448591e+00,1.314070737988545545e+01,1.412120194853397415e+01,2.353035229261869699e+00,2.382372126797664080e+00,2.359454787234633422e+00,1.999307202853139742e+01,3.585025682244014433e+01
1.336000000000000000e+05,-2.560165051496601791e+03,-2.094524232928744567e+00,-2.112429311250525021e+00,-2.101980447636375260e+00,1.314070974933049030e+01,1.412120932565747999e+01,2.350552480510728959e+00,2.380568504792354823e+00,2.363744456454659915e+00,1.999310542351096132e+01,3.585066852366429657e+01
1.336500000000000000e+05,-2.560168841361685736e+03,-2.093521712697473003e+00,-2.110965962581477839e+00,-2.104447359176346843e+00,1.314071211054176125e+01,1.412121667533079616e+01,2.349047400461236279e+00,2.377980641836316522e+00,2.367840762130307919e+00,1.999313875403805341e+01,3.585107953147873872e+01
1.337000000000000000e+05,-2.560172626393250539e+03,-2.093116666508803903e+00,-2.109126509512007530e+00,-2.106692903269782313e+00,1.314071447736870368e+01,1.412122400584669890e+01,2.348521305206068721e+00,2.374826218810398792e+00,2.371524648713767558e+00,1.999317202668945015e+01,3.585148983080168961e+01
1.337500000000000000e+05,-2.560176403671744993e+03,-2.093259116256469543e+00,-2.107033350581806186e+00,-2.108644457088929780e+00,1.314071683628150033e+01,1.412123141153536920e+01,2.348901704888195940e+00,2.371329756768604913e+00,2.374644002579918478e+00,1.999320523676091810e+01,3.585189944244746130e+01
1.338000000000000000e+05,-2.560180174732328396e+03,-2.093884725871688168e+00,-2.104846277769112817e+00,-2.110206788384598742e+00,1.314071919233424701e+01,1.412123876568826120e+01,2.350077630838678378e+00,2.367710538169724543e+00,2.377090547262131981e+00,1.999323838522791874e+01,3.585230835361123525e+01
1.338500000000000000e+05,-2.560183938611358371e+03,-2.094957061619908245e+00,-2.102661584844750742e+00,-2.111319695342121605e+00,1.314072154178695051e+01,1.412124606938148119e+01,2.351926583827297357e+00,2.364145718612594038e+00,2.378809574127840776e+00,1.999327147080762401e+01,3.585271654053879331e+01
1.339000000000000000e+05,-2.560187692978779978e+03,-2.096383328135064339e+00,-2.100560437211699938e+00,-2.111995234678971212e+00,1.314072387291540522e+01,1.412125337994801910e+01,2.354306410942075711e+00,2.360778688862734676e+00,2.379799936198315979e+00,1.999330448916284553e+01,3.585312402570666990e+01
1.339500000000000000e+05,-2.560191442004745568e+03,-2.098065407934828208e+00,-2.098654746541411154e+00,-2.112219761187031697e+00,1.314072620586580875e+01,1.412126061977053659e+01,2.357078870555823435e+00,2.357732190824637808e+00,2.380077182145870385e+00,1.999333744865875673e+01,3.585353080007601534e+01
1.340000000000000000e+05,-2.560195184561489896e+03,-2.099956189566291709e+00,-2.096997357339575707e+00,-2.111987104368916235e+00,1.314072853672719354e+01,1.412126789224786094e+01,2.360129576739886659e+00,2.355090174234312439e+00,2.379671652960227313e+00,1.999337034930178802e+01,3.585393686546612457e+01
1.340500000000000000e+05,-2.560198920218761941e+03,-2.101969941476753423e+00,-2.095618219468736498e+00,-2.111353348594140478e+00,1.314073086317715422e+01,1.412127521222216231e+01,2.363344838077098498e+00,2.352915171431819719e+00,2.378634540348269599e+00,1.999340319038892844e+01,3.585434224267207526e+01
1.341000000000000000e+05,-2.560202651125277498e+03,-2.104005372288729969e+00,-2.094593246019404997e+00,-2.110343506098374178e+00,1.314073319482111657e+01,1.412128246683341892e+01,2.366614201727076150e+00,2.351274201018074717e+00,2.377009198187530536e+00,1.999343597526925365e+01,3.585474690218952531e+01
1.341500000000000000e+05,-2.560206373135781632e+03,-2.106015263560902184e+00,-2.093960426372365013e+00,-2.108966768673893988e+00,1.314073551129442663e+01,1.412128972540731375e+01,2.369842503133537726e+00,2.350222602174670161e+00,2.374835453319087630e+00,1.999346869612801925e+01,3.585515084181642465e+01
1.342000000000000000e+05,-2.560210087665471292e+03,-2.107921819290329069e+00,-2.093728124968812221e+00,-2.107293133225488724e+00,1.314073781955085352e+01,1.412129694428383964e+01,2.372920859070980715e+00,2.349808768360491573e+00,2.372173923062514955e+00,1.999350135557738994e+01,3.585555407254277327e+01
1.342500000000000000e+05,-2.560213796740121325e+03,-2.109615592543926166e+00,-2.093950824518193699e+00,-2.105377193348826559e+00,1.314074012917925494e+01,1.412130409761714489e+01,2.375721305841882014e+00,2.350091904804967324e+00,2.369093309475934994e+00,1.999353395816385870e+01,3.585595657648158152e+01
1.343000000000000000e+05,-2.560217498171108673e+03,-2.111038092478180417e+00,-2.094649950876668498e+00,-2.103256213371832661e+00,1.314074243088912297e+01,1.412131131682286700e+01,2.378116397972296792e+00,2.351114930575710193e+00,2.365678178467161885e+00,1.999356650161116633e+01,3.585635837688946026e+01
1.343500000000000000e+05,-2.560221195141901717e+03,-2.112112618309463841e+00,-2.095793659459300518e+00,-2.101038721119381947e+00,1.314074474054335973e+01,1.412131853073819876e+01,2.379963492233881261e+00,2.352889607202153677e+00,2.362059380642216322e+00,1.999359899222498171e+01,3.585675947749285797e+01
1.344000000000000000e+05,-2.560224886174853964e+03,-2.112726254040400597e+00,-2.097378936696624674e+00,-2.098840119114305569e+00,1.314074704916342462e+01,1.412132571489751420e+01,2.381107782945312668e+00,2.355406631528584427e+00,2.358400914961118922e+00,1.999363142635469970e+01,3.585715985228892322e+01
1.344500000000000000e+05,-2.560228568651196838e+03,-2.112826514546739531e+00,-2.099368179893195130e+00,-2.096750988783937952e+00,1.314074934504040826e+01,1.412133291944675229e+01,2.381419559882434811e+00,2.358607903363155955e+00,2.354890700211191401e+00,1.999366379934933846e+01,3.585755951500617300e+01
1.345000000000000000e+05,-2.560232245406009497e+03,-2.112376929253984681e+00,-2.101649121814881838e+00,-2.094920012616652727e+00,1.314075164103129723e+01,1.412134003665654625e+01,2.380797783766425813e+00,2.362367757655542189e+00,2.351755436924331200e+00,1.999369611583660600e+01,3.585795845483708888e+01
1.345500000000000000e+05,-2.560235914803093237e+03,-2.111324241898442811e+00,-2.104124535311914457e+00,-2.093497635432876702e+00,1.314075392855873403e+01,1.412134713319840706e+01,2.379177865996978003e+00,2.366512928474123090e+00,2.349233005223304804e+00,1.999372837333139330e+01,3.585835666599461291e+01
1.346000000000000000e+05,-2.560239577895898492e+03,-2.109697695692524633e+00,-2.106674510245203358e+00,-2.092574901135263676e+00,1.314075621575887176e+01,1.412135428009787219e+01,2.376572475620662761e+00,2.370815201517134874e+00,2.347539018621475293e+00,1.999376057609563162e+01,3.585875417903205431e+01
1.346500000000000000e+05,-2.560243236986710144e+03,-2.107581436935347607e+00,-2.109106276516296230e+00,-2.092259895016849391e+00,1.314075851178289689e+01,1.412136139044290850e+01,2.373074946139215768e+00,2.374988155387705913e+00,2.346866431550060028e+00,1.999379272758185166e+01,3.585915097970857346e+01
1.347000000000000000e+05,-2.560246888858847797e+03,-2.105054471488996715e+00,-2.111252527459684281e+00,-2.092640965041014489e+00,1.314076080095366450e+01,1.412136852674089127e+01,2.368847957015688177e+00,2.378729560339357008e+00,2.347354813593215628e+00,1.999382482178227960e+01,3.585954706310902651e+01
1.347500000000000000e+05,-2.560250534120957127e+03,-2.102271087618436507e+00,-2.112967371527626703e+00,-2.093709898115396761e+00,1.314076308748217059e+01,1.412137565209456369e+01,2.364141174639909693e+00,2.381742217146953777e+00,2.349051720313089398e+00,1.999385685980014671e+01,3.585994244053682678e+01
1.348000000000000000e+05,-2.560254172915108938e+03,-2.099440445857332804e+00,-2.114071614327557302e+00,-2.095436515360003416e+00,1.314076536850223320e+01,1.412138268233354133e+01,2.359274075381544655e+00,2.383745034505829086e+00,2.351918746877200039e+00,1.999388883981467657e+01,3.586033708858512625e+01
1.348500000000000000e+05,-2.560257803869790223e+03,-2.096738009208883646e+00,-2.114448627178626250e+00,-2.097762432968732771e+00,1.314076764005674747e+01,1.412138973394520747e+01,2.354593221940227910e+00,2.384523776342016177e+00,2.355823693165572497e+00,1.999392076130681062e+01,3.586073102386350087e+01
1.349000000000000000e+05,-2.560261429810843765e+03,-2.094363612583463041e+00,-2.114062613366634924e+00,-2.100523485714889116e+00,1.314076991656563465e+01,1.412139678445194946e+01,2.350462164200752380e+00,2.383958340593637537e+00,2.360523058989008938e+00,1.999395263026535119e+01,3.586112426562439026e+01
1.349500000000000000e+05,-2.560265050450901072e+03,-2.092535817521526731e+00,-2.112886674809775212e+00,-2.103527745568561702e+00,1.314077219403661267e+01,1.412140381472493011e+01,2.347230884971431397e+00,2.382020734109591587e+00,2.365694806476470902e+00,1.999398444510809725e+01,3.586151679812517301e+01
1.350000000000000000e+05,-2.560268664415868898e+03,-2.091390532563504934e+00,-2.110971905033483420e+00,-2.106588367239660364e+00,1.314077446908581237e+01,1.412141090069063765e+01,2.345180133764723784e+00,2.378801435793806540e+00,2.370967727696679628e+00,1.999401620478814223e+01,3.586190863813956753e+01
1.350500000000000000e+05,-2.560272272338084349e+03,-2.091024866823102180e+00,-2.108470569829361541e+00,-2.109455738512524103e+00,1.314077674179602617e+01,1.412141792809506491e+01,2.344506967288618959e+00,2.374513844595910861e+00,2.375931296846113039e+00,1.999404790797569831e+01,3.586229977990303297e+01
1.351000000000000000e+05,-2.560275872739557144e+03,-2.091518141116996077e+00,-2.105540408029939137e+00,-2.111893018343055317e+00,1.314077900375373886e+01,1.412142489813422763e+01,2.345310358829910236e+00,2.369457389556626214e+00,2.380187203931825479e+00,1.999407955106846302e+01,3.586269020705619681e+01
1.351500000000000000e+05,-2.560279465951585735e+03,-2.092836526365679184e+00,-2.102378592443899574e+00,-2.113737074937925620e+00,1.314078126019063752e+01,1.412143189042161495e+01,2.347555235551456398e+00,2.364005487726636545e+00,2.383397147835391916e+00,1.999411113682164043e+01,3.586307994904039731e+01
1.352000000000000000e+05,-2.560283053792658848e+03,-2.094873192579110643e+00,-2.099250520362405670e+00,-2.114829162350975178e+00,1.314078351658391597e+01,1.412143883695752500e+01,2.351082519252790881e+00,2.358584789495793199e+00,2.385293512502387969e+00,1.999414266709197818e+01,3.586346900569363783e+01
1.352500000000000000e+05,-2.560286635795726852e+03,-2.097507130493852401e+00,-2.096383424938121021e+00,-2.115063101515531674e+00,1.314078577265764203e+01,1.412144581109821928e+01,2.355634627630222688e+00,2.353614751796556437e+00,2.385714446384088472e+00,1.999417414252123493e+01,3.586385737750109115e+01
1.353000000000000000e+05,-2.560290211627064309e+03,-2.100530753233950332e+00,-2.093973119279996631e+00,-2.114450458643359898e+00,1.314078802785815192e+01,1.412145282260532753e+01,2.360856468813295361e+00,2.349476223254673535e+00,2.384634104116972075e+00,1.999420556258391102e+01,3.586424508545393763e+01
1.353500000000000000e+05,-2.560293781079119071e+03,-2.103688878681912122e+00,-2.092227793172148687e+00,-2.113038202556603462e+00,1.314079027667656696e+01,1.412145975589938018e+01,2.366333457120928685e+00,2.346492452060231049e+00,2.382143828312198508e+00,1.999423692367751926e+01,3.586463210724539863e+01
1.354000000000000000e+05,-2.560297342884194677e+03,-2.106768101279969052e+00,-2.091270912520428737e+00,-2.110916464428479244e+00,1.314079251608301391e+01,1.412146668156983864e+01,2.371647252688023677e+00,2.344879248440697506e+00,2.378446215777936690e+00,1.999426822493627043e+01,3.586501844570144470e+01
1.354500000000000000e+05,-2.560300897454760616e+03,-2.109540835509690293e+00,-2.091135734153499293e+00,-2.108279600529465725e+00,1.314079474706617390e+01,1.412147358805273889e+01,2.376394389251075712e+00,2.344728235560509688e+00,2.373853099507134079e+00,1.999429946651065393e+01,3.586540412206909423e+01
1.355000000000000000e+05,-2.560304446402342819e+03,-2.111783325999379013e+00,-2.091836587051081331e+00,-2.105337147612599491e+00,1.314079697597089691e+01,1.412148044639744349e+01,2.380221957002276234e+00,2.346020301994905299e+00,2.368736550888579817e+00,1.999433065107945851e+01,3.586578912547582831e+01
1.355500000000000000e+05,-2.560307989232062027e+03,-2.113369475291994259e+00,-2.093302089161668711e+00,-2.102286398286136393e+00,1.314079920439472104e+01,1.412148736869309218e+01,2.382877086850347048e+00,2.348613649580885809e+00,2.363491178324624631e+00,1.999436178035623612e+01,3.586617347640121523e+01
1.356000000000000000e+05,-2.560311525913982223e+03,-2.114215904733066864e+00,-2.095369256238536870e+00,-2.099373609050993128e+00,1.314080142883775260e+01,1.412149428156640418e+01,2.384209016654466939e+00,2.352257706719294905e+00,2.358518257205976631e+00,1.999439285197438920e+01,3.586655718051375175e+01
1.356500000000000000e+05,-2.560315056430240929e+03,-2.114263447377481953e+00,-2.097881861672889592e+00,-2.096814200116128735e+00,1.314080364898552666e+01,1.412150114326979811e+01,2.384171268883411798e+00,2.356641963986280341e+00,2.354174804404213450e+00,1.999442386533024418e+01,3.586694021404113641e+01
1.357000000000000000e+05,-2.560318578764381073e+03,-2.113560559931236593e+00,-2.100653961229291156e+00,-2.094745626814905837e+00,1.314080585681158020e+01,1.412150801678620304e+01,2.382840205392708466e+00,2.361414175834208873e+00,2.350736686793198249e+00,1.999445481734965213e+01,3.586732259399027356e+01
1.357500000000000000e+05,-2.560322094191967153e+03,-2.112208728850804018e+00,-2.103451936403568201e+00,-2.093300314108203164e+00,1.314080805528065454e+01,1.412151482257664092e+01,2.380388336239257274e+00,2.366205038941596950e+00,2.348400770339182486e+00,1.999448570858690388e+01,3.586770431969923578e+01
1.358000000000000000e+05,-2.560325603876459354e+03,-2.110308570971438424e+00,-2.106096457894406804e+00,-2.092556888454381259e+00,1.314081025279744175e+01,1.412152161784509552e+01,2.377050756931624598e+00,2.370682409096110277e+00,2.347264107865340677e+00,1.999451654349482155e+01,3.586808538703672156e+01
1.358500000000000000e+05,-2.560329106730778676e+03,-2.108030372064984004e+00,-2.108440806097859443e+00,-2.092491654427888204e+00,1.314081244457905839e+01,1.412152847032475833e+01,2.373119532116020558e+00,2.374568192335028360e+00,2.347312662452465393e+00,1.999454732073598962e+01,3.586846582342622014e+01
1.359000000000000000e+05,-2.560332604442902721e+03,-2.105568923719005170e+00,-2.110326705793733826e+00,-2.093068147437698201e+00,1.314081463643714009e+01,1.412153528104991018e+01,2.368906246587045406e+00,2.377642720425998668e+00,2.348454522801991740e+00,1.999457804194415900e+01,3.586884561413930328e+01
1.359500000000000000e+05,-2.560336095489818945e+03,-2.103067561554943676e+00,-2.111672047397080032e+00,-2.094224845512056010e+00,1.314081682299977416e+01,1.412154209199470500e+01,2.364698170567484770e+00,2.379775714937458098e+00,2.350532635239064305e+00,1.999460870527521195e+01,3.586922474976691433e+01
1.360000000000000000e+05,-2.560339578217186499e+03,-2.100683872565581645e+00,-2.112457969122270462e+00,-2.095823287612029961e+00,1.314081899441228174e+01,1.412154888958052545e+01,2.360755693428408186e+00,2.380922591628416907e+00,2.353331237960651023e+00,1.999463930626685482e+01,3.586960324372991948e+01
1.360500000000000000e+05,-2.560343055148530311e+03,-2.098571322958719065e+00,-2.112657907566419802e+00,-2.097736724029529931e+00,1.314082116248416376e+01,1.412155560426757894e+01,2.357293759469405448e+00,2.381098771792583779e+00,2.356620028570386438e+00,1.999466984959929050e+01,3.586998107797009538e+01
1.361000000000000000e+05,-2.560346525050314995e+03,-2.096801648249992489e+00,-2.112304770900593542e+00,-2.099860306676940791e+00,1.314082332355064864e+01,1.412156234953506306e+01,2.354454764986599891e+00,2.380384814561851137e+00,2.360176007181151281e+00,1.999470033519258649e+01,3.587035826538217265e+01
1.361500000000000000e+05,-2.560349988839251637e+03,-2.095433880405577654e+00,-2.111488567986777198e+00,-2.102045237558193502e+00,1.314082548080196133e+01,1.412156910847992108e+01,2.352326884424177589e+00,2.378910118670310325e+00,2.363781629222971414e+00,1.999473076446390962e+01,3.587073482175519246e+01
1.362000000000000000e+05,-2.560353448205259610e+03,-2.094530169028149036e+00,-2.110267885093951801e+00,-2.104170436255968113e+00,1.314082764290311722e+01,1.412157583660252591e+01,2.350953859429075088e+00,2.376813880383666255e+00,2.367253883832764139e+00,1.999476114107966396e+01,3.587111072479950735e+01
1.362500000000000000e+05,-2.560356899721798072e+03,-2.094080945884972955e+00,-2.108720649170653605e+00,-2.106167446898506324e+00,1.314082979338722268e+01,1.412158259846924224e+01,2.350325081330187693e+00,2.374244288079541132e+00,2.370455153693350248e+00,1.999479145871926633e+01,3.587148598232327146e+01
1.363000000000000000e+05,-2.560360344653794073e+03,-2.094065500322093598e+00,-2.106963544733630123e+00,-2.107940668654250782e+00,1.314083193684929363e+01,1.412158930184674155e+01,2.350402866064059904e+00,2.371353142806668313e+00,2.373271405189370853e+00,1.999482171850502255e+01,3.587186058944234190e+01
1.363500000000000000e+05,-2.560363783441744545e+03,-2.094490070320079056e+00,-2.105064644725132439e+00,-2.109415537368466431e+00,1.314083407615422416e+01,1.412159595111832289e+01,2.351143092081227515e+00,2.368267225253432251e+00,2.375619951161674237e+00,1.999485192220068797e+01,3.587223452896910914e+01
1.364000000000000000e+05,-2.560367214500608497e+03,-2.095309258139065989e+00,-2.103085882660847616e+00,-2.110575795732982485e+00,1.314083620423970800e+01,1.412160263783925096e+01,2.352482914727225705e+00,2.365098548103106157e+00,2.377451678336081287e+00,1.999488206798952206e+01,3.587260782550227134e+01
1.364500000000000000e+05,-2.560370641347583387e+03,-2.096465216598147663e+00,-2.101129691075448225e+00,-2.111376865328967067e+00,1.314083833816085622e+01,1.412160929533049547e+01,2.354355811209962290e+00,2.361959591280865300e+00,2.378720623772456300e+00,1.999491216293425566e+01,3.587298047532190992e+01
1.365000000000000000e+05,-2.560374062549785776e+03,-2.097939733357193415e+00,-2.099259885358885747e+00,-2.111772677579685009e+00,1.314084047118616638e+01,1.412161596631766436e+01,2.356705669034462769e+00,2.358948110987215685e+00,2.379385039128292245e+00,1.999494220506536735e+01,3.587335246783262477e+01
1.365500000000000000e+05,-2.560377476560357081e+03,-2.099674344332144837e+00,-2.097528204187734335e+00,-2.111770297771073057e+00,1.314084259568980251e+01,1.412162266144083844e+01,2.359462586396160688e+00,2.356160363073480202e+00,2.379418626252541191e+00,1.999497219120668490e+01,3.587372381605094773e+01
1.366000000000000000e+05,-2.560380885416514047e+03,-2.101585543377794796e+00,-2.096035676995886998e+00,-2.111352055352799351e+00,1.314084472059103170e+01,1.412162927419395686e+01,2.362541016424291485e+00,2.353712027486415614e+00,2.378791230728066530e+00,1.999500212438952573e+01,3.587409449767274339e+01
1.366500000000000000e+05,-2.560384286533138038e+03,-2.103627921010583268e+00,-2.094856327015362396e+00,-2.110489352165909605e+00,1.314084683338314896e+01,1.412163587833241962e+01,2.365849330856568233e+00,2.351719938997299142e+00,2.377477672178021528e+00,1.999503200036144435e+01,3.587446451213534004e+01
1.367000000000000000e+05,-2.560387681464034358e+03,-2.105719529961062264e+00,-2.094037665438592821e+00,-2.109217052562334604e+00,1.314084894282859217e+01,1.412164248554968182e+01,2.369264100599065337e+00,2.350300142282700566e+00,2.375485424147892211e+00,1.999506182315953851e+01,3.587483387967397164e+01
1.367500000000000000e+05,-2.560391072318840543e+03,-2.107736689862308221e+00,-2.093667900626418721e+00,-2.107570186234756449e+00,1.314085105848529800e+01,1.412164905661945546e+01,2.372625678222888279e+00,2.349578734349508036e+00,2.372847943345052890e+00,1.999509159707587003e+01,3.587520258589654532e+01
1.368000000000000000e+05,-2.560394456499037005e+03,-2.109590759088979972e+00,-2.093805715316967575e+00,-2.105578772893907491e+00,1.314085316841986639e+01,1.412165568068466293e+01,2.375759438722257588e+00,2.349662769736122314e+00,2.369632807578124112e+00,1.999512131811694360e+01,3.587557064046470856e+01
1.368500000000000000e+05,-2.560397835573472094e+03,-2.111172397136047874e+00,-2.094455887635211067e+00,-2.103347441674128682e+00,1.314085528044096485e+01,1.412166228856707306e+01,2.378467461962713081e+00,2.350620639950797841e+00,2.365969539487555728e+00,1.999515098889821374e+01,3.587593804546402509e+01
1.369000000000000000e+05,-2.560401208638813387e+03,-2.112335681195252057e+00,-2.095640839788444065e+00,-2.100999388822288427e+00,1.314085738794385350e+01,1.412166883296973552e+01,2.380536208604939308e+00,2.352486707864465565e+00,2.362037268829216607e+00,1.999518060643414330e+01,3.587630477624310998e+01
1.369500000000000000e+05,-2.560404573933023585e+03,-2.112989456253096421e+00,-2.097344593259494516e+00,-2.098642224086651797e+00,1.314085948400855663e+01,1.412167539093663748e+01,2.381776376431326891e+00,2.355233882998520212e+00,2.358052507532005571e+00,1.999521016851254629e+01,3.587667084875483425e+01
1.370000000000000000e+05,-2.560407934467935775e+03,-2.113065175652169447e+00,-2.099471054758187183e+00,-2.096440525490104623e+00,1.314086158317742026e+01,1.412168190517038369e+01,2.382032958295114966e+00,2.358753926144953272e+00,2.354278485381495756e+00,1.999523968100808347e+01,3.587703626645249955e+01
1.370500000000000000e+05,-2.560411289439064149e+03,-2.112486461151714234e+00,-2.101922991183398981e+00,-2.094567722333526394e+00,1.314086368060373111e+01,1.412168841521526730e+01,2.381196113413553306e+00,2.362875119817790637e+00,2.350996737437303974e+00,1.999526914270031597e+01,3.587740102204787007e+01
1.371000000000000000e+05,-2.560414638681753786e+03,-2.111258098278171680e+00,-2.104573470731470941e+00,-2.093146170142113238e+00,1.314086577805838019e+01,1.412169498007490098e+01,2.379240737711723952e+00,2.367358789957738185e+00,2.348471067983144867e+00,1.999529855483343255e+01,3.587776513704256587e+01
1.371500000000000000e+05,-2.560417983387345430e+03,-2.109445581971950201e+00,-2.107220950217003175e+00,-2.092311544878811436e+00,1.314086787889239716e+01,1.412170149606561331e+01,2.376232354093317234e+00,2.371899322044521252e+00,2.346941473134581901e+00,1.999532791789113872e+01,3.587812859722876624e+01
1.372000000000000000e+05,-2.560421320990411914e+03,-2.107118595460651722e+00,-2.109679343467662616e+00,-2.092180389168948551e+00,1.314086997012496028e+01,1.412170799440826663e+01,2.372316634052746398e+00,2.376166566914561962e+00,2.346592487394375759e+00,1.999535722663063808e+01,3.587849139256702813e+01
1.372500000000000000e+05,-2.560424652103927656e+03,-2.104421118786695910e+00,-2.111782018957323093e+00,-2.092775603700255171e+00,1.314087205667077107e+01,1.412171448671108642e+01,2.367733768327810129e+00,2.379830785091981316e+00,2.347513709623223033e+00,1.999538648301697563e+01,3.587885354140256311e+01
1.373000000000000000e+05,-2.560427977928693963e+03,-2.101557018881841099e+00,-2.113333557425684628e+00,-2.094088562575672885e+00,1.314087414158570510e+01,1.412172091458434409e+01,2.362802088159962732e+00,2.382577038315504492e+00,2.349701723036440093e+00,1.999541568805272362e+01,3.587921503326232653e+01
1.373500000000000000e+05,-2.560431297652323792e+03,-2.098708273119871848e+00,-2.114194999600835789e+00,-2.096076451855003686e+00,1.314087622328585425e+01,1.412172737857170368e+01,2.357876283777596615e+00,2.384154352574403113e+00,2.353052870283947495e+00,1.999544484212218265e+01,3.587957588002821296e+01
1.374000000000000000e+05,-2.560434612624255351e+03,-2.096082867400280936e+00,-2.114305397696322419e+00,-2.098592051355927968e+00,1.314087830891125996e+01,1.412173386170643852e+01,2.353333853440375378e+00,2.384404647803039623e+00,2.357347658606198770e+00,1.999547394796378441e+01,3.587993609840010834e+01
1.374500000000000000e+05,-2.560437922260172400e+03,-2.093911074697683450e+00,-2.113617084696878035e+00,-2.101452573562449189e+00,1.314088039241936201e+01,1.412174030088327292e+01,2.349544486210253691e+00,2.383263081892851964e+00,2.362281209818722250e+00,1.999550300242253797e+01,3.588029566813150950e+01
1.375000000000000000e+05,-2.560441224997071004e+03,-2.092350475215312144e+00,-2.112155437419708015e+00,-2.104475271604789643e+00,1.314088246888063694e+01,1.412174675699690241e+01,2.346815607160576356e+00,2.380782459701280995e+00,2.367493346170852941e+00,1.999553200363092031e+01,3.588065459841311622e+01
1.375500000000000000e+05,-2.560444521590124623e+03,-2.091518602718774211e+00,-2.110044805525032707e+00,-2.107418209767839556e+00,1.314088454005151796e+01,1.412175316397589064e+01,2.345374703489269574e+00,2.377138936034006722e+00,2.372580405652120916e+00,1.999556095149594270e+01,3.588101289455267562e+01
1.376000000000000000e+05,-2.560447812104156128e+03,-2.091513052961950780e+00,-2.107423861655598696e+00,-2.110045269724146522e+00,1.314088660533394304e+01,1.412175952659179146e+01,2.345354519463473952e+00,2.372598864051102208e+00,2.377143359089783026e+00,1.999558984594276723e+01,3.588137054691664929e+01
1.376500000000000000e+05,-2.560451096740581761e+03,-2.092325713420116529e+00,-2.104472493478486861e+00,-2.112184702694848148e+00,1.314088866923989762e+01,1.412176593719688356e+01,2.346759306005557377e+00,2.367505950579286367e+00,2.380834241210156854e+00,1.999561868965991707e+01,3.588172758214555813e+01
1.377000000000000000e+05,-2.560454376508631412e+03,-2.093875274434652045e+00,-2.101439798632648515e+00,-2.113668518383304384e+00,1.314089073360477222e+01,1.412177232596969745e+01,2.349472294283899476e+00,2.362261674923798793e+00,2.383368276092466154e+00,1.999564748275296822e+01,3.588208400092403849e+01
1.377500000000000000e+05,-2.560457650647667379e+03,-2.096063475062758918e+00,-2.098547934614533261e+00,-2.114372828713943608e+00,1.314089279545232181e+01,1.412177870967729731e+01,2.353279437223501969e+00,2.357269145199031080e+00,2.384556418543791967e+00,1.999567622402044620e+01,3.588243979255172178e+01
1.378000000000000000e+05,-2.560460918039505941e+03,-2.098712280923066498e+00,-2.095992000938436739e+00,-2.114280507901102890e+00,1.314089485036445559e+01,1.412178510639781415e+01,2.357871256542036775e+00,2.352901550863392366e+00,2.384334921309965605e+00,1.999570491135454731e+01,3.588279497328898060e+01
1.378500000000000000e+05,-2.560464179176215566e+03,-2.101594768611625419e+00,-2.093979617770247437e+00,-2.113410987484092729e+00,1.314089689716958809e+01,1.412179142544082033e+01,2.362876408992845345e+00,2.349483702816671293e+00,2.382750360200210693e+00,1.999573354331963770e+01,3.588314953101922100e+01
1.379000000000000000e+05,-2.560467433982475995e+03,-2.104516517624316130e+00,-2.092644760275115257e+00,-2.111824813982199789e+00,1.314089893841235579e+01,1.412179774046549952e+01,2.367912601756714253e+00,2.347246366024929642e+00,2.379954309283212499e+00,1.999576212173059631e+01,3.588350346965309967e+01
1.379500000000000000e+05,-2.560470682688752731e+03,-2.107266973506971564e+00,-2.092038892983048459e+00,-2.109681016314299828e+00,1.314090097507646071e+01,1.412180407578534691e+01,2.372604201501977705e+00,2.346309323253608969e+00,2.376202578724126546e+00,1.999579064720170152e+01,3.588385681344366418e+01
1.380000000000000000e+05,-2.560473926676361316e+03,-2.109631377716214562e+00,-2.092196772542053829e+00,-2.107159594217036691e+00,1.314090301209407308e+01,1.412181037809340900e+01,2.376613557426718426e+00,2.346693277469284133e+00,2.371812121649958804e+00,1.999581912147613494e+01,3.588420955025968340e+01
1.380500000000000000e+05,-2.560477164711375281e+03,-2.111476747541812138e+00,-2.093079527490807834e+00,-2.104432195443197706e+00,1.314090504616065402e+01,1.412181671549932105e+01,2.379686269253705078e+00,2.348309248141747130e+00,2.367126262448010721e+00,1.999584754369190875e+01,3.588456168615219610e+01
1.381000000000000000e+05,-2.560480396042369648e+03,-2.112707247884130890e+00,-2.094564772045619971e+00,-2.101717104374946743e+00,1.314090707096447197e+01,1.412182303046526144e+01,2.381654675806093469e+00,2.350969041881294075e+00,2.362500848573715118e+00,1.999587591038297418e+01,3.588491322672664552e+01
1.381500000000000000e+05,-2.560483621498879074e+03,-2.113245446517453274e+00,-2.096533370097259930e+00,-2.099211005802988694e+00,1.314090909019050990e+01,1.412182927798204446e+01,2.382439725910748152e+00,2.354427615418852149e+00,2.358260030374059291e+00,1.999590422275812429e+01,3.588526415272557557e+01
1.382000000000000000e+05,-2.560486839869171035e+03,-2.113108322949578177e+00,-2.098838147431773216e+00,-2.097044048265754412e+00,1.314091110007287533e+01,1.412183554508497707e+01,2.382068681761642992e+00,2.358398430883786201e+00,2.354663070361319832e+00,1.999593248008818236e+01,3.588561448179641644e+01
1.382500000000000000e+05,-2.560490052544513674e+03,-2.112362624949073453e+00,-2.101282735569650395e+00,-2.095346045727568995e+00,1.314091310530054990e+01,1.412184178851718208e+01,2.380653277485162089e+00,2.362572735219077291e+00,2.351907021472412040e+00,1.999596068411708671e+01,3.588596422131129060e+01
1.383000000000000000e+05,-2.560493260618435215e+03,-2.111073799420540187e+00,-2.103711162798864276e+00,-2.094207303306423906e+00,1.314091511279575819e+01,1.412184802555333363e+01,2.378360357471996700e+00,2.366666049776371405e+00,2.350109477529601865e+00,1.999598883826846674e+01,3.588631336089098767e+01
1.383500000000000000e+05,-2.560496462039473954e+03,-2.109368631908359770e+00,-2.105992045664645929e+00,-2.093632295816861610e+00,1.314091711282001818e+01,1.412185430617360282e+01,2.375408527951845539e+00,2.370432770470590977e+00,2.349297379072003533e+00,1.999601693884544318e+01,3.588666191645198467e+01
1.384000000000000000e+05,-2.560499657893952190e+03,-2.107399540313364739e+00,-2.107976867389252718e+00,-2.093617294558260511e+00,1.314091910844763511e+01,1.412186053110773543e+01,2.372038123357235850e+00,2.373668248538031378e+00,2.349435078413792066e+00,1.999604498622208126e+01,3.588700987503351314e+01
1.384500000000000000e+05,-2.560502847441596714e+03,-2.105276046279572544e+00,-2.109577542578115139e+00,-2.094140684710452227e+00,1.314092109752266779e+01,1.412186672803347065e+01,2.368474388386742735e+00,2.376235511850145699e+00,2.350434281711228035e+00,1.999607297994207045e+01,3.588735722564886288e+01
1.385000000000000000e+05,-2.560506029598639088e+03,-2.103124490929879631e+00,-2.110758869647058944e+00,-2.095111589836944788e+00,1.314092307427634765e+01,1.412187293035902158e+01,2.364928025322981853e+00,2.378062857189488177e+00,2.352156039020134148e+00,1.999610091796581912e+01,3.588770398725785782e+01
1.385500000000000000e+05,-2.560509207246162077e+03,-2.101077965240400580e+00,-2.111472980492578699e+00,-2.096444839567681573e+00,1.314092505250685683e+01,1.412187908496803423e+01,2.361582590270041582e+00,2.379120970578610272e+00,2.354446130715404095e+00,1.999612880607067211e+01,3.588805015029742407e+01
1.386000000000000000e+05,-2.560512379199518364e+03,-2.099206764996189190e+00,-2.111717354309210037e+00,-2.098072341748511871e+00,1.314092702798086165e+01,1.412188527281188399e+01,2.358571934747669463e+00,2.379428573679555736e+00,2.357151907295336191e+00,1.999615664362990231e+01,3.588839571851564614e+01
1.386500000000000000e+05,-2.560515545183755876e+03,-2.097577728501003325e+00,-2.111537709214035274e+00,-2.099881748405912685e+00,1.314092899838167305e+01,1.412189147654938282e+01,2.355996740013911239e+00,2.379041702596762065e+00,2.360116672448856256e+00,1.999618442956088060e+01,3.588874070261699956e+01
1.387000000000000000e+05,-2.560518706497457515e+03,-2.096270936376296579e+00,-2.110950123611237128e+00,-2.101776689845757495e+00,1.314093096964081120e+01,1.412189762407394511e+01,2.353933654866951386e+00,2.378022484749186649e+00,2.363201612405792407e+00,1.999621216597238771e+01,3.588908507900215739e+01
1.387500000000000000e+05,-2.560521860343366825e+03,-2.095310008055419893e+00,-2.109986691579897933e+00,-2.103701461578391552e+00,1.314093292843529781e+01,1.412190377821119824e+01,2.352424180729560721e+00,2.376442493546588430e+00,2.366293658551425150e+00,1.999623984797075238e+01,3.588942885188199483e+01
1.388000000000000000e+05,-2.560525008246542257e+03,-2.094710637573753864e+00,-2.108720094399951783e+00,-2.105568065446316250e+00,1.314093488178864888e+01,1.412190989833155363e+01,2.351494995111059527e+00,2.374383981232501828e+00,2.369283965822722049e+00,1.999626747833674045e+01,3.588977202745542883e+01
1.388500000000000000e+05,-2.560528151481619716e+03,-2.094515665525990222e+00,-2.107188899730368714e+00,-2.107294789391907841e+00,1.314093683631802634e+01,1.412191598453195951e+01,2.351173147154925758e+00,2.371919190532269184e+00,2.372073190857044711e+00,1.999629506047018523e+01,3.589011459313594088e+01
1.389000000000000000e+05,-2.560531288326797039e+03,-2.094723245990311788e+00,-2.105434346758260578e+00,-2.108842353324990260e+00,1.314093878438986174e+01,1.412192212140483605e+01,2.351470467926388253e+00,2.369122510444308549e+00,2.374575126054742302e+00,1.999632259222337538e+01,3.589045656665670236e+01
1.389500000000000000e+05,-2.560534421010243477e+03,-2.095316524211947140e+00,-2.103545724356377100e+00,-2.110138317491001558e+00,1.314094073653510009e+01,1.412192823672631370e+01,2.352391133811694957e+00,2.366087351432500707e+00,2.376692168550173179e+00,1.999635007759742678e+01,3.589079794375708587e+01
1.390000000000000000e+05,-2.560537548129614152e+03,-2.096310562239113828e+00,-2.101590028913475461e+00,-2.111100284647426939e+00,1.314094268522821451e+01,1.412193432949798577e+01,2.353939889493614324e+00,2.362913661892621864e+00,2.378319559188934562e+00,1.999637751370763539e+01,3.589113870701449116e+01
1.390500000000000000e+05,-2.560540668143190942e+03,-2.097679253339303163e+00,-2.099630894606709486e+00,-2.111691122745617655e+00,1.314094462342437097e+01,1.412194043030420509e+01,2.356095998323259000e+00,2.359718082261077932e+00,2.379361480260361983e+00,1.999640489783482522e+01,3.589147886904532925e+01
1.391000000000000000e+05,-2.560543783487922610e+03,-2.099362287644329417e+00,-2.097784486985815544e+00,-2.111854918503877521e+00,1.314094656245777060e+01,1.412194646615856186e+01,2.358806724020018564e+00,2.356651157555073262e+00,2.379720120257650784e+00,1.999643223440209994e+01,3.589181842001347889e+01
1.391500000000000000e+05,-2.560546892771781131e+03,-2.101321416156612276e+00,-2.096151679495787956e+00,-2.111528973475489845e+00,1.314094849565319123e+01,1.412195250465412322e+01,2.361993981349419069e+00,2.353878089392330342e+00,2.379308363644603741e+00,1.999645952166683571e+01,3.589215735981753852e+01
1.392000000000000000e+05,-2.560549996848697447e+03,-2.103475064402218209e+00,-2.094813029367678325e+00,-2.110714561864219352e+00,1.314095042867638874e+01,1.412195857418621969e+01,2.365531302956997539e+00,2.351571536856018607e+00,2.378080059421323167e+00,1.999648676243652190e+01,3.589249570805989009e+01
1.392500000000000000e+05,-2.560553097124330634e+03,-2.105690847600610649e+00,-2.093888007811088414e+00,-2.109424194687681720e+00,1.314095236698978120e+01,1.412196460840802992e+01,2.369240289997945226e+00,2.349916441605197637e+00,2.376028570565400067e+00,1.999651395872957593e+01,3.589283344914970542e+01
1.393000000000000000e+05,-2.560556190924853126e+03,-2.107857679193901212e+00,-2.093471729816914539e+00,-2.107673925698039685e+00,1.314095429768510215e+01,1.412197065989274947e+01,2.372913102565069821e+00,2.349078963381467933e+00,2.373195601802364330e+00,1.999654110562835285e+01,3.589317058266247784e+01
1.393500000000000000e+05,-2.560559279230754328e+03,-2.109842232095159087e+00,-2.093605922165308275e+00,-2.105555537456939685e+00,1.314095622608955338e+01,1.412197668900176595e+01,2.376310397515418948e+00,2.349182355658570032e+00,2.369697275056794616e+00,1.999656820490177012e+01,3.589350711529445448e+01
1.394000000000000000e+05,-2.560562362229696646e+03,-2.111474811615113634e+00,-2.094339526908147953e+00,-2.103189591098842293e+00,1.314095815116823474e+01,1.412198265623587545e+01,2.379172624180979412e+00,2.350306207830779925e+00,2.365713531384325385e+00,1.999659525603334487e+01,3.589384303095295792e+01
1.394500000000000000e+05,-2.560565438903038284e+03,-2.112633990314878307e+00,-2.095678881285542250e+00,-2.100691493997087544e+00,1.314096006992441801e+01,1.412198865144662818e+01,2.381261173711631596e+00,2.352459050259776419e+00,2.361474530525239590e+00,1.999662225871666976e+01,3.589417834576821775e+01
1.395000000000000000e+05,-2.560568511542597207e+03,-2.113223320090122037e+00,-2.097546223361076212e+00,-2.098235325577486154e+00,1.314096199364725415e+01,1.412199463817506562e+01,2.382373268072611960e+00,2.355558060626784300e+00,2.357265825958992700e+00,1.999664921752758318e+01,3.589451306805280950e+01
1.395500000000000000e+05,-2.560571579325730454e+03,-2.113142911601856078e+00,-2.099850250968263055e+00,-2.096012061695283535e+00,1.314096391668944008e+01,1.412200061136995188e+01,2.382355341437355278e+00,2.359444671868021981e+00,2.353399511668949007e+00,1.999667613025267698e+01,3.589484718467667079e+01
1.396000000000000000e+05,-2.560574641230119141e+03,-2.112369852471731146e+00,-2.102465683662622986e+00,-2.094170092837753572e+00,1.314096583614212221e+01,1.412200661554192926e+01,2.381141720863714006e+00,2.363883996484020589e+00,2.350176182699563743e+00,1.999670299585083555e+01,3.589518070865491239e+01
1.396500000000000000e+05,-2.560577698144099031e+03,-2.110945135449128873e+00,-2.105192706234984446e+00,-2.092868072167869187e+00,1.314096775420733820e+01,1.412201256365131563e+01,2.378763277168646884e+00,2.368566985095572175e+00,2.347873975684313663e+00,1.999672981435039887e+01,3.589551363238768289e+01
1.397000000000000000e+05,-2.560580748801406571e+03,-2.108922171971808979e+00,-2.107838098413531203e+00,-2.092245964269248582e+00,1.314096966430449775e+01,1.412201848264070492e+01,2.375338664109835740e+00,2.373151575630647159e+00,2.346716364743725691e+00,1.999675658327912231e+01,3.589584594846999011e+01
1.397500000000000000e+05,-2.560583793883748967e+03,-2.106428722419316113e+00,-2.110224223009391054e+00,-2.092353805521442567e+00,1.314097157218818879e+01,1.412202442081311382e+01,2.371086664771549835e+00,2.377289893658314224e+00,2.346832468893492063e+00,1.999678330543146032e+01,3.589617767946263882e+01
1.398000000000000000e+05,-2.560586834642333088e+03,-2.103657648190422336e+00,-2.112145573032269130e+00,-2.093204023884204901e+00,1.314097348148933087e+01,1.412203032445293971e+01,2.366311147756027022e+00,2.380644574373229183e+00,2.348255733733226602e+00,1.999680998200727799e+01,3.589650882045822300e+01
1.398500000000000000e+05,-2.560589870096722279e+03,-2.100790960023779075e+00,-2.113444172995886383e+00,-2.094772648383901981e+00,1.314097538887534533e+01,1.412203625241823524e+01,2.361360802895621891e+00,2.382935846918210920e+00,2.350917262271581709e+00,1.999683661212854702e+01,3.589683937334635999e+01
1.399000000000000000e+05,-2.560592900336539515e+03,-2.098037749649356964e+00,-2.114034374340194145e+00,-2.096936132571233014e+00,1.314097729520359081e+01,1.412204219014575024e+01,2.356612995958983436e+00,2.383971731014180584e+00,2.354631619354969452e+00,1.999686319571529225e+01,3.589716935088827654e+01
1.399500000000000000e+05,-2.560595925106011691e+03,-2.095631418975720361e+00,-2.113846420496084733e+00,-2.099530802002187446e+00,1.314097919614215471e+01,1.412204806529616974e+01,2.352443665187625488e+00,2.383650942827121977e+00,2.359124159349938576e+00,1.999688973016574778e+01,3.589749873603721397e+01
1.400000000000000000e+05,-2.560598943547208364e+03,-2.093741768877901865e+00,-2.112879164189546355e+00,-2.102388202887318869e+00,1.314098109006226522e+01,1.412205394420158555e+01,2.349175061704445788e+00,2.381986074887215032e+00,2.364060098897254214e+00,1.999691621523802354e+01,3.589782753724653475e+01
1.400500000000000000e+05,-2.560601956553347918e+03,-2.092499739353613109e+00,-2.111227902509728693e+00,-2.105282059914914239e+00,1.314098298042536683e+01,1.412205980643724601e+01,2.347056423453922402e+00,2.379110611526274788e+00,2.369056693684257198e+00,1.999694265211820365e+01,3.589815576869214198e+01
1.401000000000000000e+05,-2.560604964773342545e+03,-2.092017716746035649e+00,-2.109009087335695920e+00,-2.107983558501043131e+00,1.314098486936621946e+01,1.412206564206097603e+01,2.346249498916308962e+00,2.375249467978736817e+00,2.373727302553640950e+00,1.999696904176876089e+01,3.589848342208384935e+01
1.401500000000000000e+05,-2.560607967694481886e+03,-2.092313004517604380e+00,-2.106380527394387858e+00,-2.110317501821277641e+00,1.314098675718040354e+01,1.412207152326359605e+01,2.346797082725370132e+00,2.370705998520187485e+00,2.377725741780191360e+00,1.999699538485033301e+01,3.589881051411116175e+01
1.402000000000000000e+05,-2.560610965426898929e+03,-2.093333365033595239e+00,-2.103567958691881401e+00,-2.112110291193047829e+00,1.314098864158958158e+01,1.412207737922252271e+01,2.348627931641115829e+00,2.365844086283959591e+00,2.380759329721842121e+00,1.999702167954318455e+01,3.589913704465289612e+01
1.402500000000000000e+05,-2.560613957570068578e+03,-2.095009142740888564e+00,-2.100778641512599965e+00,-2.113224396505565039e+00,1.314099052073688334e+01,1.412208319931658451e+01,2.351577950023743480e+00,2.361036906595218809e+00,2.382619025709267646e+00,1.999704792486807747e+01,3.589946299974247523e+01
1.403000000000000000e+05,-2.560616943207476197e+03,-2.097197210495522324e+00,-2.098196941598552190e+00,-2.113618592397698670e+00,1.314099239158449350e+01,1.412208902794091081e+01,2.355391554052646441e+00,2.356636721953877966e+00,2.383208144947329465e+00,1.999707411974106819e+01,3.589978839636085439e+01
1.403500000000000000e+05,-2.560619923449944508e+03,-2.099703683084122474e+00,-2.096021746735921010e+00,-2.113288004734110270e+00,1.314099425702531221e+01,1.412209480711423737e+01,2.359750168111325319e+00,2.352958212474275612e+00,2.382530617264200234e+00,1.999710026490302894e+01,3.590011323260883103e+01
1.404000000000000000e+05,-2.560622898711088510e+03,-2.102357560955006477e+00,-2.094391666100973826e+00,-2.112264971513485801e+00,1.314099612132908845e+01,1.412210059199607315e+01,2.364317784867931760e+00,2.350237688567211158e+00,2.380686140292517017e+00,1.999712636284804290e+01,3.590043750896074215e+01
1.404500000000000000e+05,-2.560625868378440373e+03,-2.104969377316940449e+00,-2.093373837577100272e+00,-2.110671709558776588e+00,1.314099798152511589e+01,1.412210640971410491e+01,2.368757079568648116e+00,2.348616559024428785e+00,2.377870574471043774e+00,1.999715241249965558e+01,3.590076124423318049e+01
1.405000000000000000e+05,-2.560628833311815470e+03,-2.107339041815593284e+00,-2.093023391720988613e+00,-2.108653210617469131e+00,1.314099983975837560e+01,1.412211218556325676e+01,2.372756458482680575e+00,2.348151557472645923e+00,2.374338788927066624e+00,1.999717841407890617e+01,3.590108442449498227e+01
1.405500000000000000e+05,-2.560631792309679440e+03,-2.109334430183578135e+00,-2.093333690031594863e+00,-2.106348110061577295e+00,1.314100169206636437e+01,1.412211796285988719e+01,2.376070797635825294e+00,2.348804706682368071e+00,2.370373860838463020e+00,1.999720436626388675e+01,3.590140704818379902e+01
1.406000000000000000e+05,-2.560634744746513661e+03,-2.110854822021038135e+00,-2.094222411210550305e+00,-2.103939615396773544e+00,1.314100353385447661e+01,1.412212372235148727e+01,2.378525343286073568e+00,2.350450221302366582e+00,2.366276355078672733e+00,1.999723026682256943e+01,3.590172912599843613e+01
1.406500000000000000e+05,-2.560637692300796516e+03,-2.111811192259227976e+00,-2.095607501823908869e+00,-2.101598891746230269e+00,1.314100537310797634e+01,1.412212942924454318e+01,2.380016713468255940e+00,2.352910469546289463e+00,2.362327326515263781e+00,1.999725611906034217e+01,3.590205064587387795e+01
1.407000000000000000e+05,-2.560640634081501503e+03,-2.112194200814144107e+00,-2.097380625139089183e+00,-2.099443462803289417e+00,1.314100720744730744e+01,1.412213516850542838e+01,2.380529282214971953e+00,2.355968249936998493e+00,2.358759561347055111e+00,1.999728192297324370e+01,3.590237162118848602e+01
1.407500000000000000e+05,-2.560643570754899429e+03,-2.112037450044806253e+00,-2.099384423688519075e+00,-2.097597204436503660e+00,1.314100903853818814e+01,1.412214090594076410e+01,2.380117485022005042e+00,2.359380965075050796e+00,2.355761229018147773e+00,1.999730767904426543e+01,3.590269205915500805e+01
1.408000000000000000e+05,-2.560646503047336410e+03,-2.111369758293859089e+00,-2.101491543274756069e+00,-2.096158448659296791e+00,1.314101087042101845e+01,1.412214661821277062e+01,2.378880721866720283e+00,2.362919703875007382e+00,2.353461802184898310e+00,1.999733338898720802e+01,3.590301194322437084e+01
1.408500000000000000e+05,-2.560649428680529127e+03,-2.110272086615513576e+00,-2.103593307951947544e+00,-2.095154880486957971e+00,1.314101269222300949e+01,1.412215234917165319e+01,2.376962932654285598e+00,2.366380898246395859e+00,2.351920889694040895e+00,1.999735904858978586e+01,3.590333128242542671e+01
1.409000000000000000e+05,-2.560652348846330824e+03,-2.108851715310931851e+00,-2.105559122634486968e+00,-2.094610072068018525e+00,1.314101450830364470e+01,1.412215802886377602e+01,2.374530208101871320e+00,2.369585412303689687e+00,2.351151598131977050e+00,1.999738465912837881e+01,3.590365007169680212e+01
1.409500000000000000e+05,-2.560655263794025814e+03,-2.107181878284360543e+00,-2.107303080580649191e+00,-2.094536519018429299e+00,1.314101632103426276e+01,1.412216368266062183e+01,2.371741282631131043e+00,2.372400355139394623e+00,2.351128062556948617e+00,1.999741022223019371e+01,3.590396830247656368e+01
1.410000000000000000e+05,-2.560658172579807342e+03,-2.105356062213497470e+00,-2.108779652392044568e+00,-2.094886416399897033e+00,1.314101812603090913e+01,1.412216936577062221e+01,2.368751415270711647e+00,2.374737003095815258e+00,2.351783767998259389e+00,1.999743573676834885e+01,3.590428599355813333e+01
1.410500000000000000e+05,-2.560661077523538097e+03,-2.103484142778878407e+00,-2.109923387961203822e+00,-2.095615319098459217e+00,1.314101993419976644e+01,1.412217502083267640e+01,2.365705246139733653e+00,2.376530325246092090e+00,2.353039097258596613e+00,1.999746120715489184e+01,3.590460313717454000e+01
1.411000000000000000e+05,-2.560663977236632491e+03,-2.101629672489557343e+00,-2.110699653187174007e+00,-2.096694006290965806e+00,1.314102173934243467e+01,1.412218068651094960e+01,2.362718614989864907e+00,2.377745304464023768e+00,2.354813158796468908e+00,1.999748663142537453e+01,3.590491972716736058e+01
1.411500000000000000e+05,-2.560666870831393226e+03,-2.099860421933393617e+00,-2.111112796590882024e+00,-2.098050625466161723e+00,1.314102353658261002e+01,1.412218635570565972e+01,2.359893812091281351e+00,2.378371467494630132e+00,2.357014181704286671e+00,1.999751200744304569e+01,3.590523577202672101e+01
1.412000000000000000e+05,-2.560669759879753656e+03,-2.098265776806449434e+00,-2.111139023855753916e+00,-2.099619497980643068e+00,1.314102533310562393e+01,1.412219196249258601e+01,2.357328455031931114e+00,2.378399158134883340e+00,2.359554198939458836e+00,1.999753733791979471e+01,3.590555125458401875e+01
1.412500000000000000e+05,-2.560672642596869537e+03,-2.096893029919670415e+00,-2.110768062858827232e+00,-2.101363602199016078e+00,1.314102712073194112e+01,1.412219757497585881e+01,2.355103998162882739e+00,2.377826962575695369e+00,2.362353180033287092e+00,1.999756262034927801e+01,3.590586617921501755e+01
1.413000000000000000e+05,-2.560675520342620075e+03,-2.095786978436417147e+00,-2.110031264368056991e+00,-2.103207059921038180e+00,1.314102890643430399e+01,1.412220318627113080e+01,2.353300596126590261e+00,2.376668760222393040e+00,2.365317142776207415e+00,1.999758785785119741e+01,3.590618055788119278e+01
1.413500000000000000e+05,-2.560678394322414078e+03,-2.095022805026372392e+00,-2.108937196304028205e+00,-2.105065779431992024e+00,1.314103069584987082e+01,1.412220877347909820e+01,2.352007733716627857e+00,2.374940032811798218e+00,2.368341048556676931e+00,1.999761305307415071e+01,3.590649437746041883e+01
1.414000000000000000e+05,-2.560681262427597176e+03,-2.094640084045856110e+00,-2.107502848943092921e+00,-2.106883257990968428e+00,1.314103247911077688e+01,1.412221439613500173e+01,2.351305654190561700e+00,2.372671839640206226e+00,2.371313600835919910e+00,1.999763820255348890e+01,3.590680764599206043e+01
1.414500000000000000e+05,-2.560684126003173333e+03,-2.094662988333312992e+00,-2.105797763787716992e+00,-2.108565864166528137e+00,1.314103426249850237e+01,1.412221999068299283e+01,2.351265849831348564e+00,2.369929469052115323e+00,2.374098028359063139e+00,1.999766330840662576e+01,3.590712036113108496e+01
1.415000000000000000e+05,-2.560686984354388187e+03,-2.095140844032123528e+00,-2.103882886424107479e+00,-2.110003116573203386e+00,1.314103604165699934e+01,1.412222554329740554e+01,2.351953409908539516e+00,2.366803184243513769e+00,2.376538950091158675e+00,1.999768836895147572e+01,3.590743250706903922e+01
1.415500000000000000e+05,-2.560689836452723284e+03,-2.096080508951838617e+00,-2.101824576039693415e+00,-2.111122142830336834e+00,1.314103781265804827e+01,1.412223111003520337e+01,2.353398933809730753e+00,2.363416644148147672e+00,2.378482188895518323e+00,1.999771338314389624e+01,3.590774409858428839e+01
1.416000000000000000e+05,-2.560692684700535665e+03,-2.097446531722559016e+00,-2.099746316644414801e+00,-2.111834826410373900e+00,1.314103958702990482e+01,1.412223664338952211e+01,2.355587795493253367e+00,2.359941476837009500e+00,2.379770722399376925e+00,1.999773835571204117e+01,3.590805513458678178e+01
1.416500000000000000e+05,-2.560695528082036617e+03,-2.099211525211655438e+00,-2.097768894888460078e+00,-2.112047604859435879e+00,1.314104135946337237e+01,1.412224218177134460e+01,2.358463990755160111e+00,2.356577748325804578e+00,2.380260461444312803e+00,1.999776328512519541e+01,3.590836561056237031e+01
1.417000000000000000e+05,-2.560698366470395740e+03,-2.101299783537542432e+00,-2.096000568858612745e+00,-2.111728111285161358e+00,1.314104313068322050e+01,1.412224774967748608e+01,2.361909392011976916e+00,2.353542481976984124e+00,2.379852535914526612e+00,1.999778817188898472e+01,3.590867554054139532e+01
1.417500000000000000e+05,-2.560701200778523798e+03,-2.103578686448740243e+00,-2.094587858963920635e+00,-2.110862186851173217e+00,1.314104490346752030e+01,1.412225327078692239e+01,2.365740785574671268e+00,2.351069084207011439e+00,2.378496693802542250e+00,1.999781301657397137e+01,3.590898491072795196e+01
1.418000000000000000e+05,-2.560704029015633751e+03,-2.105925782845603056e+00,-2.093657375506939200e+00,-2.109445800614214050e+00,1.314104666808352384e+01,1.412225878423210013e+01,2.369732684591370653e+00,2.349374483487891130e+00,2.376201540499681020e+00,1.999783781547474959e+01,3.590929371815299476e+01
1.418500000000000000e+05,-2.560706852132250788e+03,-2.108194340378237275e+00,-2.093283106209635314e+00,-2.107551889600939088e+00,1.314104843034355241e+01,1.412226428998324046e+01,2.373619701238927071e+00,2.348631339849503341e+00,2.373059842096711058e+00,1.999786257099944464e+01,3.590960197620425731e+01
1.419000000000000000e+05,-2.560709670967209149e+03,-2.110199532105498932e+00,-2.093538087218453914e+00,-2.105292049772679697e+00,1.314105019262157903e+01,1.412226975460162670e+01,2.377110057976251856e+00,2.348962867504604812e+00,2.369240129892586033e+00,1.999788728412281102e+01,3.590990967575032755e+01
1.419500000000000000e+05,-2.560712484596774175e+03,-2.111795959636128650e+00,-2.094451145963451388e+00,-2.102783003704450149e+00,1.314105195205534393e+01,1.412227525212397161e+01,2.379926995090265951e+00,2.350415780320112447e+00,2.364972487752941444e+00,1.999791195440638703e+01,3.591021682722774244e+01
1.420000000000000000e+05,-2.560715294177591659e+03,-2.112862101071760534e+00,-2.095966644832080394e+00,-2.100201788570996264e+00,1.314105371432357749e+01,1.412228074964772873e+01,2.381827517877695755e+00,2.352939559326079788e+00,2.360550380252359748e+00,1.999793658387588735e+01,3.591052343819348636e+01
1.420500000000000000e+05,-2.560718098961382111e+03,-2.113274874862945296e+00,-2.098007058373203115e+00,-2.097748880241770753e+00,1.314105547370038352e+01,1.412228621171605703e+01,2.382618077040524973e+00,2.356399692500303011e+00,2.356301851361548128e+00,1.999796116981400118e+01,3.591082949308997030e+01
1.421000000000000000e+05,-2.560720897934812456e+03,-2.112983223285651579e+00,-2.100458309260592848e+00,-2.095589633628319515e+00,1.314105722717738090e+01,1.412229168528039125e+01,2.382192642463752286e+00,2.360578645754626059e+00,2.352550518302920501e+00,1.999798571117331747e+01,3.591113500204244247e+01
1.421500000000000000e+05,-2.560723692144971210e+03,-2.112002022592748940e+00,-2.103131974702618479e+00,-2.093897526497586092e+00,1.314105897848098081e+01,1.412229711838490687e+01,2.380544053817208461e+00,2.365178854378094275e+00,2.349601087425299717e+00,1.999801020899070281e+01,3.591143996700814967e+01
1.422000000000000000e+05,-2.560726481322525615e+03,-2.110365734511697511e+00,-2.105836905180605179e+00,-2.092829318751324053e+00,1.314106072590863938e+01,1.412230253138665503e+01,2.377757262034309704e+00,2.369861451003770991e+00,2.347707514069937940e+00,1.999803466287299969e+01,3.591174438288419424e+01
1.422500000000000000e+05,-2.560729265697384562e+03,-2.108182520401691740e+00,-2.108391429370715109e+00,-2.092458555317546320e+00,1.314106247291370444e+01,1.412230797931408155e+01,2.374020180625491250e+00,2.374274323959322697e+00,2.347033990326624409e+00,1.999805907470147659e+01,3.591204826921221382e+01
1.423000000000000000e+05,-2.560732045935027600e+03,-2.105628310602667419e+00,-2.110584817188398965e+00,-2.092819847496130592e+00,1.314106422031753851e+01,1.412231340095117282e+01,2.369610074589403759e+00,2.378069602656435855e+00,2.347651069018050318e+00,1.999808344422846673e+01,3.591235162167625816e+01
1.423500000000000000e+05,-2.560734821036171525e+03,-2.102876144268162495e+00,-2.112244907388475035e+00,-2.093912376282320409e+00,1.314106596389302695e+01,1.412231881926780197e+01,2.364855436722740123e+00,2.380948582151387161e+00,2.349528988092003612e+00,1.999810776976542570e+01,3.591265443470541641e+01
1.424000000000000000e+05,-2.560737590659179659e+03,-2.100126240674407896e+00,-2.113265905237073028e+00,-2.095641715724456233e+00,1.314106770263133050e+01,1.412232423824848482e+01,2.360118698132482429e+00,2.382692656097624706e+00,2.352523908273793207e+00,1.999813205062763544e+01,3.591295672109556847e+01
1.424500000000000000e+05,-2.560740355240350254e+03,-2.097605284559406424e+00,-2.113559388239522718e+00,-2.097869649676015857e+00,1.314106943617462342e+01,1.412232960098402934e+01,2.355767854220713442e+00,2.383168245913807937e+00,2.356401437026355072e+00,1.999815628611382579e+01,3.591325847170208618e+01
1.425000000000000000e+05,-2.560743114584307023e+03,-2.095486653236152019e+00,-2.113100166905726773e+00,-2.100448083110154851e+00,1.314107116589588564e+01,1.412233497301182261e+01,2.352127535000013037e+00,2.382348643847866487e+00,2.360863685592543781e+00,1.999818047741457860e+01,3.591355969385698899e+01
1.425500000000000000e+05,-2.560745869142252104e+03,-2.093909354375134590e+00,-2.111954561097818761e+00,-2.103171602600013124e+00,1.314107289361222008e+01,1.412234035448631353e+01,2.349459230054848469e+00,2.380322032068882709e+00,2.365560941157871522e+00,1.999820462522656683e+01,3.591386040325254214e+01
1.426000000000000000e+05,-2.560748619432399664e+03,-2.092998312866681143e+00,-2.110213157947985696e+00,-2.105824672544348353e+00,1.314107462044105112e+01,1.412234570937704348e+01,2.347947494001450419e+00,2.377265622067730177e+00,2.370131439274551166e+00,1.999822872972855237e+01,3.591416058922322208e+01
1.426500000000000000e+05,-2.560751364459073557e+03,-2.092795584238870354e+00,-2.108005491181666802e+00,-2.108235627314289484e+00,1.314107634356530951e+01,1.412235108697933406e+01,2.347670538015552477e+00,2.373433309248387690e+00,2.374243049063789801e+00,1.999825279001393596e+01,3.591446025924044960e+01
1.427000000000000000e+05,-2.560754104042186555e+03,-2.093278758685995111e+00,-2.105525990109557100e+00,-2.110232479183799192e+00,1.314107805995601197e+01,1.412235643590856959e+01,2.348602465924219729e+00,2.369140272797810365e+00,2.377606483074870436e+00,1.999827680412591846e+01,3.591475941627211199e+01
1.427500000000000000e+05,-2.560756838597398655e+03,-2.094407916684822180e+00,-2.102958170890996126e+00,-2.111671726731393139e+00,1.314107977164058205e+01,1.412236174236187125e+01,2.350631433121857849e+00,2.364717595968564012e+00,2.380002547444517891e+00,1.999830077284005014e+01,3.591505804932566548e+01
1.428000000000000000e+05,-2.560759567529494689e+03,-2.096075431306137826e+00,-2.100468430390115326e+00,-2.112494568780451498e+00,1.314108147740278554e+01,1.412236706904252159e+01,2.353560005410181954e+00,2.360484772698746347e+00,2.381309167789068315e+00,1.999832469621460262e+01,3.591535617510235312e+01
1.428500000000000000e+05,-2.560762291858716708e+03,-2.098122451324468951e+00,-2.098241839980906853e+00,-2.112674854090952348e+00,1.314108318032775102e+01,1.412237237401829582e+01,2.357128813831804948e+00,2.356735534878258154e+00,2.381491989187832559e+00,1.999834857524824727e+01,3.591565379601127717e+01
1.429000000000000000e+05,-2.560765011886244338e+03,-2.100405937417693991e+00,-2.096417069167911151e+00,-2.112216823301283242e+00,1.314108488318972690e+01,1.412237767773225450e+01,2.361056698930539710e+00,2.353701939714070157e+00,2.380600091137560437e+00,1.999837241144688704e+01,3.591595090576548444e+01
1.429500000000000000e+05,-2.560767726302452502e+03,-2.102763658073550257e+00,-2.095072761308133469e+00,-2.111203996387446047e+00,1.314108657961690163e+01,1.412238300339113728e+01,2.365054670779417556e+00,2.351538508428019814e+00,2.378767904969560476e+00,1.999839620221758096e+01,3.591624751662867254e+01
1.430000000000000000e+05,-2.560770435878626358e+03,-2.105018027697348248e+00,-2.094280507180879880e+00,-2.109742491507160977e+00,1.314108827156027637e+01,1.412238827941479613e+01,2.368848223182919543e+00,2.350330958165665507e+00,2.376184252530478602e+00,1.999841994771970377e+01,3.591654361775941595e+01
1.430500000000000000e+05,-2.560773140076118580e+03,-2.107046574146283824e+00,-2.094061206289349553e+00,-2.107933793417219981e+00,1.314108995792951617e+01,1.412239354328930396e+01,2.372212851711987369e+00,2.350086652529439935e+00,2.373066267483331160e+00,1.999844364796466323e+01,3.591683920624915771e+01
1.431000000000000000e+05,-2.560775838496265806e+03,-2.108750980226827831e+00,-2.094368412931283174e+00,-2.105922810104895238e+00,1.314109163620529230e+01,1.412239881007151787e+01,2.374977244045155977e+00,2.350738436692877187e+00,2.369652438069487221e+00,1.999846730208819778e+01,3.591713429673885827e+01
1.431500000000000000e+05,-2.560778532978289604e+03,-2.110035894434270975e+00,-2.095155303306824202e+00,-2.103851723758972891e+00,1.314109331509642509e+01,1.412240404407310201e+01,2.377022882789507019e+00,2.352174814346853715e+00,2.366172787455345539e+00,1.999849091373580023e+01,3.591742888054142924e+01
1.432000000000000000e+05,-2.560781222458133925e+03,-2.110869377804853730e+00,-2.096352848397904811e+00,-2.101821290108646156e+00,1.314109499073650156e+01,1.412240930522701277e+01,2.378298915183399309e+00,2.354249221062783004e+00,2.362824677566292220e+00,1.999851448203499160e+01,3.591772296253327568e+01
1.432500000000000000e+05,-2.560783906820526681e+03,-2.111253781847303834e+00,-2.097845985889839948e+00,-2.099944363155372251e+00,1.314109666132881493e+01,1.412241456375349458e+01,2.378808355192640001e+00,2.356789175104854639e+00,2.359777591219031745e+00,1.999853800595535702e+01,3.591801654790069165e+01
1.433000000000000000e+05,-2.560786586838663879e+03,-2.111182716633547951e+00,-2.099541917469892827e+00,-2.098320018042662660e+00,1.314109833059708521e+01,1.412241977887925870e+01,2.378587440923310314e+00,2.359627756004435195e+00,2.357162197383656288e+00,1.999856148689197610e+01,3.591830961982079629e+01
1.433500000000000000e+05,-2.560789260716117496e+03,-2.110693615399761747e+00,-2.101360770216689655e+00,-2.096990713428986908e+00,1.314109999025425424e+01,1.412242500217197083e+01,2.377708344424819487e+00,2.362611389704148745e+00,2.355059901891302765e+00,1.999858492193950354e+01,3.591860218566058194e+01
1.434000000000000000e+05,-2.560791929798117053e+03,-2.109850359197135816e+00,-2.103195199955941952e+00,-2.096000147925305424e+00,1.314110164622311672e+01,1.412243019758186513e+01,2.376263854059232017e+00,2.365595438990645949e+00,2.353522605733436190e+00,1.999860831345744927e+01,3.591889424825198063e+01
1.434500000000000000e+05,-2.560794594774740290e+03,-2.108690053379856710e+00,-2.104966847529718521e+00,-2.095389343071468069e+00,1.314110330254799486e+01,1.412243537686710937e+01,2.374344726503960779e+00,2.368461013437255236e+00,2.352578400286366112e+00,1.999863166369926759e+01,3.591918579911223475e+01
1.435000000000000000e+05,-2.560797254356240046e+03,-2.107271962322154746e+00,-2.106624782181235389e+00,-2.095150032753122282e+00,1.314110495324979055e+01,1.412244059045738176e+01,2.372046800884354489e+00,2.371112789476014004e+00,2.352226770614413542e+00,1.999865497078246790e+01,3.591947685123882650e+01
1.435500000000000000e+05,-2.560799910087157514e+03,-2.105678482947283658e+00,-2.108090853532956999e+00,-2.095277977580308981e+00,1.314110660529019547e+01,1.412244577609793339e+01,2.369468960805701574e+00,2.373460679337206169e+00,2.352458916168492120e+00,1.999867823725125149e+01,3.591976739727924439e+01
1.436000000000000000e+05,-2.560802560813274795e+03,-2.103959074838972043e+00,-2.109304718072946727e+00,-2.095783849626042805e+00,1.314110825301044194e+01,1.412245094669738421e+01,2.366699457594004574e+00,2.375426794086354487e+00,2.353264435542241628e+00,1.999870146108227331e+01,3.592005742670914259e+01
1.436500000000000000e+05,-2.560805205725057021e+03,-2.102174108484574866e+00,-2.110236504295631921e+00,-2.096637442190175449e+00,1.314110989256291795e+01,1.412245611909376208e+01,2.363830809916634301e+00,2.376944483390234009e+00,2.354617522303322552e+00,1.999872464086157109e+01,3.592034694982459087e+01
1.437000000000000000e+05,-2.560807846726846037e+03,-2.100413965537049066e+00,-2.110828927435682179e+00,-2.097805598536074179e+00,1.314111153296282097e+01,1.412246124522729041e+01,2.360969209218388265e+00,2.377941099874836706e+00,2.356484627820740752e+00,1.999874778028486944e+01,3.592063595770889606e+01
1.437500000000000000e+05,-2.560810482646180844e+03,-2.098742026668804606e+00,-2.111034426673545905e+00,-2.099272418935229201e+00,1.314111316888852343e+01,1.412246638324292114e+01,2.358223477418023517e+00,2.378348710661014387e+00,2.358824852047854304e+00,1.999877087800613751e+01,3.592092445245044274e+01
1.438000000000000000e+05,-2.560813114145713371e+03,-2.097226640510036599e+00,-2.110845116458683890e+00,-2.100977618336477892e+00,1.314111480413809296e+01,1.412247153615660267e+01,2.355715450942643230e+00,2.378116015113984183e+00,2.361567684922798893e+00,1.999879393579844944e+01,3.592121244529747059e+01
1.438500000000000000e+05,-2.560815742054199291e+03,-2.095970904797316514e+00,-2.110237751690582808e+00,-2.102841059784055666e+00,1.314111644192004924e+01,1.412247665786972028e+01,2.353586436650663138e+00,2.377201058143623147e+00,2.364613712308494708e+00,1.999881695487426825e+01,3.592149992196146968e+01
1.439000000000000000e+05,-2.560818364337315415e+03,-2.095051127815263925e+00,-2.109201067924561634e+00,-2.104797789046385148e+00,1.314111807250283803e+01,1.412248179125919378e+01,2.351975918386472131e+00,2.375587392766589812e+00,2.367839921087541377e+00,1.999883993159944851e+01,3.592178688461020641e+01
1.439500000000000000e+05,-2.560820982078168981e+03,-2.094528439074649473e+00,-2.107779506776060963e+00,-2.106742384992787098e+00,1.314111970133171248e+01,1.412248690021414355e+01,2.351015789780305898e+00,2.373304852186575609e+00,2.371084614567636084e+00,1.999886286797073609e+01,3.592207333662292257e+01
1.440000000000000000e+05,-2.560823595402182946e+03,-2.094483355076103503e+00,-2.106021346464566069e+00,-2.108545885604308445e+00,1.314112132807536959e+01,1.412249197142529233e+01,2.350827462529990086e+00,2.370423883223358175e+00,2.374155913349757618e+00,1.999888576404054419e+01,3.592235926713385652e+01
1.440500000000000000e+05,-2.560826203544006148e+03,-2.094953612282554722e+00,-2.103989329417297771e+00,-2.110108031649244431e+00,1.314112295030315813e+01,1.412249706848152719e+01,2.351492129313812462e+00,2.367063148702537756e+00,2.376854012721254072e+00,1.999890861950782650e+01,3.592264468972021518e+01
1.441000000000000000e+05,-2.560828808255078002e+03,-2.095929537929062558e+00,-2.101808292940344103e+00,-2.111313547354214837e+00,1.314112457640305642e+01,1.412250215180671908e+01,2.353036556990404371e+00,2.363402116520387342e+00,2.378972641692322032e+00,1.999893143770430015e+01,3.592292960615387187e+01
1.441500000000000000e+05,-2.560831408562046818e+03,-2.097399489718680066e+00,-2.099611787098452087e+00,-2.112040366289149596e+00,1.314112620067764858e+01,1.412250722566810168e+01,2.355434315692204184e+00,2.359661564580008530e+00,2.380317424694986972e+00,1.999895421644277604e+01,3.592321400687539779e+01
1.442000000000000000e+05,-2.560834003819252757e+03,-2.099301118930475774e+00,-2.097527690987758486e+00,-2.112223153046778990e+00,1.314112782122429302e+01,1.412251231488877501e+01,2.358586594968738570e+00,2.356088699555729971e+00,2.380740002916602371e+00,1.999897695502200889e+01,3.592349790216062644e+01
1.442500000000000000e+05,-2.560836594949006667e+03,-2.101510923064946468e+00,-2.095721314776603172e+00,-2.111819971950425145e+00,1.314112944112093295e+01,1.412251735722134249e+01,2.362318968123009899e+00,2.352952248693136461e+00,2.380146049146480536e+00,1.999899965420220127e+01,3.592378128471840881e+01
1.443000000000000000e+05,-2.560839180894339279e+03,-2.103905053960330562e+00,-2.094342629254103638e+00,-2.110804802894415300e+00,1.314113105522265634e+01,1.412252238821540473e+01,2.366403332014081595e+00,2.350508766471683053e+00,2.378507155129170769e+00,1.999902231225190263e+01,3.592406415255805285e+01
1.443500000000000000e+05,-2.560841762405107147e+03,-2.106331738466431958e+00,-2.093491971296511878e+00,-2.109229197005005663e+00,1.314113266870784535e+01,1.412252743251942988e+01,2.370563186037561998e+00,2.348972485971185353e+00,2.375885605230057429e+00,1.999904493156975960e+01,3.592434652173087528e+01
1.444000000000000000e+05,-2.560844340261506204e+03,-2.108597860077058073e+00,-2.093264453746923159e+00,-2.107190952512324689e+00,1.314113428364327341e+01,1.412253244975979882e+01,2.374488469798792245e+00,2.348506693406998913e+00,2.372428127742235660e+00,1.999906751280883199e+01,3.592462838547414350e+01
1.444500000000000000e+05,-2.560846913385013977e+03,-2.110540169904647101e+00,-2.093712501670770276e+00,-2.104800971382237318e+00,1.314113589579620722e+01,1.412253748556567956e+01,2.377876579219120767e+00,2.349197045852803534e+00,2.368351691762742739e+00,1.999909005457153910e+01,3.592490974657896885e+01
1.445000000000000000e+05,-2.560849482139905376e+03,-2.112016803549599864e+00,-2.094806570202972562e+00,-2.102230618974191056e+00,1.314113750703377725e+01,1.412254251635915736e+01,2.380454105614572047e+00,2.351030236381202787e+00,2.363942987360218240e+00,1.999911255723354131e+01,3.592519061243515210e+01
1.445500000000000000e+05,-2.560852046274382246e+03,-2.112885326232196714e+00,-2.096489396855048870e+00,-2.099679556831294036e+00,1.314113911412398927e+01,1.412254750127783431e+01,2.381994379419087871e+00,2.353904399908234524e+00,2.359530556327581685e+00,1.999913501904444857e+01,3.592547097071331308e+01
1.446000000000000000e+05,-2.560854605228176752e+03,-2.113070148693794170e+00,-2.098664824223646530e+00,-2.097319707737899996e+00,1.314114071628103630e+01,1.412255249538229229e+01,2.382354751384390124e+00,2.357630402657707513e+00,2.355446229767674815e+00,1.999915744008762530e+01,3.592575083124452817e+01
1.446500000000000000e+05,-2.560857159977712854e+03,-2.112561637729888364e+00,-2.101161982662411276e+00,-2.095331504408866952e+00,1.314114231750271600e+01,1.412255747433593633e+01,2.381489989868633028e+00,2.361934733171132006e+00,2.352008724866703648e+00,1.999917982179928444e+01,3.592603020214932030e+01
1.447000000000000000e+05,-2.560859710575312874e+03,-2.111373746567169363e+00,-2.103798462379343537e+00,-2.093883392229878293e+00,1.314114391736444176e+01,1.412256243852731963e+01,2.379447265019222435e+00,2.366495296876887977e+00,2.349492975712575316e+00,1.999920216409591589e+01,3.592630907704918997e+01
1.447500000000000000e+05,-2.560862256614119360e+03,-2.109590759726127196e+00,-2.106395519968232932e+00,-2.093069813325127537e+00,1.314114551576591872e+01,1.412256743213852239e+01,2.376375930264960967e+00,2.370969499425794158e+00,2.348092207015364252e+00,1.999922446718411351e+01,3.592658746877147991e+01
1.448000000000000000e+05,-2.560864798298606274e+03,-2.107364481566618597e+00,-2.108744468673596106e+00,-2.092947562893710423e+00,1.314114711150971537e+01,1.412257239584722335e+01,2.372515857019436680e+00,2.375012133124323022e+00,2.347911726546988653e+00,1.999924672986120555e+01,3.592686537444890860e+01
1.448500000000000000e+05,-2.560867335111154716e+03,-2.104849832208623095e+00,-2.110667068927970735e+00,-2.093540047314601971e+00,1.314114870235537680e+01,1.412257733701231111e+01,2.368162451042304717e+00,2.378317553667785855e+00,2.348961810696468255e+00,1.999926895117069492e+01,3.592714278686607088e+01
1.449000000000000000e+05,-2.560869866784604255e+03,-2.102229465626800575e+00,-2.112044698743454241e+00,-2.094783258098709577e+00,1.314115028805053775e+01,1.412258228419032591e+01,2.363649697878324130e+00,2.380650290289000548e+00,2.351143941635282175e+00,1.999929113110829348e+01,3.592741972060220235e+01
1.449500000000000000e+05,-2.560872394142869780e+03,-2.099715704956076401e+00,-2.112775210052824093e+00,-2.096567052224248329e+00,1.314115187070091650e+01,1.412258719567840259e+01,2.359324477133526443e+00,2.381851122242524710e+00,2.354270472153642935e+00,1.999931327022060046e+01,3.592769617283520489e+01
1.450000000000000000e+05,-2.560874917160518635e+03,-2.097478939792739805e+00,-2.112812007210809195e+00,-2.098767615790302354e+00,1.314115345193095585e+01,1.412259211822175509e+01,2.355501704053789780e+00,2.381857323714137831e+00,2.358089214705700876e+00,1.999933536967579784e+01,3.592797214621220547e+01
1.450500000000000000e+05,-2.560877435558702928e+03,-2.095661578420518811e+00,-2.112191977393819364e+00,-2.101205566928203705e+00,1.314115503013111486e+01,1.412259705569185009e+01,2.352444874313770473e+00,2.380711465013789496e+00,2.362294061459594197e+00,1.999935742869901034e+01,3.592824765320501257e+01
1.451000000000000000e+05,-2.560879949716967076e+03,-2.094397283732199799e+00,-2.110976131078255769e+00,-2.103686254621746965e+00,1.314115660556682919e+01,1.412260195646675243e+01,2.350353074466022374e+00,2.378539292483594636e+00,2.366560190610918379e+00,1.999937944688908331e+01,3.592852268249820469e+01
1.451500000000000000e+05,-2.560882458780301931e+03,-2.093748556281637363e+00,-2.109260981367338861e+00,-2.106050629895345860e+00,1.314115817569097189e+01,1.412260686030243129e+01,2.349333530343228116e+00,2.375539015448684399e+00,2.370582162347355748e+00,1.999940142345040783e+01,3.592879723713868856e+01
1.452000000000000000e+05,-2.560884962682680907e+03,-2.093719122648676212e+00,-2.107204965993219936e+00,-2.108136616699122445e+00,1.314115973889739841e+01,1.412261174646681283e+01,2.349401620416716518e+00,2.371969181702667129e+00,2.374086061699618888e+00,1.999942335743211785e+01,3.592907132509397172e+01
1.452500000000000000e+05,-2.560887462429594507e+03,-2.094296650267526871e+00,-2.104962889131037240e+00,-2.109801788103955467e+00,1.314116130004926752e+01,1.412261660048324963e+01,2.350496343507079811e+00,2.368109555724645432e+00,2.376853150849160823e+00,1.999944525091919800e+01,3.592934493856341049e+01
1.453000000000000000e+05,-2.560889957382305965e+03,-2.095408492320982585e+00,-2.102678476561853582e+00,-2.110974959076451718e+00,1.314116285753444302e+01,1.412262148167854647e+01,2.352479670435954962e+00,2.364236934283157066e+00,2.378744628620744095e+00,1.999946710385420445e+01,3.592961808959864811e+01
1.453500000000000000e+05,-2.560892448009259169e+03,-2.096933171924570516e+00,-2.100518119331942657e+00,-2.111611270032964338e+00,1.314116441207625385e+01,1.412262635171786940e+01,2.355155535860225413e+00,2.360613769424182884e+00,2.379694107439809247e+00,1.999948891620719849e+01,3.592989078054568353e+01
1.454000000000000000e+05,-2.560894934522006679e+03,-2.098760772548997622e+00,-2.098614202192860212e+00,-2.111688145797967486e+00,1.314116596524190861e+01,1.412263120255144067e+01,2.358304285032188030e+00,2.357457174187663096e+00,2.379704113041153146e+00,1.999951068867209258e+01,3.593016300046456735e+01
1.454500000000000000e+05,-2.560897415517037643e+03,-2.100762479092697976e+00,-2.097049749080694969e+00,-2.111251376662126145e+00,1.314116751038472053e+01,1.412263606316312803e+01,2.361693643995689929e+00,2.354924310400463128e+00,2.378849747129132552e+00,1.999953241866089471e+01,3.593043475847655088e+01
1.455000000000000000e+05,-2.560899891990296510e+03,-2.102789877511230809e+00,-2.095905904016948984e+00,-2.110368396838631089e+00,1.314116905112905442e+01,1.412264088273833451e+01,2.365095751841446159e+00,2.353120263842650495e+00,2.377253826364436495e+00,1.999955410732417604e+01,3.593070605011529040e+01
1.455500000000000000e+05,-2.560902364022455913e+03,-2.104736687754989344e+00,-2.095224612260726094e+00,-2.109103419396016310e+00,1.314117058909012137e+01,1.412264569285293270e+01,2.368316880399733648e+00,2.352089425698766334e+00,2.375065671039283455e+00,1.999957575590234171e+01,3.593097687218932634e+01
1.456000000000000000e+05,-2.560904831063283837e+03,-2.106512037511483637e+00,-2.094990910817316365e+00,-2.107562356127893111e+00,1.314117212149013625e+01,1.412265052241255248e+01,2.371199180677368457e+00,2.351817036009937301e+00,2.372457892694312509e+00,1.999959736360982632e+01,3.593124723835983048e+01
1.456500000000000000e+05,-2.560907294572582941e+03,-2.108018694743165611e+00,-2.095192013871934655e+00,-2.105855203378443896e+00,1.314117365495630807e+01,1.412265532615942298e+01,2.373618819395152624e+00,2.352254115103870280e+00,2.369603299105421446e+00,1.999961893304713101e+01,3.593151714017061948e+01
1.457000000000000000e+05,-2.560909753388813897e+03,-2.109207397645342486e+00,-2.095798746920052302e+00,-2.104060212497652405e+00,1.314117518450896505e+01,1.412266013770454265e+01,2.375499390684848056e+00,2.353323484799932697e+00,2.366655431538327026e+00,1.999964046259098183e+01,3.593178657525120201e+01
1.457500000000000000e+05,-2.560912207093057077e+03,-2.110054719028733761e+00,-2.096739890658267047e+00,-2.102272225482177959e+00,1.314117670738698607e+01,1.412266494269837480e+01,2.376801527053048702e+00,2.354923745476193542e+00,2.363755091790138430e+00,1.999966195095111132e+01,3.593205554935646262e+01
1.458000000000000000e+05,-2.560914656832588207e+03,-2.110524452642905224e+00,-2.097959806829636786e+00,-2.100583031450990124e+00,1.314117822905105726e+01,1.412266970342312078e+01,2.377506229912978775e+00,2.356953170843107070e+00,2.361023004887387700e+00,1.999968340034230252e+01,3.593232405014417452e+01
1.458500000000000000e+05,-2.560917101381121029e+03,-2.110615714375790208e+00,-2.099410028522251004e+00,-2.099041968269044212e+00,1.314117974413735368e+01,1.412267447556330069e+01,2.377620268834221395e+00,2.359313298907916856e+00,2.358550862604954279e+00,1.999970480925890115e+01,3.593259208389424941e+01
1.459000000000000000e+05,-2.560919541811272211e+03,-2.110352166777672345e+00,-2.101009357651515419e+00,-2.097706736806757899e+00,1.314118125772295365e+01,1.412267924234650174e+01,2.377167041395329417e+00,2.361901023574454861e+00,2.356418402515554789e+00,1.999972617988626666e+01,3.593285965678201421e+01
1.459500000000000000e+05,-2.560921978736050733e+03,-2.109735022772700308e+00,-2.102691653510973868e+00,-2.096642019354677977e+00,1.314118277284937619e+01,1.412268399230235438e+01,2.376170212646382840e+00,2.364620618535683505e+00,2.354697634668451833e+00,1.999974751375076565e+01,3.593312675810295076e+01
1.460000000000000000e+05,-2.560924410577109938e+03,-2.108787239899364785e+00,-2.104406863107712855e+00,-2.095874970521759195e+00,1.314118428202067612e+01,1.412268876417843977e+01,2.374664028422704742e+00,2.367381123906863838e+00,2.353445278669164864e+00,1.999976880815067304e+01,3.593339339456388615e+01
1.460500000000000000e+05,-2.560926838457436588e+03,-2.107559200490428442e+00,-2.106071810802190747e+00,-2.095438460770319811e+00,1.314118579029200440e+01,1.412269350595699891e+01,2.372696334908217519e+00,2.370079664700451616e+00,2.352716377816576721e+00,1.999979006484398525e+01,3.593365956203090406e+01
1.461000000000000000e+05,-2.560929261853063053e+03,-2.106080089865908889e+00,-2.107609601558176227e+00,-2.095380052514592695e+00,1.314118729486870940e+01,1.412269822243804640e+01,2.370319777210903922e+00,2.372608467938145171e+00,2.352566040489123989e+00,1.999981128297365984e+01,3.593392525092131251e+01
1.461500000000000000e+05,-2.560931680189427425e+03,-2.104396997387391277e+00,-2.108964743906905248e+00,-2.095708385291622733e+00,1.314118879357220671e+01,1.412270295084966243e+01,2.367607187956383363e+00,2.374857148924885752e+00,2.353031870601555386e+00,1.999983246209749410e+01,3.593419047312318071e+01
1.462000000000000000e+05,-2.560934095251913277e+03,-2.102595507319724888e+00,-2.110052731588183406e+00,-2.096422297386685507e+00,1.314119029491902069e+01,1.412270765310518605e+01,2.364661873778268752e+00,2.376700765600098020e+00,2.354135484267194656e+00,1.999985360574673265e+01,3.593445522477548337e+01
1.462500000000000000e+05,-2.560936506024573191e+03,-2.100748529345327409e+00,-2.110793036586902094e+00,-2.097529279881720665e+00,1.314119179390974779e+01,1.412271236274363240e+01,2.361607335757375914e+00,2.378013224183633145e+00,2.355879449992997809e+00,1.999987471239696646e+01,3.593471950314405206e+01
1.463000000000000000e+05,-2.560938912470197465e+03,-2.098941207744224435e+00,-2.111140675197880956e+00,-2.098989329663495607e+00,1.314119329096003064e+01,1.412271708495317313e+01,2.358593946018169518e+00,2.378683467129958817e+00,2.358224477285960852e+00,1.999989578228675668e+01,3.593498331687332126e+01
1.463500000000000000e+05,-2.560941315290934654e+03,-2.097297310560004124e+00,-2.111040315178426940e+00,-2.100733832645849120e+00,1.314119478845304023e+01,1.412272176765631393e+01,2.355801881815288379e+00,2.378614121960625383e+00,2.361087725224242373e+00,1.999991681609928307e+01,3.593524665406533813e+01
1.464000000000000000e+05,-2.560943713011601631e+03,-2.095921856299641561e+00,-2.110451188866412586e+00,-2.102698640551301512e+00,1.314119627938394608e+01,1.412272644943866595e+01,2.353417821406729171e+00,2.377740023389524282e+00,2.364347715451101006e+00,1.999993781133601800e+01,3.593550951554876605e+01
1.464500000000000000e+05,-2.560946106624389813e+03,-2.094905957627857696e+00,-2.109390671907272363e+00,-2.104775402315508970e+00,1.314119776924216865e+01,1.412273112298492883e+01,2.351624181304484473e+00,2.376051141276568579e+00,2.367832088230329646e+00,1.999995877030264069e+01,3.593577191011614502e+01
1.465000000000000000e+05,-2.560948496635054198e+03,-2.094356738857005684e+00,-2.107890760503694061e+00,-2.106824818057251747e+00,1.314119925949615286e+01,1.412273577035850636e+01,2.350592041029110124e+00,2.373590415584607705e+00,2.371326792204257572e+00,1.999997969372319417e+01,3.593603383002353979e+01
1.465500000000000000e+05,-2.560950882175888182e+03,-2.094340904720582763e+00,-2.106005496016382761e+00,-2.108726259445988571e+00,1.314120074698768548e+01,1.412274044328594336e+01,2.350450349326461019e+00,2.370460933452395835e+00,2.374599817645029809e+00,2.000000058081153753e+01,3.593629528382109584e+01
1.466000000000000000e+05,-2.560953264218967433e+03,-2.094876285984753395e+00,-2.103854133296243045e+00,-2.110342564043820701e+00,1.314120223626249562e+01,1.412274510574030373e+01,2.351268743901592906e+00,2.366836984335251248e+00,2.377407207617219687e+00,2.000002143314155845e+01,3.593655627387884977e+01
1.466500000000000000e+05,-2.560955642042324143e+03,-2.095971824246723791e+00,-2.101573543575971481e+00,-2.111527826552177967e+00,1.314120372254390645e+01,1.412274974194470012e+01,2.353055964088102581e+00,2.362945181773537850e+00,2.379513600172521226e+00,2.000004224862074409e+01,3.593681678936402335e+01
1.467000000000000000e+05,-2.560958015051986422e+03,-2.097584397135577650e+00,-2.099301002456097187e+00,-2.112188088207943792e+00,1.314120520427386829e+01,1.412275438624285329e+01,2.355741336168672984e+00,2.359047565044435135e+00,2.380727675279526778e+00,2.000006302680296955e+01,3.593707683992334267e+01
1.467500000000000000e+05,-2.560960384285943292e+03,-2.099606178335646778e+00,-2.097211435356028719e+00,-2.112256172771705298e+00,1.314120668554939897e+01,1.412275899881550245e+01,2.359170630424463511e+00,2.355433802638998042e+00,2.380913976042437152e+00,2.000008376908872521e+01,3.593733642542693474e+01
1.468000000000000000e+05,-2.560962749288540181e+03,-2.101919198167264913e+00,-2.095470396950029013e+00,-2.111684524915347971e+00,1.314120816403415049e+01,1.412276360443795298e+01,2.363126431185086584e+00,2.352387690000983245e+00,2.380006143655192474e+00,2.000010447484483223e+01,3.593759554358089758e+01
1.468500000000000000e+05,-2.560965110291434030e+03,-2.104373625977619344e+00,-2.094199371944598820e+00,-2.110501532160808491e+00,1.314120964231927680e+01,1.412276823232594225e+01,2.367335257932389414e+00,2.350155708569502622e+00,2.378031174645172552e+00,2.000012514536242492e+01,3.593785420812606901e+01
1.469000000000000000e+05,-2.560967467728960855e+03,-2.106775252205268512e+00,-2.093513630402421555e+00,-2.108785976973185150e+00,1.314121112072822406e+01,1.412277283390929128e+01,2.371483030734374164e+00,2.348935676045026177e+00,2.375105292042792637e+00,2.000014578032434542e+01,3.593811241305395043e+01
1.469500000000000000e+05,-2.560969820640903436e+03,-2.108951129788666723e+00,-2.093489125519965910e+00,-2.106634931981504533e+00,1.314121259513857254e+01,1.412277743401407548e+01,2.375255036513014062e+00,2.348850328526250308e+00,2.371420500707764223e+00,2.000016637813307696e+01,3.593837015647225286e+01
1.470000000000000000e+05,-2.560972169140143706e+03,-2.110746906410640999e+00,-2.094123517854968863e+00,-2.104205108480785125e+00,1.314121406650013668e+01,1.412278202913021019e+01,2.378359548217471087e+00,2.349925216279574069e+00,2.367242972762412911e+00,2.000018693897430211e+01,3.593862744790813935e+01
1.470500000000000000e+05,-2.560974513539621512e+03,-2.112007448029472823e+00,-2.095382343503608968e+00,-2.101686100031136650e+00,1.314121553466362080e+01,1.412278658531659126e+01,2.380546281899414307e+00,2.352096140929698986e+00,2.362887201137607196e+00,2.000020746250118009e+01,3.593888428041078953e+01
1.471000000000000000e+05,-2.560976853581829801e+03,-2.112637564904365384e+00,-2.097190701382948053e+00,-2.099248078649439186e+00,1.314121700012357152e+01,1.412279115501818261e+01,2.381642213707549249e+00,2.355210229855517312e+00,2.358679106484407484e+00,2.000022794939136972e+01,3.593914066176232325e+01
1.471500000000000000e+05,-2.560979189766380387e+03,-2.112604697140656018e+00,-2.099399927938082833e+00,-2.097072182444724486e+00,1.314121846483393696e+01,1.412279572562633234e+01,2.381566304095119158e+00,2.359028357513571983e+00,2.354938818778994580e+00,2.000024840028053319e+01,3.593939660114322265e+01
1.472000000000000000e+05,-2.560981522132752616e+03,-2.111900437398307240e+00,-2.101843455096400248e+00,-2.095333363301554730e+00,1.314121992795861971e+01,1.412280027521062209e+01,2.380326188910670382e+00,2.363257658642792691e+00,2.351951569671506093e+00,2.000026881461176131e+01,3.593965208993672888e+01
1.472500000000000000e+05,-2.560983849977209957e+03,-2.110581436410870815e+00,-2.104353971464132389e+00,-2.094142278335764384e+00,1.314122138756733982e+01,1.412280483893732352e+01,2.378027540535450512e+00,2.367578607290587112e+00,2.349931207133507449e+00,2.000028919172354591e+01,3.593990713564883777e+01
1.473000000000000000e+05,-2.560986173432166197e+03,-2.108770035311691604e+00,-2.106733603845074576e+00,-2.093574464180273598e+00,1.314122284264672658e+01,1.412280937488361232e+01,2.374864890148036700e+00,2.371662219951850226e+00,2.349012178898297609e+00,2.000030953066608674e+01,3.594016173944321935e+01
1.473500000000000000e+05,-2.560988492630431665e+03,-2.106596733053421211e+00,-2.108806840162996465e+00,-2.093675005596046024e+00,1.314122429402177339e+01,1.412281388606690591e+01,2.371090518497970034e+00,2.375208658486203994e+00,2.349242075692583143e+00,2.000032983184255642e+01,3.594041589551857641e+01
1.474000000000000000e+05,-2.560990807327134007e+03,-2.104220885988302037e+00,-2.110449390239093947e+00,-2.094408815032757776e+00,1.314122574172665203e+01,1.412281841408878869e+01,2.366998891901408442e+00,2.377976413271676304e+00,2.350567927070312368e+00,2.000035009560174615e+01,3.594066961778511171e+01
1.474500000000000000e+05,-2.560993118209524255e+03,-2.101834911716302656e+00,-2.111549665916608198e+00,-2.095695068167028552e+00,1.314122718751875141e+01,1.412282292208769263e+01,2.362904172277674242e+00,2.379788721721203704e+00,2.352852330126181002e+00,2.000037032236943446e+01,3.594092290571841630e+01
1.475000000000000000e+05,-2.560995425173851800e+03,-2.099599872938587630e+00,-2.112042011743953118e+00,-2.097438295447470402e+00,1.314122863193363067e+01,1.412282743064463553e+01,2.359099756485111055e+00,2.380552161319647198e+00,2.355895301384169471e+00,2.000039051258830369e+01,3.594117575620238370e+01
1.475500000000000000e+05,-2.560997727473042232e+03,-2.097654936502857836e+00,-2.111934715851180755e+00,-2.099491006690088479e+00,1.314123007121522768e+01,1.412283194776270889e+01,2.355839786558338922e+00,2.380266274158764794e+00,2.359443133155359806e+00,2.000041066460682870e+01,3.594142817868095818e+01
1.476000000000000000e+05,-2.561000025639708383e+03,-2.096135640417604584e+00,-2.111258689691920321e+00,-2.101686833860462844e+00,1.314123150657966299e+01,1.412283642487423485e+01,2.353327474158085852e+00,2.379005279700393327e+00,2.363218419681898830e+00,2.000043077848268069e+01,3.594168016494604245e+01
1.476500000000000000e+05,-2.561002319285771591e+03,-2.095118064416358727e+00,-2.110076674816625530e+00,-2.103886917233555476e+00,1.314123293753054789e+01,1.412284089942303567e+01,2.351690099127609734e+00,2.376909443418258494e+00,2.366953614313632492e+00,2.000045085440978099e+01,3.594193171662864472e+01
1.477000000000000000e+05,-2.561004608358671703e+03,-2.094627040511002569e+00,-2.108509812122858040e+00,-2.105945352111988189e+00,1.314123436319904314e+01,1.412284537398180184e+01,2.350977626787837949e+00,2.374176338010546061e+00,2.370401183426385394e+00,2.000047089206589845e+01,3.594218284435097388e+01
1.477500000000000000e+05,-2.561006893941048020e+03,-2.094675354137145895e+00,-2.106681101968248537e+00,-2.107726343134568303e+00,1.314123578862875519e+01,1.412284982544711909e+01,2.351175894089522878e+00,2.371027898732740002e+00,2.373353358845244454e+00,2.000049089354513043e+01,3.594243354097746135e+01
1.478000000000000000e+05,-2.561009175172992400e+03,-2.095224799642281699e+00,-2.104707039249475109e+00,-2.109151469485840646e+00,1.314123721068810902e+01,1.412285429669731407e+01,2.352204879232503654e+00,2.367689923229014060e+00,2.375664327546300747e+00,2.000051085799641370e+01,3.594268381186601857e+01
1.478500000000000000e+05,-2.561011452064880814e+03,-2.096192979810437507e+00,-2.102729365697287633e+00,-2.110161481806571704e+00,1.314123862821075228e+01,1.412285875618561803e+01,2.353933070641881731e+00,2.364383850968706735e+00,2.377244172320939875e+00,2.000053078461720091e+01,3.594293365929787853e+01
1.479000000000000000e+05,-2.561013725058638556e+03,-2.097506477135291814e+00,-2.100866390773628911e+00,-2.110711432268510102e+00,1.314124004352101416e+01,1.412286318463329060e+01,2.356205932309565654e+00,2.361300970650656250e+00,2.378056139110290790e+00,2.000055067435318534e+01,3.594318307225642428e+01
1.479500000000000000e+05,-2.561015993049199551e+03,-2.099073183166912937e+00,-2.099197499370842213e+00,-2.110814059572349688e+00,1.314124145169336977e+01,1.412286762124680095e+01,2.358853217811079706e+00,2.358589936547527355e+00,2.378121820055460134e+00,2.000057052556696746e+01,3.594343205895178528e+01
1.480000000000000000e+05,-2.561018257100100072e+03,-2.100777232322136090e+00,-2.097806711742392860e+00,-2.110501347242029091e+00,1.314124285721041829e+01,1.412287203520748236e+01,2.361700561858061764e+00,2.356364645006721048e+00,2.377501714158105184e+00,2.000059034002537572e+01,3.594368062003226783e+01
1.480500000000000000e+05,-2.561020517505671705e+03,-2.102532817702693180e+00,-2.096751495987690284e+00,-2.109801467668150465e+00,1.314124426224320707e+01,1.412287644231553507e+01,2.364593402212343598e+00,2.354696931292168838e+00,2.376278516579623634e+00,2.000061011908418962e+01,3.594392875018834843e+01
1.481000000000000000e+05,-2.561022773352173317e+03,-2.104261455735462860e+00,-2.096044273402531743e+00,-2.108780525714891052e+00,1.314124566236122327e+01,1.412288087015243754e+01,2.367396977739514963e+00,2.353616246232078879e+00,2.374557534084880572e+00,2.000062986122272335e+01,3.594417645887835988e+01
1.481500000000000000e+05,-2.561025025702003859e+03,-2.105870243191933611e+00,-2.095703675495259599e+00,-2.107512807712764502e+00,1.314124706215823934e+01,1.412288526995421378e+01,2.369992850262109041e+00,2.353129671847558502e+00,2.372450124982999675e+00,2.000064956807149485e+01,3.594442373853655681e+01
1.482000000000000000e+05,-2.561027273675629658e+03,-2.107300364241164736e+00,-2.095737974563840922e+00,-2.106048727309969060e+00,1.314124845766167482e+01,1.412288966101981025e+01,2.372290511122208567e+00,2.353224647630055344e+00,2.370059335502674003e+00,2.000066923832083177e+01,3.594467058383898461e+01
1.482500000000000000e+05,-2.561029516914355099e+03,-2.108510349026654129e+00,-2.096117697318860440e+00,-2.104459430397234598e+00,1.314124984699371446e+01,1.412289405065659764e+01,2.374219491880568356e+00,2.353868073613149647e+00,2.367488775192823969e+00,2.000068887132502127e+01,3.594491700279684920e+01
1.483000000000000000e+05,-2.561031756802882683e+03,-2.109440971432169576e+00,-2.096823628811389284e+00,-2.102823301686604918e+00,1.314125123679954577e+01,1.412289840800223217e+01,2.375715870658490214e+00,2.355023139521462916e+00,2.364839170582720751e+00,2.000070846989498463e+01,3.594516298786670916e+01
1.483500000000000000e+05,-2.561033992381850112e+03,-2.110058634763154473e+00,-2.097839254247070961e+00,-2.101190382655842015e+00,1.314125262285777929e+01,1.412290277893080948e+01,2.376729730013641184e+00,2.356648877509666118e+00,2.362201392241322306e+00,2.000072803293635459e+01,3.594540854204359448e+01
1.484000000000000000e+05,-2.561036224159759058e+03,-2.110349877917792494e+00,-2.099112059582812329e+00,-2.099626773159235071e+00,1.314125400768092788e+01,1.412290715339421432e+01,2.377221338343324941e+00,2.358689004660275756e+00,2.359671471971141798e+00,2.000074756153434663e+01,3.594565367119960797e+01
1.484500000000000000e+05,-2.561038452610024706e+03,-2.110280587342566072e+00,-2.100593782561948064e+00,-2.098214655934547590e+00,1.314125539315582358e+01,1.412291150221175151e+01,2.377150664231733046e+00,2.361079351924146863e+00,2.357353570767708018e+00,2.000076705645265918e+01,3.594589836370339953e+01
1.485000000000000000e+05,-2.561040676273844838e+03,-2.109836910792272313e+00,-2.102242876445725717e+00,-2.097009510346902417e+00,1.314125677236200396e+01,1.412291585914347891e+01,2.376490998314637171e+00,2.363744187427444299e+00,2.355350149186036024e+00,2.000078651517463157e+01,3.594614262300618179e+01
1.485500000000000000e+05,-2.561042896165698949e+03,-2.109035647236472411e+00,-2.103979314687066893e+00,-2.096074674991655229e+00,1.314125815020626575e+01,1.412292019362625695e+01,2.375236893815702022e+00,2.366580304178706573e+00,2.353769884668771351e+00,2.000080593959391351e+01,3.594638645017302991e+01
1.486000000000000000e+05,-2.561045112322853583e+03,-2.107882808223925153e+00,-2.105718083083127024e+00,-2.095489012737830503e+00,1.314125952652216789e+01,1.412292450627884044e+01,2.373400145731954680e+00,2.369463360802339658e+00,2.352725303408661262e+00,2.000082532994249718e+01,3.594662983783046428e+01
1.486500000000000000e+05,-2.561047324174215191e+03,-2.106408493313936869e+00,-2.107385609840472185e+00,-2.095296146886959754e+00,1.314126089931110997e+01,1.412292883908607521e+01,2.371025952978920603e+00,2.372252389721948518e+00,2.352312205144963642e+00,2.000084468589706077e+01,3.594687279628428200e+01
1.487000000000000000e+05,-2.561049533012670963e+03,-2.104688197798320282e+00,-2.108876109123839715e+00,-2.095526282909063731e+00,1.314126227462686458e+01,1.412293315566087593e+01,2.368204180754718724e+00,2.374782227287192793e+00,2.352605862894222355e+00,2.000086400983769863e+01,3.594711532354896377e+01
1.487500000000000000e+05,-2.561051737920504820e+03,-2.102796809123824495e+00,-2.110081318938542783e+00,-2.096212685565433720e+00,1.314126364751376386e+01,1.412293746570355601e+01,2.365060178990856077e+00,2.376879122754600893e+00,2.353654659297150342e+00,2.000088329992651381e+01,3.594735741304941712e+01
1.488000000000000000e+05,-2.561053938556817684e+03,-2.100827525487427572e+00,-2.110923599002458406e+00,-2.097339966333716887e+00,1.314126501701641025e+01,1.412294178187180727e+01,2.361758709495227038e+00,2.378380539474470368e+00,2.355456402938919780e+00,2.000090255583837617e+01,3.594759907245827435e+01
1.488500000000000000e+05,-2.561056135749868190e+03,-2.098915504248801689e+00,-2.111318601144219986e+00,-2.098857215388003628e+00,1.314126638628011889e+01,1.412294606160446442e+01,2.358504356505370048e+00,2.379139039811702272e+00,2.357953928917492004e+00,2.000092177862651255e+01,3.594784029518704926e+01
1.489000000000000000e+05,-2.561058328632469966e+03,-2.097185319556793104e+00,-2.111198159554176890e+00,-2.100708088296906251e+00,1.314126775126680968e+01,1.412295033981009240e+01,2.355517289946401860e+00,2.379042869941973670e+00,2.361038847563490251e+00,2.000094096704561508e+01,3.594808108187385898e+01
1.489500000000000000e+05,-2.561060517894005898e+03,-2.095751093690417122e+00,-2.110552864822933472e+00,-2.102787954091684064e+00,1.314126911621959337e+01,1.412295462521773537e+01,2.353018922955375292e+00,2.378040590387826114e+00,2.364541195693904641e+00,2.000096012299729509e+01,3.594832144308832511e+01
1.490000000000000000e+05,-2.561062703979839171e+03,-2.094742472607971084e+00,-2.109395403128792257e+00,-2.104954308322461554e+00,1.314127048213865656e+01,1.412295888912153607e+01,2.351221571884331674e+00,2.376142026160631193e+00,2.368238795077206582e+00,2.000097924678454930e+01,3.594856137191803214e+01
1.490500000000000000e+05,-2.561064885918281107e+03,-2.094253030912456293e+00,-2.107765344257489737e+00,-2.107074088136705381e+00,1.314127184499976231e+01,1.412296316617998571e+01,2.350296903825687789e+00,2.373425448267001858e+00,2.371881728753799212e+00,2.000099833701014873e+01,3.594880087166372817e+01
1.491000000000000000e+05,-2.561067064209959881e+03,-2.094328074985775334e+00,-2.105768672781834550e+00,-2.108995988939203592e+00,1.314127320718440117e+01,1.412296743167896906e+01,2.350356092528772756e+00,2.370047865042279156e+00,2.375201802939509665e+00,2.000101739435316972e+01,3.594903994643298972e+01
1.491500000000000000e+05,-2.561069238620240412e+03,-2.094998970478411326e+00,-2.103536264712330794e+00,-2.110557729096015578e+00,1.314127456631327284e+01,1.412297166556328420e+01,2.351445435409147855e+00,2.366227587298061152e+00,2.377934413300622385e+00,2.000103641767464424e+01,3.594927858786114427e+01
1.492000000000000000e+05,-2.561071408788166991e+03,-2.096244490975585073e+00,-2.101205517509918241e+00,-2.111643280555499658e+00,1.314127592202926209e+01,1.412297590986836049e+01,2.353528074737625708e+00,2.362226648822753461e+00,2.379854419695318857e+00,2.000105540716734964e+01,3.594951680530652283e+01
1.492500000000000000e+05,-2.561073575593600253e+03,-2.097976485193441043e+00,-2.098953057682814816e+00,-2.112164089916370724e+00,1.314127727798872058e+01,1.412298014007772018e+01,2.356478730262854704e+00,2.358341371692795452e+00,2.380790755692431926e+00,2.000107436415760276e+01,3.594975460275740176e+01
1.493000000000000000e+05,-2.561075738773015019e+03,-2.100088877326339531e+00,-2.096953172294849566e+00,-2.112051925848932754e+00,1.314127863247972527e+01,1.412298436191632867e+01,2.360102140089820999e+00,2.354869847680859607e+00,2.380640595696194239e+00,2.000109328803487330e+01,3.594999197571382155e+01
1.493500000000000000e+05,-2.561077898061751057e+03,-2.102441168276072414e+00,-2.095342966796266637e+00,-2.111310203736799451e+00,1.314127998544479325e+01,1.412298860101024545e+01,2.364141165967875047e+00,2.352079999416930356e+00,2.379393151135305029e+00,2.000111217887275217e+01,3.595022893391018215e+01
1.494000000000000000e+05,-2.561080053708358719e+03,-2.104846792069005712e+00,-2.094253836671544633e+00,-2.109994019862507564e+00,1.314128133647407815e+01,1.412299281162536424e+01,2.368292075350701520e+00,2.350196118007637835e+00,2.377127843918046324e+00,2.000113103599023034e+01,3.595046547364297851e+01
1.494500000000000000e+05,-2.561082205199006694e+03,-2.107132799397703149e+00,-2.093781808300774649e+00,-2.108180378167558544e+00,1.314128268341928418e+01,1.412299700962930515e+01,2.372242468777756574e+00,2.349372860678560215e+00,2.374002448235380314e+00,2.000114985857912586e+01,3.595070159200685112e+01
1.495000000000000000e+05,-2.561084352611314898e+03,-2.109140888702553784e+00,-2.093949403892069405e+00,-2.106005079027611693e+00,1.314128402738214163e+01,1.412300121124292218e+01,2.375695369426788606e+00,2.349672739092914409e+00,2.370251426678336326e+00,2.000116864714407683e+01,3.595093730040126445e+01
1.495500000000000000e+05,-2.561086496490809623e+03,-2.110709617783911529e+00,-2.094745127849753530e+00,-2.103641042260520511e+00,1.314128536960950733e+01,1.412300538696947072e+01,2.378387596559822459e+00,2.351070982015015520e+00,2.366162730959930904e+00,2.000118740197642353e+01,3.595117259549175515e+01
1.496000000000000000e+05,-2.561088636596980450e+03,-2.111728709195169529e+00,-2.096117814761978781e+00,-2.101249715968478426e+00,1.314128671023106243e+01,1.412300957388383260e+01,2.380123642712918652e+00,2.353456157376402569e+00,2.362043304949673406e+00,2.000120612346096749e+01,3.595140748064022063e+01
1.496500000000000000e+05,-2.561090772877054860e+03,-2.112144728574024910e+00,-2.097945695715500936e+00,-2.099006241118027472e+00,1.314128804863964994e+01,1.412301376420580468e+01,2.380791258649849862e+00,2.356631700888330183e+00,2.358201932780560117e+00,2.000122481113941575e+01,3.595164196371661802e+01
1.497000000000000000e+05,-2.561092905446009354e+03,-2.111926791942974280e+00,-2.100085211341171210e+00,-2.097085076409121118e+00,1.314128938424517123e+01,1.412301792501679998e+01,2.380359825583514777e+00,2.360344661414536471e+00,2.354922195428868825e+00,2.000124346441941725e+01,3.595187603615573124e+01
1.497500000000000000e+05,-2.561095033736486130e+03,-2.111102976166800538e+00,-2.102388617670710058e+00,-2.095605898997638050e+00,1.314129071559172957e+01,1.412302208991199315e+01,2.378889741152436343e+00,2.364310694583901640e+00,2.352428043760686371e+00,2.000126208290479823e+01,3.595210970299697095e+01
1.498000000000000000e+05,-2.561097157944651372e+03,-2.109764292861013413e+00,-2.104676544311050446e+00,-2.094657102746586563e+00,1.314129204259531392e+01,1.412302623892375308e+01,2.376525949275424932e+00,2.368229503608149322e+00,2.350874832338122111e+00,2.000128066631581092e+01,3.595234296961368159e+01
1.498500000000000000e+05,-2.561099278592006158e+03,-2.108013672342350819e+00,-2.106783364051916685e+00,-2.094301406452887537e+00,1.314129336783547508e+01,1.412303036876397400e+01,2.373470940403941132e+00,2.371819164179085782e+00,2.350342010853489594e+00,2.000129921580290215e+01,3.595257583104002208e+01
1.499000000000000000e+05,-2.561101395237435554e+03,-2.105983120759793437e+00,-2.108585057392286632e+00,-2.094530756128167415e+00,1.314129469024707220e+01,1.412303451862139525e+01,2.369971090891275445e+00,2.374843126593125575e+00,2.350819727948929572e+00,2.000131773126540580e+01,3.595280829729620820e+01
1.499500000000000000e+05,-2.561103508208522271e+03,-2.103839513681031281e+00,-2.109965180589538303e+00,-2.095294739220230795e+00,1.314129601005081227e+01,1.412303865307683282e+01,2.366297640331502805e+00,2.377116505419862857e+00,2.352221625996697263e+00,2.000133621244459192e+01,3.595304036821072202e+01
1.500000000000000000e+05,-2.561105617464110765e+03,-2.101727079328295833e+00,-2.110843448166099368e+00,-2.096529367033132196e+00,1.314129732757280067e+01,1.412304277386895812e+01,2.362711077374789692e+00,2.378522997393034188e+00,2.354403516768067028e+00,2.000135465952635272e+01,3.595327203735345023e+01
1.500500000000000000e+05,-2.561107722209794701e+03,-2.099773893865622743e+00,-2.111203643163067412e+00,-2.098122788248880433e+00,1.314129863908203610e+01,1.412304689923805867e+01,2.359444560618943587e+00,2.379025043357820390e+00,2.357169794247850891e+00,2.000137307104117923e+01,3.595350331309120406e+01
1.501000000000000000e+05,-2.561109823205990324e+03,-2.098110010305065387e+00,-2.111049388700285689e+00,-2.099941423135360807e+00,1.314129994728917694e+01,1.412305099327221036e+01,2.356694304013241759e+00,2.378648951917627485e+00,2.360297961931308919e+00,2.000139144786979983e+01,3.595373419174345742e+01
1.501500000000000000e+05,-2.561111920412694417e+03,-2.096818407080612623e+00,-2.110411364765138131e+00,-2.101871533314957130e+00,1.314130125310157204e+01,1.412305508629684248e+01,2.354597546717910994e+00,2.377478302958996537e+00,2.363567188300064625e+00,2.000140979083229098e+01,3.595396467323009659e+01
1.502000000000000000e+05,-2.561114013526391773e+03,-2.095940222318642299e+00,-2.109373455995389612e+00,-2.103788129709910137e+00,1.314130255476530884e+01,1.412305919004922217e+01,2.353230476213169275e+00,2.375648437012428005e+00,2.366765939981542832e+00,2.000142809934451904e+01,3.595419476716458718e+01
1.502500000000000000e+05,-2.561116103425180427e+03,-2.095510547184582073e+00,-2.108024188535455590e+00,-2.105567579635348796e+00,1.314130385610446439e+01,1.412306327124574956e+01,2.352619438185945544e+00,2.373319490874278959e+00,2.369707732782629694e+00,2.000144637484676124e+01,3.595442446606091380e+01
1.503000000000000000e+05,-2.561118189220200748e+03,-2.095523611597324809e+00,-2.106448204545997349e+00,-2.107130904261893090e+00,1.314130515346042927e+01,1.412306735808860836e+01,2.352738009492392202e+00,2.370659961203564592e+00,2.372250467755005143e+00,2.000146461614166782e+01,3.595465377025372788e+01
1.503500000000000000e+05,-2.561120270786450874e+03,-2.095934891867546668e+00,-2.104756944960282983e+00,-2.108411320767265451e+00,1.314130644549113924e+01,1.412307143440455626e+01,2.353516852775189072e+00,2.367842163200359895e+00,2.374291190931490103e+00,2.000148282252951404e+01,3.595488268371398277e+01
1.504000000000000000e+05,-2.561122348912890175e+03,-2.096707145955176710e+00,-2.103048169996769357e+00,-2.109348273890156555e+00,1.314130773610457936e+01,1.412307548070035246e+01,2.354866316644781854e+00,2.365022029340456466e+00,2.375763622928450225e+00,2.000150099568759288e+01,3.595511119802592503e+01
1.504500000000000000e+05,-2.561124422761797177e+03,-2.097785149144141492e+00,-2.101391441658049253e+00,-2.109927407788670273e+00,1.314130902177224414e+01,1.412307953905703428e+01,2.356680049595166970e+00,2.362329428794427422e+00,2.376644239794903246e+00,2.000151913468454978e+01,3.595533931972965291e+01
1.505000000000000000e+05,-2.561126493129473602e+03,-2.099087336906434675e+00,-2.099868224019301621e+00,-2.110148922005260719e+00,1.314131030597581429e+01,1.412308358908288142e+01,2.358841455616020877e+00,2.359876530840813391e+00,2.376937484151921520e+00,2.000153724094997187e+01,3.595556705140694476e+01
1.505500000000000000e+05,-2.561128560272883078e+03,-2.100552547823822724e+00,-2.098545818449033540e+00,-2.110006509710641076e+00,1.314131159017988715e+01,1.412308762707940168e+01,2.361241958178263101e+00,2.357751950922156947e+00,2.376663283101750235e+00,2.000155531531100905e+01,3.595579438514429427e+01
1.506000000000000000e+05,-2.561130623084397484e+03,-2.102120447679624693e+00,-2.097458157921618938e+00,-2.109526623845775273e+00,1.314131286905256246e+01,1.412309167760917816e+01,2.363778830136825881e+00,2.356018999798787039e+00,2.375861057794825371e+00,2.000157335581727835e+01,3.595602132664797779e+01
1.506500000000000000e+05,-2.561132682467659379e+03,-2.103709559188402078e+00,-2.096649791508042870e+00,-2.108746254555262656e+00,1.314131414657178709e+01,1.412309570083427879e+01,2.366349706263739083e+00,2.354731392534048062e+00,2.374579472686088710e+00,2.000159136390035286e+01,3.595624787157113644e+01
1.507000000000000000e+05,-2.561134738024475610e+03,-2.105259690200842471e+00,-2.096160944094132894e+00,-2.107685264552696225e+00,1.314131542094001048e+01,1.412309971020768984e+01,2.368861857381927116e+00,2.353933073119191199e+00,2.372867298482684184e+00,2.000160933916384920e+01,3.595647401465296156e+01
1.507500000000000000e+05,-2.561136789449640219e+03,-2.106718897997815088e+00,-2.095999270405303871e+00,-2.106388099553996973e+00,1.314131669095430510e+01,1.412310372811989190e+01,2.371225807821203180e+00,2.353653165494983490e+00,2.370784918271224839e+00,2.000162728143478574e+01,3.595669976485107355e+01
1.508000000000000000e+05,-2.561138838004188983e+03,-2.108011221180948525e+00,-2.096179851408733086e+00,-2.104915568237391010e+00,1.314131796259546014e+01,1.412310772513558987e+01,2.373344244866584241e+00,2.353916596464368904e+00,2.368404702204593537e+00,2.000164519320949452e+01,3.595692511726815610e+01
1.508500000000000000e+05,-2.561140882789694842e+03,-2.109075865985248655e+00,-2.096718471619363200e+00,-2.103312588478758460e+00,1.314131923159547100e+01,1.412311172899931222e+01,2.375121065823092792e+00,2.354739924554117181e+00,2.365806175565333902e+00,2.000166307314936276e+01,3.595715007059451551e+01
1.509000000000000000e+05,-2.561142923853033153e+03,-2.109866635126528500e+00,-2.097593944183134163e+00,-2.101646671726585591e+00,1.314132049835009042e+01,1.412311573521422403e+01,2.376462224699328551e+00,2.356117010877724738e+00,2.363089544146318666e+00,2.000168092142197551e+01,3.595737462996094536e+01
1.509500000000000000e+05,-2.561144961724628956e+03,-2.110317393823004206e+00,-2.098780896194462731e+00,-2.100009202803967412e+00,1.314132176486284109e+01,1.412311971054201010e+01,2.377270603503323976e+00,2.358021805024041573e+00,2.360377954260882483e+00,2.000169873874231641e+01,3.595759878585968039e+01
1.510000000000000000e+05,-2.561146995342138325e+03,-2.110380266268703231e+00,-2.100252356762809303e+00,-2.098475103449685797e+00,1.314132302621231041e+01,1.412312368860244405e+01,2.377462627050120680e+00,2.360402988375746247e+00,2.357806322852658454e+00,2.000171652346844198e+01,3.595782254082654816e+01
1.510500000000000000e+05,-2.561149025592643284e+03,-2.110039762461706658e+00,-2.101937735497417581e+00,-2.097130546947508556e+00,1.314132428702540700e+01,1.412312765822936633e+01,2.376980520257237828e+00,2.363168194363796104e+00,2.355524808888293631e+00,2.000173427755375855e+01,3.595804589993295508e+01
1.511000000000000000e+05,-2.561151052731858272e+03,-2.109277613274246566e+00,-2.103750882471342454e+00,-2.096079802727317531e+00,1.314132554801492070e+01,1.412313161101774917e+01,2.375792629735064665e+00,2.366189233176314577e+00,2.353693227895678142e+00,2.000175200146268395e+01,3.595826885672842366e+01
1.511500000000000000e+05,-2.561153076030223019e+03,-2.108103736556541818e+00,-2.105607382116722714e+00,-2.095397461849171528e+00,1.314132680628993910e+01,1.412313558171852890e+01,2.373910466767700900e+00,2.369308033853805728e+00,2.352458158377085162e+00,2.000176969436385477e+01,3.595849141776798064e+01
1.512000000000000000e+05,-2.561155096291277459e+03,-2.106577851086970377e+00,-2.107387238181483102e+00,-2.095143755837367117e+00,1.314132806550588839e+01,1.412313953753056239e+01,2.371401080189704746e+00,2.372332600345840703e+00,2.351944530760866847e+00,2.000178735753712900e+01,3.595871358249018357e+01
1.512500000000000000e+05,-2.561157112895103182e+03,-2.104768628409430686e+00,-2.108961991877891684e+00,-2.095378406363611834e+00,1.314132932194803516e+01,1.412314347521988367e+01,2.368379465794629102e+00,2.375054201578644886e+00,2.352246075365295397e+00,2.000180498948880015e+01,3.595893534366749833e+01
1.513000000000000000e+05,-2.561159125530995880e+03,-2.102768391789789248e+00,-2.110228608376094162e+00,-2.096112282257592163e+00,1.314133057498865753e+01,1.412314741849768218e+01,2.365010910092247620e+00,2.377269813712835855e+00,2.353400565155300939e+00,2.000182259014806618e+01,3.595915670938695996e+01
1.513500000000000000e+05,-2.561161135092743734e+03,-2.100715102978008453e+00,-2.111079130591972941e+00,-2.097315302937496906e+00,1.314133182832849123e+01,1.412315133738439066e+01,2.361509993791608863e+00,2.378790116086495487e+00,2.355382723478703255e+00,2.000184016089477623e+01,3.595937767807523500e+01
1.514000000000000000e+05,-2.561163141057742450e+03,-2.098744849599573303e+00,-2.111421228628177271e+00,-2.098943719802635943e+00,1.314133307944145557e+01,1.412315525564829422e+01,2.358116348916130089e+00,2.379461492807038780e+00,2.358106545009594601e+00,2.000185770099636429e+01,3.595959824892408108e+01
1.514500000000000000e+05,-2.561165143651581275e+03,-2.096988162761865837e+00,-2.111219256430211910e+00,-2.100902691931439747e+00,1.314133433029337716e+01,1.412315918613238708e+01,2.355077808128404726e+00,2.379191909694796880e+00,2.361416232143666249e+00,2.000187521135887891e+01,3.595981843116423704e+01
1.515000000000000000e+05,-2.561167143159713760e+03,-2.095592083064088396e+00,-2.110463884941297330e+00,-2.103054384475147476e+00,1.314133558101464772e+01,1.412316309301380990e+01,2.352637540897322133e+00,2.377954772904547820e+00,2.365095181617850262e+00,2.000189269173326068e+01,3.596003821878181128e+01
1.515500000000000000e+05,-2.561169138770497739e+03,-2.094672663196815776e+00,-2.109175373803684472e+00,-2.105262564634700073e+00,1.314133682811875126e+01,1.412316699994246605e+01,2.351002164150479690e+00,2.375796624223293740e+00,2.368890260243972978e+00,2.000191014081932295e+01,3.596025761222367123e+01
1.516000000000000000e+05,-2.561171130819839163e+03,-2.094299635670919368e+00,-2.107440421068171865e+00,-2.107370824190848868e+00,1.314133807346681593e+01,1.412317089970832384e+01,2.350319826202074136e+00,2.372847374679115440e+00,2.372523407935625883e+00,2.000192755923951893e+01,3.596047661829697972e+01
1.516500000000000000e+05,-2.561173119490277259e+03,-2.094525652791982662e+00,-2.105376779988124891e+00,-2.109208727068901279e+00,1.314133931685021572e+01,1.412317477325711401e+01,2.350673432429063681e+00,2.369304956673867757e+00,2.375713789130422526e+00,2.000194494678603263e+01,3.596069523186632466e+01
1.517000000000000000e+05,-2.561175104511556583e+03,-2.095351929363566068e+00,-2.103114701417061028e+00,-2.110644877656205232e+00,1.314134055820756508e+01,1.412317865982436516e+01,2.352062570110402095e+00,2.365418075286846999e+00,2.378213129363858869e+00,2.000196230377234130e+01,3.596091346008469714e+01
1.517500000000000000e+05,-2.561177086356638938e+03,-2.096713064566368967e+00,-2.100825581893072336e+00,-2.111573206650743995e+00,1.314134179936288582e+01,1.412318254169006337e+01,2.354397154775390799e+00,2.361476042203556780e+00,2.379822174145726610e+00,2.000197963074699459e+01,3.596113130791292178e+01
1.518000000000000000e+05,-2.561179064833056145e+03,-2.098520926737981185e+00,-2.098685013025316959e+00,-2.111906236486981836e+00,1.314134303867004760e+01,1.412318640745348652e+01,2.357513632626806466e+00,2.357777809703759164e+00,2.380405528262008019e+00,2.000199692689824005e+01,3.596134876906995714e+01
1.518500000000000000e+05,-2.561181039494075776e+03,-2.100651964133837701e+00,-2.096838150018039304e+00,-2.111622395296888666e+00,1.314134427503074498e+01,1.412319028172240287e+01,2.361183071562381830e+00,2.354600369482022781e+00,2.379915135913960977e+00,2.000201419184948293e+01,3.596156585052269605e+01
1.519000000000000000e+05,-2.561183010609970552e+03,-2.102935530134947939e+00,-2.095425893730037625e+00,-2.110751414330189757e+00,1.314134550852892502e+01,1.412319413197448448e+01,2.365125259642745892e+00,2.352184133169644920e+00,2.378390791864396281e+00,2.000203142525749911e+01,3.596178255238108079e+01
1.519500000000000000e+05,-2.561184978134202993e+03,-2.105207143015463966e+00,-2.094558860282908164e+00,-2.109347210761507885e+00,1.314134673917849661e+01,1.412319796890416690e+01,2.369043661369074183e+00,2.350707933739430100e+00,2.375950222285754698e+00,2.000204862724223176e+01,3.596199887201209577e+01
1.520000000000000000e+05,-2.561186942013642238e+03,-2.107311874367622906e+00,-2.094280914088080703e+00,-2.107520835259890202e+00,1.314134796756151147e+01,1.412320181793473672e+01,2.372648856120708416e+00,2.350266684137067852e+00,2.372787923456577186e+00,2.000206579822095421e+01,3.596221482016256488e+01
1.520500000000000000e+05,-2.561188902683105425e+03,-2.109087887613269707e+00,-2.094603014985346068e+00,-2.105423141213964122e+00,1.314134919452387429e+01,1.412320564893966690e+01,2.375676097317052982e+00,2.350874078384427524e+00,2.369154940435605372e+00,2.000208293827037309e+01,3.596243039479622894e+01
1.521000000000000000e+05,-2.561190859869888754e+03,-2.110414995833746143e+00,-2.095499596944339515e+00,-2.103199863086313126e+00,1.314135041955245597e+01,1.412320948101987739e+01,2.377916883933385961e+00,2.352462526465376680e+00,2.365327364012360878e+00,2.000210004732337765e+01,3.596264559491427804e+01
1.521500000000000000e+05,-2.561192813216882314e+03,-2.111222958555410756e+00,-2.096879392345115445e+00,-2.101012491246717850e+00,1.314135164074331286e+01,1.412321331407046721e+01,2.379234931641409645e+00,2.354883344849072468e+00,2.361590147329627243e+00,2.000211712444951573e+01,3.596286042754395140e+01
1.522000000000000000e+05,-2.561194763072242949e+03,-2.111461331094642624e+00,-2.098627063452779051e+00,-2.099026857061288442e+00,1.314135285878444925e+01,1.412321711681171799e+01,2.379565970993720025e+00,2.357931281650277988e+00,2.358212829841574099e+00,2.000213416964497881e+01,3.596307488665409124e+01
1.522500000000000000e+05,-2.561196709153723077e+03,-2.111131837492489893e+00,-2.100619993291296783e+00,-2.097363842076201745e+00,1.314135407346334361e+01,1.412322092188802536e+01,2.378927163182497306e+00,2.361366575818936830e+00,2.355418012526249605e+00,2.000215118313405682e+01,3.596328897583742901e+01
1.523000000000000000e+05,-2.561198651566106491e+03,-2.110294688178241618e+00,-2.102702617531910789e+00,-2.096118822788767044e+00,1.314135528469680025e+01,1.412322472439859666e+01,2.377413083305562669e+00,2.364927958250874429e+00,2.353372385351150342e+00,2.000216816482764060e+01,3.596350270226373880e+01
1.523500000000000000e+05,-2.561200590883585846e+03,-2.109023274165548578e+00,-2.104725104143801762e+00,-2.095368228328156945e+00,1.314135649509137060e+01,1.412322851029334991e+01,2.375172741224281570e+00,2.368362413911516029e+00,2.352179955994945448e+00,2.000218511578769665e+01,3.596371606039902957e+01
1.524000000000000000e+05,-2.561202526464885977e+03,-2.107418471781073332e+00,-2.106570086825380272e+00,-2.095128473957464710e+00,1.314135770233725609e+01,1.412323230954484643e+01,2.372398268552529554e+00,2.371449483552296567e+00,2.351869028779372428e+00,2.000220203531338825e+01,3.596392905551351760e+01
1.524500000000000000e+05,-2.561204458399718533e+03,-2.105616223752712735e+00,-2.108122605238747838e+00,-2.095378636923810767e+00,1.314135890580033816e+01,1.412323609380164946e+01,2.369309774492876386e+00,2.374006832136460687e+00,2.352401836715533712e+00,2.000221892284353586e+01,3.596414168840450998e+01
1.525000000000000000e+05,-2.561206386917461714e+03,-2.103737168987051209e+00,-2.109294336068627818e+00,-2.096086377634434950e+00,1.314136010687202116e+01,1.412323985714209407e+01,2.366125075483370921e+00,2.375905134984598988e+00,2.353689891841898696e+00,2.000223577899935634e+01,3.596435395244581201e+01
1.525500000000000000e+05,-2.561208311367275201e+03,-2.101891599541699573e+00,-2.110050620450520942e+00,-2.097176071110047779e+00,1.314136130275694825e+01,1.412324362746616124e+01,2.363045862418555743e+00,2.377078184057966226e+00,2.355597708296202075e+00,2.000225260289702689e+01,3.596456585541655215e+01
1.526000000000000000e+05,-2.561210232529305813e+03,-2.100197976564522229e+00,-2.110372065858352464e+00,-2.098548724486966499e+00,1.314136249658082711e+01,1.412324737933553997e+01,2.360250734087549151e+00,2.377510768583753986e+00,2.357961914260013003e+00,2.000226939572999996e+01,3.596477739676644347e+01
1.526500000000000000e+05,-2.561212150459693930e+03,-2.098740318885095490e+00,-2.110259813273560603e+00,-2.100119066035023963e+00,1.314136368930140719e+01,1.412325112880489364e+01,2.357876469599609504e+00,2.377233869635044794e+00,2.360614727447772232e+00,2.000228615822838307e+01,3.596498857361493862e+01
1.527000000000000000e+05,-2.561214064549434170e+03,-2.097570879270953981e+00,-2.109761115123576225e+00,-2.101787618202617836e+00,1.314136487781790308e+01,1.412325488912844840e+01,2.356015745848046183e+00,2.376322195645284019e+00,2.363388757983186483e+00,2.000230288924465327e+01,3.596519939290913470e+01
1.527500000000000000e+05,-2.561215975520950906e+03,-2.096742304667718493e+00,-2.108928473822747396e+00,-2.103449248100927260e+00,1.314136606514167660e+01,1.412325862458572523e+01,2.354726652226801331e+00,2.374873078991948105e+00,2.366128589313755803e+00,2.000231958982588765e+01,3.596540984816632402e+01
1.528000000000000000e+05,-2.561217882734533305e+03,-2.096276272503955873e+00,-2.107812093251696162e+00,-2.105031996084399726e+00,1.314136724861185357e+01,1.412326235585584833e+01,2.354028739607569420e+00,2.372994448150309577e+00,2.368706728326112287e+00,2.000233625917664071e+01,3.596561993757894982e+01
1.528500000000000000e+05,-2.561219786085515352e+03,-2.096161855368768645e+00,-2.106490118927833777e+00,-2.106468777114430591e+00,1.314136842746505529e+01,1.412326608393756899e+01,2.353908946368195476e+00,2.370804241335394025e+00,2.371018323743915968e+00,2.000235289706167308e+01,3.596582966711943641e+01
1.529000000000000000e+05,-2.561221686522270375e+03,-2.096395408399720495e+00,-2.105035722846001267e+00,-2.107690015755781854e+00,1.314136960630855633e+01,1.412326978958280499e+01,2.354338918404275560e+00,2.368415782907509648e+00,2.372978399776174641e+00,2.000236950547867565e+01,3.596603903074365860e+01
1.529500000000000000e+05,-2.561223583287855490e+03,-2.096957609624360064e+00,-2.103503761949956807e+00,-2.108660122609968379e+00,1.314137078187082608e+01,1.412327350711670704e+01,2.355275142479326345e+00,2.365931190186559174e+00,2.374528338186264076e+00,2.000238608354639425e+01,3.596624803169532214e+01
1.530000000000000000e+05,-2.561225476774180152e+03,-2.097802427672414538e+00,-2.101967592662268736e+00,-2.109351860113334975e+00,1.314137195582751438e+01,1.412327722126636687e+01,2.356660579947569722e+00,2.363450571143205003e+00,2.375625081835295305e+00,2.000240263192680246e+01,3.596645667265958224e+01
1.530500000000000000e+05,-2.561227367241064258e+03,-2.098897102091612510e+00,-2.100497415519087863e+00,-2.109727660955845518e+00,1.314137312929992163e+01,1.412328091552628351e+01,2.358437367952440855e+00,2.361067840043261423e+00,2.376232555302115745e+00,2.000241915113347346e+01,3.596666494494475330e+01
1.531000000000000000e+05,-2.561229253688095014e+03,-2.100204545477871498e+00,-2.099140872057517981e+00,-2.109777035234437825e+00,1.314137429757648512e+01,1.412328461548623970e+01,2.360542040833865318e+00,2.358868181670827902e+00,2.376329053404676372e+00,2.000243563950678904e+01,3.596687285246433419e+01
1.531500000000000000e+05,-2.561231136976623930e+03,-2.101660581463655308e+00,-2.097960989973873591e+00,-2.109501207944369128e+00,1.314137546471396689e+01,1.412328829632376248e+01,2.362897612683328319e+00,2.356940370316194855e+00,2.375902804666496060e+00,2.000245209865896712e+01,3.596708039492183673e+01
1.532000000000000000e+05,-2.561233017068642312e+03,-2.103210223649394806e+00,-2.097023244177150580e+00,-2.108889579380503143e+00,1.314137663050511584e+01,1.412329196513582197e+01,2.365420107009144957e+00,2.355374430155065646e+00,2.374947743528976751e+00,2.000246852881736359e+01,3.596728756747569378e+01
1.532500000000000000e+05,-2.561234893548305990e+03,-2.104797520881509953e+00,-2.096367341315742205e+00,-2.107958497735388903e+00,1.314137779334435230e+01,1.412329564784367797e+01,2.368012973293298629e+00,2.354253287152197061e+00,2.373477513347904466e+00,2.000248492965713254e+01,3.596749437762220225e+01
1.533000000000000000e+05,-2.561236767348300873e+03,-2.106336224914619581e+00,-2.096040117986308626e+00,-2.106747313954673295e+00,1.314137895752050156e+01,1.412329931409733419e+01,2.370557868175746208e+00,2.353657945715966093e+00,2.371529436545833480e+00,2.000250130285820305e+01,3.596770082178207417e+01
1.533500000000000000e+05,-2.561238637693599230e+03,-2.107745424205059948e+00,-2.096088931497088304e+00,-2.105289509242728840e+00,1.314138011907322934e+01,1.412330297607367058e+01,2.372924813040375280e+00,2.353659801813772656e+00,2.369162084157967030e+00,2.000251764700763601e+01,3.596790689585070311e+01
1.534000000000000000e+05,-2.561240504453262020e+03,-2.108953062145795254e+00,-2.096524552633867167e+00,-2.103646505153356383e+00,1.314138127772698006e+01,1.412330663899616390e+01,2.374976805207742903e+00,2.354303254551640912e+00,2.366468087075066951e+00,2.000253396205474132e+01,3.596811260536489385e+01
1.534500000000000000e+05,-2.561242368305733635e+03,-2.109866869002417822e+00,-2.097346902812730729e+00,-2.101910569757153624e+00,1.314138243626056735e+01,1.412331027477651446e+01,2.376569144846668369e+00,2.355604039172646047e+00,2.363576396392784940e+00,2.000255024906467938e+01,3.596831794464497989e+01
1.535000000000000000e+05,-2.561244228551668130e+03,-2.110409752919639281e+00,-2.098547233000046308e+00,-2.100167582071731154e+00,1.314138359150527080e+01,1.412331391354996946e+01,2.377568390356889161e+00,2.357541937724272785e+00,2.360640686741250605e+00,2.000256650711593309e+01,3.596852291536526280e+01
1.535500000000000000e+05,-2.561246085773520917e+03,-2.110536521974249791e+00,-2.100069048525728288e+00,-2.098519287498286978e+00,1.314138474675848123e+01,1.412331755448061976e+01,2.377868136417907508e+00,2.360044792565161309e+00,2.357839527962932280e+00,2.000258273764998052e+01,3.596872752388430428e+01
1.536000000000000000e+05,-2.561247940201296387e+03,-2.110204157927709989e+00,-2.101831564470762359e+00,-2.097089354342634770e+00,1.314138590239456406e+01,1.412332117838729317e+01,2.377393147171965815e+00,2.362992365623445501e+00,2.355368366327426966e+00,2.000259894078902079e+01,3.596893176389033187e+01
1.536500000000000000e+05,-2.561249791046639530e+03,-2.109399560354037195e+00,-2.103747551887472866e+00,-2.095978187923581704e+00,1.314138705505895643e+01,1.412332481116195204e+01,2.376117397645888918e+00,2.366222999293224216e+00,2.353414903047172491e+00,2.000261511536498205e+01,3.596913563860461949e+01
1.537000000000000000e+05,-2.561251638843144974e+03,-2.108161803668526790e+00,-2.105691436667802563e+00,-2.095272287429613911e+00,1.314138820723789181e+01,1.412332843051633446e+01,2.374077834953809418e+00,2.369532081754126107e+00,2.352146798324087573e+00,2.000263126220253795e+01,3.596933914987857150e+01
1.537500000000000000e+05,-2.561253483375791347e+03,-2.106546798681236954e+00,-2.107523476245394711e+00,-2.095055444128366862e+00,1.314138935716828449e+01,1.412333202908694574e+01,2.371368888986921331e+00,2.372689869896448922e+00,2.351699366256766233e+00,2.000264738057878233e+01,3.596954229207010201e+01
1.538000000000000000e+05,-2.561255324414084498e+03,-2.104639038399290119e+00,-2.109123207232465269e+00,-2.095363739390312841e+00,1.314139050469204051e+01,1.412333563692920713e+01,2.368144163294485072e+00,2.375465385338806357e+00,2.352150007559828726e+00,2.000266347070026995e+01,3.596974507298197921e+01
1.538500000000000000e+05,-2.561257162681846239e+03,-2.102572170009255892e+00,-2.110364739203391959e+00,-2.096189343620183276e+00,1.314139165283060962e+01,1.412333923171561167e+01,2.364614806472179254e+00,2.377637408121544116e+00,2.353508772867931587e+00,2.000267953367496787e+01,3.596994749381470058e+01
1.539000000000000000e+05,-2.561258997785917018e+03,-2.100486099846851751e+00,-2.111135188311804356e+00,-2.097505216284813567e+00,1.314139279942010319e+01,1.412334282162084342e+01,2.361025943681318129e+00,2.379017346322522819e+00,2.355719131388034349e+00,2.000269556871494814e+01,3.597014955156132743e+01
1.539500000000000000e+05,-2.561260829592598839e+03,-2.098520202494283282e+00,-2.111374259183052882e+00,-2.099232317669325720e+00,1.314139394459390608e+01,1.412334642047466637e+01,2.357638318687258927e+00,2.379475988196970260e+00,2.358649553755910677e+00,2.000271157590680104e+01,3.597035125346136653e+01
1.540000000000000000e+05,-2.561262658353804454e+03,-2.096831854371461468e+00,-2.111049831964631807e+00,-2.101245328449393934e+00,1.314139508843222437e+01,1.412334999493956467e+01,2.354713784172957070e+00,2.378950019236886870e+00,2.362101488121352233e+00,2.000272755494582100e+01,3.597055259590516840e+01
1.540500000000000000e+05,-2.561264483608719274e+03,-2.095552908683758542e+00,-2.110160606690704377e+00,-2.103413763246508417e+00,1.314139622904283833e+01,1.412335356339663583e+01,2.352483755000940757e+00,2.377450537510269246e+00,2.365832446529331001e+00,2.000274350518179034e+01,3.597075357856989797e+01
1.541000000000000000e+05,-2.561266305591089804e+03,-2.094772417508261153e+00,-2.108770752664027359e+00,-2.105584416474549414e+00,1.314139736803044123e+01,1.412335713325242281e+01,2.351126101243120825e+00,2.375073634067207617e+00,2.369568465443676608e+00,2.000275942729005862e+01,3.597095420991691839e+01
1.541500000000000000e+05,-2.561268124625647943e+03,-2.094561855175883114e+00,-2.106980012338668384e+00,-2.107586032281388633e+00,1.314139850596003356e+01,1.412336068411520884e+01,2.350756657710249886e+00,2.371987397674363951e+00,2.373025615878120220e+00,2.000277532135268643e+01,3.597115448672008142e+01
1.542000000000000000e+05,-2.561269940398675317e+03,-2.094944820196706470e+00,-2.104905164811431639e+00,-2.109278254352883852e+00,1.314139964224305501e+01,1.412336424424522541e+01,2.351411442906063964e+00,2.368415635550966236e+00,2.375944078417345562e+00,2.000279118734358619e+01,3.597135441254917509e+01
1.542500000000000000e+05,-2.561271752997344265e+03,-2.095881107763927886e+00,-2.102705057802934707e+00,-2.110542396267040655e+00,1.314140077694613851e+01,1.412336780123887259e+01,2.353039151584945810e+00,2.364627778422574877e+00,2.378105707839246019e+00,2.000280702506893604e+01,3.597155399230194206e+01
1.543000000000000000e+05,-2.561273562398395370e+03,-2.097305243832505717e+00,-2.100548176785514976e+00,-2.111275456018130381e+00,1.314140190916270790e+01,1.412337133589246463e+01,2.355514733761942647e+00,2.360910198962228534e+00,2.379349191019415777e+00,2.000282283393865512e+01,3.597175321997262643e+01
1.543500000000000000e+05,-2.561275368246184826e+03,-2.099116229331551509e+00,-2.098579262450378291e+00,-2.111433720901371824e+00,1.314140303816960653e+01,1.412337487482128751e+01,2.358646620202247135e+00,2.357535988320348608e+00,2.379593013188846307e+00,2.000283861381214123e+01,3.597195210113547859e+01
1.544000000000000000e+05,-2.561277170828605904e+03,-2.101165388330790140e+00,-2.096941565812372232e+00,-2.111022618350179680e+00,1.314140416454519489e+01,1.412337840000552980e+01,2.362188925403210682e+00,2.354750234391511210e+00,2.378837968168887151e+00,2.000285436472472256e+01,3.597215063910758914e+01
1.544500000000000000e+05,-2.561278970349000701e+03,-2.103303362851643765e+00,-2.095754573080613969e+00,-2.110072031275473492e+00,1.314140528934852803e+01,1.412338191390343489e+01,2.365872833148513266e+00,2.352746636418711290e+00,2.377159183118719987e+00,2.000287008718987991e+01,3.597234883083584123e+01
1.545000000000000000e+05,-2.561280766521990245e+03,-2.105385133173135248e+00,-2.095079620856537872e+00,-2.108665604569369467e+00,1.314140641194286907e+01,1.412338544111746330e+01,2.369428546900388621e+00,2.351645854717787643e+00,2.374705777547312380e+00,2.000288578111383231e+01,3.597254668423779833e+01
1.545500000000000000e+05,-2.561282559579825374e+03,-2.107254882089040660e+00,-2.094948623571852853e+00,-2.106927241675304430e+00,1.314140753233078129e+01,1.412338895211221512e+01,2.372601440618582913e+00,2.351496404088681214e+00,2.371683858874782835e+00,2.000290144618685773e+01,3.597274419796043077e+01
1.546000000000000000e+05,-2.561284349373206169e+03,-2.108789325188618058e+00,-2.095361545851632812e+00,-2.104980251486734844e+00,1.314140865026652349e+01,1.412339245403603805e+01,2.375180906676557235e+00,2.352273702901558128e+00,2.368328620195954581e+00,2.000291708236771271e+01,3.597294136870433334e+01
1.546500000000000000e+05,-2.561286135503409241e+03,-2.109907721294771221e+00,-2.096258379256606741e+00,-2.102965391527768180e+00,1.314140976389481708e+01,1.412339595748127330e+01,2.377016005685532729e+00,2.353878659616336133e+00,2.364890087517278694e+00,2.000293268890770904e+01,3.597313820349142333e+01
1.547000000000000000e+05,-2.561287918509530300e+03,-2.110544972841301714e+00,-2.097554080473984062e+00,-2.101032853724126070e+00,1.314141087506331118e+01,1.412339943757984173e+01,2.378016065078293995e+00,2.356157912047606828e+00,2.361612310874592335e+00,2.000294826640265100e+01,3.597333469927750116e+01
1.547500000000000000e+05,-2.561289698281490473e+03,-2.110679924087962345e+00,-2.099154325938107579e+00,-2.099298068545400575e+00,1.314141198415006606e+01,1.412340292029207767e+01,2.378159841942689035e+00,2.358922616835304353e+00,2.358705368034834216e+00,2.000296381532846013e+01,3.597353085750906132e+01
1.548000000000000000e+05,-2.561291474672490040e+03,-2.110343351366542386e+00,-2.100931545056530236e+00,-2.097857841191396400e+00,1.314141309008824798e+01,1.412340640720321261e+01,2.377493650632792388e+00,2.361958663557018223e+00,2.356337047240073979e+00,2.000297933525017413e+01,3.597372668471122381e+01
1.548500000000000000e+05,-2.561293248183093056e+03,-2.109578133242490772e+00,-2.102757547721962439e+00,-2.096797474917296178e+00,1.314141419494237262e+01,1.412340987535847603e+01,2.376112339379918836e+00,2.365051649314901194e+00,2.354626904188204417e+00,2.000299482689911201e+01,3.597392217490251909e+01
1.549000000000000000e+05,-2.561295018174669167e+03,-2.108451686919742496e+00,-2.104528564612354824e+00,-2.096153264367663915e+00,1.314141529620256854e+01,1.412341334761454625e+01,2.374150697184048475e+00,2.368007896169141535e+00,2.353633813344639947e+00,2.000301028945792936e+01,3.597411733002552126e+01
1.549500000000000000e+05,-2.561296784683636815e+03,-2.107065630488276220e+00,-2.106138187520968152e+00,-2.095930086065644460e+00,1.314141639337460710e+01,1.412341680854695092e+01,2.371772468093474640e+00,2.370658583489287263e+00,2.353362866334325343e+00,2.000302572258657818e+01,3.597431215279787864e+01
1.550000000000000000e+05,-2.561298548216335348e+03,-2.105512592103802927e+00,-2.107497126471119753e+00,-2.096124576638013437e+00,1.314141748907727525e+01,1.412342024974968169e+01,2.369145691021944611e+00,2.372872104740521682e+00,2.353777632595370761e+00,2.000304112746005458e+01,3.597450663775943269e+01
1.550500000000000000e+05,-2.561300308206440604e+03,-2.103880446345061550e+00,-2.108558525631295311e+00,-2.096695698703133992e+00,1.314141858099246463e+01,1.412342370120752655e+01,2.366432129156568642e+00,2.374563451225578437e+00,2.354801349334396665e+00,2.000305650347796771e+01,3.597470079092795459e+01
1.551000000000000000e+05,-2.561302065221813336e+03,-2.102271065163134001e+00,-2.109284487455325596e+00,-2.097579535790879302e+00,1.314141967139938671e+01,1.412342714278872968e+01,2.363783223576172432e+00,2.375684224767292463e+00,2.356330982142559982e+00,2.000307185151534384e+01,3.597489461289276846e+01
1.551500000000000000e+05,-2.561303819322311028e+03,-2.100763381467097624e+00,-2.109649980572621875e+00,-2.098722078495372401e+00,1.314142076087148325e+01,1.412343057574714500e+01,2.361324816323155051e+00,2.376219441607804406e+00,2.358255651462001445e+00,2.000308717198624464e+01,3.597508809833963284e+01
1.552000000000000000e+05,-2.561305569773464867e+03,-2.099414046531013156e+00,-2.109668169978479391e+00,-2.100053552040258786e+00,1.314142184581887918e+01,1.412343401513421348e+01,2.359155204279614004e+00,2.376187936461549910e+00,2.360458229145421249e+00,2.000310246356240995e+01,3.597528125214105188e+01
1.552500000000000000e+05,-2.561307317274006436e+03,-2.098286521210489308e+00,-2.109356820686889566e+00,-2.101492775530245716e+00,1.314142292926876365e+01,1.412343743173245159e+01,2.357353554449693078e+00,2.375626781027639911e+00,2.362822488246164365e+00,2.000311772736514371e+01,3.597547407045613710e+01
1.553000000000000000e+05,-2.561309061516698421e+03,-2.097423269288757108e+00,-2.108732048811185145e+00,-2.102981094957596664e+00,1.314142401003640614e+01,1.412344084162964641e+01,2.355975450184415010e+00,2.374583577356957242e+00,2.365245232062747949e+00,2.000313296323018619e+01,3.597566655086933451e+01
1.553500000000000000e+05,-2.561310802352123574e+03,-2.096841487744408372e+00,-2.107838035133905219e+00,-2.104457234164258672e+00,1.314142508745393201e+01,1.412344425658401192e+01,2.355055663108160946e+00,2.373119701834813799e+00,2.367630330466286459e+00,2.000314817109141785e+01,3.597585869985537244e+01
1.554000000000000000e+05,-2.561312540636254653e+03,-2.096567661595307719e+00,-2.106720735459868266e+00,-2.105848696475204118e+00,1.314142616556011234e+01,1.412344765472966301e+01,2.354620859097380059e+00,2.371300999582433899e+00,2.369885260883794142e+00,2.000316335264613699e+01,3.597605051258975806e+01
1.554500000000000000e+05,-2.561314275635570084e+03,-2.096616547430736333e+00,-2.105415801161433897e+00,-2.107105012262089794e+00,1.314142724096037362e+01,1.412345105827069958e+01,2.354686529281010188e+00,2.369194415726802116e+00,2.371927573323492133e+00,2.000317850682021614e+01,3.597624198887365310e+01
1.555000000000000000e+05,-2.561316007454855480e+03,-2.096977618985604863e+00,-2.103982522661989041e+00,-2.108177515378349298e+00,1.314142831410395118e+01,1.412345445864548488e+01,2.355254110526856071e+00,2.366878392673384734e+00,2.373677405414494235e+00,2.000319363378172710e+01,3.597643313167180423e+01
1.555500000000000000e+05,-2.561317736482233158e+03,-2.097648301912945268e+00,-2.102486494766495184e+00,-2.109003100445844492e+00,1.314142938660360116e+01,1.412345783609304739e+01,2.356318268412142203e+00,2.364440740365227001e+00,2.375052267962284525e+00,2.000320873419980217e+01,3.597662393382424284e+01
1.556000000000000000e+05,-2.561319461967223560e+03,-2.098617427512553313e+00,-2.100981037380317940e+00,-2.109539667918360450e+00,1.314143045505164409e+01,1.412346121766551654e+01,2.357859278343091614e+00,2.361976134517212333e+00,2.375977224073534622e+00,2.000322380700894698e+01,3.597681439845001705e+01
1.556500000000000000e+05,-2.561321184638339219e+03,-2.099841763422656715e+00,-2.099540390032355486e+00,-2.109756271294145336e+00,1.314143152308335871e+01,1.412346459083770789e+01,2.359832581997132195e+00,2.359596014236730710e+00,2.376385403789051942e+00,2.000323885374436728e+01,3.597700452804001259e+01
1.557000000000000000e+05,-2.561322904586591903e+03,-2.101276826083536164e+00,-2.098248713632239859e+00,-2.109613116444824410e+00,1.314143259089803273e+01,1.412346795295893465e+01,2.362172494404230605e+00,2.357424730067386509e+00,2.376218119500031811e+00,2.000325387466833149e+01,3.597719431749973751e+01
1.557500000000000000e+05,-2.561324621244001264e+03,-2.102869158323621868e+00,-2.097172082707670526e+00,-2.109097659823588877e+00,1.314143365611556291e+01,1.412347132661754934e+01,2.364786879013670795e+00,2.355588601022515327e+00,2.375441202604505087e+00,2.000326886905113355e+01,3.597738377175823388e+01
1.558000000000000000e+05,-2.561326335261209806e+03,-2.104529681248128004e+00,-2.096384869319728228e+00,-2.108224581715839818e+00,1.314143472165545568e+01,1.412347468467083544e+01,2.367549171249610840e+00,2.354216403138377434e+00,2.374052432911902155e+00,2.000328383794523646e+01,3.597757288889092564e+01
1.558500000000000000e+05,-2.561328046137191905e+03,-2.106165810285246742e+00,-2.095962846675770486e+00,-2.107010646205987658e+00,1.314143578474727292e+01,1.412347803094154308e+01,2.370308949172065915e+00,2.353428591742567910e+00,2.372081773793962345e+00,2.000329878033415199e+01,3.597776166432085887e+01
1.559000000000000000e+05,-2.561329753736081329e+03,-2.107687845631053492e+00,-2.095946675397329262e+00,-2.105505012451688085e+00,1.314143684528338518e+01,1.412348138073550174e+01,2.372899221416618243e+00,2.353317260177590686e+00,2.369604149421829842e+00,2.000331369633785528e+01,3.597795010431055118e+01
1.559500000000000000e+05,-2.561331458766656397e+03,-2.108984281040296338e+00,-2.096361512612879174e+00,-2.103793961558289016e+00,1.314143790628239650e+01,1.412348471186455612e+01,2.375139138448018716e+00,2.353940512715429811e+00,2.366742290777679170e+00,2.000332858714241624e+01,3.597813820647279215e+01
1.560000000000000000e+05,-2.561333160719468196e+03,-2.109954201284288455e+00,-2.097218850454674488e+00,-2.101966917359667342e+00,1.314143896534416456e+01,1.412348804487638176e+01,2.376854520883755928e+00,2.355313313015625187e+00,2.363655418866186242e+00,2.000334345202921682e+01,3.597832597072255112e+01
1.560500000000000000e+05,-2.561334859809839145e+03,-2.110525883045124118e+00,-2.098480372852153053e+00,-2.100133961739368171e+00,1.314144002399690869e+01,1.412349138302522888e+01,2.377896396570836401e+00,2.357391127492840521e+00,2.360537042522003137e+00,2.000335829166415635e+01,3.597851340292392308e+01
1.561000000000000000e+05,-2.561336556227759502e+03,-2.110632269022583607e+00,-2.100077217861696877e+00,-2.098430920159291446e+00,1.314144108232305719e+01,1.412349470145702135e+01,2.378148501511903490e+00,2.360072131155062536e+00,2.357605231701744408e+00,2.000337310590789031e+01,3.597870049768991407e+01
1.561500000000000000e+05,-2.561338249333488875e+03,-2.110236405216467048e+00,-2.101927451329056673e+00,-2.096976751251444782e+00,1.314144213758595114e+01,1.412349802092210460e+01,2.377546392133605302e+00,2.363203736610743899e+00,2.355077038489030716e+00,2.000338789378980309e+01,3.597888725657190179e+01
1.562000000000000000e+05,-2.561339939539498118e+03,-2.109354412911554011e+00,-2.103908243001055389e+00,-2.095878182327135519e+00,1.314144319190501520e+01,1.412350133272862962e+01,2.376092662227420327e+00,2.366582461542406701e+00,2.353153351855158171e+00,2.000340265609352386e+01,3.597907368402673001e+01
1.562500000000000000e+05,-2.561341626922060641e+03,-2.108025324260147215e+00,-2.105876847257427187e+00,-2.095238886327176697e+00,1.314144424495379049e+01,1.412350462711819254e+01,2.373853708173052635e+00,2.369971489576341739e+00,2.352004589528915002e+00,2.000341739266467656e+01,3.597925977616858972e+01
1.563000000000000000e+05,-2.561343311231826192e+03,-2.106320458167730614e+00,-2.107702933533360135e+00,-2.095117934708373042e+00,1.314144529638494774e+01,1.412350793207194322e+01,2.370961360993606881e+00,2.373125008626592258e+00,2.351744746257139695e+00,2.000343210360091106e+01,3.597944553893273678e+01
1.563500000000000000e+05,-2.561344992886647105e+03,-2.104362620635941372e+00,-2.109248674278728419e+00,-2.095530290439804322e+00,1.314144634780930332e+01,1.412351122932034286e+01,2.367611229126578731e+00,2.375801228652621777e+00,2.352419983851719909e+00,2.000344678938267151e+01,3.597963097456008796e+01
1.564000000000000000e+05,-2.561346671607428561e+03,-2.102287529338325189e+00,-2.110385454345448775e+00,-2.096468839322906064e+00,1.314144739740984491e+01,1.412351451467348262e+01,2.364040447335612694e+00,2.377785576922668120e+00,2.354007744078202347e+00,2.000346144920216318e+01,3.597981607876197074e+01
1.564500000000000000e+05,-2.561348347141813065e+03,-2.100234866781736098e+00,-2.111032054881254449e+00,-2.097875161862152726e+00,1.314144844471330309e+01,1.412351780488912212e+01,2.360508859518966940e+00,2.378917873804025085e+00,2.356408370284146514e+00,2.000347608291573920e+01,3.598000085756792998e+01
1.565000000000000000e+05,-2.561350019792567764e+03,-2.098364220932598556e+00,-2.111135559325546307e+00,-2.099642561350184344e+00,1.314144949030284515e+01,1.412352107553768477e+01,2.357283918573986892e+00,2.379101040255402477e+00,2.359451482507871400e+00,2.000349069050827922e+01,3.598018531049921620e+01
1.565500000000000000e+05,-2.561351689412535052e+03,-2.096815930987856014e+00,-2.110673483152418317e+00,-2.101653219868079070e+00,1.314145053370279825e+01,1.412352433970839272e+01,2.354610347990173214e+00,2.378310350506278148e+00,2.362917099489217243e+00,2.000350527190947147e+01,3.598036943681296407e+01
1.566000000000000000e+05,-2.561353356048735805e+03,-2.095692946733354045e+00,-2.109686052044270621e+00,-2.103763955209368763e+00,1.314145157568791333e+01,1.412352761142113522e+01,2.352686751655876485e+00,2.376604399035721737e+00,2.366548014383698550e+00,2.000351982751304547e+01,3.598055324450852055e+01
1.566500000000000000e+05,-2.561355019961103608e+03,-2.095082555195019403e+00,-2.108251073457993563e+00,-2.105809639943013956e+00,1.314145261654869756e+01,1.412353086745596364e+01,2.351655981416333585e+00,2.374114549163746535e+00,2.370070004227749827e+00,2.000353435721545026e+01,3.598073673113616877e+01
1.567000000000000000e+05,-2.561356680836900068e+03,-2.095029421321527696e+00,-2.106465972755555249e+00,-2.107648190809746414e+00,1.314145365538906418e+01,1.412353412462166879e+01,2.351587691221787235e+00,2.371030231667228261e+00,2.373223988970951215e+00,2.000354886074688565e+01,3.598091989716319716e+01
1.567500000000000000e+05,-2.561358338566972179e+03,-2.095518839539729061e+00,-2.104470146224814542e+00,-2.109154907606369367e+00,1.314145469150592760e+01,1.412353737885244165e+01,2.352469688818453530e+00,2.367589768377927228e+00,2.375783829709219752e+00,2.000356333767088302e+01,3.598110274779708107e+01
1.568000000000000000e+05,-2.561359993359908003e+03,-2.096510013554545360e+00,-2.102417250538857196e+00,-2.110216955684927953e+00,1.314145572520096295e+01,1.412354061101284231e+01,2.354218774283747262e+00,2.364054698464750803e+00,2.377571199233598609e+00,2.000357778793341978e+01,3.598128527882459338e+01
1.568500000000000000e+05,-2.561361645007640163e+03,-2.097927475356707649e+00,-2.100443977226710945e+00,-2.110773114650940308e+00,1.314145675637222688e+01,1.412354384735472124e+01,2.356686614821699166e+00,2.360681864879107472e+00,2.378477589478797061e+00,2.000359221171920154e+01,3.598146749445489689e+01
1.569000000000000000e+05,-2.561363293673085082e+03,-2.099648506932469072e+00,-2.098689418463604017e+00,-2.110807008564862475e+00,1.314145778527747055e+01,1.412354707926627384e+01,2.359669672024744091e+00,2.357709500162103122e+00,2.378468298924589330e+00,2.000360660903194088e+01,3.598164939927665529e+01
1.569500000000000000e+05,-2.561364939612157286e+03,-2.101544425174021402e+00,-2.097276288304157799e+00,-2.110324597604767316e+00,1.314145881301955932e+01,1.412355029906160553e+01,2.362936695819762178e+00,2.355335933801464332e+00,2.377576250561928450e+00,2.000362098030496227e+01,3.598183098925364476e+01
1.570000000000000000e+05,-2.561366582378774183e+03,-2.103486677235806290e+00,-2.096278532807160477e+00,-2.109380450901921389e+00,1.314145983803379458e+01,1.412355352729194458e+01,2.366248511502162089e+00,2.353699039552051175e+00,2.375902731676768909e+00,2.000363532502809960e+01,3.598201226919672990e+01
1.570500000000000000e+05,-2.561368222101024912e+03,-2.105332581031535089e+00,-2.095745325526113589e+00,-2.108068111017647794e+00,1.314146086006122083e+01,1.412355674056019694e+01,2.369372095135105827e+00,2.352875730746701866e+00,2.373603857191698197e+00,2.000364964284398184e+01,3.598219323911446565e+01
1.571000000000000000e+05,-2.561369858872725672e+03,-2.106963251969411477e+00,-2.095699295097352088e+00,-2.106483826935807269e+00,1.314146187986110625e+01,1.412355994042313689e+01,2.372106087686421727e+00,2.352880246840054035e+00,2.370866752137564593e+00,2.000366393413735366e+01,3.598237389533075259e+01
1.571500000000000000e+05,-2.561371492331596073e+03,-2.108294165874227577e+00,-2.096109836057242326e+00,-2.104742730795027938e+00,1.314146289594376782e+01,1.412356314549722569e+01,2.374295308664922111e+00,2.353661293909158569e+00,2.367897886366979066e+00,2.000367819845970629e+01,3.598255424446796980e+01
1.572000000000000000e+05,-2.561373123017755006e+03,-2.109250800934221903e+00,-2.096922294283954269e+00,-2.102974036344626096e+00,1.314146391033915329e+01,1.412356633549427443e+01,2.375831533757013503e+00,2.355118260616672732e+00,2.364906103636057022e+00,2.000369243654722951e+01,3.598273428531755513e+01
1.572500000000000000e+05,-2.561374750861696157e+03,-2.109793194041452935e+00,-2.098072565978622794e+00,-2.101281740295759981e+00,1.314146492329684612e+01,1.412356952503356666e+01,2.376662153116666509e+00,2.357116614950166777e+00,2.362078531699574935e+00,2.000370664873580040e+01,3.598291401662962841e+01
1.573000000000000000e+05,-2.561376375486012421e+03,-2.109925318965793828e+00,-2.099464508715766620e+00,-2.099758029163362405e+00,1.314146593277641273e+01,1.412357271890201105e+01,2.376790130769578013e+00,2.359495060582514903e+00,2.359573498591533980e+00,2.000372083421278191e+01,3.598309344346861849e+01
1.573500000000000000e+05,-2.561377997372519530e+03,-2.109660609939454812e+00,-2.100996766918809655e+00,-2.098490839042053135e+00,1.314146694071864552e+01,1.412357589227744015e+01,2.376258758537373783e+00,2.362085515692250670e+00,2.357515800280599816e+00,2.000373499364085816e+01,3.598327256074587410e+01
1.574000000000000000e+05,-2.561379616069040821e+03,-2.109033309667540657e+00,-2.102585334813063422e+00,-2.097529886711997360e+00,1.314146794539644425e+01,1.412357906434139743e+01,2.375145915893095871e+00,2.364730292581993076e+00,2.355985236523819193e+00,2.000374912655678372e+01,3.598345136876522332e+01
1.574500000000000000e+05,-2.561381231599527382e+03,-2.108110108615359302e+00,-2.104138452310993834e+00,-2.096900324614602962e+00,1.314146894661938170e+01,1.412358223225666443e+01,2.373557212859413568e+00,2.367284127661443360e+00,2.355021475231504624e+00,2.000376323291270708e+01,3.598362987181440786e+01
1.575000000000000000e+05,-2.561382844577430205e+03,-2.106953498411630932e+00,-2.105571991283533784e+00,-2.096623751110806122e+00,1.314146994740585406e+01,1.412358538450199497e+01,2.371606815202723428e+00,2.369623627328582227e+00,2.354633739634499179e+00,2.000377731404204340e+01,3.598380806531172027e+01
1.575500000000000000e+05,-2.561384454427722176e+03,-2.105625495397193347e+00,-2.106832889821455002e+00,-2.096691172845511986e+00,1.314147094529872106e+01,1.412358854583517243e+01,2.369410313591993500e+00,2.371655465550374320e+00,2.354799753242395433e+00,2.000379136925137402e+01,3.598398595246225540e+01
1.576000000000000000e+05,-2.561386061453723869e+03,-2.104206530245048334e+00,-2.107870184099844391e+00,-2.097073183628270332e+00,1.314147194143238195e+01,1.412359170023552934e+01,2.367083775827960590e+00,2.373308011304244403e+00,2.355475087972085380e+00,2.000380539894331378e+01,3.598416353424999414e+01
1.576500000000000000e+05,-2.561387665787929109e+03,-2.102763964113263384e+00,-2.108637980145695145e+00,-2.097748234536781275e+00,1.314147293647507198e+01,1.412359483991236608e+01,2.364732174292652811e+00,2.374529420737409691e+00,2.356606601140010415e+00,2.000381940347652332e+01,3.598434080466529394e+01
1.577000000000000000e+05,-2.561389266769330789e+03,-2.101351697376136141e+00,-2.109120354853425638e+00,-2.098678395537556973e+00,1.314147392732931152e+01,1.412359798348508022e+01,2.362448440057388854e+00,2.375290437466769156e+00,2.358130626995407653e+00,2.000383338179650394e+01,3.598451776758631127e+01
1.577500000000000000e+05,-2.561390865081470565e+03,-2.100036971325789370e+00,-2.109304069467675458e+00,-2.099809713416591173e+00,1.314147491714185456e+01,1.412360111133904006e+01,2.360321463916044582e+00,2.375573670418039463e+00,2.359975677025579976e+00,2.000384733517431357e+01,3.598469442204319080e+01
1.578000000000000000e+05,-2.561392460637358909e+03,-2.098876209976909823e+00,-2.109173480546838508e+00,-2.101101323127537057e+00,1.314147590562618362e+01,1.412360423286619238e+01,2.358431699277327542e+00,2.375369810916754254e+00,2.362070591718425927e+00,2.000386126377294360e+01,3.598487076503347737e+01
1.578500000000000000e+05,-2.561394053145450471e+03,-2.097908908139467954e+00,-2.108739459063051047e+00,-2.102502929977844826e+00,1.314147689154514964e+01,1.412360736286902885e+01,2.356851537197411250e+00,2.374684364824755534e+00,2.364337485397123295e+00,2.000387516730048532e+01,3.598504680188886340e+01
1.579000000000000000e+05,-2.561395643267659580e+03,-2.097187285545973445e+00,-2.108018934925740329e+00,-2.103945343027157744e+00,1.314147787790198230e+01,1.412361047767732281e+01,2.355654039271238176e+00,2.373533312340556201e+00,2.366687306225057519e+00,2.000388904694014158e+01,3.598522252871619997e+01
1.579500000000000000e+05,-2.561397230391497942e+03,-2.096756608648013831e+00,-2.107024497818149822e+00,-2.105370658722430566e+00,1.314147886170508706e+01,1.412361358989361904e+01,2.354906990384496357e+00,2.371943089774648072e+00,2.369025825578400024e+00,2.000390290167430507e+01,3.598539794327937358e+01
1.580000000000000000e+05,-2.561398814513427624e+03,-2.096639297196497331e+00,-2.105796316775274679e+00,-2.106716390923796478e+00,1.314147984308538675e+01,1.412361670032211336e+01,2.354665966376638497e+00,2.369962600915807460e+00,2.371248584387969593e+00,2.000391673161526285e+01,3.598557304945359192e+01
1.580500000000000000e+05,-2.561400396153106612e+03,-2.096862003036007227e+00,-2.104389175031319503e+00,-2.107901041069093040e+00,1.314148082428729047e+01,1.412361979101741660e+01,2.354976678412016522e+00,2.367663493886761117e+00,2.373238213098926686e+00,2.000393053770027407e+01,3.598574784255197301e+01
1.581000000000000000e+05,-2.561401974757923654e+03,-2.097439985245593164e+00,-2.102855249805913651e+00,-2.108857194915192856e+00,1.314148180284587397e+01,1.412362288611851646e+01,2.355864677526459339e+00,2.365138314970985256e+00,2.374876622324410214e+00,2.000394431923730920e+01,3.598592232454032569e+01
1.581500000000000000e+05,-2.561403550797443586e+03,-2.098353329747956408e+00,-2.101273219919417734e+00,-2.109526130322713300e+00,1.314148278124211267e+01,1.412362597981969259e+01,2.357322520942794153e+00,2.362508736119031560e+00,2.376049587799309304e+00,2.000395807728997255e+01,3.598609649889942830e+01
1.582000000000000000e+05,-2.561405124372783121e+03,-2.099572829796986007e+00,-2.099738909416067667e+00,-2.109841129308633434e+00,1.314148375952469117e+01,1.412362906024573839e+01,2.359310636966044150e+00,2.359920774001874388e+00,2.376650644785800015e+00,2.000397181190067997e+01,3.598627036036506155e+01
1.582500000000000000e+05,-2.561406694886142304e+03,-2.101053997410396779e+00,-2.098337689186670740e+00,-2.109761374207561158e+00,1.314148473510886994e+01,1.412363214639226605e+01,2.361751706894454905e+00,2.357532012174986757e+00,2.376599543739235987e+00,2.000398552218383585e+01,3.598644391186806502e+01
1.583000000000000000e+05,-2.561408262838458541e+03,-2.102712486247010126e+00,-2.097165176963410094e+00,-2.109275597211098585e+00,1.314148571030909807e+01,1.412363521961822066e+01,2.364523228375339237e+00,2.355508323397335069e+00,2.375852913078512874e+00,2.000399920897462991e+01,3.598661715386079152e+01
1.583500000000000000e+05,-2.561409828034473776e+03,-2.104452407212106912e+00,-2.096320188866674261e+00,-2.108380833512231156e+00,1.314148668379439222e+01,1.412363827967597807e+01,2.367467726332903588e+00,2.354010696422510041e+00,2.374407237875125531e+00,2.000401287181338361e+01,3.598679008258307732e+01
1.584000000000000000e+05,-2.561411390328910784e+03,-2.106174390859406387e+00,-2.095869358456278420e+00,-2.107109902918400834e+00,1.314148765548952014e+01,1.412364134684121453e+01,2.370401627663497823e+00,2.353173235928815110e+00,2.372312004789452367e+00,2.000402651087658157e+01,3.598696270405641684e+01
1.584500000000000000e+05,-2.561412950286882733e+03,-2.107754497565030416e+00,-2.095861758343160908e+00,-2.105537610846133667e+00,1.314148862776018589e+01,1.412364440214848926e+01,2.373120366701731321e+00,2.353094262319307184e+00,2.369673442866116364e+00,2.000404012704497703e+01,3.598713501778429702e+01
1.585000000000000000e+05,-2.561414507495760517e+03,-2.109073913660865607e+00,-2.096330328734996584e+00,-2.103749817706267233e+00,1.314148959846992781e+01,1.412364745451735182e+01,2.375419829036473640e+00,2.353825446690814172e+00,2.366643997224306073e+00,2.000405371955042355e+01,3.598730702183668484e+01
1.585500000000000000e+05,-2.561416061920913762e+03,-2.110039085502603218e+00,-2.097258143692442012e+00,-2.101857047142762891e+00,1.314149056793463544e+01,1.412365051054682574e+01,2.377116927052409068e+00,2.355354872089738816e+00,2.363418678173803134e+00,2.000406728853392480e+01,3.598747872138675064e+01
1.586000000000000000e+05,-2.561417613791267286e+03,-2.110561958545058570e+00,-2.098593488213469360e+00,-2.099999016086465442e+00,1.314149153648937940e+01,1.412365354694347452e+01,2.378059863092843340e+00,2.357607286006408565e+00,2.360224525943861895e+00,2.000408083393478265e+01,3.598765011315470019e+01
1.586500000000000000e+05,-2.561419162715563743e+03,-2.110583406742028600e+00,-2.100266203964816114e+00,-2.098305062263331688e+00,1.314149250254043544e+01,1.412365658125229473e+01,2.378148064993940825e+00,2.360449801996733044e+00,2.357295017615726351e+00,2.000409435524616697e+01,3.598782119803253465e+01
1.587000000000000000e+05,-2.561420708976592323e+03,-2.110096527071583683e+00,-2.102163037712144522e+00,-2.096895353025820974e+00,1.314149346774324556e+01,1.412365961511610557e+01,2.377348636787688374e+00,2.363692293209621376e+00,2.354853173901694241e+00,2.000410785314740281e+01,3.598799198186834758e+01
1.587500000000000000e+05,-2.561422252743817353e+03,-2.109121034912600834e+00,-2.104145528095587636e+00,-2.095888590514964900e+00,1.314149443221174351e+01,1.412366263489387386e+01,2.375695297702208997e+00,2.367103992258656753e+00,2.353096036166531402e+00,2.000412132759614536e+01,3.598816246171580246e+01
1.588000000000000000e+05,-2.561423793709966503e+03,-2.107710680572356665e+00,-2.106080917116054607e+00,-2.095363811799764608e+00,1.314149539511345743e+01,1.412366566155643355e+01,2.373290364339674774e+00,2.370437426149020865e+00,2.352168768142354427e+00,2.000413477839710907e+01,3.598833264090746553e+01
1.588500000000000000e+05,-2.561425332037646513e+03,-2.105971305773969515e+00,-2.107826381232202895e+00,-2.095357968478600785e+00,1.314149635692126949e+01,1.412366868193436353e+01,2.370303609421879010e+00,2.373442551797871669e+00,2.352151627342621509e+00,2.000414820555473838e+01,3.598850252235060054e+01
1.589000000000000000e+05,-2.561426867637280793e+03,-2.104026738843670419e+00,-2.109244138132503998e+00,-2.095885019109478442e+00,1.314149731667562371e+01,1.412367168615370439e+01,2.366952012714236275e+00,2.375889622579700600e+00,2.353057388195855193e+00,2.000416160855914782e+01,3.598867210204880251e+01
1.589500000000000000e+05,-2.561428400298058023e+03,-2.102008946199962480e+00,-2.110237772840717785e+00,-2.096909446355529560e+00,1.314149827409863036e+01,1.412367469419843680e+01,2.363481554415853836e+00,2.377596090572729803e+00,2.354822625960947047e+00,2.000417498741325062e+01,3.598884138527517962e+01
1.590000000000000000e+05,-2.561429930312243869e+03,-2.100072292181420330e+00,-2.110737319377598009e+00,-2.098346837039319901e+00,1.314149922997430409e+01,1.412367769053834188e+01,2.360152518948327227e+00,2.378436771343327649e+00,2.357312234492756620e+00,2.000418834227649967e+01,3.598901037389779844e+01
1.590500000000000000e+05,-2.561431457692710865e+03,-2.098358740111948784e+00,-2.110700763544824277e+00,-2.100097248871403810e+00,1.314150018443915791e+01,1.412368068024225387e+01,2.357211067015860362e+00,2.378353556724390749e+00,2.360338168270465165e+00,2.000420167326841536e+01,3.598917906624105001e+01
1.591000000000000000e+05,-2.561432982272464869e+03,-2.096979363143216979e+00,-2.110144039765603274e+00,-2.102033656178200705e+00,1.314150113718609880e+01,1.412368367793438217e+01,2.354866305193462850e+00,2.377366750212748236e+00,2.363671006854923817e+00,2.000421498032859802e+01,3.598934746847375976e+01
1.591500000000000000e+05,-2.561434504218690563e+03,-2.096032906046912725e+00,-2.109120355444549233e+00,-2.104004098138914536e+00,1.314150208814862530e+01,1.412368666056302580e+01,2.353280073770318559e+00,2.375567030524522227e+00,2.367058227823596539e+00,2.000422826317838343e+01,3.598951557896803877e+01
1.592000000000000000e+05,-2.561436023349333482e+03,-2.095581681405221275e+00,-2.107703459072600705e+00,-2.105872520822284599e+00,1.314150303685557652e+01,1.412368963756627416e+01,2.352550047437929504e+00,2.373102819529518737e+00,2.370253741126960634e+00,2.000424152168427128e+01,3.598968339657068327e+01
1.592500000000000000e+05,-2.561437539506181565e+03,-2.095634248059565774e+00,-2.106008194905519382e+00,-2.107515526154720042e+00,1.314150398257681296e+01,1.412369261425377331e+01,2.352700197724120201e+00,2.370172706485670577e+00,2.373034981827412793e+00,2.000425475552851040e+01,3.598985092692814192e+01
1.593000000000000000e+05,-2.561439053045436140e+03,-2.096174000172880802e+00,-2.104167540891015431e+00,-2.108816764941992883e+00,1.314150492645272728e+01,1.412369557373601303e+01,2.353689088620403602e+00,2.367003305049742323e+00,2.375216780603523592e+00,2.000426796506109284e+01,3.599001816763252037e+01
1.593500000000000000e+05,-2.561440563827978622e+03,-2.097152059228405196e+00,-2.102303942579498042e+00,-2.109702643662813237e+00,1.314150586852492175e+01,1.412369853682114673e+01,2.355414262812911996e+00,2.363824306845589085e+00,2.376671897991174731e+00,2.000428115051604649e+01,3.599018512081152465e+01
1.594000000000000000e+05,-2.561442071805843625e+03,-2.098474481042503559e+00,-2.100546266762744807e+00,-2.110138239222004497e+00,1.314150680819923345e+01,1.412370149976375977e+01,2.357719737084517764e+00,2.360856030192959754e+00,2.377335991129747583e+00,2.000429431158430660e+01,3.599035179079164237e+01
1.594500000000000000e+05,-2.561443577242939227e+03,-2.100038092592317884e+00,-2.099014122396961834e+00,-2.110107112711413269e+00,1.314150774647716169e+01,1.412370444775436340e+01,2.360419346710713295e+00,2.358290621591784042e+00,2.377203080841443494e+00,2.000430744858499565e+01,3.599051817311907087e+01


==> DataFiles/ALPHA00625.dat <==
t,energy,x_avg_1,y_avg_1,z_avg_1,integral1,nodalmax1,x_avg_2,y_avg_2,z_avg_2,integral2,nodalmax2
0.000000000000000000e+00,4.166666666666745300e+01,1.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.631873372351133517e-17,1.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+00,0.000000000000000000e+00,1.631873372351133517e-17,1.000000000000000000e+00
2.500000000000000000e+01,1.579462283196362282e+00,-3.077173606502659475e-01,8.439517204244895154e-01,6.162974887805781066e-01,1.867670751302631937e-01,1.089388395040164603e+00,9.542370768368743095e-01,1.128144377734548592e-01,-4.851531016364828419e-01,1.586690282078195569e-01,1.076414896074163519e+00
5.000000000000000000e+01,-4.136884666460648674e+01,2.866650402114842011e-01,5.108534806291958885e-01,-1.024903051058320358e+00,3.935743880190660793e-01,1.180497517233739080e+00,2.002356466428595605e-01,6.953677303276309951e-01,8.934586977424606724e-01,3.218990391391406969e-01,1.149738683338573653e+00
7.500000000000000000e+01,-6.101553270811496787e+01,1.177356968665093984e+00,-3.369165129578988727e-01,-1.023825703772307250e-01,5.101643590850092336e-01,1.228887447854617898e+00,-7.107594067858891140e-01,8.137918753043286157e-01,4.652608080945879743e-01,3.839037701947888293e-01,1.176394394189664183e+00
1.000000000000000000e+02,-7.011138073602440102e+01,6.144011539207745454e-01,-8.192108445819243912e-01,7.170412971151723935e-01,5.627434075884145681e-01,1.250097359335611724e+00,-3.203356720467039342e-01,1.132001172827602486e+00,-1.709925268607182247e-01,4.132800423108844989e-01,1.188814553622316028e+00
1.250000000000000000e+02,-8.751697359703661050e+01,-8.191884320433036049e-01,-6.798250977821325147e-01,7.259737041005102087e-01,6.602696698134714604e-01,1.288514520942412700e+00,5.287791207153965667e-01,1.023288667164975685e+00,3.779896598171537669e-01,4.696032377815053116e-01,1.212271932512670070e+00
1.500000000000000000e+02,-1.160195787090346329e+02,-1.064150208906921691e+00,8.098124920362314016e-01,-1.595004819918209860e-01,8.136523431301921905e-01,1.346719103462068690e+00,1.058760731471842353e+00,-3.080642788758895523e-01,6.035085670069073593e-01,5.801004768768502906e-01,1.257020476732664038e+00
1.750000000000000000e+02,-1.269283215973684804e+02,-3.898219130602676441e-01,5.177900488801802092e-01,-1.214105296876403894e+00,8.941193305246477596e-01,1.376270079327587270e+00,9.699881853918461694e-01,2.854577187430984986e-01,7.679957970432047532e-01,6.121807332658039114e-01,1.269716793558546275e+00
2.000000000000000000e+02,-1.511233757900555190e+02,7.836102992546859491e-01,-6.632661816058701421e-01,-9.870584454921934592e-01,1.028251503577522374e+00,1.424166951316248042e+00,-2.056869241680716331e-01,9.023885335751350434e-01,9.209942686648838750e-01,7.048426192151766578e-01,1.305696221884241615e+00
2.250000000000000000e+02,-1.630235549287784238e+02,1.252714315016012214e-01,-1.439410279215194821e+00,-1.555016125594044507e-01,1.111775634969424109e+00,1.453194975462075433e+00,5.247753069105475232e-01,8.796766672165096113e-01,8.339625713810053798e-01,7.447137320526365789e-01,1.320876125264484502e+00
2.500000000000000000e+02,-1.803390462100848026e+02,-9.784428005884459045e-01,-8.831577150110337948e-01,6.924801555080832838e-01,1.216846629379379818e+00,1.488907865493940941e+00,9.727072115461995461e-01,9.190603224583404618e-01,-1.365703115088256203e-01,8.094826456968320372e-01,1.345170120577851458e+00
2.750000000000000000e+02,-1.953490512701483794e+02,-1.497837735766833545e+00,2.310476489842395315e-02,-2.537040397452602347e-01,1.308417452631193134e+00,1.519347707354573584e+00,9.012865772181518631e-01,6.316044361842714228e-01,8.083245612610319153e-01,8.646302544191046824e-01,1.365514652053046785e+00
3.000000000000000000e+02,-2.056188831723617341e+02,-8.412558446583330296e-01,5.352483823072563540e-01,-1.178817129261103380e+00,1.383812051173728186e+00,1.543959861785531018e+00,1.010784647825273774e+00,1.588217427893096447e-03,9.380682945627688563e-01,9.016602519777593416e-01,1.379006984437303185e+00
3.250000000000000000e+02,-2.231331123909789369e+02,1.648490836728594700e-01,-5.092483456861320867e-01,-1.481296239447993379e+00,1.480747646974623688e+00,1.575038936426066849e+00,3.583630879768709421e-01,9.561745442202430612e-01,9.623648012989255429e-01,9.688398726182303466e-01,1.403153550514610437e+00
3.500000000000000000e+02,-2.293285278517582526e+02,3.166680781623771868e-01,-1.316665046156842545e+00,-8.385531117310036642e-01,1.537056836692014539e+00,1.592814126270115427e+00,2.843280863260710944e-01,8.624825182420505776e-01,1.079869022495539843e+00,9.908356606924721977e-01,1.410969764193724441e+00
3.750000000000000000e+02,-2.457110523402535023e+02,-6.208406294868288322e-01,-1.478171351461704530e+00,2.373259999177860791e-01,1.626757261740706895e+00,1.620727388498319987e+00,8.918331240192410858e-01,1.110507016944636494e+00,1.624377437802646262e-01,1.054978176385616528e+00,1.433519513420307812e+00
4.000000000000000000e+02,-2.529268290296625139e+02,-1.425170377916483710e+00,-8.024071485313405416e-01,8.470936043984043928e-02,1.682143513850953287e+00,1.637725105167742390e+00,8.607906397665177067e-01,9.693151325801587781e-01,6.341591858485680078e-01,1.082690224754666364e+00,1.443152883779968532e+00
4.250000000000000000e+02,-2.643315566740410532e+02,-1.515033307243847327e+00,1.976758739784960361e-01,-6.458307715492179746e-01,1.751499058691263988e+00,1.658764319935682074e+00,1.267200465185119640e+00,1.995356157066442426e-01,6.947199390525745644e-01,1.128247274618035423e+00,1.458851363700018000e+00
4.500000000000000000e+02,-2.754607333093113084e+02,-7.152988210597469587e-01,-5.892602700641207114e-02,-1.517077629486637047e+00,1.816649213957026943e+00,1.678287587164320138e+00,7.026578282794029295e-01,7.955818651314501277e-01,1.022979525401486400e+00,1.173165637159018226e+00,1.474166092700649688e+00
4.750000000000000000e+02,-2.815612668546421560e+02,5.112244788858875261e-02,-6.665593602944128726e-01,-1.554834956405147128e+00,1.864426627133626280e+00,1.692461710211268677e+00,4.752294963004486394e-01,5.435746214261366616e-01,1.295230694486863010e+00,1.198938995153471465e+00,1.482882002443111080e+00
5.000000000000000000e+02,-2.948297956273540308e+02,-6.737410614868723224e-02,-1.577607298704070793e+00,-6.638001421602786056e-01,1.934014687835722501e+00,1.712896583399476258e+00,6.400425564009573076e-01,1.243114441254374425e+00,5.466949289989321281e-01,1.253863333452606588e+00,1.501287242055869608e+00
5.250000000000000000e+02,-2.994205733049813034e+02,-7.404654044647961397e-01,-1.552280186910560911e+00,-1.233869094944306799e-01,1.973087123318893132e+00,1.724264231387495849e+00,6.119534427174874169e-01,1.133084164723497711e+00,7.852759988881258257e-01,1.275025134830690909e+00,1.508318663931207615e+00
5.500000000000000000e+02,-3.106663613387483451e+02,-1.583232968153354570e+00,-7.256918615949330409e-01,-1.673018433273357544e-02,2.033535208500615976e+00,1.741704691137057504e+00,1.317978072198701556e+00,6.708518002768122379e-01,3.690879070168580633e-01,1.323334219837332570e+00,1.524248764447784898e+00
5.750000000000000000e+02,-3.178562986465576614e+02,-1.520048202164211659e+00,-2.157988889670018340e-01,-8.491603573971520103e-01,2.078189009956954880e+00,1.754476854031631783e+00,9.322644824329754387e-01,8.396021175787361512e-01,8.843464174812507572e-01,1.356117367160645459e+00,1.534964969086522135e+00
6.000000000000000000e+02,-3.246903132122643569e+02,-8.770886038681195984e-01,-1.721527535846448589e-02,-1.533592782225688733e+00,2.121487606435727535e+00,1.766773225970779571e+00,9.604236749667486306e-01,2.723472456682071163e-01,1.179718872171998667e+00,1.388323275018497505e+00,1.545420132123841883e+00
6.250000000000000000e+02,-3.350908437628391425e+02,-2.050532730949276849e-01,-9.049465345541708450e-01,-1.521000564002651378e+00,2.174417790904953574e+00,1.781689596940494447e+00,6.092469316186390760e-01,1.094429487199667372e+00,9.306603970038149765e-01,1.435086500690153866e+00,1.560476413017439334e+00
6.500000000000000000e+02,-3.389100176542973486e+02,-1.139282971354091817e-01,-1.463382519364739620e+00,-1.024968479491779716e+00,2.205028438822168813e+00,1.790259329373309782e+00,4.624327589921174431e-01,9.518647877053387774e-01,1.156200787788882467e+00,1.456690892346031552e+00,1.567383503777998843e+00
6.750000000000000000e+02,-3.498397702802795948e+02,-8.547702749960418567e-01,-1.578587808550019345e+00,-1.878251860497426318e-01,2.257849992834190189e+00,1.804951530915986035e+00,1.032675127539686599e+00,1.136510084599223536e+00,3.856914203691412246e-01,1.506830963181223781e+00,1.583297558883909328e+00
7.000000000000000000e+02,-3.541055029207585108e+02,-1.423992388237408369e+00,-1.093091604720971999e+00,-2.544790324488500621e-01,2.287363156025679523e+00,1.813108708000924718e+00,8.528248492927965607e-01,1.090917166394022475e+00,7.835650141189407503e-01,1.531384618855682334e+00,1.591032633657918360e+00
7.250000000000000000e+02,-3.625488237589793812e+02,-1.648954012666192792e+00,-2.567412944204706116e-01,-7.384627028615067257e-01,2.330292591666193847e+00,1.824908938184551133e+00,1.341421876035504335e+00,4.134518146387676785e-01,7.763027245996252379e-01,1.573000972755521198e+00,1.604057744896791426e+00
7.500000000000000000e+02,-3.695387447695852075e+02,-1.092504522620812768e+00,-3.397692954642365093e-01,-1.434448100092440725e+00,2.366650657946034908e+00,1.834843507395991224e+00,8.641273268472894342e-01,9.455799155459926331e-01,9.841385844744527933e-01,1.609366167139621107e+00,1.615353363297056033e+00
7.750000000000000000e+02,-3.745927023884984806e+02,-4.159816373459904737e-01,-6.385977877487452048e-01,-1.678016835967803377e+00,2.396588358918078310e+00,1.842983559982526609e+00,6.766108815681987076e-01,5.561688615603402885e-01,1.368119101792168779e+00,1.638875964314476352e+00,1.624461863475497481e+00
8.000000000000000000e+02,-3.839571777791895215e+02,-3.277912624951228593e-01,-1.456307681939824406e+00,-1.100375983139176173e+00,2.439106480514615427e+00,1.854482820616203176e+00,8.270700953765398600e-01,1.211118060847177658e+00,7.312906154114280355e-01,1.685637864165287825e+00,1.638791727018735322e+00
8.250000000000000000e+02,-3.870713327190661062e+02,-6.120444986755009253e-01,-1.651405665704015036e+00,-5.991404636844560594e-01,2.460708436302340818e+00,1.860297955097057976e+00,5.448436090326267411e-01,1.208127872952186044e+00,9.758183169563258152e-01,1.708648903415223685e+00,1.645797505736038113e+00
8.500000000000000000e+02,-3.967884103736195698e+02,-1.436491556882983911e+00,-1.169640794876747547e+00,-2.673964645157052566e-01,2.503068451271535988e+00,1.871648609639057215e+00,1.325135417215419720e+00,8.210374812989484905e-01,5.725191498530016743e-01,1.757864596604930885e+00,1.660682162694411268e+00
8.750000000000000000e+02,-4.002538767617896269e+02,-1.599704384072783370e+00,-7.316025172412158328e-01,-6.554925524421089111e-01,2.523966845962465566e+00,1.877223188217743921e+00,1.002135005233048215e+00,1.109176046128869775e+00,7.407319944192930494e-01,1.783229957576065283e+00,1.668301738647673060e+00
9.000000000000000000e+02,-4.083645151802615487e+02,-1.288338564297824451e+00,-2.348105388548806238e-01,-1.358268759181829433e+00,2.559846267583690604e+00,1.886755508534953663e+00,1.056736259487609519e+00,3.982826590004190370e-01,1.245747479763131160e+00,1.827207381912711259e+00,1.681430427481450218e+00
9.250000000000000000e+02,-4.137049332099215349e+02,-7.860293380283910336e-01,-7.174242283175528145e-01,-1.566134958583399017e+00,2.585318352115471896e+00,1.893493708133478393e+00,1.024055456221845795e+00,9.912665675935291576e-01,9.107554355669555957e-01,1.860774448861474140e+00,1.691382712730201909e+00
9.500000000000000000e+02,-4.193965351815381837e+02,-2.713753835646805501e-01,-1.245306925053002001e+00,-1.409809320668208965e+00,2.611996257032838553e+00,1.900525283479315819e+00,4.142671453727811426e-01,1.039078029697143135e+00,1.282572819676084830e+00,1.896293457306833741e+00,1.701850374240798658e+00
9.750000000000000000e+02,-4.267925076297290161e+02,-7.445830960872722448e-01,-1.569261498635507346e+00,-7.911770730531276774e-01,2.642946799003690561e+00,1.908650545202822624e+00,1.132099864516760146e+00,9.862011972902526846e-01,8.273141236943838406e-01,1.938691564040452731e+00,1.714261654440082383e+00
1.000000000000000000e+03,-4.304663360399679846e+02,-1.136535776654004071e+00,-1.494087885330991128e+00,-3.710214187129466379e-01,2.661669073851161471e+00,1.913548846474242726e+00,8.286792215581083587e-01,1.387471536915596326e+00,5.962011812461144311e-01,1.967242366513028085e+00,1.722569031267459971e+00
1.025000000000000000e+03,-4.391280795654828921e+02,-1.595614136328017851e+00,-7.956279317429362230e-01,-7.188521385648221074e-01,2.695756674938777131e+00,1.922435130660174796e+00,1.162292648898876513e+00,6.667370064188075096e-01,1.104481623076382979e+00,2.015342093127315604e+00,1.736474628977664469e+00
1.050000000000000000e+03,-4.418299752432026253e+02,-1.527612180912568673e+00,-4.993187733414464202e-01,-1.061626338571344697e+00,2.709968695432147801e+00,1.926127939016459401e+00,1.349859820056020121e+00,8.441576993294622744e-01,7.114581748736285016e-01,2.040896489734762120e+00,1.743817315654484057e+00
1.075000000000000000e+03,-4.506767364881459343e+02,-8.306368200708280636e-01,-6.567182782365500460e-01,-1.619431878834851846e+00,2.743796034014223562e+00,1.934889211691253941e+00,6.247617887286379679e-01,9.555773927404662693e-01,1.336784626419325051e+00,2.090448583605242661e+00,1.757967983473809781e+00
1.100000000000000000e+03,-4.534578476153226347e+02,-6.192049820967133744e-01,-1.029622454157410827e+00,-1.521024938682842276e+00,2.757054072053873206e+00,1.938312220225717919e+00,1.055981480033284070e+00,7.184436358163974745e-01,1.218903483398990240e+00,2.116983845863277924e+00,1.765499101423066763e+00
1.125000000000000000e+03,-4.616240812878584165e+02,-5.871719473799371647e-01,-1.622472980772709850e+00,-9.003610249580000779e-01,2.787839444391238874e+00,1.946237334834826749e+00,7.707402121706848908e-01,1.441808443963530806e+00,7.012326664522787745e-01,2.164579316244935381e+00,1.778927556159966006e+00
1.150000000000000000e+03,-4.651735531197531941e+02,-1.031592656122312324e+00,-1.495567742634134945e+00,-7.082787080257785250e-01,2.802565009216431147e+00,1.950016739313096492e+00,8.219365698089570182e-01,1.067069424187139459e+00,1.174925703109973130e+00,2.194667288658139981e+00,1.787364471985348313e+00
1.175000000000000000e+03,-4.722048380392261038e+02,-1.600252337174533857e+00,-9.918122890689560212e-01,-5.332229417775280478e-01,2.828825865019179542e+00,1.956738690316717655e+00,1.460707611109342441e+00,8.503972732522170341e-01,6.177766653929995799e-01,2.238490255818338603e+00,1.799582077593996576e+00
1.200000000000000000e+03,-4.767860190688102193e+02,-1.469769468757219366e+00,-7.623952342586054476e-01,-1.050991085050413165e+00,2.846051045367647525e+00,1.961135245907329683e+00,9.492744158802227661e-01,1.197195003978730465e+00,9.688460021804343736e-01,2.273060370147521603e+00,1.809161833226857974e+00
1.225000000000000000e+03,-4.826014949521072595e+02,-1.087879420080536619e+00,-5.053654420927160551e-01,-1.558411695942248043e+00,2.867522876746746441e+00,1.966602010775730269e+00,1.020278566607172754e+00,5.280658304186227614e-01,1.411706266269224797e+00,2.312736456969506360e+00,1.820094455032416736e+00
1.250000000000000000e+03,-4.881627994086310309e+02,-7.894613365546468975e-01,-1.073322552986846423e+00,-1.453256386724488092e+00,2.887224630222535726e+00,1.971604736485663478e+00,1.151677722025989503e+00,1.112367084534964690e+00,8.875738870092809707e-01,2.351509511087413795e+00,1.830715160563526123e+00
1.275000000000000000e+03,-4.929165677874843254e+02,-5.033741142579083450e-01,-1.506541052079098941e+00,-1.175320947298942764e+00,2.904430769665569567e+00,1.975963453466674125e+00,5.022950872883388262e-01,1.325588669970409805e+00,1.173917153058216867e+00,2.387567158934081668e+00,1.840537196925990715e+00
1.300000000000000000e+03,-4.992442751508364722e+02,-1.090546172132602631e+00,-1.447434584223884046e+00,-8.010390462741580064e-01,2.926021382820304773e+00,1.981419257742645490e+00,1.226491717104215118e+00,8.775114390983915769e-01,1.074866784632116712e+00,2.429646862613518365e+00,1.851933714466132530e+00
1.325000000000000000e+03,-5.031857274449713486e+02,-1.453563876440761460e+00,-1.247204927321813317e+00,-5.210108987397690239e-01,2.939820430237302773e+00,1.984898363401611743e+00,1.230308012400065376e+00,1.294007358697355725e+00,5.242765747766692241e-01,2.462978776637934963e+00,1.860911694466476529e+00
1.350000000000000000e+03,-5.100249344680317449e+02,-1.449143477679507352e+00,-8.067920752151497288e-01,-1.100734315648208339e+00,2.962546305183814344e+00,1.990614878177384695e+00,9.020024405849786930e-01,9.953762638614234159e-01,1.304965643139831988e+00,2.507317639316871016e+00,1.872787615377331738e+00
1.375000000000000000e+03,-5.134034087894650611e+02,-1.301982022737366407e+00,-5.502865184240445240e-01,-1.405646343313422753e+00,2.973814082365233702e+00,1.993443140173633221e+00,1.378544880414261264e+00,5.731369408038987645e-01,1.144527742390057723e+00,2.538815693402403539e+00,1.881178879444749263e+00
1.400000000000000000e+03,-5.205271945885643845e+02,-8.126282437575806927e-01,-1.105659198501870222e+00,-1.454009423447072402e+00,2.996990329269851649e+00,1.999247897310953759e+00,9.296329216271856932e-01,1.353532501599800542e+00,9.424502251266740904e-01,2.584480028810118846e+00,1.893277954104920280e+00
1.425000000000000000e+03,-5.235457580168389313e+02,-5.840624120522739382e-01,-1.366034041937925769e+00,-1.341373171093162009e+00,3.006459889042061295e+00,2.001614820831960184e+00,6.305635228508523760e-01,1.077496394486346487e+00,1.433963430712758669e+00,2.614859957230247556e+00,1.901284962090845410e+00
1.450000000000000000e+03,-5.307810967734105816e+02,-1.108410671633417000e+00,-1.458306592842139260e+00,-8.211767468152573191e-01,3.029563585249429369e+00,2.007377924178163298e+00,1.382326233271957472e+00,9.841970014799590327e-01,8.841146141666672564e-01,2.661128204086897320e+00,1.913414992335547904e+00
1.475000000000000000e+03,-5.335859042002613251e+02,-1.335847665868973522e+00,-1.368398629259232058e+00,-6.170732541846725150e-01,3.037783196010772624e+00,2.009424276040404855e+00,1.031875463118488323e+00,1.469344305276807372e+00,6.834844093639752538e-01,2.690890596903739329e+00,1.921177609674379561e+00
1.500000000000000000e+03,-5.408128206909210576e+02,-1.459524596761528015e+00,-8.330756126731190259e-01,-1.111858734784395120e+00,3.060456871135704304e+00,2.015058403280281407e+00,1.017685123566932415e+00,8.595274125621321648e-01,1.400992087434501876e+00,2.737249213057369790e+00,1.933206550029888726e+00
1.525000000000000000e+03,-5.435019193038885987e+02,-1.386042990219880755e+00,-6.459551407966270808e-01,-1.315082233796964539e+00,3.067814496333974184e+00,2.016883288183412670e+00,1.492806080152048187e+00,7.239466798065063990e-01,1.007047900939514129e+00,2.766714263319027811e+00,1.940813719811054661e+00
1.550000000000000000e+03,-5.506400851870724864e+02,-8.481740304732907632e-01,-1.117927514813727097e+00,-1.456250218016975628e+00,3.089825811883504247e+00,2.022332949136595115e+00,8.544293651612916429e-01,1.416391660356987270e+00,1.037589132019430149e+00,2.812806083024846693e+00,1.952653823963192536e+00
1.575000000000000000e+03,-5.532797053056448249e+02,-6.688727678188804981e-01,-1.303412729687793314e+00,-1.396540429571268893e+00,3.096600694915396801e+00,2.024007338180300319e+00,7.479239449595803668e-01,1.001677849337223369e+00,1.509777250099325618e+00,2.842176086883384301e+00,1.960161676743690018e+00
1.600000000000000000e+03,-5.602715846515336580e+02,-1.127364840371269716e+00,-1.447864061017932524e+00,-8.663294980543866375e-01,3.117788621796174997e+00,2.029235074245795190e+00,1.431879470003689203e+00,1.041556999430287345e+00,8.675346291762365825e-01,2.887736133450312881e+00,1.971751299677109381e+00
1.625000000000000000e+03,-5.629130082780096700e+02,-1.300680268754816460e+00,-1.401075846264553393e+00,-6.851451539982491568e-01,3.124206570641665515e+00,2.030815924563574182e+00,1.015186340538722698e+00,1.522417425177311934e+00,7.541891358251519017e-01,2.917159376227010270e+00,1.979200669623032649e+00
1.650000000000000000e+03,-5.697083504186877008e+02,-1.434332896243690758e+00,-8.877765601649365568e-01,-1.139724743196258716e+00,3.144430568452831753e+00,2.035789530969565941e+00,1.029388530550237935e+00,8.987448800316144570e-01,1.447264071368584037e+00,2.961956400076359852e+00,1.990488437882190542e+00
1.675000000000000000e+03,-5.724020191613298039e+02,-1.399711307414245987e+00,-6.950625672915845543e-01,-1.307060618896884296e+00,3.150711178160994663e+00,2.037331642410928456e+00,1.529582709226736226e+00,7.437793740595252112e-01,1.048212209434433717e+00,2.991579859532468522e+00,1.997918705058712829e+00
1.700000000000000000e+03,-5.789459318173480824e+02,-9.131282371941824572e-01,-1.153417118981851619e+00,-1.416205222478478021e+00,3.169811460384343693e+00,2.042014337399333801e+00,9.491391369722923521e-01,1.458994650557162487e+00,1.002916468138698391e+00,3.035371936382538216e+00,2.008851966866346483e+00
1.725000000000000000e+03,-5.817512658576234799e+02,-6.999349102950797041e-01,-1.322941627726696545e+00,-1.391444616438173298e+00,3.176201549865666163e+00,2.043578625702831442e+00,7.201467701974417768e-01,1.102194816918594000e+00,1.527066619232428035e+00,3.065377247737943289e+00,2.016310088276406454e+00
1.750000000000000000e+03,-5.879770263882855943e+02,-1.165819138785880948e+00,-1.394803969743514171e+00,-9.430601862796192947e-01,3.193974893786125868e+00,2.047923173075134162e+00,1.460534614907128548e+00,9.665209116867005124e-01,1.020079171746007152e+00,3.107885555000709843e+00,2.026828394670651790e+00
1.775000000000000000e+03,-5.909670071424910702e+02,-1.348524099824385925e+00,-1.374413986223943951e+00,-7.023057635195691928e-01,3.200764439187360644e+00,2.049580542867279753e+00,1.178164201256622245e+00,1.508181160906948204e+00,6.897997595585559916e-01,3.138505012549512418e+00,2.034372620452676195e+00
1.800000000000000000e+03,-5.967945496739304190e+02,-1.372521025554488627e+00,-9.777112130322420658e-01,-1.173552730941669342e+00,3.216959194731367155e+00,2.053528131374492638e+00,9.279609890505218228e-01,1.111515713506865399e+00,1.443201352936249293e+00,3.179408930626586027e+00,2.044406717081108660e+00
1.825000000000000000e+03,-6.000541558018998103e+02,-1.346340886927612779e+00,-7.061772137674454664e-01,-1.383168892841130981e+00,3.224476227804681461e+00,2.055358178940872360e+00,1.464975043416976597e+00,6.630017029859912592e-01,1.274831531978995347e+00,3.210918578984662375e+00,2.052104569349286756e+00
1.850000000000000000e+03,-6.053951573195269020e+02,-1.015869844489536433e+00,-1.173091137012024943e+00,-1.353024649724814843e+00,3.238810060627860921e+00,2.058842832367035136e+00,1.219669395548411917e+00,1.397915722563730867e+00,8.989511984298060865e-01,3.249875070021170487e+00,2.061581322070490607e+00
1.875000000000000000e+03,-6.090128456138360207e+02,-7.170050835578275494e-01,-1.424578929475563527e+00,-1.305323713332377400e+00,3.247391413762657386e+00,2.060926708088965054e+00,6.538621175255036055e-01,1.386247682137156767e+00,1.390447455466627291e+00,3.282562444163809712e+00,2.069501540795530392e+00
1.900000000000000000e+03,-6.137829795714525289e+02,-1.161829920636338942e+00,-1.341098762821170132e+00,-1.054134417348626007e+00,3.259594027791079984e+00,2.063885687823041604e+00,1.318224503867795105e+00,8.946572728322932377e-01,1.334587478276444417e+00,3.319251232898035475e+00,2.078354871573177221e+00
1.925000000000000000e+03,-6.178350405817935780e+02,-1.468040285339307305e+00,-1.251025758103375241e+00,-7.411635154872225906e-01,3.269531085174465446e+00,2.066292996756311506e+00,1.499672200575673520e+00,1.281920025691202447e+00,6.789860555718217894e-01,3.353357745180904903e+00,2.086553610062719333e+00
1.950000000000000000e+03,-6.219728923268045264e+02,-1.341798244199292167e+00,-1.086420256931993400e+00,-1.139595923759890495e+00,3.279410375000800570e+00,2.068682747476923378e+00,9.311976283010865441e-01,1.438604387737040691e+00,1.204507447895585948e+00,3.387549826110973328e+00,2.094740582613544344e+00
1.975000000000000000e+03,-6.265019656107527908e+02,-1.186112370842218988e+00,-7.846024150975072775e-01,-1.506124374033355862e+00,3.290874138817998062e+00,2.071453598341379099e+00,1.145191329755711918e+00,7.539057757586411501e-01,1.594790264435691496e+00,3.423193119221890068e+00,2.103243363138348254e+00
2.000000000000000000e+03,-6.299921916675306193e+02,-1.104358525760742005e+00,-1.110248966410742666e+00,-1.358726223515178910e+00,3.298397475317217165e+00,2.073269177785145523e+00,1.507229110472238620e+00,1.068401966080336329e+00,1.020593361983715530e+00,3.454833203713220335e+00,2.110762987077783759e+00
2.025000000000000000e+03,-6.349834793534419077e+02,-8.506177009287096968e-01,-1.529389204892397158e+00,-1.117485315895021758e+00,3.311355248834026543e+00,2.076394386723799279e+00,8.870504115780877274e-01,1.645791551572088895e+00,9.982156643771928906e-01,3.491922824601325193e+00,2.119545724517018837e+00
2.050000000000000000e+03,-6.378793140065084799e+02,-1.082626044106670404e+00,-1.391610986240072956e+00,-1.099121702922248422e+00,3.316728811970684365e+00,2.077688244333890211e+00,9.353719891258320818e-01,1.163671343447840067e+00,1.513986723701933990e+00,3.521207613996236496e+00,2.126456133534029735e+00
2.075000000000000000e+03,-6.432406296305059641e+02,-1.528561481075921602e+00,-1.056516126556479751e+00,-9.370952613233051176e-01,3.330874063027177368e+00,2.081092876889353960e+00,1.627655479804011041e+00,8.720390532274102657e-01,1.072222848561629416e+00,3.559376381634291597e+00,2.135430468370915769e+00
2.100000000000000000e+03,-6.456785410704333117e+02,-1.433965229972202993e+00,-1.064826595315261359e+00,-1.069805082885809666e+00,3.334594882277263750e+00,2.081986921858490547e+00,1.343140767386139300e+00,1.439715321417119664e+00,8.426122168854501826e-01,3.586802765730653597e+00,2.141858530107257241e+00
2.125000000000000000e+03,-6.512323065144307748e+02,-1.017300878580911450e+00,-1.034251934478073842e+00,-1.498245913521673023e+00,3.349318970265496187e+00,2.085523994201897935e+00,8.061747772649312527e-01,1.282389763543277716e+00,1.526742055707563939e+00,3.625382692539696805e+00,2.150867967517021029e+00
2.150000000000000000e+03,-6.534306178663235869e+02,-1.002831475362158331e+00,-1.085854818715243031e+00,-1.472215662756187537e+00,3.352170624187237991e+00,2.086208078874864036e+00,1.284540244026831646e+00,8.300090843927467876e-01,1.520782146293856441e+00,3.651737186616301756e+00,2.157005011845444908e+00
2.175000000000000000e+03,-6.589259206467401100e+02,-1.124541422239237587e+00,-1.441281173731446597e+00,-1.012284735741426189e+00,3.366605235957282893e+00,2.089669204821460902e+00,1.469383100383879981e+00,1.353157132100968552e+00,8.364729007587705656e-01,3.689807998582757431e+00,2.165837890658087073e+00
2.200000000000000000e+03,-6.611607602996502919e+02,-1.140143329779134795e+00,-1.487846711581491288e+00,-9.251803774426254900e-01,3.369573396147749200e+00,2.090380476162241763e+00,9.243644166666118434e-01,1.643163423270527668e+00,1.077793733418674460e+00,3.716075132459438102e+00,2.171916983467398587e+00
2.225000000000000000e+03,-6.663103157484914618e+02,-1.371630127203146143e+00,-1.045769094852581738e+00,-1.186473296359533025e+00,3.382721115169401216e+00,2.093527459112026534e+00,1.148894948751525424e+00,9.767818522090138122e-01,1.574337421226359002e+00,3.752600948231286981e+00,2.180339200879277239e+00
2.250000000000000000e+03,-6.688671487384144712e+02,-1.463344168055531247e+00,-8.547279096954376598e-01,-1.230807183848696251e+00,3.386822300132183994e+00,2.094509179235978458e+00,1.658233895778405520e+00,8.790647315180869503e-01,1.121290186578480341e+00,3.779786411503595733e+00,2.186593691578692322e+00
2.275000000000000000e+03,-6.734070170117792031e+02,-1.107766054892770580e+00,-1.202888441771926109e+00,-1.312890607753159689e+00,3.397768022076248062e+00,2.097124635934820347e+00,1.201176436025621630e+00,1.550367771707719555e+00,9.835473213833538786e-01,3.813830741082358866e+00,2.194398241610078237e+00
2.300000000000000000e+03,-6.765140303178590102e+02,-8.198324146267451651e-01,-1.340536524218060688e+00,-1.390916997702374758e+00,3.403813488464849879e+00,2.098569870307720464e+00,7.643714369908264361e-01,1.373499887656966179e+00,1.540116126923731343e+00,3.842723711295941591e+00,2.201007777927298292e+00
2.325000000000000000e+03,-6.802744132255044178e+02,-1.171446839094965497e+00,-1.290356969952471955e+00,-1.172461809304460090e+00,3.411975554006601907e+00,2.100516953570858547e+00,1.391351016312718958e+00,9.317844170909508339e-01,1.438617033105120013e+00,3.873699313972521541e+00,2.208070713529328266e+00
2.350000000000000000e+03,-6.840334489227922177e+02,-1.438415552820007548e+00,-1.280588493658096905e+00,-8.434333469545788331e-01,3.420326053426721913e+00,2.102510486768651266e+00,1.595925689894025501e+00,1.312646977429471562e+00,7.966238903517343095e-01,3.904631076521831723e+00,2.215107995460879220e+00
2.375000000000000000e+03,-6.870000278614588751e+02,-1.317896015643820196e+00,-1.205317252698233865e+00,-1.111770926300326368e+00,3.425674250158120770e+00,2.103784330272683079e+00,1.036127303581238834e+00,1.591439805603685365e+00,1.151637902566569727e+00,3.932510992549846485e+00,2.221434060149197975e+00
2.400000000000000000e+03,-6.913381177935021924e+02,-1.162425424169801325e+00,-9.296961531014676927e-01,-1.490134241353282540e+00,3.436067937492390367e+00,2.106262339158084806e+00,1.056882603564517797e+00,9.888568188654357494e-01,1.694211312946643844e+00,3.965191412191351628e+00,2.228830546914596589e+00
2.425000000000000000e+03,-6.936796357107625681e+02,-1.178981390551071540e+00,-1.062544120445482410e+00,-1.385721644884619685e+00,3.439221693440580374e+00,2.107012707656479744e+00,1.578680488625926248e+00,9.383887699709205776e-01,1.271923647701111548e+00,3.990596280345157343e+00,2.234569857020091366e+00
2.450000000000000000e+03,-6.983449364820486380e+02,-1.055073753800072955e+00,-1.474886603285216147e+00,-1.078095136921186636e+00,3.450760358657254390e+00,2.109760250985535546e+00,1.279036967473733855e+00,1.611953146733801301e+00,8.886959775794318617e-01,4.024110169768456480e+00,2.242118078260107783e+00
2.475000000000000000e+03,-7.003878442730347160e+02,-1.065577595434167524e+00,-1.458025696384974257e+00,-1.091605910868639340e+00,3.452898120578667296e+00,2.110269228237206640e+00,8.682109353366062043e-01,1.539514141156937299e+00,1.387195764914731066e+00,4.048207392642259705e+00,2.247540455190660591e+00
2.500000000000000000e+03,-7.050042082069019216e+02,-1.401462810657776004e+00,-1.061265517004995385e+00,-1.172117814966066485e+00,3.464242850060051282e+00,2.112967418393037367e+00,1.375760511389657159e+00,9.045620460038513722e-01,1.539566837177181347e+00,4.081217082021211695e+00,2.254942058365927871e+00
2.525000000000000000e+03,-7.071500811758199916e+02,-1.486536984927234961e+00,-9.760716676811762582e-01,-1.142058779591077711e+00,3.466806509647417212e+00,2.113578609658248730e+00,1.700939877216608220e+00,1.099209539924343337e+00,1.001978853911444922e+00,4.105421433528308128e+00,2.260368014942156112e+00
2.550000000000000000e+03,-7.113246675727066304e+02,-1.114582280392270919e+00,-1.230308970423667603e+00,-1.311719834097252235e+00,3.476562984763733155e+00,2.115896501313808020e+00,1.116605184726231714e+00,1.633511698469596984e+00,1.105161237862879009e+00,4.136551100066673037e+00,2.267320803618562586e+00
2.575000000000000000e+03,-7.139275775078469906e+02,-8.901252028190754784e-01,-1.274152655895411268e+00,-1.437021364428763048e+00,3.480818466231940800e+00,2.116910523424072821e+00,8.680789335514823568e-01,1.293655671981559285e+00,1.653778479786769839e+00,4.162091625031671960e+00,2.273024751140922728e+00
2.600000000000000000e+03,-7.173816885509119174e+02,-1.207144947302166926e+00,-1.262409616645525867e+00,-1.198802760325823114e+00,3.488005337241255166e+00,2.118616271127595319e+00,1.499364005288596591e+00,9.622356852663372928e-01,1.419997209590547316e+00,4.190384871047750259e+00,2.279323758063516614e+00
2.625000000000000000e+03,-7.206237664523316653e+02,-1.406517382278485551e+00,-1.315111125274279313e+00,-8.870107619150169320e-01,3.494596791443556061e+00,2.120185229420242567e+00,1.593466240957733593e+00,1.404909967506194679e+00,8.396216573578987319e-01,4.217874349082520347e+00,2.285440094964598767e+00
2.650000000000000000e+03,-7.232993662540100104e+02,-1.289686346642995751e+00,-1.248493521782125582e+00,-1.130043982271929481e+00,3.499026739219426307e+00,2.121236098107774914e+00,1.052705338224942944e+00,1.633109965425276755e+00,1.211576299489617980e+00,4.243157587325192992e+00,2.291055642278063686e+00
2.675000000000000000e+03,-7.271137727937147019e+02,-1.172845820185664190e+00,-9.799811373278044524e-01,-1.473692989786398844e+00,3.507701788749804539e+00,2.123298996345687861e+00,1.091975493161386090e+00,1.054535246555536210e+00,1.722752481310678929e+00,4.272335408746601004e+00,2.297524945929537932e+00
2.700000000000000000e+03,-7.292080486197983191e+02,-1.212704004818596859e+00,-1.067773491443135381e+00,-1.378155356502021922e+00,3.510103883402038605e+00,2.123869744555537675e+00,1.607697264549660554e+00,9.587868379049609979e-01,1.338415571251521330e+00,4.295323827124922111e+00,2.302622679575320408e+00
2.725000000000000000e+03,-7.332902164785587047e+02,-1.124204416580799393e+00,-1.442638865886316957e+00,-1.083842274337756262e+00,3.519757145967790102e+00,2.126163456686990916e+00,1.396542421239258536e+00,1.591593299533935024e+00,9.173899741661207807e-01,4.325109995363509263e+00,2.309206936789867548e+00
2.750000000000000000e+03,-7.351927127895086187e+02,-1.087936972259093471e+00,-1.461670589107909146e+00,-1.096111226008390727e+00,3.521548136288938480e+00,2.126591464114112373e+00,9.292271624388840356e-01,1.636465015871388928e+00,1.343758539662363916e+00,4.347174172352502808e+00,2.314093485904979097e+00
2.775000000000000000e+03,-7.391099270076297216e+02,-1.343052242498454785e+00,-1.094455810878772084e+00,-1.236525459534257854e+00,3.530618902149070149e+00,2.128745514496400926e+00,1.283518295376289142e+00,1.013665992871634280e+00,1.643507488034881447e+00,4.376062307916316563e+00,2.320464736521500981e+00
2.800000000000000000e+03,-7.412552997905495431e+02,-1.464703999970873971e+00,-9.668675507064552477e-01,-1.205478578843052651e+00,3.533369952751074461e+00,2.129403948899441623e+00,1.731253158155854788e+00,1.016548896064978669e+00,1.169654381327931425e+00,4.398708611027990045e+00,2.325472320422689698e+00
2.825000000000000000e+03,-7.446204223999890246e+02,-1.182443370415392936e+00,-1.250976649909561367e+00,-1.255927630487893465e+00,3.540470214813640659e+00,2.131089628185946605e+00,1.326327598977172340e+00,1.617092544806813414e+00,1.025294803939854837e+00,4.425372339947310607e+00,2.331345847734061838e+00
2.850000000000000000e+03,-7.473099603653651002e+02,-9.158070954433568112e-01,-1.362105180112018088e+00,-1.360598210374273975e+00,3.545261554917304547e+00,2.132234395743299427e+00,8.705246956601642161e-01,1.526480593426005283e+00,1.536769267804179551e+00,4.449626450070571337e+00,2.336698149598377405e+00
2.875000000000000000e+03,-7.499481356476097744e+02,-1.174274922105381647e+00,-1.255916310378980327e+00,-1.262350412464481098e+00,3.549777264738430915e+00,2.133307264039860041e+00,1.334515634561556086e+00,1.028744664291564970e+00,1.623030949422114455e+00,4.473489357775146225e+00,2.341955315543631233e+00
2.900000000000000000e+03,-7.532165887144603857e+02,-1.460868676639204278e+00,-1.202200423125594053e+00,-9.885819879866094562e-01,3.556718776831480078e+00,2.134963567332195389e+00,1.737737790004108884e+00,1.186593134655565374e+00,1.035228530293827554e+00,4.499447475685901310e+00,2.347672024142040126e+00
2.925000000000000000e+03,-7.552466124980632003e+02,-1.346103292444503552e+00,-1.247892084036992033e+00,-1.090812014470128544e+00,3.559101092187566984e+00,2.135532256673948748e+00,1.309304178657169526e+00,1.659931502349182963e+00,1.025321069196934332e+00,4.520948720457346859e+00,2.352415250653801859e+00
2.950000000000000000e+03,-7.588418556392700793e+02,-1.091769365757137678e+00,-1.141135988892835629e+00,-1.439829905482880923e+00,3.567263678954607720e+00,2.137478646183031294e+00,9.569735172178225335e-01,1.400069986438418290e+00,1.634537306511649524e+00,4.547723859878517239e+00,2.358303366876036034e+00
2.975000000000000000e+03,-7.606261438230098975e+02,-1.128380858416027976e+00,-1.099109246087293990e+00,-1.444838017957055243e+00,3.568843089166229277e+00,2.137860397030809878e+00,1.392073903364620335e+00,9.620682626531791293e-01,1.644586551047139356e+00,4.568129074457941030e+00,2.362812271684803456e+00
3.000000000000000000e+03,-7.641233136860083732e+02,-1.263605037563703792e+00,-1.329729711277349624e+00,-1.100816380748414591e+00,3.576678001182697741e+00,2.139728572724355349e+00,1.673858951374521897e+00,1.301357488781193616e+00,1.048284603679856097e+00,4.594257873379315349e+00,2.368556596860198926e+00
3.025000000000000000e+03,-7.661003881376472009e+02,-1.224736202673199825e+00,-1.448915712187164972e+00,-9.898052280568672145e-01,3.579051884180041387e+00,2.140303536756242853e+00,1.223230983845830178e+00,1.743162767501762467e+00,1.039297557484397228e+00,4.615073462308530772e+00,2.373159592002194618e+00
3.050000000000000000e+03,-7.691053816071937490e+02,-1.237845512980420892e+00,-1.201282178205995699e+00,-1.268774628388298575e+00,3.585132611158099447e+00,2.141754752966765984e+00,1.035001310861262569e+00,1.391838506479971649e+00,1.621958628991878593e+00,4.639219683667360705e+00,2.378475569755668761e+00
3.075000000000000000e+03,-7.715788561339270473e+02,-1.327307897058709107e+00,-9.496084519454176531e-01,-1.387764899725380641e+00,3.589396436257846990e+00,2.142783181738572740e+00,1.503572422688018273e+00,9.173708456859648308e-01,1.599731945096955155e+00,4.661470931378251414e+00,2.383394158659911000e+00
3.100000000000000000e+03,-7.739233291324776474e+02,-1.279107374931866659e+00,-1.175431323185618160e+00,-1.255136894544611748e+00,3.593126776632419528e+00,2.143676710051571455e+00,1.678313829748571795e+00,1.293909235626244270e+00,1.091839558045722303e+00,4.683086067303582567e+00,2.388169363852990390e+00
3.125000000000000000e+03,-7.769112247373975606e+02,-1.051759080338108499e+00,-1.464862629532632576e+00,-1.160734849799418544e+00,3.599328605099788359e+00,2.145169168137779359e+00,1.153759945099480211e+00,1.759256031061713799e+00,1.131650777211108405e+00,4.706813971706617750e+00,2.393411449677202096e+00
3.150000000000000000e+03,-7.787368120508994025e+02,-1.100522685564102821e+00,-1.364341729345212029e+00,-1.236390829013397585e+00,3.601244819927408081e+00,2.145634270929584808e+00,1.007770769540884626e+00,1.432771122397237473e+00,1.630316776965965442e+00,4.726408846030730082e+00,2.397761866497470251e+00
3.175000000000000000e+03,-7.819641149020783359e+02,-1.402021389379020988e+00,-1.078537659312145180e+00,-1.216327535048646213e+00,3.608365035725278780e+00,2.147346771165906443e+00,1.553673316493485501e+00,9.763152611727058394e-01,1.543866441111914511e+00,4.750661662708878019e+00,2.403122301098276292e+00
3.200000000000000000e+03,-7.836463337988963076e+02,-1.446324092201662692e+00,-1.092981344433564761e+00,-1.150385160654090244e+00,3.609851925741358158e+00,2.147715022782370919e+00,1.732073388054744756e+00,1.282997191938597625e+00,1.059868501188938605e+00,4.769530415364846121e+00,2.407330695905733897e+00
3.225000000000000000e+03,-7.866934289684103305e+02,-1.136471056415475633e+00,-1.304204698036880217e+00,-1.274295445011668138e+00,3.616351689083187271e+00,2.149279809395742813e+00,1.196280643025039669e+00,1.718586946378490188e+00,1.186674907730643769e+00,4.792882303891156326e+00,2.412504581365826350e+00
3.250000000000000000e+03,-7.886400263760440339e+02,-9.793986502140585859e-01,-1.309819933334894548e+00,-1.394290411613296143e+00,3.618900695069311890e+00,2.149907943743670113e+00,9.776780052232109108e-01,1.421235304952312761e+00,1.684216523273537103e+00,4.812408454662165269e+00,2.416870210128606811e+00
3.275000000000000000e+03,-7.911722855487809056e+02,-1.252270392700609136e+00,-1.219722473341952940e+00,-1.252059024588070946e+00,3.623563605534997567e+00,2.151034668435040320e+00,1.507812685499436922e+00,1.038760470955270909e+00,1.575167034385268616e+00,4.833741914080522228e+00,2.421621402593582939e+00
3.300000000000000000e+03,-7.936017609057741993e+02,-1.446416465795465678e+00,-1.228889272616089379e+00,-1.012751768933584096e+00,3.627961967587056247e+00,2.152110551611883693e+00,1.740876046312430203e+00,1.324454031514660679e+00,1.034288037765135559e+00,4.854651249294636095e+00,2.426299946384669060e+00
3.325000000000000000e+03,-7.955533232754208939e+02,-1.296110023841319903e+00,-1.280238545234234859e+00,-1.145270059010851549e+00,3.630563940035745230e+00,2.152746879167710681e+00,1.276975263015017514e+00,1.715769174211681625e+00,1.139806740493493731e+00,4.873770037207257211e+00,2.430591631459834367e+00
3.350000000000000000e+03,-7.983770765878107341e+02,-1.090286426663253927e+00,-1.172345077606167685e+00,-1.439910485018169428e+00,3.636468414657106241e+00,2.154187090046958186e+00,1.020828172544658408e+00,1.410500062468184268e+00,1.692352778936128122e+00,4.895745756279064942e+00,2.435514109263424487e+00
3.375000000000000000e+03,-7.999823881912099068e+02,-1.168805720268143000e+00,-1.132579522328125643e+00,-1.410331427357166767e+00,3.637886748150294558e+00,2.154545202507959001e+00,1.459393576361520228e+00,1.024253581044944461e+00,1.653615703466951414e+00,4.913464586568633941e+00,2.439526257185544278e+00
3.400000000000000000e+03,-8.028621015413081068e+02,-1.309707404360986427e+00,-1.312306625062820142e+00,-1.098430038981683010e+00,3.644042431564720186e+00,2.156047203709992921e+00,1.717586090057593662e+00,1.331456870248449054e+00,1.101077760507999326e+00,4.935357360559445183e+00,2.444445875813188174e+00
3.425000000000000000e+03,-8.045145644857780098e+02,-1.263601815629079583e+00,-1.412875696279137117e+00,-1.026066834582667786e+00,3.645729817811264706e+00,2.156477618862163492e+00,1.308444153437289037e+00,1.752622765629289869e+00,1.081289835491945128e+00,4.953010978891111193e+00,2.448468313318816314e+00
3.450000000000000000e+03,-8.070659877755776961e+02,-1.212934057296179313e+00,-1.218710813792075909e+00,-1.301631555576439725e+00,3.650724284640964434e+00,2.157701062795476243e+00,1.064008373943202690e+00,1.481357946180065444e+00,1.626921610656585582e+00,4.973535282266095869e+00,2.453111054907922473e+00
3.475000000000000000e+03,-8.090844259306290951e+02,-1.267286128485207497e+00,-1.010985358786121724e+00,-1.423281476435327875e+00,3.653846795915882240e+00,2.158484930411106451e+00,1.451743298900419310e+00,1.008594581862115369e+00,1.693291835806844947e+00,4.992189163706861166e+00,2.457373469663933996e+00
3.500000000000000000e+03,-8.111073534119213946e+02,-1.290917977254630866e+00,-1.190528760250886720e+00,-1.254237354992663533e+00,3.656955500246906521e+00,2.159255842785375634e+00,1.730340406694848898e+00,1.251999689767677060e+00,1.203729736555117835e+00,5.010693841377381830e+00,2.461603550396683104e+00
3.525000000000000000e+03,-8.135484577751170718e+02,-1.154501780525486243e+00,-1.452783443601905145e+00,-1.103737574151984591e+00,3.661705339640418444e+00,2.160438562556442843e+00,1.338395380780623922e+00,1.750501087154830326e+00,1.083887431638190346e+00,5.030523118266972737e+00,2.466142683549077841e+00
3.550000000000000000e+03,-8.151423149209417716e+02,-1.141938743122860256e+00,-1.375479610027194211e+00,-1.211332578710669905e+00,3.663311523973362682e+00,2.160851468935414577e+00,1.043766737609841178e+00,1.594649426195914543e+00,1.553975702110245161e+00,5.047365627091326523e+00,2.470041944191437189e+00
3.575000000000000000e+03,-8.177743151637035908e+02,-1.331692021990652952e+00,-1.080801301640503365e+00,-1.314253984919440121e+00,3.668818257073792388e+00,2.162220578109548264e+00,1.418300863311519278e+00,1.075538884024742847e+00,1.702655786061862964e+00,5.067582314941207144e+00,2.474687226524278749e+00
3.600000000000000000e+03,-8.192678718728423064e+02,-1.406926021943192495e+00,-1.063214266533376140e+00,-1.249105145368458514e+00,3.670145935735591447e+00,2.162574269309849750e+00,1.770607093918299624e+00,1.157899595103667467e+00,1.268031184987156390e+00,5.083877492839151024e+00,2.478499693037509388e+00
3.625000000000000000e+03,-8.217239722046199404e+02,-1.199386432904987254e+00,-1.331538871598562768e+00,-1.209752816465566649e+00,3.675050202723695314e+00,2.163798377679944984e+00,1.439454009380131794e+00,1.680531094595342667e+00,1.098556878201997433e+00,5.103256773649816225e+00,2.482987777314103806e+00
3.650000000000000000e+03,-8.234636459079498536e+02,-1.027173197126588722e+00,-1.412735452914429146e+00,-1.275324371796149103e+00,3.677377089829390489e+00,2.164404573462066939e+00,1.024217421432550346e+00,1.671356110872335821e+00,1.509134266391434664e+00,5.120161230797785734e+00,2.486964557421245114e+00
3.675000000000000000e+03,-8.254784924928201235e+02,-1.221399108479651607e+00,-1.231396677771557480e+00,-1.293261084722884924e+00,3.680705903723405115e+00,2.165246796665375228e+00,1.312140745491299443e+00,1.188885217564907615e+00,1.732749790549808822e+00,5.137833556034582472e+00,2.491110663506071798e+00
3.700000000000000000e+03,-8.276093332299409440e+02,-1.452698654752357488e+00,-1.104568844980025277e+00,-1.163669075812174825e+00,3.684554762206473821e+00,2.166232377198542558e+00,1.769432366578578497e+00,1.120870378282011970e+00,1.329781681162736540e+00,5.155819270254529130e+00,2.495353140923773694e+00
3.725000000000000000e+03,-8.291853637359110962e+02,-1.352865489323709092e+00,-1.230257264521583904e+00,-1.158673916217652478e+00,3.686332117954307819e+00,2.166700301025699549e+00,1.580738641768408392e+00,1.588362376581486712e+00,1.072334858827122428e+00,5.171815155970791444e+00,2.499168367101591404e+00
3.750000000000000000e+03,-8.315655313869795009e+02,-1.074955535711250354e+00,-1.330175474430688842e+00,-1.328997541446214070e+00,3.691161647429883619e+00,2.167930823819336439e+00,1.086972237539593156e+00,1.709112971273949233e+00,1.444825148199047282e+00,5.190397903689154546e+00,2.503570215087590700e+00
3.775000000000000000e+03,-8.329614078948354745e+02,-1.085053497256892596e+00,-1.257208299136602037e+00,-1.390832676693259717e+00,3.692357796169413842e+00,2.168264809166176033e+00,1.189258628133106788e+00,1.282639588901611560e+00,1.773633498969062083e+00,5.205594233142179839e+00,2.507248902346290276e+00
3.800000000000000000e+03,-8.352661862101703036e+02,-1.349774857536015782e+00,-1.198944561166383149e+00,-1.198981580336065944e+00,3.696956440182658454e+00,2.169440676113258526e+00,1.694431483065865329e+00,1.115367163030788422e+00,1.451964231583146470e+00,5.223693093557651324e+00,2.511575062665293512e+00
3.825000000000000000e+03,-8.368175568894444041e+02,-1.416219048401068381e+00,-1.259222732665928657e+00,-1.052363473281878292e+00,3.698816984156036991e+00,2.169948941051332625e+00,1.686959179304965417e+00,1.509731186126138658e+00,1.055333803783200297e+00,5.239207470899309271e+00,2.515362364718791710e+00
3.850000000000000000e+03,-8.387625121895595157e+02,-1.220757631989394021e+00,-1.298397141096433893e+00,-1.235315498914195453e+00,3.702133914398912928e+00,2.170810485442117077e+00,1.213563177359133549e+00,1.743632416522721051e+00,1.320038274279830448e+00,5.255890818589815439e+00,2.519411960919696103e+00
3.875000000000000000e+03,-8.406564843613303992e+02,-1.092180123203377429e+00,-1.196078056387531285e+00,-1.442860496640071100e+00,3.705342353334198702e+00,2.171661662593532771e+00,1.124469298652398086e+00,1.374362722595288133e+00,1.765961973086439096e+00,5.272334812158177009e+00,2.523440910037307194e+00
3.900000000000000000e+03,-8.421872056618789202e+02,-1.233671793702476815e+00,-1.175355453538398542e+00,-1.343032128993785213e+00,3.707188367119773176e+00,2.172163537030021185e+00,1.577640536203024135e+00,1.097505970164866618e+00,1.610442785718003700e+00,5.287442398295478796e+00,2.527182918197249162e+00
3.925000000000000000e+03,-8.443428399492793233e+02,-1.357523387511297530e+00,-1.304710157187351394e+00,-1.079927533960941766e+00,3.711428575180482081e+00,2.173277158501695450e+00,1.739409237192057311e+00,1.418919901899509117e+00,1.124805841539874063e+00,5.304536882460614500e+00,2.531390755560332106e+00
3.950000000000000000e+03,-8.456622846432417191e+02,-1.280876336228617740e+00,-1.368446038017471444e+00,-1.095096466509720701e+00,3.712570083723432557e+00,2.173612624041726171e+00,1.341272589743438770e+00,1.767726092466907151e+00,1.180844614035444717e+00,5.318756547260298895e+00,2.534980136858162147e+00
3.975000000000000000e+03,-8.477977390883191902e+02,-1.179950383491168875e+00,-1.218015328039890433e+00,-1.356790677387200716e+00,3.716784602812263305e+00,2.174722753843431722e+00,1.116359669035552393e+00,1.511307479051469560e+00,1.674729445439766984e+00,5.335566892481279133e+00,2.539160639902967809e+00
4.000000000000000000e+03,-8.492161716482363545e+02,-1.224431201815658454e+00,-1.087106828892281829e+00,-1.427340118789713896e+00,3.718378458644061357e+00,2.175182851025147635e+00,1.462467155391051099e+00,1.102211182794137878e+00,1.730808893484141242e+00,5.349928052283019042e+00,2.542826286842362560e+00
4.025000000000000000e+03,-8.510532160957860697e+02,-1.307243995564685290e+00,-1.233373648661369337e+00,-1.221215833867730804e+00,3.721533917378926137e+00,2.176029794717913912e+00,1.757220699012866483e+00,1.285500976645248539e+00,1.274598321661043254e+00,5.365545672960298162e+00,2.546780463012153106e+00
4.050000000000000000e+03,-8.527688137437378373e+02,-1.247909850114730101e+00,-1.418898749885759702e+00,-1.074105872253521055e+00,3.724309040664927295e+00,2.176797472506604159e+00,1.463643863921793020e+00,1.735073936260085103e+00,1.107855463703013799e+00,5.380695151116609232e+00,2.550665072750035289e+00
4.075000000000000000e+03,-8.542279047591140397e+02,-1.192899917096417628e+00,-1.342518014845948127e+00,-1.225024511097041913e+00,3.726120135936108024e+00,2.177310785610929944e+00,1.129766513504323777e+00,1.670963761078680720e+00,1.525028526750298985e+00,5.394875700093886728e+00,2.554342388419634791e+00
4.100000000000000000e+03,-8.561931612465366470e+02,-1.260854000116812701e+00,-1.101286638031450549e+00,-1.388247874279506577e+00,3.729885218112427570e+00,2.178335715661916527e+00,1.350228809527946661e+00,1.196301297720599122e+00,1.776427096472605660e+00,5.410647067009265676e+00,2.558407206650574306e+00
4.125000000000000000e+03,-8.574407317438390237e+02,-1.337097920447720245e+00,-1.101090302319253089e+00,-1.315555326141139680e+00,3.730983759169172576e+00,2.178677965644414627e+00,1.739460561223979740e+00,1.150753137577633645e+00,1.439883453647404332e+00,5.423953770400625096e+00,2.561937001216456622e+00
4.150000000000000000e+03,-8.594079577793376075e+02,-1.254349392032225285e+00,-1.347526471794953995e+00,-1.159956707151095223e+00,3.734805428860206167e+00,2.179720869480312739e+00,1.604475953938754529e+00,1.614299154464425845e+00,1.121799131478423472e+00,5.439529268843051213e+00,2.565998392306983344e+00
4.175000000000000000e+03,-8.607265312322033424e+02,-1.136752844290644493e+00,-1.435009613385079597e+00,-1.176742285149002809e+00,3.736248645710616323e+00,2.180163089696751211e+00,1.180582192210005932e+00,1.779939276325595898e+00,1.374821478936564256e+00,5.452895618124545152e+00,2.569591705475782639e+00
4.200000000000000000e+03,-8.624358698019548228e+02,-1.219522126159895414e+00,-1.235310340378140248e+00,-1.313709903606766094e+00,3.739157994344057823e+00,2.180975821764032485e+00,1.226806138345577946e+00,1.376407198420510181e+00,1.751284762409512696e+00,5.467430205032518309e+00,2.573461289454327172e+00
4.225000000000000000e+03,-8.640156631209418947e+02,-1.373642122283049272e+00,-1.063712137654166945e+00,-1.312705801733191846e+00,3.741648401916477518e+00,2.181697667700651433e+00,1.661329552706659163e+00,1.098666724063612987e+00,1.585402045291802509e+00,5.481474886857260032e+00,2.577256877342848362e+00
4.250000000000000000e+03,-8.653847623027465943e+02,-1.344525803120734331e+00,-1.206084031424741854e+00,-1.216905358279280147e+00,3.743347423488123660e+00,2.182205142270749576e+00,1.738258264106027351e+00,1.431986699595277690e+00,1.192318064228395480e+00,5.494714456057021579e+00,2.580880732334555727e+00
4.275000000000000000e+03,-8.671901974289422697e+02,-1.146125222430292023e+00,-1.408157083822620947e+00,-1.204215006231037943e+00,3.746738984226065661e+00,2.183166908665567174e+00,1.313741531550300712e+00,1.789411823727816486e+00,1.257140571206307289e+00,5.509312108732171254e+00,2.584848341350718393e+00
4.300000000000000000e+03,-8.683660699961599221e+02,-1.114113158152380212e+00,-1.355324917464399759e+00,-1.292106274202143856e+00,3.747787561613153073e+00,2.183516359278200536e+00,1.129567760626563055e+00,1.569713443180424273e+00,1.667568876836282410e+00,5.521752239019204644e+00,2.588342628422471758e+00
4.325000000000000000e+03,-8.701733852176207620e+02,-1.316801480316427631e+00,-1.151787944755394699e+00,-1.300205005955850535e+00,3.751234456036608655e+00,2.184496567114068810e+00,1.507192876630927048e+00,1.163087590612159161e+00,1.706062094637450066e+00,5.536167784610880993e+00,2.592313818366235978e+00
4.350000000000000000e+03,-8.714129292725590403e+02,-1.424720664343649634e+00,-1.126519974327834905e+00,-1.205664561644511412e+00,3.752596479314371791e+00,2.184940311177465233e+00,1.799174079566843831e+00,1.264999556986019735e+00,1.307773671000560523e+00,5.548653353528149701e+00,2.595873287777164862e+00
4.375000000000000000e+03,-8.729862697950803749e+02,-1.263946635849612754e+00,-1.307860647353159322e+00,-1.202921597597145231e+00,3.755216807977651783e+00,2.185708341743539673e+00,1.515629311908757604e+00,1.697042350331634974e+00,1.176353260947523349e+00,5.562123592483968260e+00,2.599674510645951564e+00
4.400000000000000000e+03,-8.744601516325822104e+02,-1.077840904747712658e+00,-1.376876780338090578e+00,-1.303797712914575690e+00,3.757524003855674533e+00,2.186411237035112087e+00,1.134528105784625263e+00,1.711997896522781337e+00,1.534886260854179563e+00,5.575207143508650098e+00,2.603425431392384137e+00
4.425000000000000000e+03,-8.757293587931819729e+02,-1.182094872958947551e+00,-1.253315005582990471e+00,-1.338200219549551928e+00,3.759063704693875518e+00,2.186901984436255386e+00,1.313827962092718016e+00,1.308006520346627566e+00,1.774586974560306674e+00,5.587517534360614491e+00,2.607010574973110284e+00
4.450000000000000000e+03,-8.773986602468551155e+02,-1.400408811799169984e+00,-1.150256200112911520e+00,-1.215645006547204643e+00,3.762158292501637913e+00,2.187820276270797670e+00,1.742396540361094148e+00,1.176155072603164431e+00,1.476618405654684052e+00,5.601064491294927450e+00,2.610919857389609078e+00
4.475000000000000000e+03,-8.785040412626136686e+02,-1.388426507293261558e+00,-1.232595122970975732e+00,-1.147172492062452198e+00,3.763152323087005424e+00,2.188177663065235645e+00,1.703004528747282809e+00,1.539349331915524255e+00,1.158203482532780271e+00,5.612684951793428745e+00,2.614401428537829641e+00
4.500000000000000000e+03,-8.801608727564306491e+02,-1.169166993364284979e+00,-1.339593140479333311e+00,-1.266737414607070011e+00,3.766246946620957825e+00,2.189100463652026818e+00,1.269793445378087471e+00,1.773039012416723015e+00,1.366912395942994296e+00,5.626016112230138866e+00,2.618309900031070558e+00
4.525000000000000000e+03,-8.813360280769452402e+02,-1.091946354960348309e+00,-1.289986926414720569e+00,-1.382401746631798378e+00,3.767573368397143074e+00,2.189559676457915049e+00,1.173018045893384098e+00,1.483649818639180884e+00,1.748995929528228688e+00,5.637711012915525011e+00,2.621868013432104405e+00
4.550000000000000000e+03,-8.827717721982154444e+02,-1.281914518422938132e+00,-1.198425763372242159e+00,-1.300067897408105244e+00,3.769886507021180666e+00,2.190277897878297519e+00,1.576546008942055765e+00,1.180029177310027100e+00,1.664489516766801902e+00,5.650155097267504978e+00,2.625619667697749904e+00
4.575000000000000000e+03,-8.841603010210263847e+02,-1.418043198883673250e+00,-1.217924796548793376e+00,-1.130375358619122306e+00,3.772077101625566975e+00,2.190980706432787084e+00,1.794415295274848221e+00,1.371496955974860654e+00,1.248912996571601930e+00,5.662386754542312772e+00,2.629362170964609557e+00
4.600000000000000000e+03,-8.853268696369971167e+02,-1.301661719122889416e+00,-1.311172533518534467e+00,-1.166087475135614726e+00,3.773436307312890925e+00,2.191449738658107549e+00,1.478797398074515046e+00,1.736477963863375162e+00,1.212360770405712884e+00,5.673800700097433314e+00,2.632926568718510829e+00
4.625000000000000000e+03,-8.868765959802767611e+02,-1.122556366644321013e+00,-1.297295200887580657e+00,-1.353883618420454571e+00,3.776284221402363528e+00,2.192337979680449855e+00,1.160685751685285316e+00,1.653024848106856792e+00,1.613961096527898764e+00,5.686393128731407565e+00,2.636809740762223520e+00
4.650000000000000000e+03,-8.879155380008754719e+02,-1.168593544997365674e+00,-1.209320371298266750e+00,-1.396064140428017852e+00,3.777229055378746647e+00,2.192706512416450870e+00,1.372317495742901183e+00,1.272224203434837220e+00,1.787047898767755605e+00,5.697247196460412333e+00,2.640302020042292419e+00
4.675000000000000000e+03,-8.894298962483960622e+02,-1.351462644563517612e+00,-1.213028146107246075e+00,-1.217327943511605337e+00,3.779989042885563588e+00,2.193575524770578156e+00,1.754445504965386649e+00,1.240458590230254954e+00,1.445934599769456153e+00,5.709561912626488045e+00,2.644172522830750882e+00
4.700000000000000000e+03,-8.905521327996831360e+02,-1.370996894070125594e+00,-1.303530971374195824e+00,-1.096505097597197276e+00,3.781313154114117392e+00,2.194061375179527928e+00,1.670822549830936810e+00,1.608258079173094712e+00,1.157745020161667471e+00,5.720542561187946795e+00,2.647758446822727763e+00
4.725000000000000000e+03,-8.918526824791121044e+02,-1.220624371284033449e+00,-1.325618083857956320e+00,-1.239312735010810629e+00,3.783316106232137432e+00,2.194727827096993877e+00,1.278668988030053244e+00,1.764638988886479964e+00,1.407438019177805089e+00,5.732009059378470717e+00,2.651480586791671978e+00
4.750000000000000000e+03,-8.931694146923628068e+02,-1.141558052955022440e+00,-1.220727700349215183e+00,-1.411351616138589726e+00,3.785430474261882061e+00,2.195442956624257036e+00,1.226838790948500124e+00,1.443524816936905486e+00,1.775494368095156705e+00,5.743471805440479194e+00,2.655244876349426075e+00
4.775000000000000000e+03,-8.942363248459408851e+02,-1.258319321392346923e+00,-1.177335999974070235e+00,-1.347922325505891639e+00,3.786609386843740932e+00,2.195890384563328634e+00,1.601138669061364039e+00,1.191351291994503292e+00,1.663957396997863381e+00,5.754037980403591490e+00,2.658809414774609081e+00
4.800000000000000000e+03,-8.956767037760977246e+02,-1.362346487474240808e+00,-1.275335377451237040e+00,-1.143039490482793852e+00,3.789237545804132079e+00,2.196755730760069802e+00,1.774442960836299266e+00,1.426028986071302684e+00,1.257436187031028663e+00,5.765748248398307574e+00,2.662692942091965609e+00
4.825000000000000000e+03,-8.966562020016707493e+02,-1.294780917052090530e+00,-1.359441529574162866e+00,-1.124899930210712773e+00,3.790149339086100522e+00,2.197141526815700185e+00,1.470321456805336879e+00,1.761181765509367780e+00,1.228754579501236677e+00,5.775895822690164216e+00,2.666220743466857446e+00
4.850000000000000000e+03,-8.980341608744689665e+02,-1.183307938476165333e+00,-1.282483523491555477e+00,-1.321866363787662202e+00,3.792585565709750473e+00,2.197958159131296885e+00,1.201183178594657841e+00,1.644884773611414497e+00,1.623625905549822557e+00,5.787252855596017653e+00,2.670075377731656818e+00
4.875000000000000000e+03,-8.991128577928301411e+02,-1.204909521560093788e+00,-1.156593479445251038e+00,-1.415700421133828657e+00,3.793932641952944884e+00,2.198480165145682008e+00,1.406514779059425013e+00,1.267583678268550784e+00,1.791626700428394336e+00,5.797585768858994015e+00,2.673716239556259477e+00
4.900000000000000000e+03,-9.002834675760390155e+02,-1.318254790916832508e+00,-1.201082234598239040e+00,-1.270806187599461623e+00,3.795633564174813568e+00,2.199095448916470907e+00,1.748483108960501742e+00,1.258787219867873786e+00,1.470918585469377371e+00,5.808129758190850644e+00,2.677430016334374940e+00
4.925000000000000000e+03,-9.015363233191902737e+02,-1.323079722554509230e+00,-1.345959098174198898e+00,-1.111442520277766244e+00,3.797690982405071303e+00,2.199830006028697937e+00,1.660807274678335332e+00,1.629173336867452138e+00,1.184731693074114744e+00,5.818885245106097059e+00,2.681241546547983745e+00
4.950000000000000000e+03,-9.025111328860419917e+02,-1.229275675937514523e+00,-1.364603761774048518e+00,-1.193803450340293226e+00,3.798707255929235860e+00,2.200260596335025465e+00,1.301403666277533233e+00,1.778683697966969346e+00,1.402980023331281911e+00,5.828664348295256481e+00,2.684829987002834262e+00
4.975000000000000000e+03,-9.038471979791301010e+02,-1.196629715892273182e+00,-1.213717375010924471e+00,-1.376879096659573642e+00,3.801123420167257461e+00,2.201104952980122320e+00,1.260162202838765566e+00,1.462056963733921577e+00,1.763768138734261859e+00,5.839545142144034529e+00,2.688735688569237059e+00
5.000000000000000000e+03,-9.047764555399563733e+02,-1.276545422685398723e+00,-1.133230335773162789e+00,-1.374041231117803630e+00,3.802026698406861804e+00,2.201516804886890721e+00,1.602674227947477492e+00,1.198966263804279730e+00,1.685191654892485902e+00,5.849050362334682340e+00,2.692325377433421263e+00
5.025000000000000000e+03,-9.060227145181817150e+02,-1.330658877588791755e+00,-1.260715135396118569e+00,-1.201560762484949141e+00,3.804145434191968267e+00,2.202280826581861639e+00,1.770146551449662597e+00,1.420570618363178550e+00,1.305670977688755841e+00,5.859501302553093538e+00,2.696184467953674613e+00
5.050000000000000000e+03,-9.070651218490614838e+02,-1.262031599644998447e+00,-1.392549770739156978e+00,-1.128428803523889412e+00,3.805532761504478056e+00,2.202846737141342270e+00,1.489729297798416452e+00,1.764136853824185946e+00,1.238745247247611481e+00,5.869243249498921067e+00,2.699905767589091621e+00
5.075000000000000000e+03,-9.081136683929116771e+02,-1.198862831114980487e+00,-1.325296977750823446e+00,-1.270005045251376696e+00,3.806950263077236052e+00,2.203414164226960903e+00,1.229169682572346156e+00,1.681323529325837285e+00,1.593025880977996023e+00,5.878925529049435106e+00,2.703633981857915813e+00
5.100000000000000000e+03,-9.093057022025258220e+02,-1.244042891809248985e+00,-1.153395222619643778e+00,-1.389490003030287024e+00,3.808951849290123093e+00,2.204170239644797302e+00,1.407770193505533785e+00,1.304077365341528072e+00,1.789709332071829362e+00,5.889017006176714197e+00,2.707514252425336831e+00
5.125000000000000000e+03,-9.101995811124870670e+02,-1.326711175315586910e+00,-1.154431398324641256e+00,-1.310202540642892988e+00,3.809837177619340487e+00,2.204593014935281481e+00,1.738053638481327212e+00,1.246755743360727475e+00,1.522889576785235954e+00,5.898078555907316556e+00,2.711153340329722550e+00
5.150000000000000000e+03,-9.114324811256140038e+02,-1.302202767351117174e+00,-1.327344495000033042e+00,-1.163653336112187464e+00,3.812034879761611705e+00,2.205413885841503330e+00,1.685111190079435994e+00,1.599333303558776453e+00,1.227559780662036193e+00,5.908167486817910152e+00,2.715099615300558877e+00
5.175000000000000000e+03,-9.123217182002865684e+02,-1.208210742955177608e+00,-1.400986299473892416e+00,-1.179030086163775470e+00,3.812958239423007711e+00,2.205862351379704656e+00,1.338603859633413995e+00,1.795764648080035997e+00,1.377183714191811736e+00,5.917094963829882204e+00,2.718778875548002461e+00
5.200000000000000000e+03,-9.134407314390115289e+02,-1.207507176999273568e+00,-1.263344090732597236e+00,-1.326739384028081004e+00,3.814765445365938312e+00,2.206573055224042346e+00,1.263071742562632105e+00,1.528447994729120296e+00,1.729487176647536595e+00,5.926688043430916153e+00,2.722662337598150017e+00
5.225000000000000000e+03,-9.144513762134290573e+02,-1.300579360848786559e+00,-1.122925836042982795e+00,-1.365066299386832105e+00,3.816200189165229073e+00,2.207188065667247567e+00,1.575850233784760412e+00,1.224626875524315484e+00,1.717211944470519835e+00,5.935884423595034320e+00,2.726487841169390247e+00
5.250000000000000000e+03,-9.153885208278597929e+02,-1.341833153070935092e+00,-1.206404377529913585e+00,-1.249407369761686759e+00,3.817364042274323577e+00,2.207714303266546718e+00,1.779304189055542329e+00,1.374215938980792862e+00,1.373355753905423970e+00,5.944772033212835538e+00,2.730255865361577161e+00
5.275000000000000000e+03,-9.165185016108998752e+02,-1.252832251459897961e+00,-1.377605473873553921e+00,-1.162551384966099111e+00,3.819294988538062707e+00,2.208489102665853299e+00,1.545928106294125692e+00,1.733224092870422561e+00,1.247369181377813163e+00,5.954226607607203015e+00,2.734223015821786618e+00
5.300000000000000000e+03,-9.173452221448034152e+02,-1.179755819645057047e+00,-1.374364394787740640e+00,-1.240565553804751087e+00,3.820091409432148311e+00,2.208916832335571456e+00,1.255744832956701140e+00,1.735231476246404947e+00,1.539567103774378554e+00,5.962645686486875540e+00,2.737942542494087306e+00
5.325000000000000000e+03,-9.184737258297512881e+02,-1.244291501631936248e+00,-1.202549107327276490e+00,-1.351744948100995547e+00,3.822055662809912047e+00,2.209708595829512845e+00,1.372680438416785886e+00,1.382113138400979713e+00,1.781245600275616736e+00,5.971970435627783402e+00,2.741945805052483642e+00
5.350000000000000000e+03,-9.193327056163393536e+02,-1.345114436748964470e+00,-1.127537362421093370e+00,-1.319842443457619030e+00,3.823026297687847741e+00,2.210204606867586463e+00,1.708507402452668966e+00,1.235236247951260413e+00,1.590885553109663952e+00,5.980380663734422342e+00,2.745743066151468792e+00
5.375000000000000000e+03,-9.203300486635732796e+02,-1.324046639560129135e+00,-1.268921863179893306e+00,-1.208625696143032169e+00,3.824532829334742701e+00,2.210862448514819611e+00,1.733963437827976017e+00,1.528234308892333138e+00,1.281449154374189492e+00,5.989165267451818764e+00,2.749672091131353913e+00
5.400000000000000000e+03,-9.213100011032745442e+02,-1.203790848461546492e+00,-1.400020208832953861e+00,-1.190143307675689766e+00,3.826009325329811528e+00,2.211528082801747175e+00,1.407798948395146299e+00,1.792695899226386169e+00,1.340621625032006436e+00,5.997848070621010663e+00,2.753623474793009063e+00
5.425000000000000000e+03,-9.221493245847264006e+02,-1.181346365578280988e+00,-1.325920794849826390e+00,-1.293381015741250195e+00,3.826961024545481926e+00,2.212023859281460947e+00,1.253687796977575486e+00,1.619843506071788397e+00,1.674885800656317203e+00,6.006014730968985305e+00,2.757460241255535571e+00
5.450000000000000000e+03,-9.232124700331389704e+02,-1.292428260772598314e+00,-1.159776616583901854e+00,-1.346427387414107280e+00,3.828793421475181979e+00,2.212809999298311237e+00,1.512350016720901857e+00,1.284523853452480102e+00,1.752822728375740713e+00,6.014846069489008684e+00,2.761529741469852972e+00
5.475000000000000000e+03,-9.239871498411866924e+02,-1.366150300962499786e+00,-1.160254753429481367e+00,-1.271434906879437721e+00,3.829548603182818756e+00,2.213258289994817218e+00,1.776651307298589888e+00,1.316382451037596102e+00,1.458767131203467127e+00,6.022699355582022740e+00,2.765362345109925180e+00
5.500000000000000000e+03,-9.250093741101730984e+02,-1.285130890784002888e+00,-1.324349183122222717e+00,-1.193839274775648995e+00,3.831262483154022735e+00,2.214013931485851572e+00,1.633632751554426221e+00,1.662887146698307284e+00,1.261642766922504766e+00,6.031283432528578459e+00,2.769438774947830861e+00
5.525000000000000000e+03,-9.258457917582699110e+02,-1.170081596013632375e+00,-1.394369669117930810e+00,-1.232276952006957194e+00,3.832300119764738611e+00,2.214566968672964098e+00,1.309453155875011543e+00,1.778566734597353038e+00,1.468222062222631408e+00,6.039227849246545432e+00,2.773382338651835699e+00
5.550000000000000000e+03,-9.267294844874512592e+02,-1.207423728375109695e+00,-1.271338922471048960e+00,-1.326189680466278054e+00,3.833526770150551766e+00,2.215175419397299006e+00,1.317834703978145949e+00,1.491906695981666475e+00,1.754681547134729458e+00,6.047258809998469431e+00,2.777381241023753500e+00
5.575000000000000000e+03,-9.276758347492124130e+02,-1.336653481446075764e+00,-1.142085408280545389e+00,-1.320430118311879841e+00,3.835024581559684620e+00,2.215888439264210419e+00,1.641154427954998329e+00,1.251696899595591495e+00,1.670152601286906124e+00,6.055445271875488089e+00,2.781477750520801262e+00
5.600000000000000000e+03,-9.284336079909355703e+02,-1.362005263261869992e+00,-1.208403627817095538e+00,-1.232872917650336353e+00,3.835816486611279608e+00,2.216368910433907491e+00,1.777436769437452879e+00,1.434616052076942871e+00,1.356267259128046687e+00,6.062970668138211394e+00,2.785416516662832631e+00
5.625000000000000000e+03,-9.294227220911824361e+02,-1.239538734491698824e+00,-1.362103899502944637e+00,-1.202145665502629246e+00,3.837513683462236092e+00,2.217155235564047810e+00,1.515744252879173803e+00,1.750975658493158393e+00,1.304420399428816602e+00,6.071182920408833894e+00,2.789602228739829659e+00
5.650000000000000000e+03,-9.301602162354147367e+02,-1.158146157398105780e+00,-1.367611214091906779e+00,-1.275189060136608266e+00,3.838274822030187217e+00,2.217640999103338117e+00,1.267471160516288053e+00,1.710782574786779531e+00,1.593410122197811418e+00,6.078543677328108075e+00,2.793582764543683705e+00
5.675000000000000000e+03,-9.310755169366623250e+02,-1.247452606104670236e+00,-1.223383949327637499e+00,-1.336516537685557005e+00,3.839726682565834714e+00,2.218354340865605678e+00,1.420436325362913310e+00,1.384545663396713699e+00,1.773464863811718972e+00,6.086412587282080011e+00,2.797750425310645106e+00
5.700000000000000000e+03,-9.318934580768973319e+02,-1.367059694159291627e+00,-1.148221618115604636e+00,-1.285712810009194573e+00,3.840837733992453540e+00,2.218970332560674663e+00,1.733030599464228105e+00,1.278263845207376459e+00,1.565235032653238711e+00,6.093928932830633194e+00,2.801867398932990305e+00
5.725000000000000000e+03,-9.326749469625008260e+02,-1.337909483740149508e+00,-1.259245460593608978e+00,-1.210566132839383302e+00,3.841818980566550579e+00,2.219537627756710929e+00,1.725729144426865869e+00,1.557047732033803866e+00,1.300698069399758738e+00,6.101269672825975654e+00,2.805965409948307343e+00
5.750000000000000000e+03,-9.335808057210360857e+02,-1.199352712779173658e+00,-1.379011263212860161e+00,-1.225803163928319783e+00,3.843302929954289127e+00,2.220289376562074146e+00,1.410905739067344289e+00,1.784894155311002262e+00,1.387614398921842351e+00,6.108962601146902038e+00,2.810223836686870147e+00
5.775000000000000000e+03,-9.342751503237234374e+02,-1.167140131954448989e+00,-1.329374390148499341e+00,-1.309175196146675990e+00,3.843995059368915612e+00,2.220773760895664140e+00,1.279756657336531322e+00,1.616036676119069204e+00,1.690984217503609388e+00,6.115929748012426614e+00,2.814302443517159080e+00
5.800000000000000000e+03,-9.351822812953831772e+02,-1.290553716060071743e+00,-1.189577370729410166e+00,-1.328234876689184940e+00,3.845518011120434121e+00,2.221546963602282876e+00,1.532866087937364785e+00,1.316055418421056222e+00,1.741967291424704634e+00,6.123523038691034870e+00,2.818618279567804752e+00
5.825000000000000000e+03,-9.358952671656755911e+02,-1.379751415346190502e+00,-1.171973338616191906e+00,-1.252404148687438878e+00,3.846324519947291520e+00,2.222086168705460718e+00,1.778255911097718966e+00,1.346684348040542600e+00,1.465364873977299531e+00,6.130455213602187037e+00,2.822782679881042700e+00
5.850000000000000000e+03,-9.367060984301315330e+02,-1.302289947318314045e+00,-1.303330168718107807e+00,-1.205051355079266973e+00,3.847515100757220807e+00,2.222754472784906010e+00,1.643909290537328260e+00,1.659755922031902919e+00,1.293314225726787559e+00,6.137642413889142112e+00,2.827063938060614845e+00
5.875000000000000000e+03,-9.375048624490580096e+02,-1.171968918498469625e+00,-1.377309867444022728e+00,-1.256019103650162227e+00,3.848688183312793054e+00,2.223433736852626907e+00,1.337447262299109818e+00,1.771386688734047254e+00,1.486748909775467364e+00,6.144751310513431264e+00,2.831379197447072116e+00
5.900000000000000000e+03,-9.381993468577301201e+02,-1.191748040008131282e+00,-1.288634354196912302e+00,-1.329629855798913018e+00,3.849473428349170501e+00,2.223974084733093992e+00,1.332854070328084450e+00,1.518640182385753157e+00,1.749477573377677286e+00,6.151474852604040144e+00,2.835611899290947591e+00
5.925000000000000000e+03,-9.390546235431244213e+02,-1.328328488811074237e+00,-1.172277407151988582e+00,-1.308242092142488655e+00,3.850896586999360327e+00,2.224750711723940011e+00,1.633101527871696490e+00,1.290735140933020331e+00,1.678532133151822370e+00,6.158665392562557628e+00,2.840047204479288379e+00
5.950000000000000000e+03,-9.397039460832627356e+02,-1.375622103129791274e+00,-1.205492716398854469e+00,-1.226922260017663469e+00,3.851550618111780899e+00,2.225260858995930402e+00,1.779830140803998040e+00,1.435984962004481114e+00,1.388172000509158455e+00,6.165155743732440463e+00,2.844307574656068649e+00
5.975000000000000000e+03,-9.405225082577119338e+02,-1.263672949743726015e+00,-1.335565205405540912e+00,-1.213038156169047754e+00,3.852866009166577399e+00,2.226008032939086334e+00,1.553784436942204250e+00,1.730314506859142787e+00,1.324875072898922035e+00,6.172133028697037282e+00,2.848769864607429536e+00
6.000000000000000000e+03,-9.412194852853212979e+02,-1.159990802448856551e+00,-1.362028856959555112e+00,-1.285451811882855067e+00,3.853741858793516162e+00,2.226612859206623884e+00,1.301553726827829216e+00,1.724607014371573710e+00,1.581701573040321662e+00,6.178685168278018836e+00,2.853153554767764000e+00
6.025000000000000000e+03,-9.419328941721749970e+02,-1.225019218393037512e+00,-1.251962142618958440e+00,-1.336332658396204076e+00,3.854690004425759042e+00,2.227239449799188531e+00,1.409233596865614446e+00,1.435788306628543953e+00,1.768855859149667697e+00,6.185236768797588880e+00,2.857577555082692733e+00
6.050000000000000000e+03,-9.427065428664874389e+02,-1.355857647496778062e+00,-1.170064864786336978e+00,-1.283654092309632455e+00,3.855894210511653597e+00,2.227975182220238271e+00,1.708365842197032025e+00,1.303047807090994326e+00,1.602026818916738593e+00,6.191940631567278253e+00,2.862113093824513399e+00
6.075000000000000000e+03,-9.433323604543525107e+02,-1.358475886267478172e+00,-1.241654345222531708e+00,-1.211860335031895941e+00,3.856545417471915815e+00,2.228508902806851211e+00,1.748151377685888574e+00,1.527748111442780443e+00,1.341209606475603611e+00,6.198127621327901515e+00,2.866523099138389874e+00
6.100000000000000000e+03,-9.441254496497928130e+02,-1.228780428218945842e+00,-1.354702698285788376e+00,-1.229592688259923960e+00,3.857855564153921613e+00,2.229292878653448717e+00,1.471932737719779505e+00,1.766344046780805366e+00,1.381583422018644036e+00,6.204800828096296961e+00,2.871149993825121260e+00
6.125000000000000000e+03,-9.447462223411293962e+02,-1.162359272033735680e+00,-1.338803983334317493e+00,-1.309320658466015974e+00,3.858526316423882552e+00,2.229850593501181866e+00,1.300384179707048782e+00,1.660246797425523280e+00,1.659502785376365974e+00,6.210887396357805734e+00,2.875636707517676971e+00
6.150000000000000000e+03,-9.454733139624415799e+02,-1.260443496714688694e+00,-1.223088952575054789e+00,-1.331931376218179031e+00,3.859615439516572710e+00,2.230562591127857708e+00,1.492579678094628770e+00,1.376505729932595123e+00,1.756359305880262678e+00,6.217261816451534528e+00,2.880267195158479510e+00
6.175000000000000000e+03,-9.461569206690600140e+02,-1.371442373216784860e+00,-1.179462164178489036e+00,-1.260088397932321858e+00,3.860562696342725975e+00,2.231238395217538084e+00,1.754405104387842584e+00,1.342450809135250722e+00,1.527566080115784874e+00,6.223462067972237222e+00,2.884903331127213644e+00
6.200000000000000000e+03,-9.467852440163434267e+02,-1.333272117681205238e+00,-1.275262321938600785e+00,-1.206856048608122789e+00,3.861308023269737433e+00,2.231834688016975488e+00,1.696166409734560565e+00,1.609020519310158326e+00,1.324111543875975849e+00,6.229438937373123153e+00,2.889508072913171688e+00
6.225000000000000000e+03,-9.475232268896626238e+02,-1.201793238166652955e+00,-1.362092355586124404e+00,-1.249814338133597769e+00,3.862495308085749368e+00,2.232612650176443392e+00,1.408187439465012458e+00,1.772253653181459887e+00,1.449649538563055451e+00,6.235724280315891654e+00,2.894283201962707608e+00
6.250000000000000000e+03,-9.481001366176705005e+02,-1.175859578401149186e+00,-1.312519282154989808e+00,-1.325477666513784625e+00,3.863080406720233562e+00,2.233164717275609057e+00,1.325985620446698876e+00,1.591789121698905740e+00,1.714322307927552025e+00,6.241457563418807197e+00,2.898919652237840427e+00
6.275000000000000000e+03,-9.488204312215589198e+02,-1.293073019517827937e+00,-1.203292508290435991e+00,-1.320345145982962487e+00,3.864229655247265249e+00,2.233937876248815346e+00,1.570621519408489597e+00,1.342885495617879288e+00,1.722367196139371837e+00,6.247600478304661031e+00,2.903755310118317556e+00
6.300000000000000000e+03,-9.494246392366759437e+02,-1.375750707880036838e+00,-1.196389511258427740e+00,-1.241009668297135882e+00,3.864955283030328648e+00,2.234561120682969193e+00,1.773139902899008025e+00,1.397343023368817327e+00,1.464884384376130111e+00,6.253340005980373206e+00,2.908513289791649470e+00
6.325000000000000000e+03,-9.500630680227784524e+02,-1.304841740658902793e+00,-1.303318603023607469e+00,-1.209778583601347046e+00,3.865821804478696500e+00,2.235236215153655337e+00,1.635963601489170305e+00,1.672809912050730263e+00,1.331614235195742069e+00,6.259141198120463656e+00,2.913342382672075903e+00
6.350000000000000000e+03,-9.507292523225443119e+02,-1.184449867257060030e+00,-1.360365192187372507e+00,-1.269812562227815578e+00,3.866817429882126955e+00,2.235979054796493504e+00,1.366235995584374585e+00,1.755820349691031623e+00,1.517952392990653321e+00,6.264995060705150998e+00,2.918260412084765942e+00
6.375000000000000000e+03,-9.512895802222884640e+02,-1.196468335137748529e+00,-1.286723914138702352e+00,-1.333890208585007287e+00,3.867418262627183800e+00,2.236565166072158828e+00,1.368681123008839817e+00,1.528822992027849548e+00,1.745933682538460152e+00,6.270471017149565007e+00,2.923093772165110682e+00
6.400000000000000000e+03,-9.519786526143526544e+02,-1.319845812155762133e+00,-1.192137572361924525e+00,-1.305505316230608504e+00,3.868530785885341494e+00,2.237365239732657773e+00,1.635917426751610781e+00,1.332295530999227040e+00,1.677272571207261365e+00,6.276314777310636472e+00,2.928126646574876091e+00
6.425000000000000000e+03,-9.525250982208139021e+02,-1.370860087408551475e+00,-1.217126658609151368e+00,-1.227826038678218490e+00,3.869113155738628684e+00,2.237961887583219234e+00,1.770014012807199277e+00,1.457580367870733085e+00,1.418544076351310856e+00,6.281670852376578296e+00,2.933043194906775231e+00
6.450000000000000000e+03,-9.531659513659916456e+02,-1.277138134790738899e+00,-1.324702455379588528e+00,-1.217809718403065844e+00,3.870069310603410973e+00,2.238709855750314670e+00,1.576941053939970860e+00,1.717129725210837954e+00,1.356346754711305502e+00,6.287281855528231489e+00,2.938110983970765311e+00
6.475000000000000000e+03,-9.537587971006698808e+02,-1.176587521653799095e+00,-1.352417367259617365e+00,-1.287071740562427014e+00,3.870862470261817290e+00,2.239408415980025602e+00,1.345239683164814126e+00,1.725506339653813059e+00,1.579032645128714440e+00,6.292707904664589513e+00,2.943182630027446844e+00
6.500000000000000000e+03,-9.543181591305876736e+02,-1.220308690982046196e+00,-1.263591618672790906e+00,-1.335902425005219829e+00,3.871536567063497358e+00,2.240055327802723983e+00,1.419397026820562013e+00,1.476856708112129990e+00,1.757689877095073516e+00,6.297985237842114614e+00,2.948252161462233900e+00
6.525000000000000000e+03,-9.549567511878663026e+02,-1.339401878093361198e+00,-1.188237987309882282e+00,-1.290582410424974347e+00,3.872534593528098590e+00,2.240851075778224288e+00,1.685332144360532025e+00,1.339613791002151055e+00,1.629639016723752221e+00,6.303477743275248457e+00,2.953477416522003018e+00
6.550000000000000000e+03,-9.554688780870025084e+02,-1.359456641749377637e+00,-1.238787531074339254e+00,-1.220379688265713414e+00,3.873060087784438554e+00,2.241454132139424349e+00,1.751778078961695906e+00,1.515646729569149587e+00,1.389093113923965284e+00,6.308533024802521538e+00,2.958596362176542094e+00
6.575000000000000000e+03,-9.560962326042076711e+02,-1.252935678059851510e+00,-1.339593894829474330e+00,-1.228224254360756218e+00,3.874042217430063051e+00,2.242254179064491648e+00,1.525245411655458794e+00,1.743447802787604362e+00,1.390874749418411493e+00,6.313912589963968536e+00,2.963907133499864788e+00
6.600000000000000000e+03,-9.566260301971800573e+02,-1.176811341921624621e+00,-1.340803939660426103e+00,-1.300401184441073665e+00,3.874667946504755989e+00,2.242917694396509454e+00,1.341651589538478406e+00,1.688788020402784529e+00,1.628958084282091878e+00,6.318951382592104871e+00,2.969158360977075084e+00
6.625000000000000000e+03,-9.571874553942907369e+02,-1.244187487896186939e+00,-1.244172389788828825e+00,-1.333515625022170026e+00,3.875424862667354642e+00,2.243634966145959364e+00,1.470906430823160305e+00,1.437986670017766810e+00,1.754654219610533028e+00,6.324048576873825489e+00,2.974491998051616903e+00
6.650000000000000000e+03,-9.577661212925027030e+02,-1.351670794758854655e+00,-1.189861651711282775e+00,-1.277666227921167019e+00,3.876267935823866750e+00,2.244406736644843914e+00,1.718914493656213294e+00,1.358993731654746018e+00,1.585474424158992202e+00,6.329168039342930818e+00,2.979914515267020558e+00
6.675000000000000000e+03,-9.582622602810801027e+02,-1.344274454212424308e+00,-1.259425640351830689e+00,-1.217552118311456599e+00,3.876804210191863831e+00,2.245045696842993266e+00,1.724972089814666543e+00,1.566842347063127416e+00,1.374494140106331308e+00,6.333988724045176433e+00,2.985278911035138538e+00
6.700000000000000000e+03,-9.588593068799805224e+02,-1.233835891091844772e+00,-1.348885148445165383e+00,-1.238837307022706113e+00,3.877744684658424923e+00,2.245871850256363267e+00,1.484033450088027006e+00,1.755132612914884982e+00,1.428901297777864121e+00,6.339092102064930678e+00,2.990833992633930016e+00
6.725000000000000000e+03,-9.593422539365096782e+02,-1.183100537016201770e+00,-1.327491898023896333e+00,-1.309664161618828260e+00,3.878261445904113813e+00,2.246521396084096622e+00,1.350764123630658897e+00,1.651390437213533957e+00,1.666602902949840814e+00,6.343802462011420396e+00,2.996301345528381788e+00
6.750000000000000000e+03,-9.598993363823609570e+02,-1.265795399197691351e+00,-1.228742224423239549e+00,-1.328815067425767493e+00,3.879074402835140933e+00,2.247303258785306568e+00,1.518220092909252195e+00,1.411899049805278583e+00,1.742189551736222697e+00,6.348707688188524934e+00,3.001916761765743402e+00
6.775000000000000000e+03,-9.604186444676588508e+02,-1.357426559307417513e+00,-1.195322223627748759e+00,-1.267778138274618938e+00,3.879760617011898116e+00,2.248045845489903716e+00,1.738681898048576313e+00,1.385009496465209988e+00,1.548276455720511313e+00,6.353463365814329578e+00,3.007553491996914907e+00
6.800000000000000000e+03,-9.609087831662531016e+02,-1.327758921047362595e+00,-1.277913240287619212e+00,-1.217812705700334952e+00,3.880343828708331166e+00,2.248740022242832648e+00,1.695083236736093069e+00,1.608892094740699941e+00,1.371417370726648821e+00,6.358088974908927327e+00,3.013200382234255237e+00
6.825000000000000000e+03,-9.614630801659677672e+02,-1.220445162509332659e+00,-1.353717668467492530e+00,-1.248174966174491862e+00,3.881191388944897014e+00,2.249569566227470840e+00,1.454141326112101895e+00,1.756213890040020598e+00,1.465761318403318247e+00,6.362884540151083179e+00,3.019004403425772587e+00
6.850000000000000000e+03,-9.619154941594598540e+02,-1.193268314128657304e+00,-1.313856997041129349e+00,-1.315428896163280070e+00,3.881658879138147444e+00,2.250229979015156534e+00,1.367806712729646712e+00,1.617165586280538081e+00,1.692744148824841588e+00,6.367325349094864251e+00,3.024728944097298200e+00
6.875000000000000000e+03,-9.624572559414846182e+02,-1.283686006876987751e+00,-1.217130338269911238e+00,-1.323588271439563924e+00,3.882483208504338812e+00,2.251060895394010331e+00,1.558428654416964543e+00,1.396862257927426798e+00,1.725071852784136217e+00,6.372011783070614221e+00,3.030637361574136879e+00
6.900000000000000000e+03,-9.629250090430620048e+02,-1.357911198683319443e+00,-1.203176045192384080e+00,-1.261077880978357602e+00,3.883038873632127519e+00,2.251781570705257085e+00,1.747590660726632272e+00,1.413239596075247961e+00,1.519498901237394728e+00,6.376435305500950612e+00,3.036515952463700430e+00
6.925000000000000000e+03,-9.634109730139325620e+02,-1.311900250062965512e+00,-1.293718811916386713e+00,-1.219631769643794605e+00,3.883673999547875066e+00,2.252538032777541943e+00,1.666226610082533144e+00,1.641303393630624718e+00,1.376216029800154450e+00,6.380879226047800223e+00,3.042474386278294585e+00
6.950000000000000000e+03,-9.639167277081471639e+02,-1.212619975292116736e+00,-1.355190988389181284e+00,-1.255455464235977647e+00,3.884402815599506731e+00,2.253356614336724295e+00,1.434858054694572838e+00,1.750557418846532265e+00,1.498431830817515964e+00,6.385355742003103074e+00,3.048539059511977900e+00
6.975000000000000000e+03,-9.643510948839908679e+02,-1.205264293964081190e+00,-1.300807121003296096e+00,-1.318628991988194166e+00,3.884866612103767824e+00,2.254049655799037044e+00,1.388596632056291691e+00,1.588342519799605279e+00,1.709217481883307244e+00,6.389573504896580936e+00,3.054560939769674910e+00
7.000000000000000000e+03,-9.648665120096734427e+02,-1.297140779326793503e+00,-1.208966902587052417e+00,-1.319127508124145587e+00,3.885657133306720912e+00,2.254910820115886949e+00,1.590269568902330732e+00,1.390533886620267223e+00,1.707059847901595484e+00,6.394013605879008466e+00,3.060771641840819068e+00
7.025000000000000000e+03,-9.652938562210964619e+02,-1.354556904297577358e+00,-1.212275820856430819e+00,-1.257150066944903166e+00,3.886121973761800241e+00,2.255624589208425235e+00,1.748791876252590693e+00,1.440437052207110824e+00,1.499168113481278652e+00,6.398146786886231396e+00,3.066926735985351371e+00
7.050000000000000000e+03,-9.657716575085585191e+02,-1.298179696274590178e+00,-1.306672902919973067e+00,-1.221742338178409382e+00,3.886791566797958453e+00,2.256439821833933657e+00,1.641167700955602049e+00,1.664697255871223414e+00,1.385553998819820887e+00,6.402403649780939787e+00,3.073218416099878780e+00
7.075000000000000000e+03,-9.662294105695796134e+02,-1.209714302199911939e+00,-1.354228587950428775e+00,-1.260462872690240932e+00,3.887400308602038113e+00,2.257242833502309143e+00,1.424624058721004394e+00,1.741418660709704191e+00,1.525272762839596341e+00,6.406569360491695342e+00,3.079563408434208505e+00
7.100000000000000000e+03,-9.666527775431579812e+02,-1.217345289311405399e+00,-1.288942485923550541e+00,-1.320278507071088736e+00,3.887885430326907255e+00,2.257983068787309477e+00,1.409834043472772303e+00,1.565934231077166894e+00,1.718244622504374375e+00,6.410593141149026231e+00,3.085918170986662989e+00
7.125000000000000000e+03,-9.671337785102227826e+02,-1.305997303561943657e+00,-1.203838973624955289e+00,-1.316180963933937020e+00,3.888608110133121354e+00,2.258857740111070544e+00,1.613617482089886979e+00,1.390527316197492258e+00,1.690795859705262139e+00,6.414768141682613667e+00,3.092442086520966527e+00
7.150000000000000000e+03,-9.675317185867891112e+02,-1.348796142367834294e+00,-1.221738465423319653e+00,-1.255291674348639752e+00,3.889021846182359354e+00,2.259581969149598635e+00,1.745163439076606648e+00,1.464445258315838716e+00,1.486478651180040966e+00,6.418652060694642891e+00,3.098910810950859407e+00
7.175000000000000000e+03,-9.679946301387046788e+02,-1.287582333984126581e+00,-1.316775919053074118e+00,-1.223269662494927301e+00,3.889697734005737928e+00,2.260445590073961508e+00,1.621528444269411784e+00,1.680237061515446495e+00,1.396737306532296552e+00,6.422707421190074761e+00,3.105552152585562720e+00
7.200000000000000000e+03,-9.684093661463707576e+02,-1.210796965309785644e+00,-1.351555659404347187e+00,-1.263375327327065145e+00,3.890202494768173480e+00,2.261236629560613220e+00,1.421576769018698672e+00,1.731278148292606511e+00,1.545662591284041154e+00,6.426584188583498225e+00,3.112203505940133397e+00
7.225000000000000000e+03,-9.688236876158091491e+02,-1.228152867575880824e+00,-1.278697159374890591e+00,-1.321259932833344308e+00,3.890714500612755700e+00,2.262030210844771627e+00,1.429157304026180020e+00,1.550159498412078563e+00,1.721959747542283425e+00,6.430426702244654180e+00,3.118920280407258883e+00
7.250000000000000000e+03,-9.692663374117594230e+02,-1.310484942126707297e+00,-1.201368043175960132e+00,-1.315006760660758500e+00,3.891351192105384271e+00,2.262906819817204429e+00,1.629016953969046222e+00,1.394756414863286720e+00,1.677907779050850756e+00,6.434330405114622842e+00,3.125771738082273821e+00
7.275000000000000000e+03,-9.696434847359854530e+02,-1.341934739838664736e+00,-1.230876721342614610e+00,-1.254755453581247515e+00,3.891744745888455537e+00,2.263656821067886682e+00,1.739058422113062941e+00,1.483992165198759761e+00,1.480282045737646657e+00,6.437998357860603704e+00,3.132589526628085874e+00
7.300000000000000000e+03,-9.700847279255960984e+02,-1.280644537322679799e+00,-1.324070242289913546e+00,-1.223761586511789679e+00,3.892398373537072853e+00,2.264555681913203777e+00,1.608059789586133714e+00,1.689204449631720895e+00,1.407832705838453657e+00,6.441837180944069985e+00,3.139593847925262970e+00
7.325000000000000000e+03,-9.704635115029714143e+02,-1.214829212585826212e+00,-1.347736913601019104e+00,-1.264588798492865873e+00,3.892823644508146330e+00,2.265343418907779682e+00,1.423931544152695627e+00,1.721850247897168895e+00,1.559635080571752042e+00,6.445453125723617838e+00,3.146580833804252908e+00
7.350000000000000000e+03,-9.708671428352213297e+02,-1.236734199477992124e+00,-1.270435573548231778e+00,-1.322187588873002584e+00,3.893354212219874988e+00,2.266189095472522119e+00,1.445065075844862212e+00,1.540801428879932544e+00,1.722115410016894943e+00,6.449115442523401853e+00,3.153681937108424371e+00
7.375000000000000000e+03,-9.712713636500503753e+02,-1.311085593854118825e+00,-1.201233712123460196e+00,-1.315485006667406642e+00,3.893901742970690361e+00,2.267062041560030217e+00,1.637312271414274933e+00,1.401610335008533825e+00,1.669203134209974460e+00,6.452753426505216439e+00,3.160878406814432218e+00
7.400000000000000000e+03,-9.716330699972774028e+02,-1.335064102021860322e+00,-1.239131397820855351e+00,-1.254929037426858462e+00,3.894293735200472728e+00,2.267848380122908125e+00,1.732198731033460781e+00,1.498457774352581318e+00,1.479440519164745949e+00,6.456228229712278832e+00,3.168075725567336409e+00
7.425000000000000000e+03,-9.720475411005171509e+02,-1.277516550321680322e+00,-1.328576319862575961e+00,-1.223154158626470478e+00,3.894902889694761949e+00,2.268769862836757856e+00,1.600905017521746743e+00,1.692723549175095377e+00,1.417657120194504072e+00,6.459840375353982367e+00,3.175454615277345294e+00
7.450000000000000000e+03,-9.723974901407492553e+02,-1.220804530534823851e+00,-1.343229853567398324e+00,-1.264561750395117645e+00,3.895273727197352098e+00,2.269564599368943281e+00,1.430220390537337405e+00,1.714172676417849983e+00,1.567575970378462857e+00,6.463223572069691336e+00,3.182805930074712908e+00
7.475000000000000000e+03,-9.727870016562819728e+02,-1.242534071088571279e+00,-1.264498030997244893e+00,-1.323340157923507343e+00,3.895807561060943947e+00,2.270455919974129433e+00,1.456787759215723455e+00,1.537469429562537959e+00,1.719929179934284180e+00,6.466700848475020358e+00,3.190307104133716543e+00
7.500000000000000000e+03,-9.731554606542389365e+02,-1.308421487161253394e+00,-1.203169327916350673e+00,-1.317249749014254290e+00,3.896273550502318272e+00,2.271324619257225841e+00,1.639387874762737063e+00,1.410016923683729217e+00,1.664876082699538573e+00,6.470087060509229104e+00,3.197867254860442987e+00
7.525000000000000000e+03,-9.735040408764095901e+02,-1.328996521432342037e+00,-1.246027903592879849e+00,-1.255445072515905203e+00,3.896671004793032189e+00,2.272152179473379885e+00,1.725652071904137275e+00,1.507675238029699383e+00,1.483049643190532230e+00,6.473381781970754645e+00,3.205467291614415348e+00
7.550000000000000000e+03,-9.738889969897920764e+02,-1.278028734633750663e+00,-1.330279085262054961e+00,-1.221701944893202940e+00,3.897222558129450842e+00,2.273086137136580476e+00,1.599810635792481284e+00,1.691610723234663327e+00,1.425706514854896412e+00,6.476764237337643060e+00,3.213230680350742663e+00
7.575000000000000000e+03,-9.742159912319631303e+02,-1.227856160077464454e+00,-1.338422388889945580e+00,-1.263696456040191540e+00,3.897559518089111386e+00,2.273896966500597028e+00,1.439421528704653674e+00,1.708709986314106200e+00,1.570007077854976396e+00,6.479938715480335176e+00,3.220970669062532821e+00
7.600000000000000000e+03,-9.745877164732303299e+02,-1.245375745905127784e+00,-1.261200786954123076e+00,-1.324651596381624108e+00,3.898080305870592621e+00,2.274824707813005720e+00,1.464164037985596689e+00,1.539757689722308642e+00,1.716030297278011707e+00,6.483225108589200758e+00,3.228881243783000787e+00
7.625000000000000000e+03,-9.749244916227996782e+02,-1.303166416325656218e+00,-1.206951012718113336e+00,-1.319811290831151229e+00,3.898478054094694834e+00,2.275691703700474466e+00,1.636013119860178389e+00,1.419444100548076015e+00,1.664676473692622061e+00,6.486377757987645154e+00,3.236821906567358020e+00
7.650000000000000000e+03,-9.752600572109278119e+02,-1.324216402576507967e+00,-1.251169018234206787e+00,-1.256225640710779690e+00,3.898879499937895510e+00,2.276560094618031549e+00,1.719847859167493498e+00,1.511799058065130374e+00,1.490546324111759580e+00,6.489498373845331791e+00,3.244838981968233060e+00
7.675000000000000000e+03,-9.756149989225170884e+02,-1.281754309331258668e+00,-1.329146542571879142e+00,-1.219895579113317474e+00,3.899369041053781793e+00,2.277499440423542687e+00,1.604263511680734888e+00,1.686321500887503877e+00,1.432071745732732326e+00,6.492654972203962593e+00,3.252993910052606186e+00
7.700000000000000000e+03,-9.759231618190106019e+02,-1.235335793108917724e+00,-1.333638280976288337e+00,-1.262267390112244758e+00,3.899686071190188397e+00,2.278332433805596580e+00,1.451008361812054392e+00,1.705430722632135021e+00,1.567468100293874844e+00,6.495639143311096930e+00,3.261139231994855336e+00
7.725000000000000000e+03,-9.762742007717970409e+02,-1.245439471135630027e+00,-1.260800949186853037e+00,-1.325748274312595454e+00,3.900180384075428108e+00,2.279286597990556995e+00,1.467554290524888394e+00,1.547304813269453572e+00,1.710474295310117743e+00,6.498731028752265715e+00,3.269461775234789869e+00
7.750000000000000000e+03,-9.765836480318523627e+02,-1.295978561100372017e+00,-1.212393827615229291e+00,-1.322648040712006701e+00,3.900524477185359107e+00,2.280155492077670321e+00,1.627781065377437386e+00,1.429871518335578351e+00,1.668013174163585965e+00,6.501669108732240687e+00,3.277794463316548779e+00
7.775000000000000000e+03,-9.769051034824321960e+02,-1.320847742989601947e+00,-1.254266145392588516e+00,-1.257466992074471213e+00,3.900923731906541292e+00,2.281060207138388307e+00,1.714607732082682690e+00,1.511254743122143473e+00,1.501717789043327533e+00,6.504617681341053448e+00,3.286232860148805113e+00
7.800000000000000000e+03,-9.772312093171739207e+02,-1.288062742658849791e+00,-1.325164812051455643e+00,-1.218381923254578503e+00,3.901353433642940960e+00,2.282000503434949312e+00,1.613545784155913099e+00,1.676973359948135123e+00,1.437366993624556555e+00,6.507557414752860758e+00,3.294781296597674825e+00
7.825000000000000000e+03,-9.775229793234645967e+02,-1.242862007342139030e+00,-1.329107415818721494e+00,-1.260403544013159793e+00,3.901658047751946246e+00,2.282857955087048918e+00,1.464933448794732751e+00,1.703842011203552165e+00,1.560498524237510010e+00,6.510364347891102632e+00,3.303338246842537185e+00
7.850000000000000000e+03,-9.778516363924006782e+02,-1.243240713047703228e+00,-1.263436495598676990e+00,-1.326021532876202391e+00,3.902117074673305375e+00,2.283829050026669361e+00,1.467802135815142073e+00,1.559761325166593382e+00,1.702808448797663576e+00,6.513261770665129013e+00,3.312067627713389584e+00
7.875000000000000000e+03,-9.781376524978301177e+02,-1.287458217229818347e+00,-1.219359167539161959e+00,-1.325255758694692032e+00,3.902420480982444762e+00,2.284702786189972024e+00,1.615135821744607458e+00,1.441744122359030156e+00,1.673982554445600401e+00,6.516002812490697238e+00,3.320795226869962313e+00
7.900000000000000000e+03,-9.784435491617522302e+02,-1.318644085712967096e+00,-1.255203384921738108e+00,-1.259570428021863142e+00,3.902809924303597633e+00,2.285636591638905646e+00,1.709186971953710943e+00,1.506769802971928307e+00,1.516619533790366958e+00,6.518780226256191135e+00,3.329648267944510742e+00
7.925000000000000000e+03,-9.787429849554893053e+02,-1.296158282113500038e+00,-1.318381007020108298e+00,-1.217894707488379691e+00,3.903185888785988489e+00,2.286575119148302360e+00,1.626707445212372649e+00,1.663436705164109242e+00,1.442674412123544636e+00,6.521515157430175513e+00,3.338584566880890225e+00
7.950000000000000000e+03,-9.790195152261294425e+02,-1.250331195693847430e+00,-1.324909897237273926e+00,-1.258127491594111413e+00,3.903480634714803887e+00,2.287455638154357374e+00,1.481546480941735577e+00,1.702987820579300093e+00,1.549717492045958878e+00,6.524153880715892306e+00,3.347547195576561663e+00
7.975000000000000000e+03,-9.793253058533991862e+02,-1.239604944760781979e+00,-1.269049687717993091e+00,-1.324728620824922043e+00,3.903900246161561061e+00,2.288435258621162927e+00,1.466236257785875186e+00,1.576670510931746261e+00,1.692189039212535606e+00,6.526860648617843097e+00,3.356669336575027085e+00
8.000000000000000000e+03,-9.795909953487549728e+02,-1.278138658822999485e+00,-1.227766716211598386e+00,-1.327151723316041032e+00,3.904172962361615706e+00,2.289315028322464585e+00,1.598489613607214421e+00,1.455896988925263758e+00,1.681331124712957426e+00,6.529419729909723635e+00,3.365783511790406468e+00
8.025000000000000000e+03,-9.798801028793999421e+02,-1.317012023081240324e+00,-1.254121700772724779e+00,-1.263024240559854183e+00,3.904545748525256599e+00,2.290269229779875459e+00,1.702344260638316120e+00,1.499471452376240466e+00,1.535401445129486619e+00,6.532027537499903502e+00,3.375032950697291589e+00
8.050000000000000000e+03,-9.801554215940170707e+02,-1.305099864975728607e+00,-1.308954066561612173e+00,-1.219194765445952733e+00,3.904875672714973600e+00,2.291203977335225961e+00,1.642466274035898843e+00,1.645500808218015587e+00,1.449485620759432880e+00,6.534570977477067721e+00,3.384341636135283160e+00
8.075000000000000000e+03,-9.804170743612428396e+02,-1.257879056628513403e+00,-1.320913946650122961e+00,-1.255447646842869025e+00,3.905159997527841487e+00,2.292103125527176211e+00,1.501429598848026181e+00,1.701440432583574136e+00,1.535991694771965843e+00,6.537048065929853102e+00,3.393690836249394938e+00
8.100000000000000000e+03,-9.807004843814620472e+02,-1.235630316461121092e+00,-1.277300879344035911e+00,-1.321120314526137429e+00,3.905539839938169333e+00,2.293084033966118707e+00,1.464683383863189414e+00,1.597270479169047075e+00,1.677569390607402733e+00,6.539571051114470457e+00,3.403181674653500632e+00
8.125000000000000000e+03,-9.809481321265290035e+02,-1.268519389179369572e+00,-1.237593721086796883e+00,-1.327843278507618408e+00,3.905788725659027794e+00,2.293968847250824616e+00,1.578431469338528181e+00,1.473419471729574992e+00,1.688383419866071877e+00,6.541960741841983840e+00,3.412661461553503361e+00
8.150000000000000000e+03,-9.812197184189224117e+02,-1.315083527480733760e+00,-1.251502742561114934e+00,-1.268242432419804722e+00,3.906139883714456751e+00,2.294934275078788666e+00,1.692478020996155186e+00,1.491016580419184168e+00,1.558038548890299246e+00,6.544402081146868611e+00,3.422277461610978122e+00
8.175000000000000000e+03,-9.814734468524294471e+02,-1.313804541371939028e+00,-1.297220419613252851e+00,-1.223008609187684392e+00,3.906431433041028356e+00,2.295863156039882114e+00,1.659062611666484166e+00,1.623129272601692596e+00,1.459596574310999761e+00,6.546767326543857735e+00,3.431932002367254153e+00
8.200000000000000000e+03,-9.817202269824830410e+02,-1.265779723941482526e+00,-1.316737824422826053e+00,-1.252489582300674753e+00,3.906703342090082742e+00,2.296774350245276430e+00,1.525125123651613235e+00,1.697339841059416932e+00,1.520663499974086008e+00,6.549088280365052306e+00,3.441652380835340086e+00
8.225000000000000000e+03,-9.819823869281798352e+02,-1.232622347778173255e+00,-1.287482403738687164e+00,-1.314598186704300620e+00,3.907045589637673899e+00,2.297750308014359533e+00,1.465437690739235022e+00,1.620239372493312402e+00,1.657989343451381714e+00,6.551436427159823772e+00,3.451524213348270198e+00
8.250000000000000000e+03,-9.822136042736215131e+02,-1.259144748222546406e+00,-1.248836704504469708e+00,-1.326785066139686275e+00,3.907274892732412575e+00,2.298637125664481307e+00,1.556015833936614134e+00,1.495411799074059411e+00,1.692995263630763914e+00,6.553667253881681809e+00,3.461383847889489385e+00
8.275000000000000000e+03,-9.824674895723863983e+02,-1.311854719458946050e+00,-1.248222147767440893e+00,-1.275371672899809239e+00,3.907601558984509449e+00,2.299604822032332407e+00,1.677883317641716499e+00,1.483690626015111258e+00,1.583974939653837399e+00,6.555947031792887181e+00,3.471374923116676392e+00
8.300000000000000000e+03,-9.827019072185970572e+02,-1.321048632595672734e+00,-1.283781430626689923e+00,-1.229943805415327107e+00,3.907861483931220459e+00,2.300525259723003479e+00,1.674127263887954076e+00,1.596810884795105689e+00,1.474891448545142314e+00,6.558146672389636223e+00,3.481388086667423387e+00
8.325000000000000000e+03,-9.829337641413882238e+02,-1.274276031773167395e+00,-1.311774005596300974e+00,-1.249636210518402013e+00,3.908118713477138240e+00,2.301440723366529717e+00,1.552739854329283409e+00,1.688559088322950874e+00,1.505778055353636402e+00,6.560316857223098097e+00,3.491454426795554067e+00
8.350000000000000000e+03,-9.831761458779953955e+02,-1.231976402017610495e+00,-1.298451942821172045e+00,-1.304904129613884134e+00,3.908426897815510337e+00,2.302406278215770818e+00,1.471104986870383380e+00,1.643438441359944324e+00,1.632991629202994455e+00,6.562500227153295285e+00,3.501622988125998148e+00
8.375000000000000000e+03,-9.833920762630475565e+02,-1.250714337184177793e+00,-1.261410910759976245e+00,-1.323365401560296917e+00,3.908639032309400019e+00,2.303290523310532301e+00,1.533083276341059342e+00,1.522590048971600662e+00,1.692625715296978584e+00,6.564581294917834597e+00,3.511776230635866192e+00
8.400000000000000000e+03,-9.836285508549916585e+02,-1.306405243680868189e+00,-1.245530884075254807e+00,-1.284092046774448104e+00,3.908940155441875230e+00,2.304252182501311808e+00,1.657182512769087568e+00,1.480375877289739961e+00,1.611725984805950196e+00,6.566705914035245506e+00,3.522049752750280316e+00
8.425000000000000000e+03,-9.838456162475893052e+02,-1.325498755573871312e+00,-1.269607854467950103e+00,-1.240354548413968860e+00,3.909173988068900485e+00,2.305161059211043195e+00,1.684663581044578251e+00,1.567975092181841612e+00,1.496945739731101011e+00,6.568751571284772162e+00,3.532330475500393696e+00
8.450000000000000000e+03,-9.840626085510346002e+02,-1.283352814458286195e+00,-1.305314918691157455e+00,-1.247625836423433388e+00,3.909414661362089483e+00,2.306072678396133391e+00,1.583449272866600754e+00,1.673082290766843894e+00,1.494199317365452861e+00,6.570776702185608720e+00,3.542661502574936616e+00
8.475000000000000000e+03,-9.842867948962435776e+02,-1.234978680193040246e+00,-1.308622531346661511e+00,-1.292333155212074924e+00,3.909692781358470981e+00,2.307023017946549182e+00,1.484224771786610830e+00,1.663760745436506872e+00,1.603153561784479653e+00,6.572805717627413280e+00,3.553075393536842874e+00
8.500000000000000000e+03,-9.844883049687756511e+02,-1.244184480063709852e+00,-1.274977718392542370e+00,-1.316973850804166624e+00,3.909889069457320510e+00,2.307899262852510347e+00,1.512504073848187414e+00,1.554732787931458082e+00,1.684644544125363463e+00,6.574745262583725491e+00,3.563469335298607987e+00
8.525000000000000000e+03,-9.847079901807841225e+02,-1.298196319812026545e+00,-1.244915158553325130e+00,-1.293461441025641090e+00,3.910164894237054156e+00,2.308847482581663613e+00,1.629946733194151287e+00,1.484260051980218709e+00,1.638549825984177311e+00,6.576722145615867099e+00,3.573969417621124300e+00
8.550000000000000000e+03,-9.849093564264871929e+02,-1.325822965730160785e+00,-1.256129681623935568e+00,-1.254139937248806680e+00,3.910377002347706910e+00,2.309741342647734452e+00,1.687285544205446408e+00,1.539369348837772211e+00,1.526410228294550420e+00,6.578624468499088884e+00,3.584464249277201198e+00
8.575000000000000000e+03,-9.851117103296663799e+02,-1.292498820067368381e+00,-1.296804888545933565e+00,-1.247537323390856878e+00,3.910599881971535297e+00,2.310641336745419938e+00,1.615004198622665754e+00,1.649652748260388657e+00,1.489454650193241525e+00,6.580510743848361876e+00,3.595002006499887770e+00
8.600000000000000000e+03,-9.853192466458048102e+02,-1.242504717817763060e+00,-1.316067565207515555e+00,-1.277931939932908101e+00,3.910851831695473901e+00,2.311572219426416552e+00,1.506595716913534888e+00,1.677253675097321262e+00,1.570640194492549657e+00,6.582395670570611479e+00,3.605605390020717671e+00
8.625000000000000000e+03,-9.855070702204163808e+02,-1.240787490767012224e+00,-1.288726468414960413e+00,-1.307197513245984100e+00,3.911033076451743806e+00,2.312434863013515862e+00,1.498161124795746035e+00,1.590051340371665178e+00,1.666977233077671317e+00,6.584201453624839218e+00,3.616182590307749134e+00
8.650000000000000000e+03,-9.857107780307610483e+02,-1.287409053996001251e+00,-1.247791943196410402e+00,-1.301883892318854929e+00,3.911284618334143648e+00,2.313363242139252929e+00,1.597433158447040258e+00,1.498163630191152951e+00,1.660384018210884660e+00,6.586038552709164939e+00,3.626850385995495252e+00
8.675000000000000000e+03,-9.858978481332986803e+02,-1.320937169993004590e+00,-1.245240998162763901e+00,-1.270491214769258859e+00,3.911478423622043898e+00,2.314238594951491645e+00,1.678858957295030763e+00,1.515196711613882474e+00,1.562230992780536010e+00,6.587807332551110839e+00,3.637502674666827751e+00
8.700000000000000000e+03,-9.860859528612833174e+02,-1.300548777630162745e+00,-1.286201554289773341e+00,-1.250586797420604190e+00,3.911682919500087507e+00,2.315119957402963280e+00,1.643455509330447484e+00,1.618651574828539719e+00,1.495131433822377343e+00,6.589561368185749224e+00,3.648187114625453198e+00
8.725000000000000000e+03,-9.862782669514236886e+02,-1.254629527586140103e+00,-1.318809671122734173e+00,-1.263600461152623033e+00,3.911912181578641956e+00,2.316027671553989364e+00,1.538325023723339235e+00,1.679713908188000149e+00,1.539560137008494367e+00,6.591312011977451313e+00,3.658922457972213493e+00
8.750000000000000000e+03,-9.864530986648275075e+02,-1.241873952088168087e+00,-1.301194741373435715e+00,-1.294156906299825938e+00,3.912079049705389888e+00,2.316871474400168829e+00,1.494440762061289840e+00,1.624706705230496651e+00,1.639096016397827205e+00,6.592991560595396372e+00,3.669624026327342303e+00
8.775000000000000000e+03,-9.866417195000411766e+02,-1.275225628786969434e+00,-1.255035378366926802e+00,-1.307303546781045434e+00,3.912307673220279725e+00,2.317774579040706051e+00,1.563209500866382662e+00,1.523455000281433547e+00,1.672306630669152083e+00,6.594696961608412344e+00,3.680400176818644731e+00
8.800000000000000000e+03,-9.868157090497850277e+02,-1.310412793329904568e+00,-1.239115074728116328e+00,-1.287667476612947448e+00,3.912485902395019366e+00,2.318628165999469193e+00,1.657610433058315902e+00,1.500727492429597909e+00,1.600927485142553675e+00,6.596341281650937916e+00,3.691152535534462764e+00
8.825000000000000000e+03,-9.869900869307864468e+02,-1.305738779680648998e+00,-1.274356010353539403e+00,-1.257692835609808935e+00,3.912671976792143624e+00,2.319484881204059601e+00,1.663418095095787308e+00,1.582985815145709685e+00,1.513725197257874022e+00,6.597969979069200797e+00,3.701923763976942006e+00
8.850000000000000000e+03,-9.871684558419138966e+02,-1.270235358849984841e+00,-1.315337017587122181e+00,-1.251967707608028668e+00,3.912881496444141405e+00,2.320366179560412245e+00,1.576813634544569798e+00,1.667889125495206182e+00,1.515778170587652962e+00,6.599595545021528231e+00,3.712733574959804272e+00
8.875000000000000000e+03,-9.873310054979068582e+02,-1.248501039948424207e+00,-1.310273932472271641e+00,-1.278911389950736721e+00,3.913034747071042485e+00,2.321186603462621179e+00,1.505050198178587983e+00,1.652849778353280286e+00,1.603161520352181180e+00,6.601156290243885394e+00,3.723501029598868861e+00
8.900000000000000000e+03,-9.875054334877289648e+02,-1.263889074126060663e+00,-1.266414369214175384e+00,-1.307708183772043897e+00,3.913241883362086337e+00,2.322059839347324406e+00,1.533259329027528706e+00,1.558736293730335953e+00,1.669745377921778351e+00,6.602737952545762568e+00,3.734326885181401767e+00
8.925000000000000000e+03,-9.876674232799829269e+02,-1.294988378881718250e+00,-1.239728397521106862e+00,-1.302958814568612622e+00,3.913406779838278560e+00,2.322888794621692288e+00,1.624548567836545887e+00,1.501113348292375305e+00,1.636356220637337433e+00,6.604266326660905406e+00,3.745122406454930442e+00
8.950000000000000000e+03,-9.878286989170238712e+02,-1.306109528669138209e+00,-1.263226981582344477e+00,-1.268859891858688860e+00,3.913574841989714059e+00,2.323715892845182651e+00,1.669201818638247126e+00,1.548529955639295963e+00,1.545067462079021459e+00,6.605776757380061426e+00,3.755921622247124336e+00
8.975000000000000000e+03,-9.879942420593474708e+02,-1.286802009812546777e+00,-1.305301523112097684e+00,-1.245902560206821663e+00,3.913767001008912949e+00,2.324567891874127046e+00,1.616151854161368195e+00,1.641189814354515608e+00,1.505807210516358685e+00,6.607285811227605166e+00,3.766749025830987918e+00
9.000000000000000000e+03,-9.881452620677283676e+02,-1.260780394804925653e+00,-1.313573656515806265e+00,-1.263746816616578839e+00,3.913907605596532502e+00,2.325361271192322832e+00,1.531212995739843485e+00,1.667623653962057473e+00,1.564824769039213859e+00,6.608735158777781393e+00,3.777524967861740191e+00
9.025000000000000000e+03,-9.883063542233013550e+02,-1.256344947230561671e+00,-1.280148517088502080e+00,-1.301932037415844068e+00,3.914094597330568970e+00,2.326200733589870229e+00,1.515069594910676498e+00,1.598807816083781308e+00,1.650425769621305383e+00,6.610200776909926468e+00,3.788342845936464975e+00
9.050000000000000000e+03,-9.884573246111424396e+02,-1.276991135516318154e+00,-1.248078103699717500e+00,-1.313046501517879605e+00,3.914248060064035695e+00,2.327002644317811786e+00,1.584686239727471690e+00,1.519358156745571620e+00,1.660516954721757088e+00,6.611621246289434595e+00,3.799125444111528527e+00
9.075000000000000000e+03,-9.886062030879169242e+02,-1.300303545164543495e+00,-1.255677827653867373e+00,-1.282584906214504938e+00,3.914398891235737921e+00,2.327796196091983738e+00,1.656917570395514794e+00,1.523495841191486067e+00,1.584850197093548241e+00,6.613020574951451458e+00,3.809895208955843771e+00
9.100000000000000000e+03,-9.887598858094803518e+02,-1.300642947500184832e+00,-1.290192519047837827e+00,-1.247603360141909867e+00,3.914575522039304811e+00,2.328616278101311998e+00,1.647610258947581841e+00,1.603396708336509935e+00,1.514609486903975011e+00,6.614421046089780987e+00,3.820684104791381319e+00
9.125000000000000000e+03,-9.889001790883743297e+02,-1.277175285753114453e+00,-1.309245617414268148e+00,-1.252054748551081564e+00,3.914704705283914787e+00,2.329379896772525882e+00,1.569743143529878759e+00,1.663376541738672110e+00,1.532940327639377598e+00,6.615766391328834928e+00,3.831412607904948864e+00
9.150000000000000000e+03,-9.890487394613174956e+02,-1.255339653993976068e+00,-1.292907711039201768e+00,-1.290558107358504625e+00,3.914872748511995848e+00,2.330182283990000602e+00,1.515373201747195031e+00,1.634726743236445179e+00,1.616569984591035736e+00,6.617123335747171708e+00,3.842166120912632543e+00
9.175000000000000000e+03,-9.891895833302822894e+02,-1.260334886490100281e+00,-1.263272286992637383e+00,-1.314914203610175747e+00,3.915016387430932721e+00,2.330955195488998655e+00,1.547191407671516084e+00,1.553905566862627818e+00,1.665814041294878312e+00,6.618443497739372461e+00,3.852881068741154991e+00
9.200000000000000000e+03,-9.893268372167947291e+02,-1.288590320690916391e+00,-1.254651095999223642e+00,-1.295658348497685575e+00,3.915151099833833026e+00,2.331712337116246037e+00,1.627132497262935518e+00,1.516219941687301898e+00,1.624183837774975769e+00,6.619738926372069621e+00,3.863566059376090767e+00
9.225000000000000000e+03,-9.894694758709152893e+02,-1.307816032800436234e+00,-1.273595956788268424e+00,-1.257427428208676812e+00,3.915313508000711984e+00,2.332498103767478348e+00,1.661832396097265407e+00,1.563370795339427133e+00,1.542693577851936171e+00,6.621038107729714461e+00,3.874261977230189391e+00
9.250000000000000000e+03,-9.895998866666496951e+02,-1.294150446223699680e+00,-1.297142001833857750e+00,-1.247524551621425726e+00,3.915432722083652006e+00,2.333230234663163927e+00,1.612041990659603519e+00,1.638755907684875002e+00,1.517475515676786735e+00,6.622286786271945225e+00,3.884889766280583245e+00
9.275000000000000000e+03,-9.897366674434866809e+02,-1.262088069508808363e+00,-1.300581495759904227e+00,-1.276481360863896297e+00,3.915582877932359818e+00,2.333992876711733722e+00,1.536816923403696356e+00,1.655788247962277637e+00,1.576248028844912774e+00,6.623542083174728035e+00,3.895525209231275099e+00
9.300000000000000000e+03,-9.898681832208129663e+02,-1.249735774255386733e+00,-1.281934921241470571e+00,-1.307226937473014106e+00,3.915717993343308834e+00,2.334735269339725861e+00,1.523525368864624641e+00,1.596981159839595099e+00,1.648575866383696908e+00,6.624769044310596655e+00,3.906120694841794361e+00
9.325000000000000000e+03,-9.899946441909057739e+02,-1.273656492234332971e+00,-1.261761239090192666e+00,-1.303781963938625887e+00,3.915838009440500311e+00,2.335454282750984323e+00,1.586896667507394776e+00,1.531477968875752271e+00,1.651256465485314129e+00,6.625967754979407154e+00,3.916669591069190659e+00
9.350000000000000000e+03,-9.901269120546812701e+02,-1.305689478855959207e+00,-1.260576961491773673e+00,-1.272942132687798544e+00,3.915987003954731982e+00,2.336203570957484654e+00,1.652709642909591103e+00,1.533575033393410392e+00,1.583717657554975622e+00,6.627172290951730105e+00,3.927221676280390650e+00
9.375000000000000000e+03,-9.902483011326488622e+02,-1.306685954136568073e+00,-1.279831589979595341e+00,-1.252613577588435501e+00,3.916097842303539966e+00,2.336903465963838578e+00,1.645337563422681670e+00,1.599454797176611098e+00,1.525524920511267313e+00,6.628331467059986437e+00,3.937700259501303979e+00
9.400000000000000000e+03,-9.903740170887998602e+02,-1.275008228412559230e+00,-1.299896249268735593e+00,-1.264557100309991133e+00,3.916231105180193239e+00,2.337624447505717740e+00,1.574802262832641242e+00,1.653637383145768691e+00,1.542425146959272464e+00,6.629491806982432678e+00,3.948168958871189904e+00
9.425000000000000000e+03,-9.904968888930175126e+02,-1.249025459104952551e+00,-1.298538451756417356e+00,-1.291684824678237753e+00,3.916358617842312206e+00,2.338335162345177132e+00,1.523232555710282599e+00,1.635274758271109796e+00,1.612582472822271074e+00,6.630632087722224455e+00,3.958598282583888572e+00
9.450000000000000000e+03,-9.906134403149048921e+02,-1.260483352291297487e+00,-1.275792434644307249e+00,-1.303193900565761343e+00,3.916465654094325011e+00,2.339015545616273783e+00,1.549416188620118762e+00,1.566569214676412525e+00,1.655576561921432210e+00,6.631741181806088292e+00,3.968966102925232775e+00
9.475000000000000000e+03,-9.907358811096734144e+02,-1.294669084245857249e+00,-1.255948116929339831e+00,-1.288929088559991332e+00,3.916601609550862673e+00,2.339726470660156377e+00,1.621709448571958090e+00,1.525774957532319620e+00,1.624460403581649670e+00,6.632857077982390770e+00,3.979329311422765691e+00
9.500000000000000000e+03,-9.908490889437003943e+02,-1.309961901798369244e+00,-1.262698619318443072e+00,-1.266763501702237837e+00,3.916705670659942573e+00,2.340394231793704094e+00,1.656965954777230188e+00,1.558616103835739564e+00,1.556624542090705665e+00,6.633933599188435615e+00,3.989616874316579409e+00
9.525000000000000000e+03,-9.909644449555584060e+02,-1.289366939585528504e+00,-1.290419707517916903e+00,-1.259951131928392032e+00,3.916823087901212475e+00,2.341072533211965290e+00,1.616633142568165038e+00,1.627357757856597198e+00,1.528725466416527068e+00,6.635005392533961377e+00,3.999877110540872138e+00
9.550000000000000000e+03,-9.910792218613061095e+02,-1.259003219542070395e+00,-1.307107305164991518e+00,-1.273466949710981400e+00,3.916943462550949828e+00,2.341750609055807786e+00,1.548479556585767192e+00,1.654127814778521666e+00,1.570338666009522655e+00,6.636064842424334032e+00,4.010100019914237812e+00
9.575000000000000000e+03,-9.911867892801725475e+02,-1.254775897731144729e+00,-1.292039594591294804e+00,-1.292898863599701853e+00,3.917039500077440728e+00,2.342393036890494162e+00,1.530002942357312712e+00,1.609563201941615285e+00,1.633776513208371250e+00,6.637091290061357007e+00,4.020249259653076557e+00
9.600000000000000000e+03,-9.912998473427536510e+02,-1.279089860253157962e+00,-1.261807234457603233e+00,-1.298954698192827495e+00,3.917162481969906462e+00,2.343064031063519792e+00,1.580136592323159839e+00,1.544858347564364465e+00,1.648739805268949254e+00,6.638123995029784119e+00,4.030385168765375781e+00
9.625000000000000000e+03,-9.914056506554443331e+02,-1.301879010013382798e+00,-1.252429218816136114e+00,-1.285392819887926974e+00,3.917261199285159812e+00,2.343700311143459558e+00,1.640860069515351238e+00,1.533094203498058583e+00,1.600000905975694332e+00,6.639124252059774633e+00,4.040446669150412617e+00
9.650000000000000000e+03,-9.915113794876826887e+02,-1.298636436085106372e+00,-1.275864787431648439e+00,-1.265479696847939595e+00,3.917364026348901351e+00,2.344335902067114841e+00,1.645008067270545382e+00,1.586784389629888548e+00,1.542626951369930888e+00,6.640113742682403064e+00,4.050463736388833169e+00
9.675000000000000000e+03,-9.916184664276928515e+02,-1.275954003953539528e+00,-1.304046611113417242e+00,-1.259884121810105784e+00,3.917477234827239307e+00,2.344980347764353379e+00,1.590200457270653400e+00,1.644644314274972485e+00,1.539817282868730652e+00,6.641097521302723905e+00,4.060445753402633251e+00
9.700000000000000000e+03,-9.917180002404428478e+02,-1.260115302944835314e+00,-1.303479907271870575e+00,-1.276344034151178697e+00,3.917564450409058097e+00,2.345586468251493972e+00,1.538724675198415826e+00,1.642237255519748196e+00,1.594024671562114026e+00,6.642048116903146671e+00,4.070345377752452087e+00
9.725000000000000000e+03,-9.918220710086894769e+02,-1.266178716095514689e+00,-1.275553359996856928e+00,-1.298391770419294877e+00,3.917674416173579921e+00,2.346216345303828721e+00,1.546537887103256015e+00,1.583818077820607462e+00,1.645025604652392781e+00,6.643002694824533982e+00,4.080221084227934725e+00
9.750000000000000000e+03,-9.919211373733054415e+02,-1.285187922990695508e+00,-1.253926369252628126e+00,-1.300851930711523607e+00,3.917768871730769042e+00,2.346821922606542987e+00,1.603128974525676487e+00,1.535638370325565605e+00,1.636807774522944792e+00,6.643932504496746994e+00,4.090026406680701498e+00
9.775000000000000000e+03,-9.920180367534696870e+02,-1.297611619805409955e+00,-1.263383664733133571e+00,-1.279198634368244214e+00,3.917858718696132225e+00,2.347415800379955897e+00,1.646004153194229547e+00,1.550709473982635256e+00,1.579271755409323186e+00,6.644845904388454905e+00,4.099771028204465040e+00
9.800000000000000000e+03,-9.921177053119843094e+02,-1.292243794843669358e+00,-1.290809328381549159e+00,-1.257116246739259813e+00,3.917964277825218389e+00,2.348025422830233300e+00,1.629457360655067300e+00,1.610487514822564803e+00,1.536301827067655834e+00,6.645758543985365918e+00,4.109481527490037145e+00
9.825000000000000000e+03,-9.922101464664647210e+02,-1.275125982465913355e+00,-1.304006070560491004e+00,-1.261018403842839586e+00,3.918044900708931522e+00,2.348597521215094019e+00,1.573028780375965052e+00,1.648324993609851630e+00,1.555152859677772836e+00,6.646639825760694897e+00,4.119104891506674804e+00
9.850000000000000000e+03,-9.923056406739082149e+02,-1.262755276657578252e+00,-1.290029324283254786e+00,-1.287576933119890077e+00,3.918141954187524423e+00,2.349185645751814988e+00,1.538365195681309583e+00,1.624084956213534658e+00,1.614443951098409658e+00,6.647521178862146662e+00,4.128691491586911511e+00
9.875000000000000000e+03,-9.923984857521118101e+02,-1.267477062058630644e+00,-1.266967752069143582e+00,-1.305776755525737354e+00,3.918232699700309407e+00,2.349761009772389997e+00,1.562253204862910527e+00,1.566306461237199299e+00,1.648516909992484347e+00,6.648385680039809564e+00,4.138213522605884265e+00
9.900000000000000000e+03,-9.924874363904369829e+02,-1.285978257305328221e+00,-1.260284321476274449e+00,-1.294119049915129382e+00,3.918311600567174757e+00,2.350315200051108278e+00,1.618252488954220247e+00,1.538507962312293031e+00,1.620665660938544139e+00,6.649229241659713630e+00,4.147660605591382499e+00
9.925000000000000000e+03,-9.925798585621973871e+02,-1.299674595428574220e+00,-1.274406421334101092e+00,-1.266347568232823573e+00,3.918408704318305791e+00,2.350888636843459611e+00,1.645807561046756851e+00,1.569292030790573111e+00,1.562607686156020748e+00,6.650074770518780376e+00,4.157071907951968903e+00
9.950000000000000000e+03,-9.926660808168167023e+02,-1.292761549413517841e+00,-1.292435189440005239e+00,-1.255157185086708704e+00,3.918484779090614545e+00,2.351429233980522504e+00,1.615704703149690502e+00,1.623841797203307236e+00,1.538368321328772881e+00,6.650892855003523785e+00,4.166395822243076807e+00
9.975000000000000000e+03,-9.927534876269247661e+02,-1.270942075516780401e+00,-1.296756265275705644e+00,-1.272867030551461109e+00,3.918569425431246867e+00,2.351975823528930309e+00,1.561072461115164289e+00,1.643701819907500417e+00,1.573507171401288263e+00,6.651705921063220117e+00,4.175668588902407663e+00
1.000000000000000000e+04,-9.928404443894088445e+02,-1.257919382449095513e+00,-1.284950742004789204e+00,-1.297596491273762309e+00,3.918656355352631682e+00,2.352520912590922553e+00,1.541034152248816236e+00,1.609067828827194013e+00,1.628365804842870190e+00,6.652509485512629439e+00,4.184883251731784881e+00
1.002500000000000000e+04,-9.929223923373571097e+02,-1.269868518155289339e+00,-1.269367202131161276e+00,-1.301315120613173892e+00,3.918726697745744669e+00,2.353038390885100029e+00,1.577050889026587965e+00,1.558179247473434392e+00,1.643523887779593240e+00,6.653289439169205011e+00,4.194012541799100546e+00
1.005000000000000000e+04,-9.930076977100143267e+02,-1.294433528754741269e+00,-1.264337944125207835e+00,-1.281887462464916139e+00,3.918814450581496800e+00,2.353574402515153707e+00,1.629796135778816435e+00,1.545025722041266425e+00,1.604228485621529199e+00,6.654071548743746511e+00,4.203101292077845663e+00
1.007500000000000000e+04,-9.930884327585107485e+02,-1.303293378352136767e+00,-1.274603808421601148e+00,-1.262657084467440960e+00,3.918887534528875616e+00,2.354085823584867843e+00,1.642272279332686269e+00,1.582658333365000614e+00,1.554291449812697623e+00,6.654831889573492809e+00,4.212107000907685972e+00
1.010000000000000000e+04,-9.931683655133523416e+02,-1.285698015023839291e+00,-1.291215596294307044e+00,-1.263824731898555154e+00,3.918960870541269514e+00,2.354592270702273282e+00,1.601761410225204019e+00,1.630756156551377734e+00,1.547036187910206584e+00,6.655581760715989503e+00,4.221047348845503144e+00
1.012500000000000000e+04,-9.932495826289534762e+02,-1.261763299410127326e+00,-1.297661072008398975e+00,-1.281273901904080637e+00,3.919043217455207895e+00,2.355106424372647833e+00,1.552703333704973598e+00,1.638578441257830587e+00,1.588473388714057188e+00,6.656327974466165642e+00,4.229935303440313987e+00
1.015000000000000000e+04,-9.933254816749539486e+02,-1.259276356484750448e+00,-1.285906390546524669e+00,-1.295526773317638325e+00,3.919107512688402739e+00,2.355590842546669617e+00,1.547960265352191334e+00,1.598462336514941740e+00,1.633559153690432586e+00,6.657050330265593452e+00,4.238732897774792896e+00
1.017500000000000000e+04,-9.934038355256892601e+02,-1.280493356764367263e+00,-1.266765543375117931e+00,-1.293598805065725443e+00,3.919185251009958737e+00,2.356088769899684188e+00,1.591650107851833695e+00,1.553286471049033501e+00,1.635345934973635451e+00,6.657772595598935972e+00,4.247482191603514146e+00
1.020000000000000000e+04,-9.934796038050833431e+02,-1.300273411448350069e+00,-1.261043066749088171e+00,-1.279436997727096514e+00,3.919256133996935620e+00,2.356572699871929633e+00,1.636050398404378825e+00,1.550893039321983080e+00,1.593493835340691778e+00,6.658479761092571891e+00,4.256156374562034550e+00
1.022500000000000000e+04,-9.935528145141184950e+02,-1.296894762874710727e+00,-1.276838767088172011e+00,-1.267152832035808974e+00,3.919319910931048589e+00,2.357041700963149911e+00,1.634317237315367377e+00,1.593647295087662119e+00,1.552757734364889730e+00,6.659171711497246626e+00,4.264753133743820257e+00
1.025000000000000000e+04,-9.936283017622158695e+02,-1.276008310250557498e+00,-1.297542651838607508e+00,-1.267360401505196910e+00,3.919396430071878878e+00,2.357523826258054900e+00,1.589853215593953539e+00,1.635924307495139285e+00,1.555165922954705016e+00,6.659863512239730277e+00,4.273300647312595402e+00
1.027500000000000000e+04,-9.936990268587807122e+02,-1.261730767584544388e+00,-1.299400468756630067e+00,-1.279733984234520117e+00,3.919456960334426032e+00,2.357978965475484134e+00,1.550786579930888198e+00,1.633010311184033281e+00,1.597324129701352735e+00,6.660533795452847627e+00,4.281758690441054505e+00
1.030000000000000000e+04,-9.937707166588128302e+02,-1.268114702462979748e+00,-1.279550326417147943e+00,-1.293359399320026304e+00,3.919524604120577571e+00,2.358439179398326591e+00,1.557644413447762277e+00,1.588644002293387647e+00,1.635122622553306426e+00,6.661199943068998763e+00,4.290158250224509473e+00
1.032500000000000000e+04,-9.938417939069995555e+02,-1.285767129343519999e+00,-1.260384528717535035e+00,-1.294798189842627734e+00,3.919593167153309299e+00,2.358896295913949892e+00,1.601589473862008450e+00,1.550367671653105184e+00,1.629609444166136401e+00,6.661857534217890731e+00,4.298491831217444492e+00
1.035000000000000000e+04,-9.939091445189134220e+02,-1.295935898974549971e+00,-1.263920972136501453e+00,-1.281160933047979622e+00,3.919649670369911298e+00,2.359331626760952094e+00,1.636151258987962986e+00,1.558554889477091754e+00,1.587092656585907591e+00,6.662496947494145338e+00,4.306739724580078033e+00
1.037500000000000000e+04,-9.939788678129569917e+02,-1.290273836445559263e+00,-1.285597543941553234e+00,-1.265228640652334757e+00,3.919719020136430032e+00,2.359780578493852587e+00,1.626387913288744436e+00,1.603626916397478785e+00,1.552021433631742386e+00,6.663136943368721532e+00,4.314937284527916361e+00
1.040000000000000000e+04,-9.940451206922263054e+02,-1.276161895790277168e+00,-1.300384923852833108e+00,-1.264476272259572154e+00,3.919777445536578586e+00,2.360209627555861278e+00,1.583830962067046766e+00,1.637508163521740556e+00,1.560842185972583618e+00,6.663759940472405496e+00,4.323051115428299340e+00
1.042500000000000000e+04,-9.941106224349995273e+02,-1.266991430314196920e+00,-1.292625737520072704e+00,-1.281544973828764089e+00,3.919835762102565013e+00,2.360633823454247437e+00,1.552842166100299348e+00,1.625377260094998721e+00,1.604224898225091289e+00,6.664374079680136731e+00,4.331095220801834067e+00
1.045000000000000000e+04,-9.941770632977603555e+02,-1.270164448410025404e+00,-1.272576065496538344e+00,-1.298397529887575397e+00,3.919901062978664363e+00,2.361063705808317259e+00,1.564537638480553827e+00,1.581336303894567585e+00,1.636739407047185901e+00,6.664984845839390104e+00,4.339080753688352665e+00
1.047500000000000000e+04,-9.942394462991287583e+02,-1.282784692457943354e+00,-1.262663816398240657e+00,-1.295693552361188772e+00,3.919952779662918552e+00,2.361469653385622536e+00,1.606192802698149347e+00,1.551945191060331908e+00,1.624656913631765898e+00,6.665577006501798962e+00,4.346977340620577834e+00
1.050000000000000000e+04,-9.943034490064635520e+02,-1.293832040867977762e+00,-1.271742433444068565e+00,-1.275685415364933295e+00,3.920014007973493975e+00,2.361884816339889337e+00,1.635114763923332770e+00,1.566791743099307466e+00,1.581130937037838580e+00,6.666167880522290368e+00,4.354817897178933528e+00
1.052500000000000000e+04,-9.943656823663147861e+02,-1.292360472797931203e+00,-1.288054265737884396e+00,-1.260769482282362519e+00,3.920071047120542662e+00,2.362289749798089922e+00,1.622121199776350053e+00,1.609108078671837472e+00,1.551939882381587754e+00,6.666747446576776426e+00,4.362583347573824710e+00
1.055000000000000000e+04,-9.944256701577944568e+02,-1.278342857541997724e+00,-1.295053186438897441e+00,-1.267881766348126549e+00,3.920121684061598888e+00,2.362680983138229607e+00,1.580957082676009762e+00,1.635180907807892714e+00,1.567254359200490832e+00,6.667314119304859510e+00,4.370269221821180494e+00
1.057500000000000000e+04,-9.944873915892566174e+02,-1.265037501566236067e+00,-1.287798664761080625e+00,-1.288474353707959930e+00,3.920182290190455277e+00,2.363082472853577531e+00,1.553875762306239361e+00,1.619413674815333826e+00,1.610289785688340025e+00,6.667880239759328198e+00,4.377900063137972531e+00
1.060000000000000000e+04,-9.945456088070671967e+02,-1.267271502601403865e+00,-1.274743858779922245e+00,-1.299251951612879097e+00,3.920231408781799320e+00,2.363463074982059986e+00,1.568595885632577458e+00,1.579080447012449984e+00,1.636044578248283976e+00,6.668429979558446519e+00,4.385444340340376890e+00
1.062500000000000000e+04,-9.946041171205006322e+02,-1.284357718639590251e+00,-1.267682373609998914e+00,-1.289350325223286742e+00,3.920284380542690350e+00,2.363845010490326803e+00,1.609912174137761109e+00,1.555311979263727329e+00,1.618728456432865892e+00,6.668974814114083216e+00,4.392923905664443573e+00
1.065000000000000000e+04,-9.946625076648711001e+02,-1.298163920633869539e+00,-1.272073163139470608e+00,-1.271107939801524145e+00,3.920339696253614559e+00,2.364226348119860877e+00,1.635230582705466063e+00,1.571419828301071631e+00,1.577437799192361600e+00,6.669513800486025268e+00,4.400337527685186600e+00
1.067500000000000000e+04,-9.947177851800428243e+02,-1.292826076355236165e+00,-1.284238785481986334e+00,-1.264316455309261400e+00,3.920384900945307116e+00,2.364588709314742854e+00,1.618722054006844546e+00,1.610597075012297985e+00,1.554947256148971002e+00,6.670037761739988191e+00,4.407666006465165154e+00
1.070000000000000000e+04,-9.947746938206513505e+02,-1.273612654023697166e+00,-1.293642250249022574e+00,-1.274205248572817695e+00,3.920439409739926884e+00,2.364960679854076986e+00,1.577847936586416644e+00,1.633380441050978016e+00,1.573237602324760509e+00,6.670561225582518183e+00,4.414938484431951693e+00
1.072500000000000000e+04,-9.948293299598931299e+02,-1.261913827952990896e+00,-1.290772280343596368e+00,-1.288711950492560598e+00,3.920487302706179289e+00,2.365318972527907349e+00,1.554943678217970193e+00,1.617154847243630345e+00,1.612486317866625773e+00,6.671072529553907060e+00,4.422131795962265244e+00
1.075000000000000000e+04,-9.948828008594966832e+02,-1.270768307750518078e+00,-1.276935556262520644e+00,-1.293792258608953860e+00,3.920532898367126151e+00,2.365669823600189403e+00,1.573220324919727409e+00,1.578610638664703858e+00,1.632959027337016700e+00,6.671574928788849057e+00,4.429251698443112062e+00
1.077500000000000000e+04,-9.949372982397612759e+02,-1.289694768629242372e+00,-1.265379658897524795e+00,-1.286423723535782049e+00,3.920585298391860984e+00,2.366026891902424989e+00,1.613124087448815525e+00,1.556741207755264700e+00,1.615074556265417627e+00,6.672075323899047561e+00,4.436312838777626055e+00
1.080000000000000000e+04,-9.949886656540168133e+02,-1.297688240000810067e+00,-1.269189194996625636e+00,-1.274605439033392074e+00,3.920627374982808888e+00,2.366364771735000261e+00,1.633631924666708368e+00,1.573668032609949252e+00,1.577777578974738359e+00,6.672561119561500220e+00,4.443289290955468651e+00
1.082500000000000000e+04,-9.950407965066948464e+02,-1.287239850325272883e+00,-1.285796512565370753e+00,-1.268546764860357889e+00,3.920674982668242770e+00,2.366707006603167684e+00,1.614723236360509961e+00,1.612152779015606052e+00,1.558400975339805816e+00,6.673044133332926009e+00,4.450204961593756003e+00
1.085000000000000000e+04,-9.950921431984257879e+02,-1.271028850158985257e+00,-1.297492802175213455e+00,-1.273011711190583206e+00,3.920721894651672201e+00,2.367044499689623382e+00,1.576743198474118923e+00,1.633027465511910581e+00,1.575620682183081378e+00,6.673519910621112494e+00,4.457051379493392140e+00
1.087500000000000000e+04,-9.951412309813711090e+02,-1.266078795685599445e+00,-1.290896681270953472e+00,-1.284610455775555771e+00,3.920761872561222106e+00,2.367367846242041551e+00,1.558328136062565594e+00,1.615321246697776436e+00,1.611910398063753469e+00,6.673983890031569999e+00,4.463818532252695093e+00
1.090000000000000000e+04,-9.951916862791867970e+02,-1.275508295759220756e+00,-1.272840687203299792e+00,-1.293285975947843225e+00,3.920809833114713427e+00,2.367699475600183234e+00,1.576999080823540345e+00,1.577489682436484131e+00,1.631235595966358920e+00,6.674447221170004774e+00,4.470529859194726008e+00
1.092500000000000000e+04,-9.952397891272374864e+02,-1.288262453403194119e+00,-1.263311455872474953e+00,-1.290015725481359121e+00,3.920850519138647794e+00,2.368016576483942259e+00,1.613005522210382736e+00,1.558196937440221364e+00,1.614632131484554201e+00,6.674898744330919342e+00,4.477162400144941934e+00
1.095000000000000000e+04,-9.952874071279062491e+02,-1.292574795713227420e+00,-1.272597612057421168e+00,-1.276508557417056045e+00,3.920891432076273109e+00,2.368330368813727382e+00,1.630545300433232647e+00,1.576605873498285737e+00,1.578866827651187466e+00,6.675344053728670346e+00,4.483727329285445151e+00
1.097500000000000000e+04,-9.953354815916532061e+02,-1.286047390643218602e+00,-1.289722654646707989e+00,-1.265896902765696996e+00,3.920936549530634085e+00,2.368646994622314317e+00,1.613156217802860448e+00,1.613289021160504211e+00,1.559696278108883449e+00,6.675786230000431587e+00,4.490231751653486647e+00
1.100000000000000000e+04,-9.953809239540722729e+02,-1.275312460143289250e+00,-1.296066150949706230e+00,-1.270291943849429339e+00,3.920973071197266790e+00,2.368947104182682395e+00,1.578837999898952793e+00,1.631116708979807983e+00,1.576317710691733431e+00,6.676215896037574815e+00,4.496655667617857510e+00
1.102500000000000000e+04,-9.954272592851882564e+02,-1.269320023273144082e+00,-1.286192517115312350e+00,-1.286236441840330480e+00,3.921015424243527558e+00,2.369252561713155458e+00,1.561395244726571319e+00,1.613070128271067993e+00,1.611977267914466605e+00,6.676643778559974152e+00,4.503021656828026131e+00
1.105000000000000000e+04,-9.954724774314945535e+02,-1.273124262614659941e+00,-1.271921232559940718e+00,-1.296657560898278660e+00,3.921055426207340933e+00,2.369551060792686403e+00,1.577489524492978967e+00,1.578270176443125061e+00,1.630782827930407519e+00,6.677063975421944519e+00,4.509317721542860369e+00
1.107500000000000000e+04,-9.955160908683268417e+02,-1.284246308268188308e+00,-1.267705438986788113e+00,-1.289808954454611634e+00,3.921090906844597157e+00,2.369839266731085026e+00,1.611063313734131253e+00,1.561527120343880970e+00,1.614106739345947839e+00,6.677474932303876010e+00,4.515540067181603057e+00
1.110000000000000000e+04,-9.955607519206681673e+02,-1.292933715463320032e+00,-1.275825325287826661e+00,-1.273030620021630366e+00,3.921132825849459547e+00,2.370133956070171966e+00,1.629166614484031106e+00,1.578485448830034166e+00,1.579182345266312293e+00,6.677884842039643942e+00,4.521706563440813120e+00
1.112500000000000000e+04,-9.956032067866260604e+02,-1.289937654311077209e+00,-1.287064483937797821e+00,-1.264756641483006261e+00,3.921167777917534014e+00,2.370414711283741926e+00,1.614139354862292874e+00,1.611521867378469475e+00,1.561275510350157214e+00,6.678283925451338199e+00,4.527796398353939544e+00
1.115000000000000000e+04,-9.956455543050572032e+02,-1.276781933762276777e+00,-1.291537993055538402e+00,-1.273519147827715248e+00,3.921204274844095394e+00,2.370694550941788936e+00,1.580940203137442435e+00,1.628299550386511862e+00,1.577858417127631308e+00,6.678678501998083661e+00,4.533822864850386658e+00
1.117500000000000000e+04,-9.956879784213937228e+02,-1.266478179632986922e+00,-1.286457719256066223e+00,-1.288882550041764885e+00,3.921243166372609057e+00,2.370974858642584504e+00,1.562456126770442433e+00,1.613181941934886510e+00,1.611564576313331720e+00,6.679069326946843077e+00,4.539788184856053732e+00
1.120000000000000000e+04,-9.957282420177743916e+02,-1.270742416975111144e+00,-1.276573767809551452e+00,-1.294516558163559594e+00,3.921275129996373288e+00,2.371241339802976356e+00,1.577041167929066567e+00,1.581533078315985108e+00,1.628749947966437128e+00,6.679449597450203058e+00,4.545677478183838716e+00
1.122500000000000000e+04,-9.957693607013361543e+02,-1.285931799991344437e+00,-1.269959249470134610e+00,-1.286002514912777173e+00,3.921312554736288369e+00,2.371513083053831572e+00,1.610086127949367008e+00,1.564133782276120321e+00,1.613249728209223299e+00,6.679828505906169944e+00,4.551510840503114608e+00
1.125000000000000000e+04,-9.958092563997081470e+02,-1.295728021334263680e+00,-1.272638862827864648e+00,-1.273487303422427219e+00,3.921346931725717688e+00,2.371777040494052802e+00,1.628626983017828378e+00,1.577586706096757663e+00,1.581344815653194402e+00,6.680199909028184280e+00,4.557275416785480537e+00
1.127500000000000000e+04,-9.958480005463569569e+02,-1.289375201161093054e+00,-1.283376867104005115e+00,-1.269158425737459517e+00,3.921378415592769340e+00,2.372033469726312571e+00,1.614521271106210687e+00,1.608692310432875416e+00,1.564484246210730234e+00,6.680563959075490388e+00,4.562971341232950451e+00
1.130000000000000000e+04,-9.958875157025362341e+02,-1.273942678494250469e+00,-1.292568254950838158e+00,-1.275416244205029193e+00,3.921414982482205769e+00,2.372294749071481412e+00,1.582327969783693167e+00,1.627179058405359813e+00,1.578307032481767846e+00,6.680926623435690992e+00,4.568612224259104515e+00
1.132500000000000000e+04,-9.959250576391324330e+02,-1.266230338352983154e+00,-1.290310313732220049e+00,-1.285366207263887839e+00,3.921445286068690805e+00,2.372543355970340162e+00,1.564221489032629586e+00,1.615069652496444963e+00,1.608617100934364608e+00,6.681279645917053145e+00,4.574180204099402403e+00
1.135000000000000000e+04,-9.959626739638113122e+02,-1.273766803777263590e+00,-1.277576406129677933e+00,-1.290632524999341557e+00,3.921477674421486093e+00,2.372792264875979384e+00,1.577611992895026738e+00,1.584312979675725597e+00,1.626124550516488299e+00,6.681629204367654395e+00,4.579688908243687351e+00
1.137500000000000000e+04,-9.960001466705932671e+02,-1.287398545115034931e+00,-1.267180744784651925e+00,-1.287374508879611579e+00,3.921511323354924805e+00,2.373040245614898236e+00,1.608460978045351819e+00,1.565175520102754847e+00,1.614503299598545993e+00,6.681974807336870548e+00,4.585137941753848700e+00
1.140000000000000000e+04,-9.960358482231362132e+02,-1.292994750159383477e+00,-1.270767895301476713e+00,-1.278210299593843136e+00,3.921539415307175425e+00,2.373276727313279100e+00,1.626351747273466319e+00,1.576489213929808786e+00,1.585409713355169892e+00,6.682311498432410346e+00,4.590516357855407570e+00
1.142500000000000000e+04,-9.960723006588858652e+02,-1.286400399011239815e+00,-1.285036603812799161e+00,-1.270583717648993138e+00,3.921572342413711887e+00,2.373517939573525304e+00,1.614605899047788728e+00,1.606902877468663560e+00,1.566867011960265677e+00,6.682646974386048377e+00,4.595841594188383894e+00
1.145000000000000000e+04,-9.961075551755180868e+02,-1.275540414712266868e+00,-1.294623257291436680e+00,-1.271824346372572689e+00,3.921602094196855681e+00,2.373751424037731983e+00,1.585576048964335127e+00,1.626299738682107643e+00,1.576579713712513264e+00,6.682975457578150369e+00,4.601101326619846610e+00
1.147500000000000000e+04,-9.961419530889743328e+02,-1.270552278561086545e+00,-1.289365888697303841e+00,-1.282121648684609427e+00,3.921629962349587828e+00,2.373979233989970794e+00,1.567507477022762830e+00,1.615923433483386962e+00,1.605148677807685109e+00,6.683297929528626113e+00,4.606297703191682302e+00
1.150000000000000000e+04,-9.961769121530040820e+02,-1.274567090712618533e+00,-1.275438189119359800e+00,-1.292044380176647689e+00,3.921661849623611307e+00,2.374210647734267710e+00,1.577127512694981304e+00,1.586608128991824795e+00,1.624943936653646226e+00,6.683618811958978334e+00,4.611441194651320963e+00
1.152500000000000000e+04,-9.962101481977367712e+02,-1.283304174394229058e+00,-1.267835639004857295e+00,-1.290896466720858671e+00,3.921688283298946143e+00,2.374430848367726554e+00,1.604595350401158527e+00,1.567377826704036581e+00,1.616792124084489135e+00,6.683931232026814051e+00,4.616516610329012948e+00
1.155000000000000000e+04,-9.962435230398548356e+02,-1.289699993880428552e+00,-1.273585607483573412e+00,-1.278809264279145763e+00,3.921716880427116081e+00,2.374651836557850171e+00,1.623659487070941987e+00,1.576500744126731357e+00,1.588728512965623230e+00,6.684240813517186908e+00,4.621536696260029053e+00
1.157500000000000000e+04,-9.962766514534708904e+02,-1.288527335422975817e+00,-1.285402770994416688e+00,-1.268144232464849086e+00,3.921746108996957858e+00,2.374871229598361833e+00,1.616497496159474023e+00,1.604243868353645963e+00,1.568226541003585162e+00,6.684546535613721474e+00,4.626499729335220579e+00
1.160000000000000000e+04,-9.963083122598382033e+02,-1.280133155674968437e+00,-1.291377474373429202e+00,-1.270583812124262746e+00,3.921770829847864626e+00,2.375080974967118230e+00,1.590236166995163236e+00,1.623562858503955209e+00,1.575268505592282375e+00,6.684844677993610595e+00,4.631397302687473072e+00
1.162500000000000000e+04,-9.963406049825927084e+02,-1.271365613368985015e+00,-1.287129516933913864e+00,-1.283637894019598269e+00,3.921799714532243186e+00,2.375294783940788079e+00,1.569977597772544531e+00,1.616536948718884092e+00,1.602661438250748249e+00,6.685141653435842102e+00,4.636244282603304789e+00
1.165000000000000000e+04,-9.963717981274917292e+02,-1.270922142314139247e+00,-1.277958410105144882e+00,-1.293225482282816641e+00,3.921825624565970614e+00,2.375501402267194528e+00,1.575069337518170354e+00,1.590729873870647237e+00,1.623448260301117108e+00,6.685432325692306499e+00,4.641029411247010295e+00
1.167500000000000000e+04,-9.964023162906662492e+02,-1.280552685849521088e+00,-1.272032138708668381e+00,-1.289567156109701074e+00,3.921850217678402917e+00,2.375703506458359815e+00,1.600662811562618026e+00,1.570960585105972029e+00,1.617733671697089815e+00,6.685717938670550531e+00,4.645755524843747430e+00
1.170000000000000000e+04,-9.964332537725719021e+02,-1.291211168301068524e+00,-1.273542723344163852e+00,-1.277404652624720915e+00,3.921878061526794745e+00,2.375908343706345516e+00,1.622111338596247121e+00,1.575550213994471260e+00,1.591782655072707442e+00,6.686001918076345696e+00,4.650430959299498568e+00
1.172500000000000000e+04,-9.964627040445641342e+02,-1.291478525773158914e+00,-1.280991491773764368e+00,-1.269679144713164565e+00,3.921901230587967024e+00,2.376103383146745962e+00,1.618724157766033622e+00,1.599715500087772746e+00,1.571081597802939100e+00,6.686278530122016228e+00,4.655042824895081033e+00
1.175000000000000000e+04,-9.964922935383789309e+02,-1.280395525230439535e+00,-1.288587696383214132e+00,-1.273215886320967716e+00,3.921926394900519863e+00,2.376299264680809209e+00,1.593933242265524353e+00,1.620568981977840384e+00,1.575126985343444863e+00,6.686552689069494626e+00,4.659602582892827805e+00
1.177500000000000000e+04,-9.965216135669287496e+02,-1.269488170638379598e+00,-1.289655295850852479e+00,-1.283037687446351605e+00,3.921951910439541944e+00,2.376493376484979159e+00,1.571936429988037620e+00,1.618556776444431078e+00,1.599206065093457196e+00,6.686823283126701156e+00,4.664108248228627573e+00
1.180000000000000000e+04,-9.965496941443722108e+02,-1.270410421950000091e+00,-1.282236048526105732e+00,-1.289553438856181122e+00,3.921973682523287597e+00,2.376679262600239539e+00,1.573991025567612612e+00,1.595724328567230677e+00,1.620072434226541347e+00,6.687087357463738613e+00,4.668553162081518160e+00
1.182500000000000000e+04,-9.965782972289268855e+02,-1.281859644353270822e+00,-1.272453049364832722e+00,-1.287919550099430710e+00,3.921999000926859935e+00,2.376868562507603144e+00,1.597677040695692607e+00,1.573791630238154049e+00,1.618413935963814998e+00,6.687350293931277001e+00,4.672950180886369154e+00
1.185000000000000000e+04,-9.966059299665649860e+02,-1.291438735128311643e+00,-1.270184859473900696e+00,-1.280586198536911358e+00,3.922021698098259623e+00,2.377051453460414354e+00,1.619773432242439304e+00,1.573697415113194165e+00,1.596475740625584061e+00,6.687607665139933211e+00,4.677289562271478296e+00
1.187500000000000000e+04,-9.966329939188017306e+02,-1.289736660856334538e+00,-1.278784712359812836e+00,-1.273728311469049190e+00,3.922043354420293948e+00,2.377230524487419228e+00,1.619311865084246405e+00,1.595572869318756304e+00,1.575158263430822547e+00,6.687860651480318275e+00,4.681574226987685883e+00
1.190000000000000000e+04,-9.966603863665985727e+02,-1.279681277561843800e+00,-1.289941902097407667e+00,-1.272631949400717666e+00,3.922067721059983469e+00,2.377411775123503102e+00,1.597496686080652095e+00,1.618377335767051894e+00,1.574245810187886452e+00,6.688112064679330615e+00,4.685811301309978028e+00
1.192500000000000000e+04,-9.966864993458622166e+02,-1.271854951659901589e+00,-1.291812955429886722e+00,-1.278579888647197516e+00,3.922088102086125350e+00,2.377584528839839617e+00,1.575631631800857857e+00,1.620210119655696390e+00,1.594346743671613664e+00,6.688357072167106843e+00,4.689989888182893196e+00
1.195000000000000000e+04,-9.967127189886074348e+02,-1.272931121923109643e+00,-1.282201952693627911e+00,-1.287157584588722203e+00,3.922110190747919667e+00,2.377757955927415789e+00,1.574166845505778456e+00,1.599564199207117232e+00,1.616552130406633481e+00,6.688599860535510366e+00,4.694120054963174304e+00
1.197500000000000000e+04,-9.967386902997309335e+02,-1.280484875604439576e+00,-1.271312688727449736e+00,-1.290478142079020341e+00,3.922132554573320107e+00,2.377929757155920587e+00,1.593739301586194035e+00,1.576597085082245719e+00,1.620009279449436956e+00,6.688839463188612555e+00,4.698200140412971848e+00
1.200000000000000000e+04,-9.967635938485115048e+02,-1.287421618796507072e+00,-1.270491336787754166e+00,-1.284378970533743614e+00,3.922151728671392945e+00,2.378094425643563437e+00,1.615603918925467175e+00,1.573322617676444546e+00,1.601497190226781386e+00,6.689073386832227186e+00,4.702224518521955332e+00
1.202500000000000000e+04,-9.967889228010361649e+02,-1.288484746946303661e+00,-1.279864575121077097e+00,-1.273970694420952565e+00,3.922173898591149843e+00,2.378261928762088750e+00,1.619571164305111388e+00,1.592345950603127003e+00,1.578590144835315900e+00,6.689306190316054668e+00,4.706204318697973399e+00
1.205000000000000000e+04,-9.968134201273015833e+02,-1.283244231886586206e+00,-1.289190853423954231e+00,-1.269866086230116542e+00,3.922193862872784376e+00,2.378423904334743710e+00,1.602413892307029242e+00,1.615031574397348013e+00,1.573118961966869733e+00,6.689534150992657580e+00,4.710131244801583073e+00
1.207500000000000000e+04,-9.968374075511809451e+02,-1.275744312464589303e+00,-1.289629465428038690e+00,-1.276961405673487926e+00,3.922212885030298413e+00,2.378582449740789695e+00,1.580343355183645215e+00,1.620024519181218370e+00,1.590281068443819557e+00,6.689758214092106137e+00,4.714007693979897162e+00
1.210000000000000000e+04,-9.968616666857042219e+02,-1.272107420074100048e+00,-1.282079008184456415e+00,-1.288154347037207437e+00,3.922234234729749414e+00,2.378742838059575426e+00,1.573850068394591517e+00,1.603333684146081906e+00,1.613533542567805901e+00,6.689980826346044296e+00,4.717839941419848415e+00
1.212500000000000000e+04,-9.968848293934012190e+02,-1.276241687308052652e+00,-1.274413192733112155e+00,-1.291679349346931183e+00,3.922252206959795373e+00,2.378895888922323287e+00,1.588917272159554139e+00,1.581208353127936617e+00,1.620652362982071493e+00,6.690197882294136811e+00,4.721618558254741416e+00
1.215000000000000000e+04,-9.969080498955919438e+02,-1.285331297834136688e+00,-1.272977608681177930e+00,-1.284062290963668085e+00,3.922271546653185670e+00,2.379049321542658912e+00,1.611454662108382285e+00,1.574216042480217848e+00,1.605190423635122654e+00,6.690412866446598272e+00,4.725352043891922982e+00
1.217500000000000000e+04,-9.969310697194212025e+02,-1.290760640208330257e+00,-1.277954212883711138e+00,-1.273644469036239624e+00,3.922291212707764707e+00,2.379201438195023943e+00,1.620285750965269722e+00,1.588308622116426205e+00,1.582322749333119782e+00,6.690625090808446807e+00,4.729039248637702642e+00
1.220000000000000000e+04,-9.969531545169039646e+02,-1.286388249047508259e+00,-1.284956711977148114e+00,-1.271027422177004818e+00,3.922308099709261864e+00,2.379347267404873900e+00,1.607090693765864220e+00,1.610083400196491876e+00,1.573811324635547626e+00,6.690832326409575259e+00,4.732675059503342219e+00
1.222500000000000000e+04,-9.969755811351866441e+02,-1.275946350397102691e+00,-1.288590429502572077e+00,-1.277860770685642633e+00,3.922327501307885989e+00,2.379495410578167380e+00,1.584419489978581952e+00,1.619472767221101783e+00,1.587167142898450622e+00,6.691038468329898237e+00,4.736269130124132865e+00
1.225000000000000000e+04,-9.969973154275222669e+02,-1.270160492820793019e+00,-1.285711253232175499e+00,-1.286509828753666040e+00,3.922345133444050891e+00,2.379638916104251489e+00,1.573848337402925068e+00,1.608026791683431655e+00,1.609235209300920122e+00,6.691240461577386611e+00,4.739814590065009270e+00
1.227500000000000000e+04,-9.970185703375038884e+02,-1.275282136600836003e+00,-1.278076070891790872e+00,-1.289051860982505016e+00,3.922361819843949604e+00,2.379779190171658509e+00,1.585325394827306278e+00,1.586480513173285978e+00,1.619378253485896924e+00,6.691438927146299953e+00,4.743313138992538036e+00
1.230000000000000000e+04,-9.970400633273192170e+02,-1.285887631353636928e+00,-1.272180359012979212e+00,-1.284348498139863182e+00,3.922380560955651241e+00,2.379921099136408369e+00,1.607666902269472287e+00,1.574854294392033172e+00,1.608724187836300112e+00,6.691636103129638968e+00,4.746770624219109891e+00
1.232500000000000000e+04,-9.970606203531250458e+02,-1.290913411230238950e+00,-1.274208899495660852e+00,-1.277287701854040058e+00,3.922396457405584069e+00,2.380056705388033933e+00,1.619592188141143474e+00,1.584019000186416060e+00,1.587687513811158357e+00,6.691828472090325164e+00,4.750178963866044768e+00
1.235000000000000000e+04,-9.970811808624466721e+02,-1.285736934858024760e+00,-1.283155615043807485e+00,-1.273549467509199173e+00,3.922413371774957636e+00,2.380192347793765872e+00,1.610202654740227057e+00,1.605433322124521611e+00,1.575735838466074901e+00,6.692018866458035120e+00,4.753545279861874917e+00
1.237500000000000000e+04,-9.971015987781062222e+02,-1.276384330077513507e+00,-1.290326244236952968e+00,-1.275722548146007274e+00,3.922430723388223850e+00,2.380327062501115254e+00,1.588915091132872437e+00,1.618947403293978349e+00,1.583559738749367618e+00,6.692206924870819584e+00,4.756869234844526062e+00
1.240000000000000000e+04,-9.971211874816112868e+02,-1.272171562538484402e+00,-1.288020193215078768e+00,-1.282251161740581846e+00,3.922445611712678915e+00,2.380456178638928222e+00,1.575881665244464047e+00,1.611857740846184717e+00,1.603742299663643678e+00,6.692390567775150956e+00,4.760146120282522375e+00
1.242500000000000000e+04,-9.971410443548772946e+02,-1.276128643839578469e+00,-1.278283322023634261e+00,-1.288053994456649365e+00,3.922462588079751455e+00,2.380587141800943662e+00,1.582818432282879106e+00,1.591025212313959214e+00,1.617703909569387477e+00,6.692573137422001217e+00,4.763384429957812749e+00
1.245000000000000000e+04,-9.971603393992334077e+02,-1.283536994055699099e+00,-1.271208852361527253e+00,-1.287706584563856671e+00,3.922478212531956387e+00,2.380714333323665777e+00,1.602683990266772884e+00,1.576278217224396316e+00,1.612630785857131821e+00,6.692752189617757530e+00,4.766578738316668229e+00
1.247500000000000000e+04,-9.971791705437365181e+02,-1.287857917449578338e+00,-1.274008072314767315e+00,-1.280609877803937424e+00,3.922492839848858548e+00,2.380838395578679378e+00,1.617001823888724266e+00,1.581396207845457980e+00,1.593259317629548644e+00,6.692928001489067746e+00,4.769729992911386773e+00
1.250000000000000000e+04,-9.971982154948358357e+02,-1.286190126818370860e+00,-1.283291196975381521e+00,-1.273002080625850851e+00,3.922509302883397275e+00,2.380963955948827149e+00,1.612967719992823623e+00,1.601127710726011122e+00,1.577617097753783781e+00,6.693102677359381580e+00,4.772843781244278105e+00
1.252500000000000000e+04,-9.972164666634098467e+02,-1.280315842967297835e+00,-1.289409745941897167e+00,-1.272751167290838481e+00,3.922523394999606339e+00,2.381084152509460150e+00,1.594696536966276224e+00,1.616713668639692347e+00,1.580349049425641361e+00,6.693273204688738431e+00,4.775913152568275422e+00
1.255000000000000000e+04,-9.972346660199845019e+02,-1.274776211741922349e+00,-1.286951091292460880e+00,-1.280777100478371011e+00,3.922538164735636546e+00,2.381204027579190807e+00,1.579028227736786194e+00,1.613910946971241600e+00,1.598884392037537738e+00,6.693441817325392229e+00,4.778943829421900880e+00
1.257500000000000000e+04,-9.972527806315343923e+02,-1.274082207283319557e+00,-1.279338555279467160e+00,-1.289077602101172726e+00,3.922553497057556626e+00,2.381323376353631005e+00,1.580187345973552482e+00,1.595944730808528833e+00,1.615737113604646114e+00,6.693608484927096036e+00,4.781936202165649519e+00
1.260000000000000000e+04,-9.972701565925513023e+02,-1.279485197802332275e+00,-1.273997088292085911e+00,-1.289022730399354222e+00,3.922566632983096380e+00,2.381437718176617757e+00,1.597036124277248170e+00,1.579754824334837160e+00,1.615129794219305026e+00,6.693771233154389044e+00,4.784885707418333745e+00
1.262500000000000000e+04,-9.972877328781545430e+02,-1.286788769010240419e+00,-1.274947997817363898e+00,-1.280789554034055255e+00,3.922581467190612070e+00,2.381553471298764268e+00,1.614080937633320056e+00,1.579971051755376887e+00,1.597927482083080220e+00,6.693932917511587810e+00,4.787799656118063574e+00
1.265000000000000000e+04,-9.973048686483125493e+02,-1.288967890197525668e+00,-1.280501541977087987e+00,-1.273045578907618713e+00,3.922595343267178514e+00,2.381666260881412978e+00,1.615576807967687323e+00,1.595901514680201361e+00,1.580541734771838014e+00,6.694091661186908127e+00,4.790673845773061323e+00
1.267500000000000000e+04,-9.973215500903812654e+02,-1.283139907735996177e+00,-1.286012977784782629e+00,-1.273380888661869603e+00,3.922608158681364809e+00,2.381775976985635257e+00,1.600139486138469902e+00,1.612808882402299027e+00,1.579127547380861030e+00,6.694247408552283396e+00,4.793508354787838321e+00
1.270000000000000000e+04,-9.973384251014680331e+02,-1.274593617546952329e+00,-1.287336707100207089e+00,-1.280612146098591309e+00,3.922622619641113584e+00,2.381887067616379916e+00,1.582181964016637465e+00,1.615440849172002702e+00,1.594502994432420495e+00,6.694402162441596360e+00,4.796308482785970995e+00
1.272500000000000000e+04,-9.973546358855733160e+02,-1.272097464616578355e+00,-1.283242274089961610e+00,-1.287195871422605276e+00,3.922635144100651061e+00,2.381993648487654713e+00,1.578509574308151198e+00,1.601619608894546021e+00,1.612037455222972149e+00,6.694553365203062434e+00,4.799068264118055538e+00
1.275000000000000000e+04,-9.973707425307383119e+02,-1.278445301690537494e+00,-1.276644693711788792e+00,-1.287469302663593718e+00,3.922648029235834333e+00,2.382099556155627074e+00,1.592456856035932455e+00,1.584036144658717005e+00,1.615730087169082729e+00,6.694702700008939189e+00,4.801792097731683917e+00
1.277500000000000000e+04,-9.973868184323273454e+02,-1.287071197004289846e+00,-1.273273474336714450e+00,-1.282211260192480662e+00,3.922661598289017615e+00,2.382205302116105372e+00,1.610774141353391586e+00,1.578768207897915055e+00,1.602722169036455924e+00,6.694850447573253760e+00,4.804481095218717357e+00
1.280000000000000000e+04,-9.974022373793127372e+02,-1.289193305301467474e+00,-1.276940070648790559e+00,-1.276426338958399853e+00,3.922673213178280882e+00,2.382306577583551466e+00,1.616360423901588961e+00,1.590683857718981464e+00,1.585264728163890302e+00,6.694994722376437224e+00,4.807130891643740078e+00
1.282500000000000000e+04,-9.974177942154695984e+02,-1.283164031769372215e+00,-1.284868745181789951e+00,-1.274546665675799328e+00,3.922686169624550079e+00,2.382408847620148151e+00,1.604377483170735363e+00,1.608815751321221343e+00,1.579168188132493711e+00,6.695137936685150670e+00,4.809747785054994118e+00
1.285000000000000000e+04,-9.974330200064443943e+02,-1.275545131332871396e+00,-1.289292365687701780e+00,-1.277732735277345766e+00,3.922698525067145336e+00,2.382508890448143291e+00,1.586373692565749005e+00,1.616348760237521942e+00,1.589675338699991780e+00,6.695278727637484550e+00,4.812328829425058352e+00
1.287500000000000000e+04,-9.974478007084085220e+02,-1.273588406497638381e+00,-1.285358623152746960e+00,-1.283637740771240043e+00,3.922709766225402017e+00,2.382605914913817902e+00,1.579017843445171154e+00,1.606321079495048210e+00,1.607107197405609034e+00,6.695416740344632522e+00,4.814873430849876179e+00
1.290000000000000000e+04,-9.974627537744291885e+02,-1.278196205232195570e+00,-1.276815194415240606e+00,-1.287583094192700894e+00,3.922722470058792155e+00,2.382704178730052469e+00,1.588627886934315114e+00,1.588201343508387930e+00,1.615662134337318312e+00,6.695553874299201347e+00,4.817386708510510651e+00
1.292500000000000000e+04,-9.974771596912075893e+02,-1.284449605612058232e+00,-1.272412076136911097e+00,-1.285725925032237704e+00,3.922733632598455422e+00,2.382798723077440339e+00,1.605963360417873131e+00,1.578952934056117252e+00,1.607610814739301786e+00,6.695687990028178049e+00,4.819863737711335361e+00
1.295000000000000000e+04,-9.974914145991278929e+02,-1.287120134954209405e+00,-1.276494598140168524e+00,-1.278992908633860726e+00,3.922744872378961301e+00,2.382892275478912580e+00,1.615232908860811722e+00,1.587010160511554080e+00,1.590333510376955362e+00,6.695820274372636938e+00,4.822307763803874714e+00
1.297500000000000000e+04,-9.975056822691044545e+02,-1.284636619731016172e+00,-1.284510486934946405e+00,-1.273459627587891330e+00,3.922756886031191215e+00,2.382985973306189997e+00,1.608374569203793847e+00,1.604534903291274128e+00,1.579704918270549374e+00,6.695951270873720773e+00,4.824720569483099908e+00
1.300000000000000000e+04,-9.975193698922895464e+02,-1.279246497872052801e+00,-1.288407020981101603e+00,-1.274954579898599061e+00,3.922767179542905325e+00,2.383075717203940513e+00,1.591902730721513892e+00,1.615192479791105695e+00,1.585557542098474437e+00,6.696079199367606982e+00,4.827098031934557554e+00
1.302500000000000000e+04,-9.975331360531690734e+02,-1.275065339711274115e+00,-1.285055388419553246e+00,-1.282505495444200339e+00,3.922778481645582627e+00,2.383166058937860932e+00,1.580742484120066349e+00,1.609504088099994235e+00,1.602452933797823498e+00,6.696206054402791708e+00,4.829445437671151531e+00
1.305000000000000000e+04,-9.975466664176099130e+02,-1.275589318231721947e+00,-1.278452059967162935e+00,-1.288577720198381682e+00,3.922789492642376974e+00,2.383254828561471861e+00,1.584878523035165188e+00,1.593187469902924258e+00,1.614666297595702904e+00,6.696330935026324482e+00,4.831760925734338130e+00
1.307500000000000000e+04,-9.975597649858265186e+02,-1.280977366352048952e+00,-1.274714698781774569e+00,-1.286937784831275966e+00,3.922799363105280435e+00,2.383340662200315929e+00,1.600516827256373897e+00,1.581304999294750768e+00,1.610952131217493255e+00,6.696453243438869940e+00,4.834043244878301948e+00
1.310000000000000000e+04,-9.975730101223830388e+02,-1.286845353266740544e+00,-1.276395982092124681e+00,-1.279398999929005409e+00,3.922810505019383331e+00,2.383427569995784534e+00,1.613441136439447643e+00,1.584354634996335109e+00,1.595019242331475517e+00,6.696574752006924314e+00,4.836297157958114212e+00
1.312500000000000000e+04,-9.975858155691001912e+02,-1.287436987267319033e+00,-1.281467997990157315e+00,-1.273728714152758457e+00,3.922820471361303074e+00,2.383511486125466039e+00,1.611841739629217507e+00,1.599193621459378267e+00,1.581811037551135835e+00,6.696693724711217932e+00,4.838518629707000862e+00
1.315000000000000000e+04,-9.975984304315379632e+02,-1.281536616267253903e+00,-1.285871004851537824e+00,-1.275242646982914119e+00,3.922830271512403044e+00,2.383594135255815871e+00,1.597191741061302794e+00,1.612340974184963693e+00,1.583356842580757373e+00,6.696810905296536554e+00,4.840709747146108022e+00
1.317500000000000000e+04,-9.976110904426270736e+02,-1.274647402257067075e+00,-1.286282333641854070e+00,-1.281721826070209902e+00,3.922840899050292762e+00,2.383677155889360133e+00,1.583020310636095607e+00,1.612105473091021368e+00,1.597798367172733602e+00,6.696927046111570192e+00,4.842872734598199003e+00
1.320000000000000000e+04,-9.976232461901063289e+02,-1.273824447654903658e+00,-1.282127367503937743e+00,-1.286699151988469847e+00,3.922850045144607112e+00,2.383756728184905249e+00,1.582427242672684198e+00,1.598857669611776000e+00,1.611672246624943128e+00,6.697040502686688157e+00,4.845003715802131516e+00
1.322500000000000000e+04,-9.976354251155584052e+02,-1.280034587903926546e+00,-1.276472653240676713e+00,-1.286160124502552904e+00,3.922859892400228699e+00,2.383836518285139316e+00,1.595842078563056265e+00,1.584598606711856261e+00,1.612558028011914946e+00,6.697152869228260030e+00,4.847106953237971361e+00
1.325000000000000000e+04,-9.976474503729059506e+02,-1.286903296118718565e+00,-1.274367434480778938e+00,-1.281391559863003238e+00,3.922869712889557103e+00,2.383915294960574194e+00,1.610696034557944634e+00,1.582240660382644881e+00,1.600091707072182290e+00,6.697263654871712824e+00,4.849181548316256141e+00
1.327500000000000000e+04,-9.976590633849414189e+02,-1.287612698639474251e+00,-1.278394673696001238e+00,-1.276662325806542375e+00,3.922878401398332660e+00,2.383991258522601964e+00,1.613337660500082427e+00,1.593959954861534190e+00,1.585766546387741283e+00,6.697372077134415846e+00,4.851225770285608974e+00
1.330000000000000000e+04,-9.976707934915087890e+02,-1.281956677376290044e+00,-1.285231099110271780e+00,-1.275492838222259451e+00,3.922888163342463486e+00,2.384068093593424198e+00,1.601679588223237305e+00,1.609058445957306516e+00,1.582363333204828360e+00,6.697479752111038742e+00,4.853244002664782286e+00
1.332500000000000000e+04,-9.976821815515472736e+02,-1.275890750241233773e+00,-1.288125431717142888e+00,-1.278658336552380037e+00,3.922897083519883754e+00,2.384142601218447677e+00,1.586740350258855070e+00,1.613668929755099457e+00,1.592719775804330329e+00,6.697585326911513093e+00,4.855233161257570096e+00
1.335000000000000000e+04,-9.976933485137295747e+02,-1.274928267863286502e+00,-1.283881520645284713e+00,-1.283878048835271457e+00,3.922905640258822046e+00,2.384215625139877393e+00,1.582113670592321109e+00,1.603602989538064127e+00,1.607449887295440361e+00,6.697689159078549004e+00,4.857194405525567582e+00
1.337500000000000000e+04,-9.977045808746665898e+02,-1.279134300176648864e+00,-1.276650890328194787e+00,-1.286905826087582749e+00,3.922915036172741399e+00,2.384289161397565859e+00,1.591605298049505457e+00,1.588265345515411653e+00,1.613327626506958046e+00,6.697792145353893112e+00,4.859130353844560268e+00
1.340000000000000000e+04,-9.977153829671657377e+02,-1.284288130790573135e+00,-1.273752136311507188e+00,-1.284648730467378375e+00,3.922923190818010664e+00,2.384359753448900054e+00,1.606307306675186286e+00,1.581840494136686370e+00,1.605078932500900946e+00,6.697892806222957240e+00,4.861037568384889873e+00
1.342500000000000000e+04,-9.977261578037782783e+02,-1.286271620708789198e+00,-1.277877410521089496e+00,-1.278554510245056175e+00,3.922931768236882277e+00,2.384430213368074369e+00,1.613026559353101463e+00,1.590047538598255539e+00,1.590189450666703586e+00,6.697992356505499068e+00,4.862919403299399868e+00
1.345000000000000000e+04,-9.977368452322083385e+02,-1.283920106458540600e+00,-1.284526847172537733e+00,-1.274253511073988543e+00,3.922940526303029252e+00,2.384500121057694599e+00,1.606012039418596604e+00,1.605043326192520325e+00,1.582235258839807646e+00,6.698090651561225961e+00,4.864775846666874237e+00
1.347500000000000000e+04,-9.977471468439009641e+02,-1.279165824976734145e+00,-1.287230545985533992e+00,-1.276308678273625929e+00,3.922948198148691112e+00,2.384567391881392773e+00,1.591756756169996345e+00,1.613056920997413268e+00,1.588507594140583290e+00,6.698186792400893985e+00,4.866604879891975877e+00
1.350000000000000000e+04,-9.977575315617987144e+02,-1.275644664293210662e+00,-1.284054981150320796e+00,-1.283016371848300752e+00,3.922956735399128370e+00,2.384635302827150305e+00,1.583036220342727729e+00,1.607113480374929626e+00,1.603205223058853157e+00,6.698282205826970426e+00,4.868410415838575922e+00
1.352500000000000000e+04,-9.977676606073681569e+02,-1.276451398010256755e+00,-1.278582986229168439e+00,-1.287676387428572378e+00,3.922964726450604456e+00,2.384701484559097917e+00,1.587605092966052789e+00,1.593001952804862897e+00,1.612772518489917095e+00,6.698375900937377558e+00,4.870190248456430560e+00
1.355000000000000000e+04,-9.977775481756074214e+02,-1.281450563555872169e+00,-1.275649854578139175e+00,-1.285620651475544829e+00,3.922972207199157957e+00,2.384766035401824524e+00,1.601337497371572161e+00,1.583548171579880037e+00,1.608526318016640699e+00,6.698467915102246373e+00,4.871944693524170589e+00
1.357500000000000000e+04,-9.977875084826243892e+02,-1.286421842639496216e+00,-1.277172095450583855e+00,-1.279131831218547788e+00,3.922980493597623575e+00,2.384831154865513003e+00,1.611833322108305655e+00,1.586988759817719474e+00,1.594619013051718381e+00,6.698559221324122959e+00,4.873676516184830554e+00
1.360000000000000000e+04,-9.977971112604180917e+02,-1.286413704222874932e+00,-1.281534465790895139e+00,-1.274774689236775727e+00,3.922987781379239536e+00,2.384893827358936402e+00,1.609563711124713858e+00,1.599965151065745772e+00,1.583936871277570768e+00,6.698648540275689456e+00,4.875382706461240723e+00
1.362500000000000000e+04,-9.978066423069840312e+02,-1.280954231633923079e+00,-1.285358694915148314e+00,-1.276422474212996372e+00,3.922995246148555992e+00,2.384956056053603834e+00,1.596615197821401821e+00,1.610833199575237629e+00,1.586049757191241305e+00,6.698736731533896815e+00,4.877065663419783093e+00
1.365000000000000000e+04,-9.978161372736037720e+02,-1.275243178090364804e+00,-1.285646435874927107e+00,-1.281844599445247201e+00,3.923003044204787848e+00,2.385018088592079533e+00,1.584870241772607047e+00,1.609994489303788301e+00,1.598658229377648121e+00,6.698823934354520837e+00,4.878726018071610326e+00
1.367500000000000000e+04,-9.978252803829735740e+02,-1.275075137606840325e+00,-1.281828008943549424e+00,-1.285833327124154657e+00,3.923009840184104924e+00,2.385077709186204320e+00,1.585078302212291845e+00,1.598292906760081289e+00,1.610177945023502533e+00,6.698909201539330560e+00,4.880361558097623842e+00
1.370000000000000000e+04,-9.978344703038403622e+02,-1.280611081386327399e+00,-1.276802350847511924e+00,-1.285333669941459700e+00,3.923017291060801437e+00,2.385137715950233606e+00,1.596903823042873150e+00,1.586243102417893569e+00,1.610432505780406531e+00,6.698993742862550782e+00,4.881999775243402340e+00
1.372500000000000000e+04,-9.978434803885336351e+02,-1.286189350454162161e+00,-1.275189082943833485e+00,-1.281364500116921823e+00,3.923024453980870518e+00,2.385196513799305862e+00,1.609362898605056769e+00,1.584704210201612451e+00,1.599534407773970823e+00,6.699076904034127367e+00,4.883618596119041477e+00
1.375000000000000000e+04,-9.978522394318891884e+02,-1.286440069016324017e+00,-1.279020285041736926e+00,-1.277290115225793166e+00,3.923031011511692867e+00,2.385253605070631444e+00,1.611150339394413544e+00,1.595094415405399646e+00,1.587384632089035241e+00,6.699158467198113698e+00,4.885213856626034357e+00
1.377500000000000000e+04,-9.978610682918533712e+02,-1.281631701450616889e+00,-1.284969547782836230e+00,-1.276155038517355678e+00,3.923038304959504341e+00,2.385311241685889705e+00,1.600957857659576877e+00,1.607967890169401670e+00,1.584730292522017248e+00,6.699239418620718034e+00,4.886788381056496711e+00
1.380000000000000000e+04,-9.978696097287717066e+02,-1.276706985275485984e+00,-1.287138798177049903e+00,-1.278907186119445649e+00,3.923044837897740500e+00,2.385366911374238619e+00,1.588299752366462592e+00,1.611579194832625461e+00,1.593798536305915725e+00,6.699318700613289046e+00,4.888339676402742917e+00
1.382500000000000000e+04,-9.978780427667816184e+02,-1.275942087132176050e+00,-1.283209506123709875e+00,-1.283611845504309512e+00,3.923051341158334537e+00,2.385421875527693469e+00,1.584542688406984867e+00,1.602707386548206880e+00,1.606455783839298768e+00,6.699396849529792419e+00,4.889869354652835121e+00
1.385000000000000000e+04,-9.978864764100889033e+02,-1.279347353827292810e+00,-1.277109077068278031e+00,-1.286307523742767245e+00,3.923058275829353292e+00,2.385476896939726643e+00,1.592735763517120651e+00,1.589603569749451717e+00,1.611389339925898501e+00,6.699474219937563646e+00,4.891378628278466145e+00
1.387500000000000000e+04,-9.978945977661801408e+02,-1.283676711314282182e+00,-1.274917555653184431e+00,-1.284170165153542875e+00,3.923064322488713174e+00,2.385529775987906387e+00,1.605306517193961557e+00,1.584270018962713689e+00,1.604174551718714259e+00,6.699549876099346157e+00,4.892865300805236295e+00
1.390000000000000000e+04,-9.979027293877331886e+02,-1.285571041829481231e+00,-1.278498930115674614e+00,-1.278704403487661345e+00,3.923070819155038969e+00,2.385582783017063946e+00,1.611085736579561223e+00,1.591364287236401109e+00,1.591328171673133118e+00,6.699624793752738228e+00,4.894332155504470983e+00
1.392500000000000000e+04,-9.979107441177052351e+02,-1.283739348544325143e+00,-1.283968923326122225e+00,-1.275063173216909096e+00,3.923077239016766971e+00,2.385635020393492844e+00,1.605124926055653489e+00,1.604159166630307443e+00,1.584514098199303556e+00,6.699698615598662421e+00,4.895778547026176319e+00
1.395000000000000000e+04,-9.979185086402789011e+02,-1.279536965610609922e+00,-1.286178893017446478e+00,-1.277060709557296780e+00,3.923083008279126815e+00,2.385685551147334493e+00,1.592857862822648407e+00,1.611039805734698405e+00,1.589924411945398797e+00,6.699770938728402569e+00,4.897203638036087270e+00
1.397500000000000000e+04,-9.979263305286858667e+02,-1.276238037820812243e+00,-1.283665080606531728e+00,-1.282879965520883347e+00,3.923089410783224817e+00,2.385736541095178076e+00,1.585212413093959993e+00,1.606086101447062209e+00,1.602547913867748974e+00,6.699842703337134608e+00,4.898610134214220757e+00
1.400000000000000000e+04,-9.979339300305086908e+02,-1.276880586795972938e+00,-1.279184451220244600e+00,-1.286714776478922628e+00,3.923095276106000728e+00,2.385786017114463142e+00,1.588987652549967766e+00,1.594062608362080136e+00,1.610815021299954353e+00,6.699913085862936768e+00,4.899996131951597000e+00
1.402500000000000000e+04,-9.979413931877161303e+02,-1.281394107703078156e+00,-1.276528333281496952e+00,-1.284865767656692803e+00,3.923100947900167057e+00,2.385834587091125059e+00,1.600802392977094923e+00,1.585774288738942328e+00,1.607313286460254176e+00,6.699982342483417064e+00,4.901362489414894164e+00
1.405000000000000000e+04,-9.979488790983239141e+02,-1.285835281317317280e+00,-1.277497892147239522e+00,-1.279457006543161413e+00,3.923107095000632150e+00,2.385883371320796531e+00,1.610019763588019126e+00,1.588409657388148766e+00,1.595481576710374716e+00,6.700050973568031587e+00,4.902710758272633917e+00
1.407500000000000000e+04,-9.979560967029143512e+02,-1.285760242590772151e+00,-1.281170879833242626e+00,-1.275858282743663530e+00,3.923112492339432045e+00,2.385930314705899669e+00,1.608306947704298384e+00,1.599440046708605845e+00,1.586183249016375862e+00,6.700118112091232092e+00,4.904038865453197005e+00
1.410000000000000000e+04,-9.979632896578590362e+02,-1.280937986856614641e+00,-1.284756438363370501e+00,-1.277103926191758054e+00,3.923118147759849794e+00,2.385977138538343922e+00,1.597260216931664978e+00,1.609044588256652419e+00,1.587649527461531651e+00,6.700184493451067702e+00,4.905348917209108706e+00
1.412500000000000000e+04,-9.979704160970325120e+02,-1.276042454728665954e+00,-1.285292086691814273e+00,-1.281462184103953961e+00,3.923123890603867014e+00,2.386023543478335007e+00,1.586984805132171550e+00,1.608749396681201205e+00,1.598238370914331963e+00,6.700250014702568535e+00,4.906640866595235906e+00
1.415000000000000000e+04,-9.979773032215688318e+02,-1.275952535425407319e+00,-1.281944651295364057e+00,-1.284902611606272282e+00,3.923128985003289326e+00,2.386068309476146787e+00,1.586805679469782016e+00,1.598861394045536510e+00,1.608325893997121225e+00,6.700314156914173758e+00,4.907913516551844602e+00
1.417500000000000000e+04,-9.979842287979977300e+02,-1.280614918532784197e+00,-1.277339005661235483e+00,-1.284852666516446140e+00,3.923134588532988687e+00,2.386113399321762696e+00,1.596715956590820884e+00,1.588231746909104736e+00,1.609067368460895597e+00,6.700377765934264929e+00,4.909169278165525618e+00
1.420000000000000000e+04,-9.979909913293508907e+02,-1.285273831692185675e+00,-1.275806684694023474e+00,-1.281723201904794163e+00,3.923139859278010455e+00,2.386157384612679344e+00,1.607560298062513660e+00,1.586420816602927442e+00,1.600050681687343657e+00,6.700440254082510982e+00,4.910406814440444023e+00
1.422500000000000000e+04,-9.979975992248731700e+02,-1.285597428188082647e+00,-1.279182073152831389e+00,-1.278030603493304218e+00,3.923144818144074009e+00,2.386200327964144829e+00,1.609597960233765113e+00,1.595071494510704069e+00,1.589383652979869943e+00,6.700501644511965615e+00,4.911626349314871298e+00
1.425000000000000000e+04,-9.980042402477989754e+02,-1.281786222887361770e+00,-1.284410301775468444e+00,-1.276616700682182692e+00,3.923150252003602123e+00,2.386243554256261667e+00,1.601279137061966340e+00,1.606323545011981491e+00,1.586469781826292058e+00,6.700562519041662668e+00,4.912829625010089352e+00
1.427500000000000000e+04,-9.980106591600228967e+02,-1.277674945139828155e+00,-1.286317422525787624e+00,-1.278819312112015716e+00,3.923155088334049800e+00,2.386285256701306867e+00,1.590304766472395048e+00,1.609960793132526380e+00,1.593823510858223269e+00,6.700622120400344883e+00,4.914014848264915081e+00
1.430000000000000000e+04,-9.980170227372295813e+02,-1.276693552278911792e+00,-1.283002990557159162e+00,-1.283122869504229380e+00,3.923160013564934268e+00,2.386326618163139734e+00,1.586437624684284398e+00,1.602783867394506734e+00,1.604888817597276862e+00,6.700680950390911050e+00,4.915183521342033401e+00
1.432500000000000000e+04,-9.980233575992717761e+02,-1.279189371715231616e+00,-1.277854133147322768e+00,-1.285775547912347161e+00,3.923165142748055167e+00,2.386367822753174828e+00,1.592872141539932729e+00,1.591467178400866933e+00,1.609787732377102820e+00,6.700739108750838113e+00,4.916336135637456195e+00
1.435000000000000000e+04,-9.980294721178067903e+02,-1.282908276815001303e+00,-1.275904317908485908e+00,-1.284007898582728346e+00,3.923169664268804535e+00,2.386407515871161067e+00,1.603722686783922935e+00,1.586295710625796662e+00,1.604126062879746017e+00,6.700796021900641719e+00,4.917471371246746159e+00
1.437500000000000000e+04,-9.980356024156525336e+02,-1.284994554308777071e+00,-1.278684806347329506e+00,-1.279147824815824341e+00,3.923174560230471730e+00,2.386447369665485763e+00,1.609402670278553105e+00,1.591742524866566644e+00,1.593019214589438626e+00,6.700852406119185645e+00,4.918591316026909688e+00
1.440000000000000000e+04,-9.980416206237172219e+02,-1.283810490236679813e+00,-1.283165698919053854e+00,-1.275848785315980338e+00,3.923179297668192955e+00,2.386486475652587647e+00,1.605001212160253043e+00,1.602647171054818021e+00,1.586531044501200194e+00,6.700907894211544757e+00,4.919695225827015683e+00
1.442500000000000000e+04,-9.980474754233916883e+02,-1.280092052524345991e+00,-1.285270350767975023e+00,-1.277467126948681253e+00,3.923183649631620362e+00,2.386524472716722745e+00,1.594491736686958427e+00,1.609197689000631870e+00,1.590508320884940208e+00,6.700962330445307202e+00,4.920782865477199230e+00
1.445000000000000000e+04,-9.980533630799200182e+02,-1.276822413062607353e+00,-1.283598574842352180e+00,-1.282412473845256029e+00,3.923188436977487203e+00,2.386562750158638835e+00,1.587215766290051233e+00,1.605768495205917246e+00,1.601231267636799238e+00,6.701016317618711859e+00,4.921856031127019193e+00
1.447500000000000000e+04,-9.980590741034847042e+02,-1.277101628713859238e+00,-1.279960930191083257e+00,-1.285769038475524040e+00,3.923192780755047959e+00,2.386599821568357260e+00,1.589657471439814174e+00,1.595657216400476308e+00,1.608915321267371468e+00,6.701069237308620252e+00,4.922913284140297385e+00
1.450000000000000000e+04,-9.980647047400051406e+02,-1.281078206316774937e+00,-1.277321919364559744e+00,-1.284437862163286592e+00,3.923197072799741392e+00,2.386636371148911806e+00,1.599634897461750471e+00,1.587879707490869485e+00,1.606733993997803589e+00,6.701121378130712181e+00,4.923955545302615810e+00
1.452500000000000000e+04,-9.980703318078486745e+02,-1.285167109632362914e+00,-1.277610609969535904e+00,-1.280061056523513985e+00,3.923201637269384090e+00,2.386672941273851656e+00,1.608167225661117916e+00,1.589193855563624469e+00,1.596902954259435514e+00,6.701172987571037076e+00,4.924983662505186821e+00
1.455000000000000000e+04,-9.980757639264298859e+02,-1.285299860871557120e+00,-1.280642698349521602e+00,-1.276896451701622137e+00,3.923205666085876064e+00,2.386708173465213356e+00,1.607567354263135462e+00,1.598324865426145269e+00,1.588386709665304597e+00,6.701223495121927165e+00,4.925996282837712847e+00
1.457500000000000000e+04,-9.980811877496341822e+02,-1.281211914363635573e+00,-1.284127053880009139e+00,-1.277506299021831992e+00,3.923209933580448006e+00,2.386743393648344647e+00,1.598450732285864540e+00,1.607176685962946161e+00,1.588669365008057666e+00,6.701273465548138297e+00,4.926995050749694904e+00
1.460000000000000000e+04,-9.980865415249960506e+02,-1.276926286724866966e+00,-1.285048126087936726e+00,-1.280869463282570564e+00,3.923214183667461885e+00,2.386778159719963099e+00,1.589150594935400340e+00,1.607923855830477367e+00,1.597235952026040851e+00,6.701322729468307315e+00,4.927979691668498141e+00
1.462500000000000000e+04,-9.980917323765407900e+02,-1.276613213652078915e+00,-1.282237640473327112e+00,-1.283995967391137194e+00,3.923218017532004609e+00,2.386811813361567669e+00,1.588046749228174237e+00,1.599916848685786874e+00,1.606362466929022403e+00,6.701371007903904164e+00,4.928949598974249113e+00
1.465000000000000000e+04,-9.980969481581362288e+02,-1.280332220107654795e+00,-1.277980506194485333e+00,-1.284538486710310012e+00,3.923222219393570409e+00,2.386845688370973217e+00,1.595951706482117372e+00,1.590321058604448501e+00,1.608069534683722379e+00,6.701418874773636070e+00,4.929906448364288707e+00
1.467500000000000000e+04,-9.981020306551355361e+02,-1.284296522896654302e+00,-1.276339520403120265e+00,-1.282213340855360206e+00,3.923226126340398245e+00,2.386878657263297399e+00,1.605582742702133636e+00,1.587761171547860561e+00,1.601011130626433410e+00,6.701465866719849451e+00,4.930849170552530580e+00
1.470000000000000000e+04,-9.981070147558240251e+02,-1.284947040312373945e+00,-1.279118217966506821e+00,-1.278789130279817332e+00,3.923229874376879422e+00,2.386910970912170082e+00,1.608354413923255510e+00,1.594526085932225667e+00,1.591490668638767980e+00,6.701512087715048693e+00,4.931778174058550235e+00
1.472500000000000000e+04,-9.981120099049916234e+02,-1.282149172378833635e+00,-1.283700447201616468e+00,-1.277006510403372541e+00,3.923233922988042632e+00,2.386943404062253471e+00,1.602033457801342431e+00,1.604450726034020391e+00,1.587901214364926705e+00,6.701557880073861995e+00,4.932694534884401349e+00
1.475000000000000000e+04,-9.981168396940145158e+02,-1.278659173206824651e+00,-1.285581157656052964e+00,-1.278615227475512484e+00,3.923237529037062465e+00,2.386974702023176853e+00,1.592442238986965686e+00,1.608557899892527621e+00,1.593398053504878842e+00,6.701602719977851841e+00,4.933597016863546791e+00
1.477500000000000000e+04,-9.981216385790505683e+02,-1.277302408004048262e+00,-1.283024954932954431e+00,-1.282533765315804652e+00,3.923241248027768968e+00,2.387005822959479495e+00,1.588062146485808457e+00,1.603260126333458269e+00,1.603091754738740660e+00,6.701647013045152868e+00,4.934486844600327160e+00
1.480000000000000000e+04,-9.981264000127036979e+02,-1.278901911719243278e+00,-1.278717077061214624e+00,-1.285241617956230042e+00,3.923245054787349417e+00,2.387036716416672366e+00,1.592595296425523665e+00,1.593509532133584816e+00,1.608321652625168241e+00,6.701690753871335282e+00,4.935364181784418491e+00
1.482500000000000000e+04,-9.981310067797395504e+02,-1.282115940535933474e+00,-1.276777759988313887e+00,-1.283968529421357863e+00,3.923248450779701635e+00,2.387066550704256329e+00,1.601922710125451177e+00,1.588113336078901261e+00,1.604403805737966149e+00,6.701733591587597516e+00,4.936228247020201465e+00
1.485000000000000000e+04,-9.981356255165752600e+02,-1.284463404218378457e+00,-1.278670617863131742e+00,-1.279732734097228430e+00,3.923252130228938483e+00,2.387096511035568192e+00,1.607822720489806567e+00,1.591729735646506105e+00,1.594902125483225630e+00,6.701776032899954494e+00,4.937080548333432795e+00
1.487500000000000000e+04,-9.981401494361426785e+02,-1.283938177390408386e+00,-1.282291511447286370e+00,-1.276635551243795019e+00,3.923255646623796000e+00,2.387125835189618073e+00,1.605142190390478785e+00,1.600903200197883125e+00,1.588420559455105963e+00,6.701817768756251681e+00,4.937920437634349291e+00
1.490000000000000000e+04,-9.981445643139715003e+02,-1.280697922562368696e+00,-1.284455506195852248e+00,-1.277715495137327517e+00,3.923258931560602125e+00,2.387154424252538210e+00,1.596288603668274186e+00,1.607432710978346169e+00,1.590758543254256141e+00,6.701858755626415309e+00,4.938747940540437753e+00
1.492500000000000000e+04,-9.981489952551381748e+02,-1.277429686258700015e+00,-1.283645989899925288e+00,-1.281795703657234275e+00,3.923262508957444439e+00,2.387183167017315810e+00,1.589135912199470146e+00,1.605691734489228528e+00,1.599665316924494984e+00,6.701899379582855865e+00,4.939564247396364571e+00
1.495000000000000000e+04,-9.981532918300819119e+02,-1.277273733205325890e+00,-1.280753618224609092e+00,-1.284843031854014717e+00,3.923265746300289791e+00,2.387210991477908273e+00,1.590069787671898993e+00,1.597397350556133633e+00,1.607036926993404169e+00,6.701939196038825486e+00,4.940368325907957825e+00
1.497500000000000000e+04,-9.981575380017404768e+02,-1.280655329581217305e+00,-1.278062407125806654e+00,-1.284157362722551321e+00,3.923268987723391277e+00,2.387238497112099012e+00,1.598243915693889239e+00,1.589909347268024575e+00,1.606364731899660558e+00,6.701978457615838103e+00,4.941160977465966830e+00
1.500000000000000000e+04,-9.981617694584971332e+02,-1.284436843703273823e+00,-1.277681971227308644e+00,-1.280756598845358640e+00,3.923272384447773486e+00,2.387265935678204443e+00,1.606286278512278454e+00,1.589763279504373239e+00,1.598479897614927703e+00,6.702017283798008762e+00,4.941942671801490938e+00
1.502500000000000000e+04,-9.981658608097063734e+02,-1.284900748521233815e+00,-1.280097820744346748e+00,-1.277877458345624717e+00,3.923275405576767572e+00,2.387292413681868286e+00,1.606973040649646967e+00,1.597030832602081452e+00,1.590537012554940954e+00,6.702055300807773897e+00,4.942712535217824943e+00
1.505000000000000000e+04,-9.981699484357623078e+02,-1.281606027524090141e+00,-1.283476381473847683e+00,-1.277797985666402569e+00,3.923278617850451955e+00,2.387318903806995962e+00,1.599787140527610285e+00,1.605275550617973446e+00,1.589491441345876499e+00,6.702092922140864495e+00,4.943471791149931072e+00
1.507500000000000000e+04,-9.981739738426927033e+02,-1.277843760496915504e+00,-1.284791482254407535e+00,-1.280244129642245987e+00,3.923281777434363793e+00,2.387344985951571630e+00,1.591306981747745652e+00,1.607186888900166366e+00,1.596070516975074405e+00,6.702129983521141199e+00,4.944220135505202229e+00
1.510000000000000000e+04,-9.981778869631924636e+02,-1.277180275745159133e+00,-1.282565717014729545e+00,-1.283135863832143064e+00,3.923284667176356155e+00,2.387370304476733374e+00,1.589130239936190403e+00,1.601070659690309039e+00,1.604375407518909391e+00,6.702166334708838491e+00,4.944957272635763346e+00
1.512500000000000000e+04,-9.981818140392443865e+02,-1.279946830888207820e+00,-1.278681551463327404e+00,-1.284256380871433789e+00,3.923287814653796168e+00,2.387395758772317134e+00,1.595027322340237808e+00,1.592417145474194218e+00,1.607143839293767362e+00,6.702202362560919724e+00,4.945684357516896057e+00
1.515000000000000000e+04,-9.981856375573878495e+02,-1.283325124331541112e+00,-1.276875400882656386e+00,-1.282683122769762818e+00,3.923290726497651981e+00,2.387420508136616437e+00,1.603564572355923534e+00,1.589003328700920648e+00,1.602030128781904539e+00,6.702237722316409574e+00,4.946400591911820577e+00
1.517500000000000000e+04,-9.981893958899916015e+02,-1.284378198817527794e+00,-1.278979700743482217e+00,-1.279529522545234554e+00,3.923293556378161462e+00,2.387444828693834786e+00,1.607171797384069123e+00,1.593855400393781263e+00,1.593582962844436679e+00,6.702272529156900305e+00,4.947106389559362327e+00
1.520000000000000000e+04,-9.981931538092607070e+02,-1.282546603547276565e+00,-1.282923930308963678e+00,-1.277417925941390475e+00,3.923296576548961578e+00,2.387469179722259582e+00,1.602838892280381788e+00,1.602517525327379566e+00,1.589264301632291376e+00,6.702306987762425727e+00,4.947802427713850371e+00
1.522500000000000000e+04,-9.981967906157490233e+02,-1.279593232625786614e+00,-1.284866954376785442e+00,-1.278428181759807991e+00,3.923299277514318284e+00,2.387492699790489503e+00,1.594552440949783323e+00,1.607176678518345225e+00,1.592901401305453879e+00,6.702340739713888773e+00,4.948487867988635713e+00
1.525000000000000000e+04,-9.982004079383212911e+02,-1.277862524058902993e+00,-1.283118905264221565e+00,-1.281910919116521441e+00,3.923302080010490300e+00,2.387516115642714265e+00,1.589616082724282231e+00,1.603773863231870100e+00,1.601252373631095072e+00,6.702374092206980549e+00,4.949163649033944345e+00
1.527500000000000000e+04,-9.982039889408613362e+02,-1.278636395965747186e+00,-1.279596989671992535e+00,-1.284658518782497483e+00,3.923304914783618536e+00,2.387539303935727997e+00,1.592273794539693199e+00,1.595536998041131360e+00,1.606840867115923999e+00,6.702407004937756874e+00,4.949829800464550900e+00
1.530000000000000000e+04,-9.982074608574625927e+02,-1.281369239183298481e+00,-1.277592710416538768e+00,-1.283931428942983954e+00,3.923307471119547696e+00,2.387561747061694550e+00,1.600116446058978070e+00,1.589871598315337087e+00,1.604673805801010600e+00,6.702439260234622331e+00,4.950485858487098767e+00
1.532500000000000000e+04,-9.982109396886877448e+02,-1.283919597105508847e+00,-1.278612382736730391e+00,-1.280364502187198106e+00,3.923310232763624672e+00,2.387584272683809683e+00,1.606230406179818715e+00,1.591676219105683465e+00,1.596766145286292238e+00,6.702471211575946164e+00,4.951132895947655932e+00
1.535000000000000000e+04,-9.982143430932686670e+02,-1.284004501553707156e+00,-1.281450164728398677e+00,-1.277440827060619011e+00,3.923312854689465556e+00,2.387606291052813301e+00,1.605234958392936839e+00,1.599164224532943823e+00,1.590282219702316757e+00,6.702502619861884448e+00,4.951770406858782891e+00
1.537500000000000000e+04,-9.982176718267547813e+02,-1.281278213248935094e+00,-1.283692239096649201e+00,-1.277927881160708656e+00,3.923315333712865005e+00,2.387627809468529261e+00,1.598028262165669178e+00,1.605671036271518082e+00,1.590992602275179246e+00,6.702533487090335917e+00,4.952398508630923679e+00
1.540000000000000000e+04,-9.982210066176293140e+02,-1.278078869159717801e+00,-1.283673446411966790e+00,-1.281147619614027233e+00,3.923318008165280979e+00,2.387649402894214123e+00,1.591036964922287300e+00,1.605561212279560168e+00,1.598103452818037562e+00,6.702564063527852944e+00,4.953017998588358672e+00
1.542500000000000000e+04,-9.982242413747268301e+02,-1.277491569242385605e+00,-1.281470301741121531e+00,-1.283937566572539879e+00,3.923320431205890912e+00,2.387670312854991650e+00,1.590509179224777636e+00,1.599047164706117297e+00,1.605153770899651722e+00,6.702594035547265960e+00,4.953628153590819316e+00
1.545000000000000000e+04,-9.982274424047733419e+02,-1.280221936288015616e+00,-1.278774641661543088e+00,-1.283906291988980986e+00,3.923322875472060378e+00,2.387691014267175227e+00,1.596884223467683661e+00,1.591894987325087607e+00,1.605941321978044289e+00,6.702623603105410055e+00,4.954229611548852219e+00
1.547500000000000000e+04,-9.982306257169448145e+02,-1.283663946104474318e+00,-1.277814947030443404e+00,-1.281424120233560338e+00,3.923325409126662500e+00,2.387711619422812515e+00,1.604388683645344704e+00,1.590378438048899667e+00,1.599961984454869590e+00,6.702652823250248026e+00,4.954822642127578725e+00
1.550000000000000000e+04,-9.982337084730519337e+02,-1.284483935363074147e+00,-1.279622976203118601e+00,-1.278796786430684396e+00,3.923327680613151180e+00,2.387731536364005258e+00,1.606298802844295714e+00,1.595813709198046881e+00,1.592625311029050916e+00,6.702681449199801911e+00,4.955406679110077484e+00
1.552500000000000000e+04,-9.982367881391519404e+02,-1.282008571636963801e+00,-1.282811971916377303e+00,-1.278086220605999968e+00,3.923330095359463421e+00,2.387751462271515468e+00,1.601019474863402126e+00,1.603378972960948001e+00,1.590349225456976656e+00,6.702709776988492685e+00,4.955982611631829293e+00
1.555000000000000000e+04,-9.982398167461003595e+02,-1.278755425285436509e+00,-1.284455559261725943e+00,-1.279695084012986372e+00,3.923332452831354900e+00,2.387771051675036560e+00,1.593405904829624298e+00,1.606345186733535435e+00,1.595004336459053151e+00,6.702737670693353245e+00,4.956550177690343340e+00
1.557500000000000000e+04,-9.982427667410036065e+02,-1.277729376952691398e+00,-1.282843105476170864e+00,-1.282335554298976499e+00,3.923334632126934451e+00,2.387790108708554904e+00,1.590250668698170999e+00,1.602082639670308950e+00,1.602431139808645266e+00,6.702765047856962255e+00,4.957109238684143548e+00
1.560000000000000000e+04,-9.982457233411740845e+02,-1.279578545784596066e+00,-1.279403355905743833e+00,-1.283928111445306719e+00,3.923336989587194790e+00,2.387809241963844809e+00,1.594204014104795508e+00,1.594446844941256103e+00,1.606122506753679957e+00,6.702792170340349465e+00,4.957660592546035971e+00
1.562500000000000000e+04,-9.982486016331986320e+02,-1.282407181330486257e+00,-1.277457676300078671e+00,-1.283044495140297281e+00,3.923339168158626045e+00,2.387827842182778326e+00,1.601606120969084168e+00,1.590302399765032071e+00,1.602872255071022600e+00,6.702818788895292812e+00,4.958203663879255707e+00
1.565000000000000000e+04,-9.982514350108172039e+02,-1.283824468334528124e+00,-1.278862155000584977e+00,-1.280225520256743854e+00,3.923341302791245155e+00,2.387846150087112651e+00,1.605915468050406414e+00,1.593305346511342702e+00,1.595569062744858657e+00,6.702845004125480344e+00,4.958738806421485457e+00
1.567500000000000000e+04,-9.982542628754511043e+02,-1.282870867950818505e+00,-1.282145992301754189e+00,-1.277895952551048264e+00,3.923343559188638086e+00,2.387864445234277877e+00,1.603463208439610099e+00,1.600649384505733464e+00,1.590685170336731735e+00,6.702870941850731512e+00,4.959266458552504808e+00
1.570000000000000000e+04,-9.982570026051930654e+02,-1.280433477516712326e+00,-1.284145805650685590e+00,-1.278333648031650949e+00,3.923345588004388595e+00,2.387882136448696624e+00,1.596519953777306933e+00,1.605722967036735671e+00,1.592562316418926871e+00,6.702896356837036329e+00,4.959786053858523225e+00
1.572500000000000000e+04,-9.982597285271674536e+02,-1.278425007600000107e+00,-1.283185681014098245e+00,-1.281305084813824990e+00,3.923347697289968572e+00,2.387899756603091728e+00,1.591198240598576064e+00,1.604107923144349579e+00,1.599507871286601990e+00,6.702921474128778812e+00,4.960298289198339816e+00
1.575000000000000000e+04,-9.982624231033922797e+02,-1.278479424149497445e+00,-1.280421357478200184e+00,-1.284014677145420391e+00,3.923349814224776910e+00,2.387917177726215368e+00,1.592125817488671213e+00,1.597410660085322842e+00,1.605284596288522714e+00,6.702946248451841171e+00,4.960803148384352212e+00
1.577500000000000000e+04,-9.982650401018171351e+02,-1.280713728279897934e+00,-1.278374841345635282e+00,-1.283828108680282964e+00,3.923351740684297706e+00,2.387934070388478602e+00,1.598452160874217265e+00,1.591633339008111880e+00,1.604743300636698011e+00,6.702970541690626227e+00,4.961300352482025389e+00
1.580000000000000000e+04,-9.982676600204160877e+02,-1.283341568041021397e+00,-1.278604938328499196e+00,-1.280972334406177193e+00,3.923353812538287855e+00,2.387951010266078811e+00,1.604588878569877641e+00,1.591785936763465026e+00,1.598462111826291610e+00,6.702994599597445813e+00,4.961790661250499390e+00
1.582500000000000000e+04,-9.982702219228690410e+02,-1.283949407361764328e+00,-1.280710662434887404e+00,-1.278258146965722153e+00,3.923355774050161227e+00,2.387967559794667238e+00,1.605106486604952476e+00,1.597594445934960028e+00,1.592142554194284632e+00,6.703018245001526765e+00,4.962273700986883362e+00
1.585000000000000000e+04,-9.982727314159485559e+02,-1.281781320849292527e+00,-1.282964043858926928e+00,-1.278174985544043185e+00,3.923357644161765467e+00,2.387983760572431891e+00,1.599560205291303383e+00,1.603902887768583030e+00,1.591388292108377511e+00,6.703041494788696930e+00,4.962749604845717144e+00
1.587500000000000000e+04,-9.982752415472047005e+02,-1.278762170498532136e+00,-1.283607591896522182e+00,-1.280551678428073936e+00,3.923359645261684125e+00,2.387999991079008399e+00,1.592920503479140715e+00,1.605219037304579599e+00,1.596719105979748310e+00,6.703064514097708759e+00,4.963218915212519455e+00
1.590000000000000000e+04,-9.982776780116241753e+02,-1.277799284768805776e+00,-1.282054337417193546e+00,-1.283067594825788804e+00,3.923361463960695072e+00,2.388015718799745724e+00,1.591125147720756194e+00,1.600450956801461100e+00,1.603289007562234803e+00,6.703087083339275054e+00,4.963681131009452407e+00
1.592500000000000000e+04,-9.982800905898933479e+02,-1.279844370986093383e+00,-1.279460882915856468e+00,-1.283618447073541669e+00,3.923363305274716772e+00,2.388031301120990157e+00,1.595725298812147974e+00,1.593818771150852243e+00,1.605328830387705574e+00,6.703109352917540065e+00,4.964136736900913505e+00
1.595000000000000000e+04,-9.982824862592984800e+02,-1.282881468700337813e+00,-1.278056602260575492e+00,-1.281985722054770793e+00,3.923365199077451848e+00,2.388046786331764260e+00,1.602523824665835317e+00,1.591168424973954609e+00,1.601187094947776668e+00,6.703131350314970760e+00,4.964585896099822371e+00
1.597500000000000000e+04,-9.982848095669983195e+02,-1.284014456508435043e+00,-1.279269557610243302e+00,-1.279640403300138285e+00,3.923366909567053806e+00,2.388061777319320900e+00,1.605440750407403083e+00,1.594836473547035283e+00,1.594608738966982076e+00,6.703152910509094120e+00,4.965028237869673511e+00
1.600000000000000000e+04,-9.982871294505431479e+02,-1.282344820913785988e+00,-1.282156175729653125e+00,-1.278425591724357213e+00,3.923368723646905920e+00,2.388076768266793604e+00,1.601990140735496393e+00,1.601551195095340940e+00,1.591351968640387415e+00,6.703174243217017825e+00,4.965464400937945832e+00
1.602500000000000000e+04,-9.982894091938562724e+02,-1.279619445203500128e+00,-1.284020330761388662e+00,-1.279286362738982552e+00,3.923370487524577399e+00,2.388091494143287363e+00,1.595378978988206242e+00,1.605321113743559236e+00,1.594199087460843822e+00,6.703195244032307265e+00,4.965894182105070165e+00
1.605000000000000000e+04,-9.982916330593093335e+02,-1.278294424163851861e+00,-1.283019173290145254e+00,-1.281614047640349252e+00,3.923372131273129781e+00,2.388105843085658986e+00,1.591488660658372023e+00,1.602808994050830993e+00,1.600608327914817108e+00,6.703215866081237095e+00,4.966317519329454200e+00
1.607500000000000000e+04,-9.982938590815103908e+02,-1.279302295629273445e+00,-1.280102690052428605e+00,-1.283524038037924697e+00,3.923373897621182493e+00,2.388120230282613665e+00,1.593638518356389699e+00,1.596327426060332844e+00,1.604946692808344677e+00,6.703236288133411769e+00,4.966734967566940995e+00
1.610000000000000000e+04,-9.982960267783823838e+02,-1.281584243148630398e+00,-1.278092077576912899e+00,-1.283252322641476706e+00,3.923375531932079774e+00,2.388134220804082108e+00,1.599805239578564242e+00,1.591708638590172864e+00,1.603404398137898479e+00,6.703256332696331476e+00,4.967146120024896305e+00
1.612500000000000000e+04,-9.982981624813269264e+02,-1.283259393281103167e+00,-1.278822377648322961e+00,-1.280848914950963646e+00,3.923377141034188220e+00,2.388148004772599364e+00,1.604548921466782962e+00,1.593016326634160817e+00,1.597359848309194641e+00,6.703276079316898617e+00,4.967551256372574997e+00
1.615000000000000000e+04,-9.983002909956078383e+02,-1.283062570951160941e+00,-1.281423867598449506e+00,-1.278444713078753958e+00,3.923378829238492571e+00,2.388161758193196871e+00,1.603780454912266062e+00,1.598957884977666888e+00,1.592192672380807972e+00,6.703295607984088633e+00,4.967950669249788120e+00
1.617500000000000000e+04,-9.983023554878492405e+02,-1.281145845260096561e+00,-1.283418774789346406e+00,-1.278366721718460663e+00,3.923380355909583450e+00,2.388175073637539114e+00,1.598245943122097223e+00,1.604188922514671933e+00,1.592501825915214608e+00,6.703314750149463208e+00,4.968343975334821749e+00
1.620000000000000000e+04,-9.983044093380414097e+02,-1.279003142986968378e+00,-1.283169250759362390e+00,-1.280760983433952394e+00,3.923381942400514966e+00,2.388188334531749391e+00,1.592820390819192689e+00,1.604151035615576149e+00,1.597971832771131195e+00,6.703333667675017260e+00,4.968731682901660562e+00
1.622500000000000000e+04,-9.983064376960105619e+02,-1.278470035826352325e+00,-1.281134999937094898e+00,-1.283328143311072367e+00,3.923383526784809394e+00,2.388201432539417191e+00,1.592259117194633200e+00,1.599020628538244893e+00,1.603668832505324549e+00,6.703352321312368467e+00,4.969113766785302921e+00
1.625000000000000000e+04,-9.983084104037454836e+02,-1.280182443405714077e+00,-1.279123391605433424e+00,-1.283628304492195671e+00,3.923384979421673968e+00,2.388214152503228327e+00,1.597042783795607601e+00,1.593387679326083717e+00,1.604523954083787007e+00,6.703370621136774510e+00,4.969490055944912221e+00
1.627500000000000000e+04,-9.983103834034511692e+02,-1.282738685122704503e+00,-1.278696033458017522e+00,-1.281500950797092697e+00,3.923386533769647855e+00,2.388226895172516517e+00,1.602928445969650673e+00,1.592153318303523912e+00,1.599878718918530396e+00,6.703388738216741416e+00,4.969861088484973877e+00
1.630000000000000000e+04,-9.983123126427860825e+02,-1.283755181820268820e+00,-1.280118810100087545e+00,-1.279061294454847619e+00,3.923388004721230615e+00,2.388239343603784093e+00,1.604688247781319577e+00,1.596310569807952717e+00,1.593966649534144686e+00,6.703406544458902161e+00,4.970226597229821408e+00
1.632500000000000000e+04,-9.983142043266319661e+02,-1.282171325152752450e+00,-1.282277374821796156e+00,-1.278488165335866622e+00,3.923389415011504955e+00,2.388251543376984198e+00,1.600780450948979583e+00,1.602172788094405886e+00,1.592018159976241298e+00,6.703424058711523692e+00,4.970586701119004580e+00
1.635000000000000000e+04,-9.983160940010408240e+02,-1.279450590261865583e+00,-1.283421266628021584e+00,-1.280065779347576926e+00,3.923390913648970635e+00,2.388263748426940225e+00,1.594736804371439165e+00,1.604610518959241894e+00,1.595629516012823768e+00,6.703441392031433743e+00,4.970941775068093094e+00
1.637500000000000000e+04,-9.983179297187962220e+02,-1.278203901265399178e+00,-1.282473595127013422e+00,-1.282260060411767544e+00,3.923392281295985384e+00,2.388275585778814936e+00,1.591965701899134666e+00,1.601509899791755620e+00,1.601506152108038483e+00,6.703458391015339579e+00,4.971291473496518343e+00
1.640000000000000000e+04,-9.983197477831381548e+02,-1.279566761450888324e+00,-1.280104606355384922e+00,-1.283267983536507506e+00,3.923393667569653687e+00,2.388287316517728076e+00,1.594874414659817941e+00,1.595623090267452637e+00,1.604490072535813328e+00,6.703475165537279956e+00,4.971636154838853905e+00
1.642500000000000000e+04,-9.983215512220614301e+02,-1.282131867625052379e+00,-1.278412515034227814e+00,-1.282395050651863988e+00,3.923395085502771718e+00,2.388298961069451387e+00,1.600769996204320256e+00,1.592163784115912861e+00,1.602058655394608344e+00,6.703491729444291281e+00,4.971975924232578947e+00
1.645000000000000000e+04,-9.983233023846835295e+02,-1.283490099362013082e+00,-1.279063595802721665e+00,-1.280386259461373299e+00,3.923396374731180192e+00,2.388310249358865711e+00,1.604385705981772547e+00,1.594192974280005171e+00,1.596418765321169442e+00,6.703507970850959730e+00,4.972310535844576052e+00
1.647500000000000000e+04,-9.983250498016113852e+02,-1.282569226260347639e+00,-1.281541890577790221e+00,-1.278830387914903222e+00,3.923397737261593132e+00,2.388321529841424429e+00,1.602611741368926035e+00,1.599875054260453844e+00,1.592516132751146563e+00,6.703524037609538411e+00,4.972640445893214967e+00
1.650000000000000000e+04,-9.983267664449232370e+02,-1.280393892264874323e+00,-1.283499067854714237e+00,-1.279048266748771034e+00,3.923399059710560799e+00,2.388332607052798373e+00,1.597145161540513447e+00,1.604122183377939104e+00,1.593740039139827758e+00,6.703539852798089171e+00,4.972965505629417748e+00
1.652500000000000000e+04,-9.983284428530190553e+02,-1.278878019319189541e+00,-1.283069829201820333e+00,-1.280994508079470240e+00,3.923400299534960389e+00,2.388343413768041490e+00,1.592841138594319750e+00,1.603179545666479910e+00,1.598991819075493925e+00,6.703555388428979356e+00,4.973285688974921293e+00
1.655000000000000000e+04,-9.983301189369790336e+02,-1.279157558742975098e+00,-1.280735695715844225e+00,-1.283050084783124767e+00,3.923401623652007064e+00,2.388354235882220955e+00,1.593407200344672425e+00,1.597973619074868790e+00,1.603636664911160192e+00,6.703570767707910605e+00,4.973601384889035693e+00
1.657500000000000000e+04,-9.983317519529385891e+02,-1.280891452650426920e+00,-1.278758360290786378e+00,-1.283293314969479182e+00,3.923402851921051759e+00,2.388364765492791086e+00,1.598252742425302797e+00,1.593197379897156374e+00,1.603571647308898562e+00,6.703585865292417623e+00,4.973912309105579688e+00
1.660000000000000000e+04,-9.983333615904522276e+02,-1.282685969451821562e+00,-1.278886790789806049e+00,-1.281371854465411575e+00,3.923404064352436826e+00,2.388375144960172225e+00,1.603105343731099586e+00,1.593047713177047964e+00,1.598873820893860431e+00,6.703600740815116588e+00,4.974218673379576572e+00
1.662500000000000000e+04,-9.983349640425298048e+02,-1.283099501351367522e+00,-1.280804945783789339e+00,-1.279040511910006339e+00,3.923405328997561003e+00,2.388385489165522291e+00,1.603746115468650091e+00,1.597537118537209588e+00,1.593748094591788789e+00,6.703615446925869747e+00,4.974520678834419840e+00
1.665000000000000000e+04,-9.983365199743426501e+02,-1.281705459048686935e+00,-1.282707052024788075e+00,-1.278532645337376206e+00,3.923406479123143775e+00,2.388395515717546491e+00,1.599651108294180224e+00,1.602625395444729151e+00,1.592759129728645195e+00,6.703629867102376849e+00,4.974818065097784014e+00
1.667500000000000000e+04,-9.983380673141026591e+02,-1.279583888305760420e+00,-1.283047413626231759e+00,-1.280315317469631564e+00,3.923407672028285109e+00,2.388405497441926428e+00,1.594435748112600804e+00,1.603872638115809268e+00,1.596732155762876415e+00,6.703644116512883500e+00,4.975111199105759496e+00
1.670000000000000000e+04,-9.983395946117352651e+02,-1.278612021717799863e+00,-1.281699578418802776e+00,-1.282634908775387883e+00,3.923408859830614936e+00,2.388415350746304178e+00,1.592698340635158027e+00,1.600287265103423895e+00,1.602058961660855596e+00,6.703658164652923190e+00,4.975400059948743348e+00
1.672500000000000000e+04,-9.983410816806953108e+02,-1.279796595815053895e+00,-1.279820476021492404e+00,-1.283330172156221360e+00,3.923409955536056426e+00,2.388424931475816138e+00,1.595966441388050994e+00,1.595076954160872029e+00,1.604005574941840040e+00,6.703671951471200430e+00,4.975684540412554924e+00
1.675000000000000000e+04,-9.983425675182107852e+02,-1.282139514772310251e+00,-1.278897574664639603e+00,-1.281911250941603075e+00,3.923411121878876973e+00,2.388434519348581198e+00,1.601320152469976943e+00,1.592791168724682516e+00,1.600942187626184010e+00,6.703685596395614787e+00,4.975965022375969049e+00
1.677500000000000000e+04,-9.983440207330285148e+02,-1.283434156272370341e+00,-1.279699853260329645e+00,-1.279814103073799281e+00,3.923412226817026838e+00,2.388443888175235230e+00,1.603988243033480421e+00,1.595384885144431886e+00,1.595684165559597911e+00,6.703699008211119192e+00,4.976241318855339379e+00
1.680000000000000000e+04,-9.983454465988027096e+02,-1.282427274991034816e+00,-1.281652414370852977e+00,-1.278869581571671521e+00,3.923413290098801021e+00,2.388453076607794490e+00,1.601628702453440134e+00,1.600555074012161016e+00,1.592877968098261876e+00,6.703712203040074868e+00,4.976513525927007464e+00
1.682500000000000000e+04,-9.983468693726404126e+02,-1.280104937401079335e+00,-1.283120688332897830e+00,-1.279724206368003214e+00,3.923414413373600418e+00,2.388462258102126423e+00,1.596409916275419061e+00,1.603755195787197385e+00,1.594900718917464211e+00,6.703725256897881124e+00,4.976781906496631436e+00
1.685000000000000000e+04,-9.983482527265684894e+02,-1.278687061914255851e+00,-1.282716747865613849e+00,-1.281546015405154559e+00,3.923415443110267464e+00,2.388471171452244413e+00,1.593007090904025258e+00,1.602176073289906855e+00,1.599886395494279911e+00,6.703738062619117422e+00,4.977046222675499010e+00
1.687500000000000000e+04,-9.983496226587551519e+02,-1.279412808303527438e+00,-1.280680049755716921e+00,-1.282858263726416315e+00,3.923416486468457087e+00,2.388480003876572333e+00,1.594383842902969750e+00,1.597233641316892161e+00,1.603456432122387643e+00,6.703750699022090309e+00,4.977306735142271954e+00
1.690000000000000000e+04,-9.983509805764550720e+02,-1.281458099133613526e+00,-1.278860368747499310e+00,-1.282632736114802885e+00,3.923417549509244928e+00,2.388488764505405371e+00,1.599213067879780459e+00,1.593327406904945454e+00,1.602537110716611535e+00,6.703763173798346742e+00,4.977563515883772993e+00
1.692500000000000000e+04,-9.983523005795811969e+02,-1.282930373487910281e+00,-1.279010083763426175e+00,-1.281011162008949267e+00,3.923418521771464995e+00,2.388497267308350214e+00,1.603181512414089571e+00,1.593918240119905461e+00,1.597981617704340662e+00,6.703775410113443911e+00,4.977816399826303417e+00
1.695000000000000000e+04,-9.983536167628183193e+02,-1.282661705846759537e+00,-1.281003697645179296e+00,-1.279287330815728208e+00,3.923419545159469557e+00,2.388505757384755235e+00,1.602856447090677428e+00,1.598432608905904440e+00,1.593796415486644191e+00,6.703787511983152037e+00,4.978065711901802359e+00
1.697500000000000000e+04,-9.983549097111708761e+02,-1.281043177342313211e+00,-1.282925335951910162e+00,-1.278984057906124017e+00,3.923420538121875634e+00,2.388514094105287811e+00,1.598628968125526351e+00,1.602810459379745867e+00,1.593649423591988912e+00,6.703799424198398249e+00,4.978311347193232095e+00
1.700000000000000000e+04,-9.983561733897669228e+02,-1.279462616647619067e+00,-1.282992754163674753e+00,-1.280498037194706118e+00,3.923421473266925474e+00,2.388522234601062166e+00,1.594252021169438205e+00,1.603184402879541004e+00,1.597656274942590438e+00,6.703811129057175577e+00,4.978553295756368513e+00
1.702500000000000000e+04,-9.983574354946892981e+02,-1.279154851166054430e+00,-1.281265054866076003e+00,-1.282534214314369203e+00,3.923422466393600594e+00,2.388530377454636255e+00,1.593521675830049666e+00,1.599313724161854466e+00,1.602261035344693108e+00,6.703822712217388791e+00,4.978791832180720967e+00
1.705000000000000000e+04,-9.983586659546269857e+02,-1.280353455995940859e+00,-1.279422187799693633e+00,-1.283178365794132469e+00,3.923423390658148158e+00,2.388538305757485602e+00,1.597019095797413302e+00,1.594699824051093673e+00,1.603380768141859480e+00,6.703834085599047476e+00,4.979026759362709775e+00
1.707500000000000000e+04,-9.983598790204393936e+02,-1.282124991364755884e+00,-1.279057564708472539e+00,-1.281772532833994838e+00,3.923424303985322492e+00,2.388546122662681181e+00,1.601657705044627900e+00,1.593395606782714635e+00,1.600050201872041944e+00,6.703845292473484818e+00,4.979258233496072883e+00
1.710000000000000000e+04,-9.983610856286959461e+02,-1.282987768349955537e+00,-1.280322449558398024e+00,-1.279645136066420275e+00,3.923425252286717679e+00,2.388553905754578377e+00,1.603378041254940767e+00,1.596452920231250294e+00,1.595275906990747394e+00,6.703856368622070683e+00,4.979486396299249051e+00
1.712500000000000000e+04,-9.983622583953995218e+02,-1.282099285602859240e+00,-1.282041306729800434e+00,-1.278814939444190335e+00,3.923426119378052412e+00,2.388561458221042599e+00,1.600685128221580600e+00,1.601112926510723344e+00,1.593312071237459104e+00,6.703867233034149997e+00,4.979711070252412775e+00
1.715000000000000000e+04,-9.983634240892819207e+02,-1.280140192295460055e+00,-1.282823777527753562e+00,-1.279992617323189474e+00,3.923427016258489441e+00,2.388568972822502801e+00,1.595968608971740421e+00,1.603302056480896853e+00,1.595843132786315621e+00,6.703877967102492619e+00,4.979932518635376226e+00
1.717500000000000000e+04,-9.983645743431643496e+02,-1.278884351342666870e+00,-1.282095032422686520e+00,-1.281977152694322664e+00,3.923427907858965558e+00,2.388576388409465068e+00,1.593408077004507151e+00,1.601167400719226031e+00,1.600541369229589117e+00,6.703888548524669311e+00,4.980150727942369571e+00
1.720000000000000000e+04,-9.983656953329038970e+02,-1.279564022037392945e+00,-1.280441205762851808e+00,-1.282951861595771348e+00,3.923428734490293834e+00,2.388583606181834185e+00,1.595262245253969535e+00,1.596624537385806120e+00,1.603233380260347785e+00,6.703898936284931054e+00,4.980365629482724543e+00
1.722500000000000000e+04,-9.983668143327563484e+02,-1.281579852376424800e+00,-1.279195927988952208e+00,-1.282182102829799053e+00,3.923429609938575702e+00,2.388590821960589583e+00,1.599848634486863874e+00,1.593655296564060020e+00,1.601619633029848888e+00,6.703909214022502283e+00,4.980577494927800331e+00
1.725000000000000000e+04,-9.983679091849628549e+02,-1.283017983168223353e+00,-1.279459508039627380e+00,-1.280480262371609834e+00,3.923430440916597650e+00,2.388597875901739442e+00,1.603066056341398316e+00,1.594844798198970404e+00,1.597215582275141488e+00,6.703919317434592351e+00,4.980786195421937457e+00
1.727500000000000000e+04,-9.983689838838366768e+02,-1.282543691410754416e+00,-1.281113295957413634e+00,-1.279301611581039166e+00,3.923431242463551349e+00,2.388604797271840496e+00,1.602088310189744513e+00,1.599129075687945933e+00,1.593912389041420186e+00,6.703929258817119319e+00,4.980991804494027342e+00
1.730000000000000000e+04,-9.983700552423537147e+02,-1.280686402636933785e+00,-1.282733657973956776e+00,-1.279538955473441320e+00,3.923432084993893731e+00,2.388611706388271916e+00,1.597862312197557477e+00,1.602720390695951513e+00,1.594550146793627166e+00,6.703939090986105853e+00,4.981194508682200706e+00
1.732500000000000000e+04,-9.983710978301421619e+02,-1.279215538727544788e+00,-1.282790774486339158e+00,-1.280952729594669659e+00,3.923432860946478584e+00,2.388618420192265113e+00,1.594180841430767215e+00,1.602448518772080943e+00,1.598506314737893952e+00,6.703948739022182579e+00,4.981394144366972476e+00
1.735000000000000000e+04,-9.983721300404395151e+02,-1.279387182851194904e+00,-1.281161588892626879e+00,-1.282411208706139671e+00,3.923433646111694983e+00,2.388625071268113409e+00,1.594256429977753520e+00,1.598581569304925454e+00,1.602300936543226806e+00,6.703958258784858515e+00,4.981590899066967282e+00
1.737500000000000000e+04,-9.983731526707655348e+02,-1.280895542378092333e+00,-1.279362220709673093e+00,-1.282702299341553553e+00,3.923434443889537881e+00,2.388631664623078965e+00,1.597926385962991969e+00,1.594582737904916225e+00,1.602632585943457810e+00,6.703967655199368103e+00,4.981784824636973141e+00
1.740000000000000000e+04,-9.983741477073300530e+02,-1.282366370992549465e+00,-1.279096565374664429e+00,-1.281497447963900083e+00,3.923435177370819815e+00,2.388638070730973784e+00,1.601909787998074597e+00,1.593997578789952074e+00,1.599237198519936731e+00,6.703976874929504781e+00,4.981975809002805455e+00
1.742500000000000000e+04,-9.983751390818922573e+02,-1.282623820299099382e+00,-1.280569903047239277e+00,-1.279767467909919132e+00,3.923435946131860863e+00,2.388644461788075546e+00,1.602745954859611466e+00,1.597287594916562581e+00,1.595114087147013526e+00,6.703985991084438822e+00,4.982164083270880006e+00
1.745000000000000000e+04,-9.983761130779956829e+02,-1.281543518173385188e+00,-1.282341487673951841e+00,-1.279076096493156900e+00,3.923436692490291477e+00,2.388650738306516974e+00,1.599776400238353435e+00,1.601474810636544843e+00,1.593898989312116932e+00,6.703994964740318530e+00,4.982349575435841338e+00
1.747500000000000000e+04,-9.983770656164786033e+02,-1.280020842797060299e+00,-1.282802817160413111e+00,-1.280138057494884629e+00,3.923437397824298678e+00,2.388656871300093520e+00,1.595639946989916513e+00,1.602861078617737078e+00,1.596652064887076339e+00,6.704003784037274372e+00,4.982532282346158858e+00
1.750000000000000000e+04,-9.983780160624571636e+02,-1.279282279161289892e+00,-1.281665672104754128e+00,-1.282014289062987977e+00,3.923438143064487349e+00,2.388662999715713831e+00,1.593943949375214997e+00,1.600302793228123521e+00,1.600909154790848055e+00,6.704012508965735861e+00,4.982712399039317397e+00
1.752500000000000000e+04,-9.983789433205399746e+02,-1.279981246484880986e+00,-1.280045464458963389e+00,-1.282935477551826020e+00,3.923438839159394398e+00,2.388668971226295401e+00,1.596143921498397900e+00,1.596130241098474345e+00,1.602884201330600833e+00,6.704021077827426289e+00,4.982889789656769430e+00
1.755000000000000000e+04,-9.983798574813080222e+02,-1.281604491831587200e+00,-1.279318819654566841e+00,-1.282039659543274368e+00,3.923439527096436841e+00,2.388674858939091816e+00,1.600292360515143342e+00,1.594010075964213513e+00,1.600858793067448937e+00,6.704029521345672649e+00,4.983064567495544495e+00
1.757500000000000000e+04,-9.983807661477522970e+02,-1.282753242355293422e+00,-1.279992747505500406e+00,-1.280217189956625257e+00,3.923440238748857833e+00,2.388680716797319192e+00,1.602737940550510665e+00,1.595735476875958625e+00,1.596690343699013637e+00,6.704037864498837429e+00,4.983236834393063752e+00
1.760000000000000000e+04,-9.983816501614777508e+02,-1.282327772546744349e+00,-1.281452572263267697e+00,-1.279182984833807879e+00,3.923440892767713351e+00,2.388686406988450805e+00,1.601332639500457455e+00,1.599736881875973404e+00,1.594096701845548747e+00,6.704046050697021641e+00,4.983406468957214841e+00
1.762500000000000000e+04,-9.983825283296723683e+02,-1.280641590674552965e+00,-1.282519731865791712e+00,-1.279802770850647642e+00,3.923441567107774031e+00,2.388692065052817171e+00,1.597339396235694098e+00,1.602508423286120864e+00,1.595321153397654346e+00,6.704054137203123709e+00,4.983573659377045217e+00
1.765000000000000000e+04,-9.983833947510255484e+02,-1.279250795388637396e+00,-1.282319522767663145e+00,-1.281393762471674247e+00,3.923442236983655462e+00,2.388697647809721936e+00,1.594314590967305767e+00,1.601656770875075964e+00,1.599199920834025734e+00,6.704062108356192873e+00,4.983738398864829833e+00
1.767500000000000000e+04,-9.983842397796630621e+02,-1.279478840820967411e+00,-1.280962096692362051e+00,-1.282523554618090422e+00,3.923442860689601464e+00,2.388703086269984510e+00,1.594929663365835193e+00,1.597957572628238676e+00,1.602286541948768628e+00,6.704069935618099052e+00,4.983900642538131365e+00
1.770000000000000000e+04,-9.983850825453569087e+02,-1.281093109478933290e+00,-1.279561702087951947e+00,-1.282310259746501035e+00,3.923443518001512587e+00,2.388708517881435789e+00,1.598590362955271793e+00,1.594667468163562196e+00,1.601918498907751731e+00,6.704077677726099971e+00,4.984060584108040537e+00
1.772500000000000000e+04,-9.983859075121664546e+02,-1.282548062648483089e+00,-1.279386178912164107e+00,-1.281030761115821370e+00,3.923444143456371602e+00,2.388713830465463150e+00,1.602009900404250731e+00,1.594675919363873540e+00,1.598492689476707529e+00,6.704085289673389347e+00,4.984218135879036282e+00
1.775000000000000000e+04,-9.983867175047543014e+02,-1.282529590978756628e+00,-1.280680387426563094e+00,-1.279755639395031785e+00,3.923444747658384024e+00,2.388719044729417540e+00,1.602182528897413194e+00,1.597960029188750131e+00,1.595038454378908455e+00,6.704092780228985582e+00,4.984373352332421625e+00
1.777500000000000000e+04,-9.983875243221835944e+02,-1.281164303716588515e+00,-1.282298964579634992e+00,-1.279502663909378279e+00,3.923445379987031689e+00,2.388724245163633686e+00,1.599033249092626008e+00,1.601597346449569637e+00,1.594552733098703490e+00,6.704100186530608241e+00,4.984526367031828720e+00
1.780000000000000000e+04,-9.983883101446424462e+02,-1.279750374640181931e+00,-1.282717489347733109e+00,-1.280498108088281128e+00,3.923445965017514858e+00,2.388729303374677482e+00,1.595397717077293720e+00,1.602365994687120043e+00,1.597421755528698029e+00,6.704107456160671497e+00,4.984677067521411153e+00
1.782500000000000000e+04,-9.983890878728880125e+02,-1.279478433784053237e+00,-1.281530531247293547e+00,-1.281957685873807540e+00,3.923446555874042119e+00,2.388734312424194872e+00,1.594454326155082979e+00,1.599619086419362679e+00,1.601114496660373199e+00,6.704114628371045548e+00,4.984825587697584659e+00
1.785000000000000000e+04,-9.983898580990083929e+02,-1.280466833936845683e+00,-1.279874909626452339e+00,-1.282624985978828347e+00,3.923447155036635436e+00,2.388739276037431303e+00,1.596957294078872325e+00,1.595838106930921096e+00,1.602394606604212290e+00,6.704121706789810453e+00,4.984971966296534163e+00
1.787500000000000000e+04,-9.983906081849429484e+02,-1.281832130672586167e+00,-1.279297547725144035e+00,-1.281837296628267620e+00,3.923447708500755748e+00,2.388744103259035523e+00,1.600662657798828770e+00,1.594378166616536863e+00,1.600151335844479439e+00,6.704128654076085603e+00,4.985116126544602011e+00
1.790000000000000000e+04,-9.983913549213474425e+02,-1.282473714150206945e+00,-1.280257531228308654e+00,-1.280236316342334479e+00,3.923448286097774407e+00,2.388748914985306282e+00,1.602338977858866365e+00,1.596474663123575333e+00,1.596380821899081148e+00,6.704135521592917257e+00,4.985258232697184155e+00
1.792500000000000000e+04,-9.983920887340077570e+02,-1.281885670611276673e+00,-1.281789422451545368e+00,-1.279292426213608724e+00,3.923448847519329874e+00,2.388753641688393881e+00,1.600563998014563172e+00,1.600208044403575780e+00,1.594424364167161157e+00,6.704142282255129537e+00,4.985398236433530528e+00
1.795000000000000000e+04,-9.983928067277068976e+02,-1.280523999736700391e+00,-1.282526776915372757e+00,-1.279917192686449212e+00,3.923449379521340319e+00,2.388758262776357721e+00,1.596920811828990594e+00,1.602279925990556020e+00,1.595997839073244995e+00,6.704148927714585149e+00,4.985536137175829552e+00
1.797500000000000000e+04,-9.983935225227377259e+02,-1.279512667820403848e+00,-1.281927299623830452e+00,-1.281528389078568697e+00,3.923449938992835673e+00,2.388762876028191151e+00,1.594602736072684213e+00,1.600928868764957214e+00,1.599669082852473334e+00,6.704155500227209075e+00,4.985672074127263542e+00
1.800000000000000000e+04,-9.983942213504349183e+02,-1.279771432819672539e+00,-1.280594192805767584e+00,-1.282602712806752310e+00,3.923450463545163913e+00,2.388767374708765878e+00,1.595632075558181207e+00,1.597407169228168167e+00,1.602163311957072844e+00,6.704161956674322909e+00,4.985805954119795658e+00
1.802500000000000000e+04,-9.983949102429878621e+02,-1.281151458433028134e+00,-1.279643213166695270e+00,-1.282174233966379973e+00,3.923450981702658158e+00,2.388771809806919943e+00,1.599088761998024077e+00,1.594812779537114089e+00,1.601303162185511608e+00,6.704168318532929050e+00,4.985937858435054437e+00
1.805000000000000000e+04,-9.983955946064564841e+02,-1.282433205294237100e+00,-1.279815428327863325e+00,-1.280720438168684749e+00,3.923451516093555469e+00,2.388776219692303027e+00,1.601912942208158608e+00,1.595378396554191669e+00,1.597915276642322135e+00,6.704174603605383531e+00,4.986067861322545980e+00
1.807500000000000000e+04,-9.983962609858490396e+02,-1.282404285603262473e+00,-1.280965688315991446e+00,-1.279599219623483775e+00,3.923452009547124142e+00,2.388780507512874074e+00,1.601612976792717635e+00,1.598569296051163491e+00,1.595026202055950915e+00,6.704180772215359241e+00,4.986195879630124672e+00
1.810000000000000000e+04,-9.983969225511751802e+02,-1.281061936206063789e+00,-1.282166591956486190e+00,-1.279741219554029419e+00,3.923452516620179686e+00,2.388784768241938750e+00,1.598482581248195977e+00,1.601581471309238669e+00,1.595146482649831610e+00,6.704186864518528743e+00,4.986322047561779769e+00
1.812500000000000000e+04,-9.983975752476405887e+02,-1.279668590217047042e+00,-1.282387139453960989e+00,-1.280914027543843092e+00,3.923453020246341794e+00,2.388788972169906710e+00,1.595325918581485203e+00,1.601786621875234573e+00,1.598099744788131549e+00,6.704192869845106983e+00,4.986446363287148742e+00
1.815000000000000000e+04,-9.983982122473263416e+02,-1.279523131312377604e+00,-1.281366748887847073e+00,-1.282080181279887654e+00,3.923453490876047667e+00,2.388793070428158583e+00,1.594933287209780115e+00,1.599022273535586569e+00,1.601258601388911407e+00,6.704198768052877178e+00,4.986568797010581200e+00
1.817500000000000000e+04,-9.983988469972405255e+02,-1.280704001305144057e+00,-1.279958553292400714e+00,-1.282307931865081629e+00,3.923453984557238261e+00,2.388797159689264760e+00,1.597599515814308591e+00,1.595735883800709187e+00,1.601880679143909525e+00,6.704204600480423437e+00,4.986689487121121367e+00
1.820000000000000000e+04,-9.983994686589692265e+02,-1.282067441794249252e+00,-1.279454797402795441e+00,-1.281448215696268322e+00,3.923454455583872846e+00,2.388801161634722448e+00,1.600916610471277313e+00,1.594829824777301619e+00,1.599471295838572837e+00,6.704210335798236997e+00,4.986808374592516913e+00
1.822500000000000000e+04,-9.984000791328022615e+02,-1.282405657172163149e+00,-1.280365531946459079e+00,-1.280199712651101551e+00,3.923454911022056901e+00,2.388805090210266435e+00,1.601966274188265871e+00,1.597087687170568815e+00,1.596165646944553762e+00,6.704215979970561179e+00,4.986925498961871206e+00
1.825000000000000000e+04,-9.984006867773608747e+02,-1.281520360274867709e+00,-1.281857564183402909e+00,-1.279593216306826653e+00,3.923455385823106045e+00,2.388809005302161559e+00,1.599889132647021039e+00,1.600481215680188862e+00,1.594851005950546741e+00,6.704221559347666393e+00,4.987040956495600419e+00
1.827500000000000000e+04,-9.984012790964281976e+02,-1.280254203674154212e+00,-1.282528942687616968e+00,-1.280188036984510003e+00,3.923455827060621903e+00,2.388812816804827488e+00,1.596567314942611393e+00,1.601996201371063355e+00,1.596659455778314030e+00,6.704227037235649611e+00,4.987154669972302834e+00
1.830000000000000000e+04,-9.984018650797570444e+02,-1.279663358808195817e+00,-1.281778694571735322e+00,-1.281529622003889424e+00,3.923456271719159005e+00,2.388816589603099061e+00,1.594910849179384416e+00,1.600327194619101778e+00,1.599986757794402026e+00,6.704232441042051960e+00,4.987266734501696774e+00
1.832500000000000000e+04,-9.984024452534142711e+02,-1.280179977322227325e+00,-1.280358054555780223e+00,-1.282433715980009659e+00,3.923456721971620098e+00,2.388820327092998852e+00,1.596321420926485768e+00,1.597005786400839566e+00,1.601899181976521591e+00,6.704237773701390957e+00,4.987377179678553318e+00
1.835000000000000000e+04,-9.984030106929873227e+02,-1.281358070648210834e+00,-1.279579633091268098e+00,-1.282034229495663702e+00,3.923457139655079029e+00,2.388823964995568705e+00,1.599524903904629314e+00,1.594982698835488932e+00,1.600720408558134356e+00,6.704243008904317236e+00,4.987485952557746849e+00
1.837500000000000000e+04,-9.984035731746574811e+02,-1.282240204180138843e+00,-1.280070571557168080e+00,-1.280661585593656282e+00,3.923457573717142655e+00,2.388827588145561620e+00,1.601716978206056519e+00,1.595996161022503301e+00,1.597516599418952854e+00,6.704248182724438898e+00,4.987593169838572926e+00
1.840000000000000000e+04,-9.984041260774846478e+02,-1.282074791767957356e+00,-1.281304073906800900e+00,-1.279593481265067556e+00,3.923457996250558466e+00,2.388831148407152050e+00,1.601000530548610579e+00,1.599090266515060144e+00,1.595140415076565787e+00,6.704253276506872972e+00,4.987698799765546198e+00
1.842500000000000000e+04,-9.984046672720228344e+02,-1.280948170698239075e+00,-1.282197637457391126e+00,-1.279826867215255959e+00,3.923458397522264551e+00,2.388834630615070953e+00,1.598023830537330214e+00,1.601528875097160576e+00,1.595680135990251713e+00,6.704258284155447001e+00,4.987802842558355820e+00
1.845000000000000000e+04,-9.984052063800357928e+02,-1.279810708490319859e+00,-1.282054157816146400e+00,-1.281108097461769679e+00,3.923458817692998757e+00,2.388838103870940532e+00,1.595409843126290861e+00,1.601212233678084962e+00,1.598612353212351733e+00,6.704263235561365164e+00,4.987905397944236263e+00
1.847500000000000000e+04,-9.984057330789077014e+02,-1.279707879181130936e+00,-1.281043497658765462e+00,-1.282221587435545818e+00,3.923459213125902956e+00,2.388841493518437886e+00,1.595456184632547902e+00,1.598467566660492611e+00,1.601312094239526918e+00,6.704268100647300166e+00,4.988006402350154467e+00
1.850000000000000000e+04,-9.984062522097339070e+02,-1.280786317295846688e+00,-1.279998340098586818e+00,-1.282188717957784219e+00,3.923459603417246644e+00,2.388844834683095719e+00,1.598106281855757205e+00,1.595713671845178760e+00,1.601417500839946273e+00,6.704272894250162373e+00,4.988105913670345615e+00
1.852500000000000000e+04,-9.984067676796387332e+02,-1.282068813611108027e+00,-1.279775805192953309e+00,-1.281128889292218132e+00,3.923460004894700592e+00,2.388848155110494975e+00,1.600998634322332581e+00,1.595343664748257728e+00,1.598896599583723210e+00,6.704277629248688974e+00,4.988203986590842298e+00
1.855000000000000000e+04,-9.984072700128898532e+02,-1.282352583259580125e+00,-1.280595563458481134e+00,-1.280025458254017146e+00,3.923460377270840294e+00,2.388851386555238765e+00,1.601574424418170661e+00,1.597658101410000642e+00,1.596007776516628285e+00,6.704282277751599572e+00,4.988300564127547965e+00
1.857500000000000000e+04,-9.984077684081630650e+02,-1.281383989444783156e+00,-1.281798603929068969e+00,-1.279791414575615294e+00,3.923460758622471456e+00,2.388854595383896662e+00,1.599356964447778529e+00,1.600614699936931062e+00,1.595270182567134931e+00,6.704286867847752518e+00,4.988395741847512888e+00
1.860000000000000000e+04,-9.984082601378870550e+02,-1.280095595428157207e+00,-1.282323884126165492e+00,-1.280554549603579284e+00,3.923461137441993873e+00,2.388857761580863492e+00,1.596348888746201844e+00,1.601615631452294464e+00,1.597278652599181559e+00,6.704291392449599485e+00,4.988489521112960290e+00
1.862500000000000000e+04,-9.984087403182141998e+02,-1.279670206384678321e+00,-1.281648664142887251e+00,-1.281655382766037299e+00,3.923461492580407217e+00,2.388860850168449623e+00,1.595211770564288312e+00,1.599791602488571440e+00,1.600241211219105786e+00,6.704295837192516316e+00,4.988581881905556514e+00
1.865000000000000000e+04,-9.984092184162758485e+02,-1.280425533545183514e+00,-1.280350361130589976e+00,-1.282198671707413418e+00,3.923461863472525124e+00,2.388863929237990291e+00,1.596901511683799013e+00,1.596771745756967453e+00,1.601572767099454397e+00,6.704300231215125194e+00,4.988672923237721157e+00
1.867500000000000000e+04,-9.984096869010488717e+02,-1.281614648091845554e+00,-1.279631690762444762e+00,-1.281728217803786762e+00,3.923462218333943152e+00,2.388866944336188958e+00,1.599875937040338814e+00,1.595234994539192153e+00,1.600136345256235604e+00,6.704304552805006701e+00,4.988762605800873828e+00
1.870000000000000000e+04,-9.984101469972105178e+02,-1.282200185397611270e+00,-1.280170198064266351e+00,-1.280604497630554617e+00,3.923462561641961610e+00,2.388869904464853366e+00,1.601514999159409536e+00,1.596522340142460861e+00,1.597211345493965817e+00,6.704308805863436582e+00,4.988850957896603155e+00
1.872500000000000000e+04,-9.984106046663822553e+02,-1.281749785156665933e+00,-1.281446027204025784e+00,-1.279779251254075101e+00,3.923462918301664715e+00,2.388872852356292320e+00,1.600426427292860332e+00,1.599456119009211363e+00,1.595367455191832207e+00,6.704313009208936691e+00,4.988938049232963579e+00
1.875000000000000000e+04,-9.984110511419630711e+02,-1.280696387888399901e+00,-1.282262330269177353e+00,-1.280016385740379015e+00,3.923463251159880816e+00,2.388875724756454488e+00,1.597612249861325440e+00,1.601423231127446334e+00,1.596215743738848669e+00,6.704317137148997574e+00,4.989023826858804966e+00
1.877500000000000000e+04,-9.984114926562765504e+02,-1.279912067499955564e+00,-1.281909079369564219e+00,-1.281154314085286794e+00,3.923463585826286515e+00,2.388878566666198466e+00,1.595543667163814128e+00,1.600716367981998234e+00,1.598992560799988194e+00,6.704321208727231252e+00,4.989108358087921857e+00
1.880000000000000000e+04,-9.984119297026513777e+02,-1.280029215740799975e+00,-1.280779379689451103e+00,-1.282166930089571499e+00,3.923463924323261853e+00,2.388881381353780586e+00,1.596003688968308465e+00,1.598014982506391624e+00,1.601235125851640406e+00,6.704325226418387018e+00,4.989191665805919662e+00
1.882500000000000000e+04,-9.984123559498269742e+02,-1.280966753563748117e+00,-1.279906689823803401e+00,-1.282102221324555202e+00,3.923464239560078948e+00,2.388884123185973873e+00,1.598562219647183147e+00,1.595723262712740897e+00,1.600969536785608494e+00,6.704329171601868254e+00,4.989273713335820482e+00
1.885000000000000000e+04,-9.984127796537201220e+02,-1.281956860012149813e+00,-1.280000899034651196e+00,-1.281018218872280068e+00,3.923464565828039596e+00,2.388886851660605881e+00,1.600970061144699752e+00,1.595825103983074644e+00,1.598461150489962401e+00,6.704333069604494710e+00,4.989354583573359037e+00
1.887500000000000000e+04,-9.984131962702355167e+02,-1.282128096533923456e+00,-1.280909677970485605e+00,-1.279938205115062733e+00,3.923464883950091853e+00,2.388889533705067958e+00,1.601122860371567924e+00,1.598178815720356249e+00,1.595955756220529320e+00,6.704336907687010516e+00,4.989434256092067699e+00
1.890000000000000000e+04,-9.984136041972755038e+02,-1.281277799232065640e+00,-1.281849387450848088e+00,-1.279849032301269451e+00,3.923465186622175249e+00,2.388892157892372747e+00,1.598900917894036322e+00,1.600699326981963155e+00,1.595658410902025759e+00,6.704340681289922443e+00,4.989512731231897646e+00
1.892500000000000000e+04,-9.984140102529145224e+02,-1.280139330903732997e+00,-1.282062352490242585e+00,-1.280774751214031726e+00,3.923465502280921946e+00,2.388894773203692257e+00,1.596274791233771806e+00,1.601199480869287761e+00,1.597785579469020778e+00,6.704344411621871558e+00,4.989590080636385316e+00
1.895000000000000000e+04,-9.984144072324755825e+02,-1.279764980656773021e+00,-1.281379934374147211e+00,-1.281831529642053935e+00,3.923465800448970864e+00,2.388897327501085854e+00,1.595563776478489348e+00,1.599274073300975374e+00,1.600423073360106585e+00,6.704348077737967593e+00,4.989666261147612580e+00
1.897500000000000000e+04,-9.984147984354626715e+02,-1.280520134862990211e+00,-1.280352224904526048e+00,-1.282104383004221138e+00,3.923466094446306229e+00,2.388899844739410749e+00,1.597377890757166741e+00,1.596625105397716071e+00,1.601259133181802685e+00,6.704351689791233859e+00,4.989741313807741996e+00
1.900000000000000000e+04,-9.984151867167146293e+02,-1.281699018387752353e+00,-1.279848943528321792e+00,-1.281428886730106909e+00,3.923466396183788785e+00,2.388902345204778399e+00,1.600085185085591277e+00,1.595570422661553689e+00,1.599607612668161982e+00,6.704355257192536222e+00,4.989815279162734818e+00
1.902500000000000000e+04,-9.984155653904437031e+02,-1.282203114350210171e+00,-1.280346008437599048e+00,-1.280427801975515756e+00,3.923466677219594523e+00,2.388904780724236510e+00,1.601285080968032126e+00,1.597023133960651542e+00,1.596956064774559536e+00,6.704358760300881848e+00,4.989888118193207767e+00
1.905000000000000000e+04,-9.984159408677116971e+02,-1.281601163854834136e+00,-1.281447433014270443e+00,-1.279928621442237846e+00,3.923466964067434670e+00,2.388907197569414276e+00,1.599949102991121697e+00,1.599692317287787047e+00,1.595624017928990002e+00,6.704362218724349454e+00,4.989959898900287349e+00
1.907500000000000000e+04,-9.984163113479309004e+02,-1.280495511940304976e+00,-1.282162837194474214e+00,-1.280318895339785712e+00,3.923467249109261701e+00,2.388909582503937479e+00,1.597301861762755459e+00,1.601219351314058681e+00,1.596745229430193369e+00,6.704365627864969035e+00,4.990030624443471119e+00
1.910000000000000000e+04,-9.984166733128280384e+02,-1.279888654646769819e+00,-1.281811601254220889e+00,-1.281277153376102484e+00,3.923467517103627955e+00,2.388911910314240661e+00,1.595688762711950037e+00,1.600266435514482000e+00,1.599312305696165337e+00,6.704368977405160912e+00,4.990100281274512106e+00
1.912500000000000000e+04,-9.984170334341480384e+02,-1.280258738453146306e+00,-1.280706357754676228e+00,-1.282012544369284690e+00,3.923467795821276916e+00,2.388914229003298306e+00,1.596492933124370905e+00,1.597700974247742156e+00,1.601074679314668403e+00,6.704372287904907246e+00,4.990168940315396817e+00
1.915000000000000000e+04,-9.984173864965733856e+02,-1.281219685544323195e+00,-1.279879633095493352e+00,-1.281878324474511999e+00,3.923468063232614433e+00,2.388916500841285817e+00,1.598959903812220196e+00,1.595808743054562662e+00,1.600500888574451830e+00,6.704375544373465168e+00,4.990236575679412923e+00
1.917500000000000000e+04,-9.984177332558673470e+02,-1.281944673973005822e+00,-1.280085963510518621e+00,-1.280947241169397843e+00,3.923468322025784882e+00,2.388918731395902384e+00,1.600912885235941996e+00,1.596246707813148813e+00,1.598110998610504874e+00,6.704378749269845450e+00,4.990303207441998623e+00
1.920000000000000000e+04,-9.984180779838205808e+02,-1.281859961446532248e+00,-1.281092413773305516e+00,-1.280025643119599543e+00,3.923468590028732272e+00,2.388920951299048578e+00,1.600668848007810174e+00,1.598585729148622514e+00,1.596017007691687750e+00,6.704381916093856475e+00,4.990368886235037493e+00
1.922500000000000000e+04,-9.984184145298138446e+02,-1.281055915082231822e+00,-1.281955190332277450e+00,-1.279966948783524128e+00,3.923468841158795239e+00,2.388923116146395742e+00,1.598476665168696575e+00,1.600735344280269423e+00,1.596060499975035185e+00,6.704385026858258101e+00,4.990433575815766964e+00
1.925000000000000000e+04,-9.984187471962727614e+02,-1.280192865841415673e+00,-1.281934405205329641e+00,-1.280851042543226237e+00,3.923469093069828162e+00,2.388925257012683101e+00,1.596267240609021920e+00,1.600822134612969405e+00,1.598184162308320611e+00,6.704388094742592230e+00,4.990497323698177112e+00
1.927500000000000000e+04,-9.984190764412627459e+02,-1.279997776763881046e+00,-1.281117461204108077e+00,-1.281863131581134851e+00,3.923469347632823734e+00,2.388927376991274887e+00,1.595964001219573714e+00,1.598818835234804059e+00,1.600491610060011061e+00,6.704391121851834612e+00,4.990560147661679657e+00
1.930000000000000000e+04,-9.984193977591648945e+02,-1.280670900736501361e+00,-1.280244356117727023e+00,-1.282063216894519853e+00,3.923469585557996187e+00,2.388929443587032520e+00,1.597815368899993871e+00,1.596513559488162537e+00,1.600946438380491443e+00,6.704394094967520701e+00,4.990622022228180299e+00
1.932500000000000000e+04,-9.984197169349986325e+02,-1.281656864768491166e+00,-1.280030949271073970e+00,-1.281290889318580151e+00,3.923469830854075191e+00,2.388931498502774975e+00,1.600184860387564134e+00,1.595912158342442266e+00,1.599179321493672701e+00,6.704397031863911671e+00,4.990683006274611699e+00
1.935000000000000000e+04,-9.984200308702852453e+02,-1.282071228728253409e+00,-1.280618522340032150e+00,-1.280288962490611970e+00,3.923470070426930523e+00,2.388933519162522057e+00,1.600988221987995397e+00,1.597504220928752439e+00,1.596784743335166734e+00,6.704399923906706249e+00,4.990743086977483145e+00
1.937500000000000000e+04,-9.984203383446734961e+02,-1.281506981847088111e+00,-1.281512748063987850e+00,-1.279959158042836442e+00,3.923470298731547512e+00,2.388935496848880291e+00,1.599530080244764285e+00,1.599874774956475454e+00,1.595873249772303160e+00,6.704402767639729532e+00,4.990802264594798032e+00
1.940000000000000000e+04,-9.984206441994108445e+02,-1.280464695689401466e+00,-1.281976083026989732e+00,-1.280538270814429502e+00,3.923470535942891857e+00,2.388937466349676964e+00,1.597116247071936890e+00,1.600954716022741753e+00,1.597208042352664448e+00,6.704405578141606981e+00,4.990860590703846356e+00
1.942500000000000000e+04,-9.984209434127916438e+02,-1.279911685325466397e+00,-1.281601535459483410e+00,-1.281465843047717490e+00,3.923470760802946877e+00,2.388939391305387350e+00,1.595886729026642525e+00,1.599816416898399041e+00,1.599576670436124726e+00,6.704408340850365633e+00,4.990918036173610517e+00
1.945000000000000000e+04,-9.984212382142790148e+02,-1.280354111356422520e+00,-1.280677413803641196e+00,-1.281947754993132405e+00,3.923470982281589858e+00,2.388941287911644729e+00,1.596909545982444945e+00,1.597472198588141268e+00,1.600898976291772469e+00,6.704411062658833131e+00,4.990974630021928427e+00
1.947500000000000000e+04,-9.984215307039419258e+02,-1.281356308268973176e+00,-1.280004240637865109e+00,-1.281618815397290501e+00,3.923471209126713877e+00,2.388943171101679752e+00,1.599247517784931905e+00,1.595985275984433960e+00,1.600048751460826368e+00,6.704413750486403423e+00,4.991030402437750979e+00
1.950000000000000000e+04,-9.984218161591317084e+02,-1.281988988300198029e+00,-1.280210568916378744e+00,-1.280779866441192461e+00,3.923471421236577328e+00,2.388945006835366147e+00,1.600822588020973436e+00,1.596657475423440387e+00,1.597802281025661575e+00,6.704416390488132649e+00,4.991085326757682239e+00
1.952500000000000000e+04,-9.984220990396659090e+02,-1.281717061846217032e+00,-1.281138443149884454e+00,-1.280124132806807813e+00,3.923471637035995219e+00,2.388946827310565624e+00,1.600271473631668107e+00,1.598880628659143044e+00,1.596131111415185266e+00,6.704418996328013414e+00,4.991139451352161416e+00
1.955000000000000000e+04,-9.984223781783389313e+02,-1.280841037696073492e+00,-1.281939389183611278e+00,-1.280199237944586566e+00,3.923471851569413360e+00,2.388948623929012971e+00,1.598122727990122893e+00,1.600679365659731568e+00,1.596481880617113491e+00,6.704421565094985880e+00,4.991192780188574041e+00
1.957500000000000000e+04,-9.984226510290668557e+02,-1.280146340379297198e+00,-1.281868151865989569e+00,-1.280965293686899154e+00,3.923472053804146320e+00,2.388950378433379651e+00,1.596283727210619174e+00,1.600472013479151245e+00,1.598529031788923582e+00,6.704424089344714233e+00,4.991245304063139265e+00
1.960000000000000000e+04,-9.984229222960603920e+02,-1.280194348768666002e+00,-1.281004137417781630e+00,-1.281781470946506962e+00,3.923472263305544327e+00,2.388952124679915467e+00,1.596345933885514601e+00,1.598470911225132074e+00,1.600468741607386836e+00,6.704426583592441702e+00,4.991297073816927998e+00
1.962500000000000000e+04,-9.984231883783177182e+02,-1.280902119690711105e+00,-1.280162334833145676e+00,-1.281915511470047564e+00,3.923472464849099506e+00,2.388953836604902126e+00,1.598217219854623616e+00,1.596468182054896712e+00,1.600600903353491811e+00,6.704429037523492063e+00,4.991348072607199704e+00
1.965000000000000000e+04,-9.984234497189570448e+02,-1.281669822282811788e+00,-1.280096547840469112e+00,-1.281213766948221533e+00,3.923472659940856033e+00,2.388955517483776436e+00,1.600242243388430685e+00,1.596221676889586494e+00,1.598823177520817707e+00,6.704431452625898125e+00,4.991398314588550988e+00
1.967500000000000000e+04,-9.984237093880956309e+02,-1.281867619663053182e+00,-1.280814409252255537e+00,-1.280298215107954496e+00,3.923472861380290944e+00,2.388957189339029341e+00,1.600660956065328433e+00,1.597909065418651853e+00,1.596717825548244596e+00,6.704433838612579244e+00,4.991447836606814015e+00
1.970000000000000000e+04,-9.984239630713695988e+02,-1.281322286479444683e+00,-1.281641491880787020e+00,-1.280016496464609244e+00,3.923473050860070366e+00,2.388958821006755162e+00,1.599129555145971215e+00,1.600014724377382791e+00,1.596144266173189719e+00,6.704436182895690877e+00,4.991496613914706337e+00
1.972500000000000000e+04,-9.984242137280837142e+02,-1.280476305927404024e+00,-1.281874386914227282e+00,-1.280629770625042463e+00,3.923473240502352244e+00,2.388960433865245037e+00,1.597002979329978700e+00,1.600697725295692431e+00,1.597588612171663369e+00,6.704438494566335116e+00,4.991544679989607047e+00
1.975000000000000000e+04,-9.984244617714000469e+02,-1.280061563904009825e+00,-1.281362282370610783e+00,-1.281556664632638398e+00,3.923473431991558513e+00,2.388962030741461628e+00,1.596145422527697644e+00,1.599396226879550742e+00,1.599748355034929848e+00,6.704440775401221408e+00,4.991592048650499436e+00
1.977500000000000000e+04,-9.984247039886141692e+02,-1.280473295738448147e+00,-1.280563410922000100e+00,-1.281943882154410463e+00,3.923473611566050678e+00,2.388963588451948450e+00,1.597299342044102177e+00,1.597278232116401187e+00,1.600713123377253577e+00,6.704443015999676625e+00,4.991638702180796194e+00
1.980000000000000000e+04,-9.984249444309422188e+02,-1.281369146906054635e+00,-1.280137226286190533e+00,-1.281474384200837813e+00,3.923473796023503546e+00,2.388965136206751438e+00,1.599435550365804870e+00,1.596194452786832807e+00,1.599661425522156843e+00,6.704445228829543524e+00,4.991684682398998874e+00
1.982500000000000000e+04,-9.984251809979084555e+02,-1.281934219441365430e+00,-1.280431631899194844e+00,-1.280614920068114726e+00,3.923473976473604630e+00,2.388966658684269273e+00,1.600665084593686505e+00,1.597070972414687207e+00,1.597556012432604922e+00,6.704447408079351689e+00,4.991729981495329760e+00
1.985000000000000000e+04,-9.984254127551457714e+02,-1.281638970729678251e+00,-1.281212262725315520e+00,-1.280129665058433508e+00,3.923474148685857088e+00,2.388968149200412228e+00,1.599914135696103967e+00,1.599122977570784254e+00,1.596255646176242937e+00,6.704449551113778938e+00,4.991774599622473829e+00
1.987500000000000000e+04,-9.984256431445182898e+02,-1.280759533631980807e+00,-1.281823544959469041e+00,-1.280397941146060869e+00,3.923474326990649352e+00,2.388969632491880546e+00,1.597869604224009699e+00,1.600550022791054738e+00,1.596873810621003420e+00,6.704451668666761677e+00,4.991818573968815009e+00
1.990000000000000000e+04,-9.984258686704829415e+02,-1.280115478080615432e+00,-1.281716240985000255e+00,-1.281149316157049967e+00,3.923474496579455462e+00,2.388971083237620530e+00,1.596350995547976659e+00,1.600108522392480692e+00,1.598834533185520046e+00,6.704453750630126052e+00,4.991861884996185772e+00
1.992500000000000000e+04,-9.984260908277386761e+02,-1.280280733768985213e+00,-1.280953487326469853e+00,-1.281746971238890254e+00,3.923474663441086197e+00,2.388972512301720474e+00,1.596683666142915570e+00,1.598199097057948270e+00,1.600411966392647933e+00,6.704455801650715863e+00,4.991904553192500593e+00
1.995000000000000000e+04,-9.984263111667675048e+02,-1.281064323045609576e+00,-1.280209751882279701e+00,-1.281707183993161747e+00,3.923474834024204938e+00,2.388973930717428029e+00,1.598539753595780599e+00,1.596512192654524931e+00,1.600243406156257375e+00,6.704457826833566614e+00,4.991946601086798552e+00
1.997500000000000000e+04,-9.984265263497501337e+02,-1.281742311295476444e+00,-1.280174661200009334e+00,-1.281064332495976066e+00,3.923474994113435255e+00,2.388975314419070184e+00,1.600264572041119271e+00,1.596532356558011845e+00,1.598499026777535637e+00,6.704459816414868101e+00,4.991988010515148844e+00
2.000000000000000000e+04,-9.984267394738428720e+02,-1.281743556324131728e+00,-1.280888765231192883e+00,-1.280349139848474094e+00,3.923475156488821280e+00,2.388976685771825093e+00,1.600357223185910671e+00,1.598223812056202009e+00,1.596715572532056981e+00,6.704461779902061380e+00,4.992028815884361315e+00
2.002500000000000000e+04,-9.984269497967128473e+02,-1.281115118683092025e+00,-1.281687187227301239e+00,-1.280179181060881799e+00,3.923475317984591371e+00,2.388978039293194744e+00,1.598772411711636421e+00,1.600073834321070754e+00,1.596450937569197981e+00,6.704463715502456012e+00,4.992069021332493861e+00
2.005000000000000000e+04,-9.984271554710294367e+02,-1.280413767084306986e+00,-1.281837271280826140e+00,-1.280730537634222843e+00,3.923475470594243841e+00,2.388979361728774897e+00,1.596921103320345647e+00,1.600451594453236481e+00,1.597925086167909292e+00,6.704465617830809521e+00,4.992108620608040503e+00
2.007500000000000000e+04,-9.984273598141984394e+02,-1.280215579903658085e+00,-1.281230759568993793e+00,-1.281535363404708638e+00,3.923475628103245683e+00,2.388980676959564509e+00,1.596415176231912980e+00,1.599052524980578038e+00,1.599830695162796745e+00,6.704467497137279963e+00,4.992147650180336349e+00
2.010000000000000000e+04,-9.984275603465462154e+02,-1.280670934029384034e+00,-1.280447897203575769e+00,-1.281862883231035921e+00,3.923475780017453118e+00,2.388981967029831566e+00,1.597672088953776326e+00,1.597138922687607598e+00,1.600487928761168188e+00,6.704469346346972003e+00,4.992186099246261222e+00
2.012500000000000000e+04,-9.984277573101101098e+02,-1.281402421959548787e+00,-1.280180626331754778e+00,-1.281398790528771592e+00,3.923475927093727833e+00,2.388983233738437573e+00,1.599575319840990328e+00,1.596393931702779989e+00,1.599330283689751830e+00,6.704471166315907560e+00,4.992223977750844810e+00
2.015000000000000000e+04,-9.984279529152471468e+02,-1.281795359713269855e+00,-1.280619306746553887e+00,-1.280567254202310545e+00,3.923476078537134981e+00,2.388984492945238625e+00,1.600460144512006577e+00,1.597440580372432084e+00,1.597399375553215428e+00,6.704472964044532191e+00,4.992261312536933282e+00
2.017500000000000000e+04,-9.984281441369306549e+02,-1.281494831123918932e+00,-1.281348929934449377e+00,-1.280138185459203326e+00,3.923476221502902650e+00,2.388985722788797172e+00,1.599563942821251361e+00,1.599330122093395090e+00,1.596406563378379051e+00,6.704474730729218734e+00,4.992298086755623032e+00
2.020000000000000000e+04,-9.984283330040825604e+02,-1.280738053238040131e+00,-1.281752541880051499e+00,-1.280491488731167360e+00,3.923476364285789053e+00,2.388986937927969123e+00,1.597686322256422153e+00,1.600405730684616890e+00,1.597209153865035258e+00,6.704476472623090544e+00,4.992334323963858900e+00
2.022500000000000000e+04,-9.984285198779532493e+02,-1.280193004413373359e+00,-1.281514162645016386e+00,-1.281274956298404710e+00,3.923476508357030657e+00,2.388988140857360332e+00,1.596482948855521666e+00,1.599749672339241036e+00,1.599069105707518590e+00,6.704478191205547333e+00,4.992370034877752438e+00
2.025000000000000000e+04,-9.984287024653455092e+02,-1.280368056143596611e+00,-1.280841830197430697e+00,-1.281772295261062400e+00,3.923476643888511806e+00,2.388989315019963922e+00,1.597006176643799735e+00,1.597958791293314196e+00,1.600337280986805943e+00,6.704479879784507546e+00,4.992405207178998161e+00
2.027500000000000000e+04,-9.984288836013269020e+02,-1.281115963152191339e+00,-1.280293875886881816e+00,-1.281572466475314753e+00,3.923476782623391834e+00,2.388990480860075483e+00,1.598778386071726176e+00,1.596604398729383645e+00,1.599920013390036200e+00,6.704481547101027950e+00,4.992439870571049987e+00
2.030000000000000000e+04,-9.984290618697608579e+02,-1.281747720320975947e+00,-1.280340745831986204e+00,-1.280893854405854126e+00,3.923476918557181836e+00,2.388991628035506132e+00,1.600224349677118907e+00,1.596861603814744734e+00,1.598217329854610735e+00,6.704483189270084686e+00,4.992474020488260500e+00
2.032500000000000000e+04,-9.984292365548508315e+02,-1.281684480862123054e+00,-1.280964788221829576e+00,-1.280333144190954009e+00,3.923477048459838912e+00,2.388992751419042548e+00,1.600076311933864126e+00,1.598491814801967337e+00,1.596735674938413840e+00,6.704484804280052224e+00,4.992507657008486532e+00
2.035000000000000000e+04,-9.984294101051281132e+02,-1.281004846271851960e+00,-1.281633205696284916e+00,-1.280344452303378455e+00,3.923477182516230677e+00,2.388993868610787441e+00,1.598490727646466825e+00,1.600056802047146620e+00,1.596756782803519625e+00,6.704486399777298544e+00,4.992540806977402212e+00
2.037500000000000000e+04,-9.984295800906204477e+02,-1.280345768423662101e+00,-1.281739379775593379e+00,-1.280897371065929935e+00,3.923477310423695741e+00,2.388994962000996480e+00,1.596885120320741036e+00,1.600182974335567110e+00,1.598236681860707442e+00,6.704487968756554395e+00,4.992573457388787439e+00
2.040000000000000000e+04,-9.984297475059311182e+02,-1.280285929714722659e+00,-1.281168076658779187e+00,-1.281528627113358354e+00,3.923477436147372543e+00,2.388996038823205215e+00,1.596665026731403314e+00,1.598771395114575222e+00,1.599868863737959446e+00,6.704489514330377986e+00,4.992605622706855151e+00
2.042500000000000000e+04,-9.984299134975289007e+02,-1.280837132607703932e+00,-1.280435735135821096e+00,-1.281709818181558713e+00,3.923477564448317967e+00,2.388997107241338735e+00,1.597993514398684978e+00,1.597080692077516240e+00,1.600231549589119950e+00,6.704491040270612601e+00,4.992637319765202975e+00
2.045000000000000000e+04,-9.984300757060117348e+02,-1.281491321957404894e+00,-1.280218349595868110e+00,-1.281273050034076766e+00,3.923477685272293680e+00,2.388998150239961760e+00,1.599680979807011516e+00,1.596603919876173228e+00,1.599021311257898592e+00,6.704492539691657704e+00,4.992668536244186051e+00
2.047500000000000000e+04,-9.984302362788237133e+02,-1.281698129263510122e+00,-1.280706908300263569e+00,-1.280577798390667432e+00,3.923477807468632506e+00,2.388999183328986753e+00,1.600253239376289383e+00,1.597743443456147050e+00,1.597310017891425016e+00,6.704494019199516153e+00,4.992699296626127214e+00
2.050000000000000000e+04,-9.984303947539315232e+02,-1.281310659440020983e+00,-1.281435153021374340e+00,-1.280237046448443827e+00,3.923477929055186220e+00,2.389000203084794549e+00,1.599234663609041984e+00,1.599470378366667944e+00,1.596602094593780219e+00,6.704495477727924424e+00,4.992729604844163838e+00
2.052500000000000000e+04,-9.984305497893593611e+02,-1.280666483867418215e+00,-1.281741421084482635e+00,-1.280575019466280606e+00,3.923478044214535831e+00,2.389001199873642456e+00,1.597536972793857535e+00,1.600259018600055594e+00,1.597511596758732999e+00,6.704496911376494950e+00,4.992759456665663009e+00
2.055000000000000000e+04,-9.984307037242723482e+02,-1.280301296808836087e+00,-1.281382354019541259e+00,-1.281299367698530034e+00,3.923478162657932700e+00,2.389002190537569348e+00,1.596645588267234794e+00,1.599439094559228725e+00,1.599223366037037630e+00,6.704498327383499934e+00,4.992788878261549712e+00
2.057500000000000000e+04,-9.984308548554588469e+02,-1.280525692665368975e+00,-1.280711036332032426e+00,-1.281746301736141236e+00,3.923478277169340611e+00,2.389003162738085440e+00,1.597326347829193249e+00,1.597760919391763679e+00,1.600221193421533572e+00,6.704499720911077709e+00,4.992817862819147301e+00
2.060000000000000000e+04,-9.984310033003465605e+02,-1.281163354380906894e+00,-1.280314779937159031e+00,-1.281504986903550858e+00,3.923478388051711452e+00,2.389004117356956947e+00,1.598969015288308704e+00,1.596703843885324936e+00,1.599636048029189572e+00,6.704501092416747632e+00,4.992846417311250562e+00
2.062500000000000000e+04,-9.984311506516587542e+02,-1.281668195536237675e+00,-1.280505304884409501e+00,-1.280809683356419981e+00,3.923478501930468987e+00,2.389005065825149376e+00,1.600128625699097196e+00,1.597173317560581340e+00,1.598007390298850305e+00,6.704502446950460381e+00,4.992874561301354319e+00
2.065000000000000000e+04,-9.984312947896719379e+02,-1.281580964746640072e+00,-1.281097492978374719e+00,-1.280304747411370014e+00,3.923478609798542127e+00,2.389005992816429114e+00,1.599793191428928729e+00,1.598732648279767687e+00,1.596783892598536037e+00,6.704503778360371591e+00,4.992902283356888127e+00
2.067500000000000000e+04,-9.984314371013010714e+02,-1.280960487071020948e+00,-1.281593138212936189e+00,-1.280429679933035914e+00,3.923478717313303221e+00,2.389006908351735792e+00,1.598270583505653208e+00,1.600010253189443787e+00,1.597029329755680793e+00,6.704505090936744516e+00,4.992929600040415750e+00
2.070000000000000000e+04,-9.984315778938247377e+02,-1.280364482105229129e+00,-1.281581660150001634e+00,-1.281037195387625838e+00,3.923478825725172037e+00,2.389007814566692200e+00,1.596911461093162066e+00,1.599900678736601023e+00,1.598498419902214085e+00,6.704506385893060916e+00,4.992956519633637846e+00
2.072500000000000000e+04,-9.984317155296886312e+02,-1.280342730573642340e+00,-1.281065576734419897e+00,-1.281575073909341445e+00,3.923478928012104294e+00,2.389008699632197974e+00,1.596910047173017766e+00,1.598516229929125121e+00,1.599884675826246827e+00,6.704507658464188502e+00,4.992983033583672459e+00
2.075000000000000000e+04,-9.984318519913985028e+02,-1.280911863328660028e+00,-1.280475796336534078e+00,-1.281595812716345373e+00,3.923479032376762543e+00,2.389009577845822907e+00,1.598249578984919372e+00,1.597077276105848709e+00,1.599984510553521089e+00,6.704508914774599759e+00,4.993009162993599759e+00
2.077500000000000000e+04,-9.984319863292918171e+02,-1.281539947103854660e+00,-1.280330974629458884e+00,-1.281112565155662963e+00,3.923479134784058964e+00,2.389010442262989198e+00,1.599732026204272461e+00,1.596842620242894695e+00,1.598737086422460374e+00,6.704510152245044097e+00,4.993034905356089403e+00
2.080000000000000000e+04,-9.984321179961784765e+02,-1.281659370270921361e+00,-1.280779230201483099e+00,-1.280544954128798540e+00,3.923479232772314251e+00,2.389011288959798751e+00,1.600054195402544455e+00,1.598008409708179700e+00,1.597249517210342473e+00,6.704511369342811555e+00,4.993060260711881249e+00
2.082500000000000000e+04,-9.984322487342984687e+02,-1.281190200931957568e+00,-1.281430859899155061e+00,-1.280362562081797995e+00,3.923479333581099127e+00,2.389012130460689942e+00,1.598956402950856948e+00,1.599538952574785178e+00,1.596817151565781856e+00,6.704512571516360708e+00,4.993085248459434133e+00
2.085000000000000000e+04,-9.984323768566520130e+02,-1.280576380412323134e+00,-1.281690793744106660e+00,-1.280716462415782964e+00,3.923479430051555195e+00,2.389012954535477462e+00,1.597426700938838318e+00,1.600084327554164298e+00,1.597801829492292436e+00,6.704513753918686092e+00,4.993109860017101553e+00
2.087500000000000000e+04,-9.984325030201721347e+02,-1.280351630976130917e+00,-1.281316655562920737e+00,-1.281315433163985773e+00,3.923479524786778416e+00,2.389013765964882463e+00,1.596807591607247279e+00,1.599175441582406432e+00,1.599330206865281045e+00,6.704514918621940822e+00,4.993134105604176476e+00
2.090000000000000000e+04,-9.984326280726269260e+02,-1.280679812593696676e+00,-1.280657154493877847e+00,-1.281646793718387300e+00,3.923479621302132347e+00,2.389014570789868674e+00,1.597619262853961608e+00,1.597631665517977639e+00,1.600062667037019049e+00,6.704516068413171936e+00,4.993157997802366133e+00
2.092500000000000000e+04,-9.984327503465395921e+02,-1.281258519382374894e+00,-1.280319210756926118e+00,-1.281406058227340994e+00,3.923479712487524917e+00,2.389015356982481464e+00,1.599128867244997698e+00,1.596820396008697740e+00,1.599364675303587502e+00,6.704517198438360914e+00,4.993181528300421057e+00
2.095000000000000000e+04,-9.984328713286273569e+02,-1.281601059707669021e+00,-1.280593532930485612e+00,-1.280789279433885763e+00,3.923479804460435982e+00,2.389016135282109321e+00,1.600012978715895873e+00,1.597440817069519792e+00,1.597860510559808711e+00,6.704518313281536912e+00,4.993204714527182730e+00
2.097500000000000000e+04,-9.984329907387877938e+02,-1.281429147891584464e+00,-1.281205684103728926e+00,-1.280349059977910597e+00,3.923479896009174350e+00,2.389016903603993214e+00,1.599513178821768244e+00,1.598921668775283411e+00,1.596879788549370849e+00,6.704519412338126649e+00,4.993227560014913635e+00
2.100000000000000000e+04,-9.984331076019179818e+02,-1.280886438672261374e+00,-1.281603833985654362e+00,-1.280493667583608053e+00,3.923479982905923702e+00,2.389017654944626479e+00,1.598082971938055374e+00,1.599951519919557974e+00,1.597280484029935055e+00,6.704520492782804375e+00,4.993250061915375682e+00
2.102500000000000000e+04,-9.984332235668983913e+02,-1.280429019393363399e+00,-1.281462701061821807e+00,-1.281092289627367542e+00,3.923480071989114304e+00,2.389018401177597895e+00,1.596979651616168505e+00,1.599642503302821650e+00,1.598693167579280816e+00,6.704521559725944435e+00,4.993272239015722036e+00
2.105000000000000000e+04,-9.984333374667044154e+02,-1.280458519729980926e+00,-1.280934098778499397e+00,-1.281591403235637250e+00,3.923480158308154220e+00,2.389019133845060594e+00,1.597163768816562746e+00,1.598291412774784925e+00,1.599860452503502506e+00,6.704522609869303373e+00,4.993294087112308155e+00
2.107500000000000000e+04,-9.984334493448063768e+02,-1.280966689696463767e+00,-1.280476126360747147e+00,-1.281541271611378763e+00,3.923480241906250665e+00,2.389019853282933870e+00,1.598462479725820007e+00,1.597092476202889300e+00,1.599761013500673457e+00,6.704523643427998003e+00,4.993315611092194573e+00
2.110000000000000000e+04,-9.984335603491221036e+02,-1.281510576278817259e+00,-1.280463590104554905e+00,-1.281009969029400120e+00,3.923480327552884450e+00,2.389020567731423572e+00,1.599726506905602141e+00,1.597083906878906889e+00,1.598505877235211869e+00,6.704524664046035198e+00,4.993336825215079600e+00
2.112500000000000000e+04,-9.984336689953939867e+02,-1.281593889925012109e+00,-1.280899172704402122e+00,-1.280491090222359851e+00,3.923480408936420805e+00,2.389021266453901671e+00,1.599845700342001908e+00,1.598254460275025490e+00,1.597216431587700436e+00,6.704525667428880453e+00,4.993357721755478096e+00
2.115000000000000000e+04,-9.984337762290508635e+02,-1.281133156116334604e+00,-1.281418670483628119e+00,-1.280432399260751364e+00,3.923480489903401924e+00,2.389021956281178305e+00,1.598727909253674806e+00,1.599570482642841851e+00,1.597018526192493404e+00,6.704526656513307259e+00,4.993378312353624615e+00
2.117500000000000000e+04,-9.984338823053900569e+02,-1.280551023017587831e+00,-1.281578995978220670e+00,-1.280854233161519806e+00,3.923480571492024005e+00,2.389022638996118886e+00,1.597372025740583901e+00,1.599883869386754087e+00,1.598061320277328168e+00,6.704527632280493421e+00,4.993398603384321177e+00
2.120000000000000000e+04,-9.984339860551222046e+02,-1.280380728230455345e+00,-1.281228339203349886e+00,-1.281375217359275398e+00,3.923480648685326422e+00,2.389023306148128967e+00,1.596973345396578203e+00,1.598930857125485661e+00,1.599413309068938860e+00,6.704528591338075216e+00,4.993418588922525991e+00
2.122500000000000000e+04,-9.984340888634824296e+02,-1.280763795660282867e+00,-1.280660990967566359e+00,-1.281559565286515268e+00,3.923480727207732333e+00,2.389023967727699649e+00,1.597865905649043183e+00,1.597556899927060847e+00,1.599895016176317686e+00,6.704529537974732278e+00,4.993438283964895419e+00
2.125000000000000000e+04,-9.984341900970333654e+02,-1.281334543096477763e+00,-1.280383615283029686e+00,-1.281266206706274335e+00,3.923480804361208385e+00,2.389024619096132174e+00,1.599243975232038872e+00,1.596970994110556985e+00,1.599103130291349206e+00,6.704530470490372096e+00,4.993457687276229073e+00
2.127500000000000000e+04,-9.984342893390240761e+02,-1.281582178324461418e+00,-1.280657239515567314e+00,-1.280744996768508726e+00,3.923480878275658501e+00,2.389025257261793378e+00,1.599893287993204627e+00,1.597680777579254974e+00,1.597744326745542454e+00,6.704531387721361924e+00,4.993476798885881252e+00
2.130000000000000000e+04,-9.984343878289664644e+02,-1.281312965769067391e+00,-1.281237645316888552e+00,-1.280433854794461812e+00,3.923480954096150164e+00,2.389025891135845292e+00,1.599262303468275581e+00,1.599048328146830622e+00,1.597008050526395495e+00,6.704532293549993582e+00,4.993495632821801422e+00
2.132500000000000000e+04,-9.984344843972323815e+02,-1.280787046439332943e+00,-1.281592069658478383e+00,-1.280605361757938487e+00,3.923481026854561460e+00,2.389026512235908672e+00,1.597926469248573955e+00,1.599862461943281300e+00,1.597530016247751705e+00,6.704533184628052922e+00,4.993514183481898350e+00
2.135000000000000000e+04,-9.984345794744101568e+02,-1.280458285058796664e+00,-1.281401455905475384e+00,-1.281124797465193810e+00,3.923481098244471887e+00,2.389027123697536670e+00,1.597061128029215071e+00,1.599415430691058182e+00,1.598842675551059189e+00,6.704534062326733768e+00,4.993532458097844184e+00
2.137500000000000000e+04,-9.984346736868164953e+02,-1.280589900546553972e+00,-1.280855095417787526e+00,-1.281539574540804249e+00,3.923481170859215439e+00,2.389027729986671567e+00,1.597409726335158542e+00,1.598120673143302861e+00,1.599789103146098457e+00,6.704534928703964169e+00,4.993550466072453453e+00
2.140000000000000000e+04,-9.984347658564865924e+02,-1.281059786533875533e+00,-1.280454891920026483e+00,-1.281469913329973176e+00,3.923481239672610865e+00,2.389028322604759058e+00,1.598649705945346167e+00,1.597128653050465141e+00,1.599541402492429043e+00,6.704535780339814011e+00,4.993568201837310205e+00
2.142500000000000000e+04,-9.984348570112182415e+02,-1.281472878267360338e+00,-1.280542977039360375e+00,-1.280968797797004344e+00,3.923481308906783038e+00,2.389028908977022247e+00,1.599690052569887389e+00,1.597301046721882889e+00,1.598328938435025659e+00,6.704536620411504444e+00,4.993585677809506684e+00
2.145000000000000000e+04,-9.984349469869686118e+02,-1.281478646041224856e+00,-1.281013958470392566e+00,-1.280492065419180037e+00,3.923481377843556217e+00,2.389029487874878122e+00,1.599627098046576545e+00,1.598463596778212148e+00,1.597229592391699038e+00,6.704537448600797589e+00,4.993602897043811772e+00
2.147500000000000000e+04,-9.984350350755482850e+02,-1.281062361711745368e+00,-1.281446229104537426e+00,-1.280476114738335003e+00,3.923481443411510838e+00,2.389030054209330345e+00,1.598527653610494648e+00,1.599583649639418681e+00,1.597209239608265330e+00,6.704538262862203446e+00,4.993619857641697024e+00
2.150000000000000000e+04,-9.984351224386949752e+02,-1.280577421233108915e+00,-1.281481246538188845e+00,-1.280926089633238396e+00,3.923481510423487251e+00,2.389030616347104452e+00,1.597363410171375842e+00,1.599688240788341043e+00,1.598269152686849104e+00,6.704539066802550629e+00,4.993636573093438003e+00
2.152500000000000000e+04,-9.984352082787112295e+02,-1.280456443111550158e+00,-1.281107050317842333e+00,-1.281421274509448871e+00,3.923481575490872952e+00,2.389031168504334612e+00,1.597155421718501112e+00,1.598705349521948094e+00,1.599460268135197039e+00,6.704539858180277534e+00,4.993653040879125093e+00
2.155000000000000000e+04,-9.984352925976846791e+02,-1.280819725473679727e+00,-1.280644364239048150e+00,-1.281520726320241277e+00,3.923481638520033510e+00,2.389031710710045164e+00,1.598077150765480514e+00,1.597507030313863874e+00,1.599737110171542298e+00,6.704540637069263731e+00,4.993669264425331988e+00
2.157500000000000000e+04,-9.984353762227335665e+02,-1.281344135694802100e+00,-1.280480728064102180e+00,-1.281159988655999671e+00,3.923481702943518723e+00,2.389032248902642763e+00,1.599306564603133252e+00,1.597138279237619862e+00,1.598876689953677266e+00,6.704541406098655898e+00,4.993685254122759432e+00
2.160000000000000000e+04,-9.984354581154713060e+02,-1.281550166902565069e+00,-1.280758570351790526e+00,-1.280676129270391428e+00,3.923481764341898437e+00,2.389032775567042410e+00,1.599759086821815224e+00,1.597909770885977965e+00,1.597652903556625148e+00,6.704542162273916972e+00,4.993701004774655949e+00
2.162500000000000000e+04,-9.984355389185985814e+02,-1.281252327389453827e+00,-1.281248063284102345e+00,-1.280484529166528773e+00,3.923481825322519878e+00,2.389033295346594699e+00,1.599047966134364840e+00,1.599136166493710709e+00,1.597137873314870671e+00,6.704542907601106272e+00,4.993716524560156245e+00
2.165000000000000000e+04,-9.984356188401575309e+02,-1.280732092292546920e+00,-1.281523446750928663e+00,-1.280729401910974286e+00,3.923481886730713075e+00,2.389033809699171229e+00,1.597816158521894403e+00,1.599740943194415843e+00,1.597765128938532841e+00,6.704543642863335151e+00,4.993731818365729325e+00
2.167500000000000000e+04,-9.984356970455569353e+02,-1.280463690445051705e+00,-1.281330506322189366e+00,-1.281190768663754920e+00,3.923481944983341130e+00,2.389034312590208931e+00,1.597152728788306053e+00,1.599200071426842173e+00,1.598969653570020411e+00,6.704544365646946780e+00,4.993746882099817874e+00
2.170000000000000000e+04,-9.984357745018678543e+02,-1.280672042978236558e+00,-1.280832054831632538e+00,-1.281480917072512105e+00,3.923482004071472407e+00,2.389034810994552505e+00,1.597627289244399229e+00,1.597999131011379914e+00,1.599696266651764232e+00,6.704545078953128012e+00,4.993761726424359004e+00
2.172500000000000000e+04,-9.984358507889824068e+02,-1.281149393582986962e+00,-1.280478744283392478e+00,-1.281356888520665427e+00,3.923482062200450038e+00,2.389035301830571889e+00,1.598802869997742349e+00,1.597200278301938781e+00,1.599319748824542753e+00,6.704545781670187665e+00,4.993776350866153457e+00
2.175000000000000000e+04,-9.984359255908536852e+02,-1.281471871062070722e+00,-1.280594549303261553e+00,-1.280918642299635479e+00,3.923482117955182868e+00,2.389035782827598098e+00,1.599641075430742632e+00,1.597501173909814831e+00,1.598180867793161264e+00,6.704546472918565314e+00,4.993790755459281527e+00
2.177500000000000000e+04,-9.984359997890024943e+02,-1.281376855891416922e+00,-1.281069015592197546e+00,-1.280539229650293098e+00,3.923482174990605476e+00,2.389036260323556871e+00,1.599419351574862036e+00,1.598622464084790140e+00,1.597281519776627245e+00,6.704547155463737695e+00,4.993804950356392602e+00
2.180000000000000000e+04,-9.984360725736372615e+02,-1.280963970702616583e+00,-1.281464182637914062e+00,-1.280556958019055447e+00,3.923482229863347825e+00,2.389036728443537871e+00,1.598350090087812037e+00,1.599566786102599947e+00,1.597406659794126105e+00,6.704547826997020010e+00,4.993818931949340012e+00
2.182500000000000000e+04,-9.984361442246411116e+02,-1.280587009003254062e+00,-1.281429866018315877e+00,-1.280968280529996450e+00,3.923482283664284864e+00,2.389037189227289915e+00,1.597376848821774109e+00,1.599509198108970409e+00,1.598437704443187002e+00,6.704548488420043917e+00,4.993832705367642788e+00
2.185000000000000000e+04,-9.984362152040573619e+02,-1.280559326639555406e+00,-1.281017205552433147e+00,-1.281408648288753893e+00,3.923482338303757810e+00,2.389037645971392898e+00,1.597344456665294343e+00,1.598518960759302887e+00,1.599460536566741364e+00,6.704549141250438105e+00,4.993846277635264563e+00
2.187500000000000000e+04,-9.984362846802279137e+02,-1.280904372775307776e+00,-1.280605127434102153e+00,-1.281475696689762245e+00,3.923482390230629502e+00,2.389038092674772074e+00,1.598268902240831180e+00,1.597479476122228181e+00,1.599575770911427774e+00,6.704549783080464564e+00,4.993859645052219243e+00
2.190000000000000000e+04,-9.984363533626752769e+02,-1.281332342729272655e+00,-1.280545144141261416e+00,-1.281107754988756398e+00,3.923482442354346400e+00,2.389038534463875152e+00,1.599333175216495428e+00,1.597297987597958713e+00,1.598693193978185656e+00,6.704550416109958277e+00,4.993872816472203269e+00
2.192500000000000000e+04,-9.984364211599927330e+02,-1.281471550824055061e+00,-1.280868143502653433e+00,-1.280645561496134288e+00,3.923482494266983700e+00,2.389038970647458182e+00,1.599605859984865042e+00,1.598115598215433364e+00,1.597603087277072120e+00,6.704551040192979094e+00,4.993885794464786088e+00
2.195000000000000000e+04,-9.984364875582976993e+02,-1.281189365762781751e+00,-1.281287155085221396e+00,-1.280508761313788879e+00,3.923482543739142958e+00,2.389039397531059983e+00,1.598855771931387171e+00,1.599202788968559830e+00,1.597266176969824425e+00,6.704551653850046478e+00,4.993898577779674497e+00
2.197500000000000000e+04,-9.984365533756587183e+02,-1.280728140494526102e+00,-1.281450947441438837e+00,-1.280806232728637362e+00,3.923482594155905723e+00,2.389039821006834430e+00,1.597750779151656975e+00,1.599610058223903231e+00,1.597964096721486094e+00,6.704552259625959465e+00,4.993911176105269689e+00
2.200000000000000000e+04,-9.984366180681369087e+02,-1.280503735737250182e+00,-1.281226690486607200e+00,-1.281254903617504493e+00,3.923482643202929498e+00,2.389040237128952082e+00,1.597265180462768219e+00,1.598993852583978192e+00,1.599066079341974422e+00,6.704552856002098160e+00,4.993923587991823787e+00
2.202500000000000000e+04,-9.984366816166876788e+02,-1.280723734529499058e+00,-1.280803115549384863e+00,-1.281458514899832091e+00,3.923482690725017097e+00,2.389040645768537807e+00,1.597818635924862063e+00,1.597904455774898480e+00,1.599602209922324159e+00,6.704553442975006661e+00,4.993935815845376602e+00
2.205000000000000000e+04,-9.984367446169840150e+02,-1.281186255303164323e+00,-1.280540998649101425e+00,-1.281258138705639427e+00,3.923482739191034518e+00,2.389041051202647648e+00,1.598910932708093924e+00,1.597297238016193166e+00,1.599117313803948726e+00,6.704554022440929906e+00,4.993947867234630245e+00
2.207500000000000000e+04,-9.984368063432207236e+02,-1.281467468792533371e+00,-1.280674117444431825e+00,-1.280843817754572234e+00,3.923482785509106563e+00,2.389041448175930338e+00,1.599574673007092329e+00,1.597697497958113999e+00,1.598053485344430147e+00,6.704554592314317496e+00,4.993959738683402705e+00
2.210000000000000000e+04,-9.984368672311521777e+02,-1.281319908463637081e+00,-1.281095643150565344e+00,-1.280569891352204115e+00,3.923482831441173602e+00,2.389041839836122172e+00,1.599235075622528646e+00,1.598745050313961302e+00,1.597345714122039961e+00,6.704555153962789227e+00,4.993971435940327552e+00
2.212500000000000000e+04,-9.984369274475644715e+02,-1.280892519983120259e+00,-1.281433014921833369e+00,-1.280659924873514433e+00,3.923482877664397517e+00,2.389042227355123504e+00,1.598208057351598654e+00,1.599515221251368136e+00,1.597602731252621755e+00,6.704555708004285464e+00,4.993982962736674303e+00
2.215000000000000000e+04,-9.984369863971392078e+02,-1.280573541093865009e+00,-1.281377678973110834e+00,-1.281034258095886225e+00,3.923482921621114450e+00,2.389042606426421855e+00,1.597404437391252818e+00,1.599334847219165745e+00,1.598586893354403182e+00,6.704556252722790433e+00,4.993994316258998367e+00
2.217500000000000000e+04,-9.984370447544473564e+02,-1.280631663142267174e+00,-1.280976839496645203e+00,-1.281377011978523495e+00,3.923482966091260682e+00,2.389042981915172170e+00,1.597520555667400810e+00,1.598373361139567628e+00,1.599432436398000146e+00,6.704556790217351292e+00,4.994005504091670211e+00
2.220000000000000000e+04,-9.984371022425340243e+02,-1.280996287497002228e+00,-1.280597347557330901e+00,-1.281391889344833057e+00,3.923483009887519302e+00,2.389043351786029223e+00,1.598437173131563638e+00,1.597485716482707652e+00,1.599403622577432404e+00,6.704557319767403101e+00,4.994016526196619843e+00
2.222500000000000000e+04,-9.984371586228245405e+02,-1.281346015305269370e+00,-1.280582635733498176e+00,-1.281056899981568353e+00,3.923483051943539746e+00,2.389043714323622503e+00,1.599342185728595878e+00,1.597450319281002118e+00,1.598534172598204295e+00,6.704557840711225403e+00,4.994027382618210886e+00
2.225000000000000000e+04,-9.984372145219348340e+02,-1.281390144010617460e+00,-1.280934544548211651e+00,-1.280660891312079830e+00,3.923483094854342657e+00,2.389044074033346732e+00,1.599449314588285320e+00,1.598284274123511040e+00,1.597593253323028595e+00,6.704558355018093607e+00,4.994038080709335858e+00
2.227500000000000000e+04,-9.984372693799641638e+02,-1.281099624467458842e+00,-1.281325723530927219e+00,-1.280560240437454755e+00,3.923483136236249447e+00,2.389044426851936187e+00,1.598678033095951578e+00,1.599241769252165213e+00,1.597407191264220039e+00,6.704558861098839806e+00,4.994048618184828925e+00
2.230000000000000000e+04,-9.984373233771926834e+02,-1.280721209344460876e+00,-1.281412635039916648e+00,-1.280851776333493897e+00,3.923483176784010151e+00,2.389044774094319923e+00,1.597711650034097985e+00,1.599483544782484223e+00,1.598131960577114263e+00,6.704559359542482611e+00,4.994058998693099660e+00
2.232500000000000000e+04,-9.984373768538450804e+02,-1.280576473697883966e+00,-1.281137356050036091e+00,-1.281271810273193701e+00,3.923483217902302478e+00,2.389045118189399020e+00,1.597394710886098856e+00,1.598812637227649436e+00,1.599119960237558313e+00,6.704559851466507681e+00,4.994069227477706541e+00
2.235000000000000000e+04,-9.984374292231900654e+02,-1.280795537456537847e+00,-1.280753108200406665e+00,-1.281437007026735797e+00,3.923483257083797859e+00,2.389045454902786414e+00,1.597997054076488288e+00,1.597831267592356275e+00,1.599499134003264267e+00,6.704560335177330188e+00,4.994079302105303597e+00
2.237500000000000000e+04,-9.984374809743563901e+02,-1.281195049291999677e+00,-1.280587439199907029e+00,-1.281203197184976439e+00,3.923483296330136483e+00,2.389045787768838025e+00,1.598982735210844552e+00,1.597399209314421586e+00,1.598945667068639054e+00,6.704560812196417530e+00,4.994089228895407295e+00
2.240000000000000000e+04,-9.984375320603222690e+02,-1.281422432934911315e+00,-1.280770263804662523e+00,-1.280793000357230760e+00,3.923483335424495788e+00,2.389046116426051913e+00,1.599484152425721284e+00,1.597882576517069886e+00,1.597961025313367145e+00,6.704561282477413897e+00,4.994099009965775160e+00
2.242500000000000000e+04,-9.984375821086518954e+02,-1.281267991595844258e+00,-1.281141004235785585e+00,-1.280576720775675970e+00,3.923483372750326215e+00,2.389046438195570499e+00,1.599066073458740744e+00,1.598846380542215728e+00,1.597415445070627049e+00,6.704561744951801572e+00,4.994108644507019967e+00
2.245000000000000000e+04,-9.984376316950529144e+02,-1.280866867613920101e+00,-1.281386239707995589e+00,-1.280732637882109337e+00,3.923483410686864126e+00,2.389046757224155382e+00,1.598106084173671837e+00,1.599444969813692552e+00,1.597776992740147950e+00,6.704562201414080214e+00,4.994118139478937124e+00
2.247500000000000000e+04,-9.984376804495265105e+02,-1.280583998292909476e+00,-1.281295369202844370e+00,-1.281106385501512568e+00,3.923483447656971546e+00,2.389047070826443075e+00,1.597454721563613234e+00,1.599161395255492168e+00,1.598712064727682236e+00,6.704562650839045901e+00,4.994127494099729780e+00
2.250000000000000000e+04,-9.984377283440653628e+02,-1.280675163622753576e+00,-1.280940581478276830e+00,-1.281370033606545666e+00,3.923483483487677947e+00,2.389047378805186472e+00,1.597679770526697629e+00,1.598253268453401210e+00,1.599395284770304348e+00,6.704563093184932043e+00,4.994136710062459628e+00
2.252500000000000000e+04,-9.984377758073220548e+02,-1.281049395304618477e+00,-1.280628423716251074e+00,-1.281307980712103056e+00,3.923483519953318233e+00,2.389047684238448710e+00,1.598569602676376933e+00,1.597521292000680715e+00,1.599237566990409309e+00,6.704563529818641676e+00,4.994145792877313639e+00
2.255000000000000000e+04,-9.984378223324792998e+02,-1.281362726645288497e+00,-1.280639625527413950e+00,-1.280983456609410265e+00,3.923483554892670533e+00,2.389047983454696045e+00,1.599332831525429155e+00,1.597604845508869165e+00,1.598390914348709169e+00,6.704563959289592923e+00,4.994154740233414103e+00
2.257500000000000000e+04,-9.984378682142038315e+02,-1.281342027031770137e+00,-1.280970808686767048e+00,-1.280673001585475923e+00,3.923483589492719581e+00,2.389048278581900941e+00,1.599304513495150459e+00,1.598422093774122921e+00,1.597602122134458069e+00,6.704564382528423572e+00,4.994163556172396490e+00
2.260000000000000000e+04,-9.984379135843945505e+02,-1.281022672136846952e+00,-1.281324570081035175e+00,-1.280638608377975052e+00,3.923483624288457872e+00,2.389048570548772954e+00,1.598525054207811102e+00,1.599247262319429375e+00,1.597556541148927867e+00,6.704564800017835502e+00,4.994172243532328359e+00
2.262500000000000000e+04,-9.984379580187392094e+02,-1.280694058831591375e+00,-1.281378998474364206e+00,-1.280912807118981700e+00,3.923483657455585139e+00,2.389048856284491595e+00,1.597688449258492405e+00,1.599355652809146378e+00,1.598284882275238239e+00,6.704565210539189302e+00,4.994180800388083874e+00
2.265000000000000000e+04,-9.984380019873772198e+02,-1.280634139825721496e+00,-1.281088422804341098e+00,-1.281263328683299063e+00,3.923483690928435408e+00,2.389049139179578951e+00,1.597523649779429844e+00,1.598662296467145527e+00,1.599143169840639089e+00,6.704565615559485714e+00,4.994189232138367629e+00
2.267500000000000000e+04,-9.984380453089347611e+02,-1.280881258174661808e+00,-1.280722865256839649e+00,-1.281381776035372955e+00,3.923483723926243449e+00,2.389049417898281735e+00,1.598161762902577721e+00,1.597788016650036669e+00,1.599379456746168549e+00,6.704566014616665903e+00,4.994197538975736705e+00
2.270000000000000000e+04,-9.984380878041375809e+02,-1.281219489386089538e+00,-1.280610439671746814e+00,-1.281155989978773446e+00,3.923483755648740523e+00,2.389049691150759269e+00,1.599034922826989558e+00,1.597501820098610859e+00,1.598792617768589830e+00,6.704566407215065915e+00,4.994205720955695149e+00
2.272500000000000000e+04,-9.984381299181372924e+02,-1.281363819984317809e+00,-1.280838378096086805e+00,-1.280783742583470497e+00,3.923483787937130707e+00,2.389049962137725469e+00,1.599380309320795890e+00,1.598043279849418630e+00,1.597905895367981888e+00,6.704566794756396497e+00,4.994213783407922769e+00
2.275000000000000000e+04,-9.984381712643672699e+02,-1.281191977708049823e+00,-1.281191761034343513e+00,-1.280602208990505586e+00,3.923483819143499751e+00,2.389050228052918445e+00,1.598903994966019981e+00,1.598923973277071919e+00,1.597501630842723230e+00,6.704567176148800378e+00,4.994221724917838223e+00
2.277500000000000000e+04,-9.984382119577126105e+02,-1.280847614389416966e+00,-1.281362131160249218e+00,-1.280776225796401047e+00,3.923483849704322513e+00,2.389050489735272009e+00,1.598030821256500644e+00,1.599369715919563006e+00,1.597929183454174673e+00,6.704567551774405665e+00,4.994229548089606396e+00
2.280000000000000000e+04,-9.984382522482203512e+02,-1.280628110236314177e+00,-1.281214756767000917e+00,-1.281143119239874562e+00,3.923483880650376232e+00,2.389050748970761529e+00,1.597528044250078105e+00,1.599000555175180693e+00,1.598801236654612046e+00,6.704567922454491402e+00,4.994237256835291738e+00
2.282500000000000000e+04,-9.984382917222789047e+02,-1.280731627283168139e+00,-1.280886212522522216e+00,-1.281368156199639063e+00,3.923483910212648862e+00,2.389051002774067012e+00,1.597832382573269205e+00,1.598152154944668668e+00,1.599345409701691034e+00,6.704568286999145421e+00,4.994244849575220080e+00
2.285000000000000000e+04,-9.984383307166162922e+02,-1.281072676980005376e+00,-1.280656521891063937e+00,-1.281256821366259180e+00,3.923483939766082340e+00,2.389051253578478473e+00,1.598668964967885131e+00,1.597570461446420120e+00,1.599090637979481588e+00,6.704568646459553527e+00,4.994252330825059261e+00
2.287500000000000000e+04,-9.984383692105551518e+02,-1.281346168301770172e+00,-1.280717467415322330e+00,-1.280922393752215172e+00,3.923483969208196864e+00,2.389051501219109142e+00,1.599297494829012400e+00,1.597757814696696643e+00,1.598274862706796640e+00,6.704569000843626725e+00,4.994259702301897086e+00
2.290000000000000000e+04,-9.984384069345176158e+02,-1.281302937536979991e+00,-1.281017646254303699e+00,-1.280665460157575986e+00,3.923483997368433673e+00,2.389051743756199997e+00,1.599168211093808800e+00,1.598540761885490546e+00,1.597621308273853069e+00,6.704569349380817833e+00,4.994266963492897560e+00
2.292500000000000000e+04,-9.984384442933944683e+02,-1.280983769820949414e+00,-1.281301327840220328e+00,-1.280700967530172596e+00,3.923484025917674867e+00,2.389051984106101312e+00,1.598404986367213843e+00,1.599229073935537704e+00,1.597696332062086277e+00,6.704569693336010161e+00,4.994274119398002476e+00
2.295000000000000000e+04,-9.984384810361508471e+02,-1.280681821303724321e+00,-1.281319466050051759e+00,-1.280984784332299009e+00,3.923484053783769188e+00,2.389052220445869068e+00,1.597687585304887303e+00,1.599222310523621182e+00,1.598420598461207875e+00,6.704570032019536718e+00,4.994281169641519469e+00
2.297500000000000000e+04,-9.984385171327270427e+02,-1.280667041853926547e+00,-1.281049600027743596e+00,-1.281269448646234377e+00,3.923484080799641838e+00,2.389052452561151174e+00,1.597644229795975424e+00,1.598533809196192035e+00,1.599152562182976078e+00,6.704570365374467045e+00,4.994288115417652385e+00
2.300000000000000000e+04,-9.984385528913234111e+02,-1.280941076935144807e+00,-1.280728340069282378e+00,-1.281316689471122983e+00,3.923484108239269741e+00,2.389052682665115057e+00,1.598300466026310263e+00,1.597774397230431243e+00,1.599255841900713238e+00,6.704570694385461493e+00,4.994294960735607525e+00
2.302500000000000000e+04,-9.984385879584161785e+02,-1.281250769945206480e+00,-1.280645924028786853e+00,-1.281089419689843245e+00,3.923484134593500539e+00,2.389052908195322900e+00,1.599069491486252881e+00,1.597611208526589222e+00,1.598650103087515095e+00,6.704571018044916286e+00,4.994301704070810644e+00
2.305000000000000000e+04,-9.984386225326993554e+02,-1.281327506451050757e+00,-1.280878269723071616e+00,-1.280780358384633333e+00,3.923484160659229225e+00,2.389053130586293872e+00,1.599278573091166500e+00,1.598180125847223465e+00,1.597872207855023596e+00,6.704571336985119423e+00,4.994308348266966568e+00
2.307500000000000000e+04,-9.984386567173015692e+02,-1.281118034694781249e+00,-1.281212542031741730e+00,-1.280655568277544676e+00,3.923484186854348188e+00,2.389053350565267131e+00,1.598756666062785214e+00,1.598971758320984593e+00,1.597602579291049318e+00,6.704571651579792402e+00,4.994314895475895355e+00
2.310000000000000000e+04,-9.984386902100837915e+02,-1.280811918619973122e+00,-1.281345508905345376e+00,-1.280828727896118346e+00,3.923484211878674355e+00,2.389053565944561974e+00,1.597971315518710078e+00,1.599288368938668103e+00,1.598071414666049739e+00,6.704571960964468502e+00,4.994321344388893635e+00
2.312500000000000000e+04,-9.984387233384044293e+02,-1.280669012709005239e+00,-1.281164559033649564e+00,-1.281152603522040634e+00,3.923484237076830805e+00,2.389053779084866491e+00,1.597609754086890321e+00,1.598860478472582392e+00,1.598860965618902563e+00,6.704572266163799199e+00,4.994327698852420561e+00
2.315000000000000000e+04,-9.984387559843723920e+02,-1.280805399261997879e+00,-1.280842136562387212e+00,-1.281338646134158266e+00,3.923484261938698481e+00,2.389053989115810683e+00,1.597979737213476747e+00,1.598075720058098392e+00,1.599275831778692814e+00,6.704572566885133256e+00,4.994333959165313530e+00
2.317500000000000000e+04,-9.984387880138762057e+02,-1.281103739670794495e+00,-1.280665950454069835e+00,-1.281216506245759668e+00,3.923484285866241983e+00,2.389054195071861120e+00,1.598749205873242873e+00,1.597626267078354978e+00,1.598955909664413033e+00,6.704572862759065721e+00,4.994340125391694585e+00
2.320000000000000000e+04,-9.984388197429232150e+02,-1.281309912292359243e+00,-1.280780119686319551e+00,-1.280896180597216993e+00,3.923484310164732758e+00,2.389054399225293501e+00,1.599242721883943563e+00,1.597897859296432577e+00,1.598190894710492804e+00,6.704573154782598188e+00,4.994346201397778628e+00
2.322500000000000000e+04,-9.984388509050169205e+02,-1.281243386604061785e+00,-1.281073302276580561e+00,-1.280669529462129086e+00,3.923484333696422244e+00,2.389054599640834553e+00,1.599032402382329021e+00,1.598640533166977518e+00,1.597658626893329492e+00,6.704573442207117040e+00,4.994352186334668708e+00
2.325000000000000000e+04,-9.984388815724729511e+02,-1.280956747697547637e+00,-1.281290833247093586e+00,-1.280738654693649670e+00,3.923484356731013367e+00,2.389054796847231099e+00,1.598309311443442571e+00,1.599199488918700673e+00,1.597822853415791666e+00,6.704573725278599738e+00,4.994358082067726023e+00
2.327500000000000000e+04,-9.984389119286699952e+02,-1.280701019758882619e+00,-1.281252758290360338e+00,-1.281032469051446521e+00,3.923484380023367191e+00,2.389054992154977075e+00,1.597712189450287479e+00,1.599091443547396407e+00,1.598528107905547779e+00,6.704574004599573200e+00,4.994363891513283527e+00
2.330000000000000000e+04,-9.984389416822955354e+02,-1.280707371682504814e+00,-1.280996171697771580e+00,-1.281282711243545425e+00,3.923484402326326670e+00,2.389055183461247456e+00,1.597763794762709022e+00,1.598420663746209058e+00,1.599147366239704882e+00,6.704574279334845954e+00,4.994369613662126284e+00
2.332500000000000000e+04,-9.984389710648463279e+02,-1.280972795754973470e+00,-1.280739728762454677e+00,-1.281273747918755701e+00,3.923484424582828645e+00,2.389055372438943614e+00,1.598411523790375988e+00,1.597779274352885581e+00,1.599141114675081798e+00,6.704574550210081085e+00,4.994375251744791022e+00
2.335000000000000000e+04,-9.984390000706040382e+02,-1.281256486227936975e+00,-1.280703461563532430e+00,-1.281026332037815241e+00,3.923484446756403621e+00,2.389055559035845544e+00,1.599078769973282910e+00,1.597726333905767238e+00,1.598526890435810754e+00,6.704574817259866037e+00,4.994380807135629929e+00
2.337500000000000000e+04,-9.984390285047553562e+02,-1.281301678270213351e+00,-1.280922577366241599e+00,-1.280762034958532913e+00,3.923484468000592695e+00,2.389055741849461345e+00,1.599179311993209174e+00,1.598301345365618964e+00,1.597851419041284249e+00,6.704575079929408155e+00,4.994386279519659411e+00
2.340000000000000000e+04,-9.984390566518312653e+02,-1.281073369370370640e+00,-1.281208899481757646e+00,-1.280704037524691419e+00,3.923484489487917060e+00,2.389055922929312459e+00,1.598634083772568770e+00,1.598994433810466909e+00,1.597703642432164894e+00,6.704575339109924315e+00,4.994391672489674860e+00
2.342500000000000000e+04,-9.984390843419996600e+02,-1.280783960653440801e+00,-1.281307843034281246e+00,-1.280894508023674661e+00,3.923484510491187294e+00,2.389056101041161284e+00,1.597932108737452062e+00,1.599197154893408968e+00,1.598202973425078000e+00,6.704575594339335254e+00,4.994396985909319575e+00
2.345000000000000000e+04,-9.984391115467968802e+02,-1.280690402530419991e+00,-1.281127241320112686e+00,-1.281168681690992850e+00,3.923484530860855024e+00,2.389056275980879551e+00,1.597690190109174901e+00,1.598737294800819386e+00,1.598904832501595097e+00,6.704575845558279568e+00,4.994402220623761934e+00
2.347500000000000000e+04,-9.984391384876112170e+02,-1.280864354136889816e+00,-1.280828468673745224e+00,-1.281293514810614598e+00,3.923484551510760809e+00,2.389056449338198274e+00,1.598110515790021280e+00,1.598026491491622902e+00,1.599195388518933392e+00,6.704576093475523635e+00,4.994407379548619907e+00
2.350000000000000000e+04,-9.984391649181230832e+02,-1.281143479657850692e+00,-1.280682398839709357e+00,-1.281160464808597910e+00,3.923484571387974462e+00,2.389056619326617170e+00,1.598813880008661092e+00,1.597691918748002982e+00,1.598826670990859622e+00,6.704576337392378349e+00,4.994412461687081084e+00
2.352500000000000000e+04,-9.984391909719339537e+02,-1.281286425845863608e+00,-1.280818689636070262e+00,-1.280881243148366933e+00,3.923484591025728996e+00,2.389056786910346730e+00,1.599182864129741866e+00,1.598021513883478351e+00,1.598128169652060171e+00,6.704576577737496379e+00,4.994417469041729341e+00
2.355000000000000000e+04,-9.984392167288793871e+02,-1.281178402722122023e+00,-1.281108162252237115e+00,-1.280699801821755912e+00,3.923484610747244083e+00,2.389056952653126231e+00,1.598902694585387252e+00,1.598715718067192482e+00,1.597714208169860761e+00,6.704576814798184792e+00,4.994422403238824693e+00
2.357500000000000000e+04,-9.984392419740310061e+02,-1.280917221555133656e+00,-1.281288716045375642e+00,-1.280780437053390397e+00,3.923484629626664333e+00,2.389057114997985121e+00,1.598227701684276525e+00,1.599160639377287696e+00,1.597944351690783416e+00,6.704577047961873149e+00,4.994427263395126104e+00
2.360000000000000000e+04,-9.984392669351279892e+02,-1.280725315926352303e+00,-1.281206797891503824e+00,-1.281054275487907512e+00,3.923484648597763247e+00,2.389057275587068041e+00,1.597750897307172346e+00,1.598972009654551441e+00,1.598609860274768035e+00,6.704577277943897684e+00,4.994432052253637622e+00
2.362500000000000000e+04,-9.984392915362167287e+02,-1.280765955095304776e+00,-1.280945793891602902e+00,-1.281274645748789132e+00,3.923484667329700581e+00,2.389057433857887602e+00,1.597884920957956867e+00,1.598326257255472393e+00,1.599121657700819821e+00,6.704577504561811452e+00,4.994436770145834537e+00
2.365000000000000000e+04,-9.984393156773688816e+02,-1.281006534026095878e+00,-1.280737517850953244e+00,-1.281242353491476305e+00,3.923484685377220504e+00,2.389057589090743061e+00,1.598505795626333326e+00,1.597794659738374312e+00,1.599032450939380068e+00,6.704577727541260579e+00,4.994441417140857098e+00
2.367500000000000000e+04,-9.984393395827642053e+02,-1.281240108773682884e+00,-1.280755950197550730e+00,-1.280990358534847218e+00,3.923484703665012230e+00,2.389057742897599645e+00,1.599065868471621021e+00,1.597838038936654659e+00,1.598429069145242964e+00,6.704577947591286780e+00,4.994445996045792313e+00
2.370000000000000000e+04,-9.984393630689610291e+02,-1.281259329822355797e+00,-1.280977264331796039e+00,-1.280749828012307523e+00,3.923484721408569520e+00,2.389057893945869981e+00,1.599075469394763305e+00,1.598408898762432528e+00,1.597848673785693396e+00,6.704578164199580748e+00,4.994450506374582766e+00
2.372500000000000000e+04,-9.984393861807749317e+02,-1.281042924769740576e+00,-1.281210157172862019e+00,-1.280733352909335210e+00,3.923484738771014335e+00,2.389058042563878548e+00,1.598531765155593698e+00,1.599002124142537395e+00,1.597799221293772831e+00,6.704578377522898869e+00,4.994454949469031568e+00
2.375000000000000000e+04,-9.984394090524316425e+02,-1.280783236315805151e+00,-1.281257539360618480e+00,-1.280945667971575164e+00,3.923484756303982746e+00,2.389058189711224856e+00,1.597918003610176774e+00,1.599100761706421014e+00,1.598314411015457459e+00,6.704578588002662265e+00,4.994459327502061896e+00
2.377500000000000000e+04,-9.984394314789401506e+02,-1.280715216646746368e+00,-1.281078788582251660e+00,-1.281192444214205084e+00,3.923484773129007674e+00,2.389058333908091303e+00,1.597774118677184996e+00,1.598625235966839142e+00,1.598933884942676409e+00,6.704578795053411255e+00,4.994463639842777525e+00
2.380000000000000000e+04,-9.984394536192236274e+02,-1.280899119962557675e+00,-1.280826098895191167e+00,-1.281261243690059670e+00,3.923484789891623414e+00,2.389058476302986733e+00,1.598220190658304229e+00,1.597997544530248559e+00,1.599115570602749781e+00,6.704578999175507370e+00,4.994467888805510292e+00
2.382500000000000000e+04,-9.984394754755475105e+02,-1.281164975160401509e+00,-1.280719931418035307e+00,-1.281101561843811076e+00,3.923484806591459595e+00,2.389058616904490062e+00,1.598855820736777789e+00,1.597768248891195508e+00,1.598709297738854396e+00,6.704579200414058526e+00,4.994472075478682882e+00
2.385000000000000000e+04,-9.984394969073349557e+02,-1.281273139733097199e+00,-1.280857445220067392e+00,-1.280855891487766351e+00,3.923484822617299361e+00,2.389058754700129406e+00,1.599120636028708686e+00,1.598133793080897425e+00,1.598079000070188993e+00,6.704579398370355214e+00,4.994476199677146511e+00
2.387500000000000000e+04,-9.984395181143993341e+02,-1.281134026316068653e+00,-1.281119292413840371e+00,-1.280733169437679120e+00,3.923484838791236218e+00,2.389058891129160145e+00,1.598789560819732447e+00,1.598767075998874354e+00,1.597776855286388020e+00,6.704579593671982529e+00,4.994480263982620905e+00
2.390000000000000000e+04,-9.984395389821618210e+02,-1.280880028321038644e+00,-1.281270434277286485e+00,-1.280836029900731310e+00,3.923484854621336115e+00,2.389059025358277744e+00,1.598163207751797099e+00,1.599109338890696064e+00,1.598061003683115322e+00,6.704579786010675058e+00,4.994484268392361592e+00
2.392500000000000000e+04,-9.984395594854912588e+02,-1.280735566757101873e+00,-1.281174093791656254e+00,-1.281076842117813142e+00,3.923484869979850131e+00,2.389059157206405715e+00,1.597793647738307454e+00,1.598864056070343098e+00,1.598675906939396096e+00,6.704579975331394159e+00,4.994488213506174112e+00
2.395000000000000000e+04,-9.984395797832428343e+02,-1.280818603571334480e+00,-1.280919494103182066e+00,-1.281248414130608193e+00,3.923484885521523413e+00,2.389059287814293775e+00,1.597997800914674249e+00,1.598254853249739593e+00,1.599081015672711104e+00,6.704580162143904509e+00,4.994492101442968846e+00
2.397500000000000000e+04,-9.984395997039828217e+02,-1.281049417297465354e+00,-1.280738300722236156e+00,-1.281198798263870842e+00,3.923484900512561602e+00,2.389059415937771380e+00,1.598587435634429177e+00,1.597821485911775863e+00,1.598924804116560461e+00,6.704580345964472166e+00,4.994495931558019741e+00
2.400000000000000000e+04,-9.984396193372783728e+02,-1.281228894559713671e+00,-1.280789568812096935e+00,-1.280968064162696374e+00,3.923484915308433685e+00,2.389059542222924826e+00,1.599043169682656140e+00,1.597940435749899857e+00,1.598350178790080678e+00,6.704580527083215280e+00,4.994499705263199196e+00
2.402500000000000000e+04,-9.984396387444325001e+02,-1.281206852652432948e+00,-1.281019196453152986e+00,-1.280760484784057240e+00,3.923484930156926787e+00,2.389059667102991558e+00,1.598970792913843031e+00,1.598497816195770804e+00,1.597865230344642784e+00,6.704580705719449973e+00,4.994503423784477647e+00
2.405000000000000000e+04,-9.984396577727083013e+02,-1.281003580009371534e+00,-1.281219438816876277e+00,-1.280763520997647342e+00,3.923484944399509011e+00,2.389059789471033479e+00,1.598440789125450845e+00,1.598998914815005001e+00,1.597894189723801039e+00,6.704580881439810902e+00,4.994507086531420725e+00
2.407500000000000000e+04,-9.984396765803933249e+02,-1.280792725400804688e+00,-1.281219441772585066e+00,-1.280974383474989819e+00,3.923484958683811197e+00,2.389059910468303016e+00,1.597920817815558836e+00,1.599007900672986482e+00,1.598405231189299114e+00,6.704581054743374402e+00,4.994510695462792249e+00
2.410000000000000000e+04,-9.984396951190442451e+02,-1.280757512131218023e+00,-1.281028203285718314e+00,-1.281200839593594543e+00,3.923484972797151915e+00,2.389060029734770829e+00,1.597864660196725461e+00,1.598525906151458731e+00,1.598943435223076692e+00,6.704581225518532861e+00,4.994514250902237329e+00
2.412500000000000000e+04,-9.984397133145164389e+02,-1.280932118093384808e+00,-1.280814827652253740e+00,-1.281239617123394847e+00,3.923484986409310871e+00,2.389060146736112777e+00,1.598316570757295496e+00,1.597980984061242449e+00,1.599036499716516513e+00,6.704581393562565772e+00,4.994517752920636156e+00
2.415000000000000000e+04,-9.984397313257150017e+02,-1.281164740557779291e+00,-1.280759810359210826e+00,-1.281062021039573562e+00,3.923485000174698367e+00,2.389060262614996155e+00,1.598875546145890336e+00,1.597848417300630874e+00,1.598610143995331301e+00,6.704581559379197309e+00,4.994521203558101696e+00
2.417500000000000000e+04,-9.984397490265621400e+02,-1.281247155118743430e+00,-1.280906832857970912e+00,-1.280832587716712823e+00,3.923485013553127398e+00,2.389060376455284462e+00,1.599050214363980427e+00,1.598237550384452588e+00,1.598046392088392942e+00,6.704581722618731199e+00,4.994524602556885462e+00
2.420000000000000000e+04,-9.984397664443121130e+02,-1.281103890128861167e+00,-1.281129654906578708e+00,-1.280753039974993346e+00,3.923485026640544771e+00,2.389060488457050102e+00,1.598691631949598513e+00,1.598802272741293828e+00,1.597840303753960578e+00,6.704581883380139828e+00,4.994527950886090473e+00
2.422500000000000000e+04,-9.984397836769925334e+02,-1.280864860378825965e+00,-1.281236842495976136e+00,-1.280884888869554095e+00,3.923485039839182509e+00,2.389060599321533029e+00,1.598121415981206273e+00,1.599047664880445252e+00,1.598165177180312257e+00,6.704582041986094865e+00,4.994531250163519509e+00
2.425000000000000000e+04,-9.984398005805156799e+02,-1.280746554513011448e+00,-1.281133345453153272e+00,-1.281106696240192244e+00,3.923485052530778727e+00,2.389060708008357015e+00,1.597843139736817575e+00,1.598762926884299773e+00,1.598728239141553376e+00,6.704582198026652229e+00,4.994534500005834765e+00
2.427500000000000000e+04,-9.984398172638248070e+02,-1.280852072348007908e+00,-1.280906993157712392e+00,-1.281227540349995753e+00,3.923485065156604890e+00,2.389060815304893115e+00,1.598096326340318507e+00,1.598203088147531092e+00,1.599034941049962688e+00,6.704582351846639199e+00,4.994537702073031049e+00
2.430000000000000000e+04,-9.984398337329638480e+02,-1.281080533485280171e+00,-1.280757803751504165e+00,-1.281148273256162984e+00,3.923485077734188309e+00,2.389060921249281932e+00,1.598650098756990046e+00,1.597861781970244976e+00,1.598822521324949397e+00,6.704582503492605206e+00,4.994540857219292640e+00
2.432500000000000000e+04,-9.984398498866572709e+02,-1.281226548876202020e+00,-1.280820809953901129e+00,-1.280939257645516527e+00,3.923485089822839278e+00,2.389061025111753001e+00,1.599014638976429037e+00,1.598035832743652573e+00,1.598283976884996349e+00,6.704582652678457322e+00,4.994543965343129166e+00
2.435000000000000000e+04,-9.984398658651178948e+02,-1.281167173898775102e+00,-1.281040089175013774e+00,-1.280779362116740483e+00,3.923485101998453572e+00,2.389061127902232240e+00,1.598875247315419079e+00,1.598566040595179816e+00,1.597893208050954694e+00,6.704582799846003027e+00,4.994547028300022617e+00
2.437500000000000000e+04,-9.984398815912920782e+02,-1.280962748019374597e+00,-1.281217076088078111e+00,-1.280806804567283352e+00,3.923485113929166435e+00,2.389061229059798563e+00,1.598363107879040124e+00,1.598982291510627540e+00,1.597989140561794752e+00,6.704582944790555388e+00,4.994550046156097878e+00
2.440000000000000000e+04,-9.984398970439110599e+02,-1.280793195345189428e+00,-1.281193383670649499e+00,-1.281000057145492033e+00,3.923485125509241112e+00,2.389061328430829079e+00,1.597931153868170195e+00,1.598921329018780257e+00,1.598482102506659785e+00,6.704583087464302871e+00,4.994553019338806799e+00
2.442500000000000000e+04,-9.984399123368713163e+02,-1.280800476754212713e+00,-1.280995218268179414e+00,-1.281190948044640399e+00,3.923485137207373796e+00,2.389061426833045232e+00,1.597953761870598566e+00,1.598444438260306688e+00,1.598936429799582948e+00,6.704583228233556014e+00,4.994555949387422977e+00
2.445000000000000000e+04,-9.984399273509875457e+02,-1.280973849932806941e+00,-1.280803754788234272e+00,-1.281209041861806064e+00,3.923485148512634968e+00,2.389061523400942466e+00,1.598403713110637225e+00,1.597976144396112463e+00,1.598954814565639371e+00,6.704583366763929853e+00,4.994558835890842374e+00
2.447500000000000000e+04,-9.984399421461233715e+02,-1.281164110257239752e+00,-1.280786222684462627e+00,-1.281036321910659304e+00,3.923485159661022070e+00,2.389061618566012513e+00,1.598883031181160153e+00,1.597925384618718248e+00,1.598526300291183588e+00,6.704583503251495991e+00,4.994561679845913815e+00
2.450000000000000000e+04,-9.984399567689994228e+02,-1.281208653592748270e+00,-1.280950070149823761e+00,-1.280827936036481152e+00,3.923485170841142455e+00,2.389061712658735015e+00,1.598973872239200622e+00,1.598328680993921669e+00,1.598032204548673230e+00,6.704583637862775447e+00,4.994564482174728148e+00
2.452500000000000000e+04,-9.984399711111888109e+02,-1.281067858516148794e+00,-1.281146994138099737e+00,-1.280771811611196576e+00,3.923485181584998926e+00,2.389061804892968155e+00,1.598601781264462618e+00,1.598826310765885550e+00,1.597906706609328875e+00,6.704583770291510980e+00,4.994567242486974479e+00
2.455000000000000000e+04,-9.984399852826225015e+02,-1.280862371047421178e+00,-1.281208488064738305e+00,-1.280915813154597460e+00,3.923485192341369832e+00,2.389061896061122958e+00,1.598096980902244502e+00,1.598983399768208802e+00,1.598254460096527829e+00,6.704583900885731751e+00,4.994569962183178724e+00
2.457500000000000000e+04,-9.984399992527818313e+02,-1.280773148167428932e+00,-1.281087070362641134e+00,-1.281126457213120684e+00,3.923485202974884345e+00,2.389061985935411858e+00,1.597902552151233113e+00,1.598668928570900372e+00,1.598763399248213313e+00,6.704584029578900761e+00,4.994572641558174375e+00
2.460000000000000000e+04,-9.984400129668418913e+02,-1.280881662620647399e+00,-1.280889523501078653e+00,-1.281215495439496088e+00,3.923485213241394653e+00,2.389062074120614998e+00,1.598185570669478306e+00,1.598163891107290846e+00,1.598985458051856767e+00,6.704584156221833346e+00,4.994575280681348595e+00
2.462500000000000000e+04,-9.984400265373591310e+02,-1.281092142879489471e+00,-1.280784510270621013e+00,-1.281110035212895459e+00,3.923485223603727867e+00,2.389062161426105835e+00,1.598692504166457695e+00,1.597910895425625366e+00,1.598731560081408709e+00,6.704584281172254023e+00,4.994577881036771139e+00
2.465000000000000000e+04,-9.984400398778296903e+02,-1.281214955775527020e+00,-1.280862080226428112e+00,-1.280909655337713060e+00,3.923485233690423790e+00,2.389062247223093571e+00,1.598975742045867676e+00,1.598127384852761290e+00,1.598231870083074435e+00,6.704584404192009295e+00,4.994580442506835638e+00
2.467500000000000000e+04,-9.984400530043943718e+02,-1.281140215125568638e+00,-1.281056578666375234e+00,-1.280789904400083667e+00,3.923485243555624002e+00,2.389062331630515512e+00,1.598789656915627688e+00,1.598618820536581664e+00,1.597926558333989000e+00,6.704584525342708545e+00,4.994582965794527318e+00
2.470000000000000000e+04,-9.984400659885294544e+02,-1.280938477571749390e+00,-1.281198869814425434e+00,-1.280849355950168800e+00,3.923485253492089431e+00,2.389062415159815433e+00,1.598304425678829910e+00,1.598952349784831917e+00,1.598078297735850306e+00,6.704584644859898468e+00,4.994585452103783574e+00
2.472500000000000000e+04,-9.984400787290428525e+02,-1.280792758033151291e+00,-1.281161830585797690e+00,-1.281032118151095522e+00,3.923485263065074502e+00,2.389062497080290282e+00,1.597950194745461738e+00,1.598837601950702680e+00,1.598547312504834395e+00,6.704584762457019842e+00,4.994587901211455794e+00
2.475000000000000000e+04,-9.984400913005080156e+02,-1.280829528864384059e+00,-1.280976344368572439e+00,-1.281180840648363572e+00,3.923485272575642835e+00,2.389062577930946230e+00,1.598034779565796093e+00,1.598380262824129483e+00,1.598920104239161644e+00,6.704584878371434797e+00,4.994590314309999002e+00
2.477500000000000000e+04,-9.984401037103342560e+02,-1.281009207322775012e+00,-1.280808273565825939e+00,-1.281169236633023401e+00,3.923485282048703837e+00,2.389062657761304109e+00,1.598476237332628225e+00,1.597985731274121912e+00,1.598873213152664841e+00,6.704584992646333674e+00,4.994592692064944828e+00
2.480000000000000000e+04,-9.984401158856544498e+02,-1.281170525677352012e+00,-1.280809011954198828e+00,-1.281007184360759332e+00,3.923485291166946443e+00,2.389062736046178248e+00,1.598882623015380977e+00,1.597999382861089890e+00,1.598453210946960912e+00,6.704585105076977136e+00,4.994595034427492308e+00
2.482500000000000000e+04,-9.984401279248044148e+02,-1.281176444130980085e+00,-1.280976071967913743e+00,-1.280834212371283254e+00,3.923485300333491743e+00,2.389062813493688875e+00,1.598900422893767104e+00,1.598403313544527249e+00,1.598031516026096499e+00,6.704585215974125489e+00,4.994597342731323941e+00
2.485000000000000000e+04,-9.984401397761364478e+02,-1.281027860426153131e+00,-1.281156629803750002e+00,-1.280802241021313126e+00,3.923485309325045023e+00,2.389062889727490813e+00,1.598521215913928373e+00,1.598837302130174498e+00,1.597976767652072194e+00,6.704585325202791601e+00,4.994599617072370989e+00
2.487500000000000000e+04,-9.984401514221888192e+02,-1.280855061707949938e+00,-1.281190055636983516e+00,-1.280941619427344191e+00,3.923485318056170623e+00,2.389062964621201601e+00,1.598081841763669519e+00,1.598920928965722688e+00,1.598332549148381299e+00,6.704585432722950600e+00,4.994601857756252983e+00
2.490000000000000000e+04,-9.984401629445437720e+02,-1.280804878079736531e+00,-1.281052380646711564e+00,-1.281129483258954815e+00,3.923485326861985367e+00,2.389063038760376845e+00,1.597965620801392816e+00,1.598587415139633539e+00,1.598782317502441597e+00,6.704585538797653399e+00,4.994604065900412948e+00
2.492500000000000000e+04,-9.984401742604395622e+02,-1.280919072136338155e+00,-1.280870445681708381e+00,-1.281197226918820986e+00,3.923485335387169926e+00,2.389063111543637596e+00,1.598269045944746392e+00,1.598135623429646879e+00,1.598930715878912112e+00,6.704585643196228517e+00,4.994606241247204537e+00
2.495000000000000000e+04,-9.984401854097443447e+02,-1.281099727133870658e+00,-1.280802733327628617e+00,-1.281084290360239963e+00,3.923485343787600943e+00,2.389063183258125278e+00,1.598722125142493899e+00,1.597961601484772842e+00,1.598651691719518597e+00,6.704585746050957695e+00,4.994608384501476372e+00
2.497500000000000000e+04,-9.984401964278463311e+02,-1.281190239766860417e+00,-1.280902278403529548e+00,-1.280894236457660096e+00,3.923485352206043775e+00,2.389063254154314198e+00,1.598927642436290597e+00,1.598211866981222196e+00,1.598195940393548398e+00,6.704585847487635419e+00,4.994610496355385010e+00
2.500000000000000000e+04,-9.984402072378687762e+02,-1.281109676021952470e+00,-1.281078715215287600e+00,-1.280798366785747211e+00,3.923485360310184245e+00,2.389063323674497585e+00,1.598708775778442170e+00,1.598661294504617691e+00,1.597965410324080127e+00,6.704585947290067516e+00,4.994612576554621874e+00
2.502500000000000000e+04,-9.984402179160786091e+02,-1.280927314275908335e+00,-1.281180664087101739e+00,-1.280878785577757917e+00,3.923485368410627228e+00,2.389063392368367289e+00,1.598261756766550246e+00,1.598915566790302556e+00,1.598158188736720442e+00,6.704586045700891006e+00,4.994614626102294785e+00
2.505000000000000000e+04,-9.984402284435469710e+02,-1.280805441000778311e+00,-1.281122830219906472e+00,-1.281058495472178427e+00,3.923485376422269688e+00,2.389063460093843183e+00,1.597980866800478683e+00,1.598756164194658602e+00,1.598598510909533310e+00,6.704586142681936423e+00,4.994616645256032328e+00
2.507500000000000000e+04,-9.984402387798742211e+02,-1.280853891069428041e+00,-1.280955499687711496e+00,-1.281177380250257736e+00,3.923485384165242174e+00,2.389063526559615180e+00,1.598110522516628551e+00,1.598327533822164526e+00,1.598897515566049865e+00,6.704586238123702913e+00,4.994618634081692043e+00
2.510000000000000000e+04,-9.984402490047220908e+02,-1.281028361261228099e+00,-1.280822677302964507e+00,-1.281135737532798080e+00,3.923485391966499591e+00,2.389063592338525943e+00,1.598531756509194546e+00,1.598007002942348986e+00,1.598796842460675549e+00,6.704586332280175753e+00,4.994620593660203944e+00
2.512500000000000000e+04,-9.984402590588413204e+02,-1.281170649904624925e+00,-1.280840721421897532e+00,-1.280975407128312593e+00,3.923485399571016607e+00,2.389063656999760088e+00,1.598870983017484537e+00,1.598073475837270108e+00,1.598391171233211505e+00,6.704586424989435578e+00,4.994622523957101379e+00
2.515000000000000000e+04,-9.984402689514572558e+02,-1.281154573097373683e+00,-1.280995762857879416e+00,-1.280836447546127133e+00,3.923485407007446746e+00,2.389063720611632302e+00,1.598832050735737420e+00,1.598464546328473013e+00,1.598039062206422667e+00,6.704586516289420040e+00,4.994624425484608388e+00
2.517500000000000000e+04,-9.984402787345820798e+02,-1.280999240637490155e+00,-1.281151405531805398e+00,-1.280836141254636962e+00,3.923485414488490974e+00,2.389063783546459430e+00,1.598455291722559402e+00,1.598833941674825398e+00,1.598046454092435065e+00,6.704586606351750966e+00,4.994626299138125169e+00
2.520000000000000000e+04,-9.984402883372285942e+02,-1.280845968131451240e+00,-1.281168102479812942e+00,-1.280972719453497666e+00,3.923485421708694521e+00,2.389063845291566235e+00,1.598076182164354764e+00,1.598857934345279563e+00,1.598401598140312352e+00,6.704586694976315542e+00,4.994628144796060099e+00
2.522500000000000000e+04,-9.984402978103653368e+02,-1.280827625242890733e+00,-1.281030605086343810e+00,-1.281128564980877904e+00,3.923485428873062286e+00,2.389063906215383781e+00,1.598025939394008832e+00,1.598519828932385645e+00,1.598789974471048314e+00,6.704586782326411587e+00,4.994629963316034704e+00
2.525000000000000000e+04,-9.984403071614329974e+02,-1.280954334187361932e+00,-1.280863552715817866e+00,-1.281168911251018061e+00,3.923485436008007810e+00,2.389063966368763392e+00,1.598342362195421140e+00,1.598121285563848248e+00,1.598872121565801052e+00,6.704586868439921687e+00,4.994631755213082336e+00
2.527500000000000000e+04,-9.984403163380895876e+02,-1.281112447808113730e+00,-1.280817036427688294e+00,-1.281057317264111983e+00,3.923485442885368268e+00,2.389064025374327382e+00,1.598743062750113131e+00,1.598012703340914165e+00,1.598580029647154177e+00,6.704586953170540653e+00,4.994633520470276089e+00
2.530000000000000000e+04,-9.984403254092461566e+02,-1.281166797330139939e+00,-1.280929454451629423e+00,-1.280890554534194870e+00,3.923485449787055046e+00,2.389064083728203336e+00,1.598877643844051955e+00,1.598284434987426561e+00,1.598173743731344798e+00,6.704587036736775474e+00,4.994635260046268677e+00
2.532500000000000000e+04,-9.984403343404168254e+02,-1.281073771709209108e+00,-1.281096410437549071e+00,-1.280816626374544853e+00,3.923485456563318596e+00,2.389064141178780076e+00,1.598633350595307645e+00,1.598692086642964361e+00,1.598010410425022565e+00,6.704587119050153809e+00,4.994636974044412980e+00
2.535000000000000000e+04,-9.984403431175843480e+02,-1.280914536871746945e+00,-1.281169911912262593e+00,-1.280902363814992562e+00,3.923485463146350050e+00,2.389064197624407360e+00,1.598228720399823777e+00,1.598877058184666078e+00,1.598230094794233169e+00,6.704587200078213627e+00,4.994638662684149466e+00
2.537500000000000000e+04,-9.984403517991157742e+02,-1.280825868637467613e+00,-1.281090243420213381e+00,-1.281070704473157296e+00,3.923485469775475742e+00,2.389064253483958122e+00,1.598018586898121596e+00,1.598682135558645356e+00,1.598635176217160891e+00,6.704587280009726591e+00,4.994640326776421446e+00
2.540000000000000000e+04,-9.984403603276314243e+02,-1.280884924009192627e+00,-1.280931992884904336e+00,-1.281169901783974607e+00,3.923485476203836253e+00,2.389064308340078213e+00,1.598183723085041308e+00,1.598284161644135448e+00,1.598868037953862675e+00,6.704587358685843768e+00,4.994641966163740676e+00
2.542500000000000000e+04,-9.984403687295695136e+02,-1.281041519726565880e+00,-1.280832790685880296e+00,-1.281112512747912380e+00,3.923485482533956681e+00,2.389064362383104267e+00,1.598575392022227426e+00,1.598033225257036838e+00,1.598727330287401438e+00,6.704587436195682315e+00,4.994643581345549421e+00
2.545000000000000000e+04,-9.984403770315943802e+02,-1.281158325601369663e+00,-1.280874970141100189e+00,-1.280953530349832281e+00,3.923485488873148075e+00,2.389064415801806174e+00,1.598848484654851410e+00,1.598145252551009365e+00,1.598342234103395931e+00,6.704587512633801261e+00,4.994645172840663783e+00
2.547500000000000000e+04,-9.984403851792581008e+02,-1.281130774364165559e+00,-1.281019766566787510e+00,-1.280836287732409540e+00,3.923485494985783806e+00,2.389064468200969849e+00,1.598765266723237044e+00,1.598517119279363463e+00,1.598053608519854452e+00,6.704587587847856689e+00,4.994646740486551550e+00
2.550000000000000000e+04,-9.984403932254211895e+02,-1.280982728379750357e+00,-1.281142625044605632e+00,-1.280861479618344845e+00,3.923485501086569460e+00,2.389064519961557664e+00,1.598402857218142570e+00,1.598821262588611347e+00,1.598111898551104026e+00,6.704587662006894710e+00,4.994648285002917021e+00
2.552500000000000000e+04,-9.984404011585720582e+02,-1.280847275837508681e+00,-1.281137934338166584e+00,-1.281001625033371560e+00,3.923485507122789429e+00,2.389064570996553005e+00,1.598082504725555353e+00,1.598793353949183205e+00,1.598460182045155831e+00,6.704587735090241196e+00,4.994649806608438602e+00
2.555000000000000000e+04,-9.984404089490441265e+02,-1.280845782651261588e+00,-1.281008917300922922e+00,-1.281132138461526848e+00,3.923485512962331168e+00,2.389064621091923080e+00,1.598084583312645135e+00,1.598461691161457310e+00,1.598789788829220404e+00,6.704587807017858836e+00,4.994651305363746907e+00
2.557500000000000000e+04,-9.984404166531757028e+02,-1.280977145389623040e+00,-1.280867489254269520e+00,-1.281142207577400605e+00,3.923485518835962527e+00,2.389064670652795819e+00,1.598402594024155077e+00,1.598119692766882594e+00,1.598813799110820888e+00,6.704587877969844456e+00,4.994652782056956397e+00
2.560000000000000000e+04,-9.984404242304475474e+02,-1.281121301261111123e+00,-1.280838901278319009e+00,-1.281026641540471189e+00,3.923485524568887328e+00,2.389064719384539348e+00,1.598752999089215088e+00,1.598066945153196583e+00,1.598516162935789353e+00,6.704587947836611939e+00,4.994654236700176497e+00
2.562500000000000000e+04,-9.984404316858682478e+02,-1.281150992122135790e+00,-1.280949759529331766e+00,-1.280886096150029019e+00,3.923485530174587232e+00,2.389064767324428296e+00,1.598828595182996803e+00,1.598346431239687560e+00,1.598161102705810244e+00,6.704588016640947501e+00,4.994655669668169651e+00
2.565000000000000000e+04,-9.984404390572067314e+02,-1.281044689155264260e+00,-1.281101194795086773e+00,-1.280840966837111017e+00,3.923485535807280211e+00,2.389064814743015130e+00,1.598568091311243222e+00,1.598708996862491905e+00,1.598059062236938610e+00,6.704588084507761003e+00,4.994657081626515449e+00
2.567500000000000000e+04,-9.984404462947223919e+02,-1.280899619825483393e+00,-1.281157084791912704e+00,-1.280930148199820762e+00,3.923485541252602626e+00,2.389064861280977503e+00,1.598204936624632255e+00,1.598835441209309760e+00,1.598295793066557113e+00,6.704588151297497411e+00,4.994658472516629644e+00
2.570000000000000000e+04,-9.984404534332040839e+02,-1.280841533484909700e+00,-1.281068469861563086e+00,-1.281076853343122046e+00,3.923485546649870148e+00,2.389064907189761389e+00,1.598057705665950179e+00,1.598618244667667332e+00,1.598660241737645649e+00,6.704588217122473992e+00,4.994659842956223450e+00
2.572500000000000000e+04,-9.984404604794359557e+02,-1.280916904533040190e+00,-1.280917338601753608e+00,-1.281152615767712444e+00,3.923485552023859402e+00,2.389064952516422036e+00,1.598250934299672243e+00,1.598253173490269408e+00,1.598832104309479085e+00,6.704588282014618095e+00,4.994661193341777050e+00
2.575000000000000000e+04,-9.984404673959014644e+02,-1.281058081483212430e+00,-1.280839296055702459e+00,-1.281089483870762047e+00,3.923485557210765418e+00,2.389064996990198253e+00,1.598610598911009539e+00,1.598062366305372572e+00,1.598663266781363612e+00,6.704588345869531452e+00,4.994662523674891830e+00
2.577500000000000000e+04,-9.984404742308513505e+02,-1.281143736973294756e+00,-1.280900300215787491e+00,-1.280942827802002748e+00,3.923485562407593275e+00,2.389065040958421982e+00,1.598820789208495796e+00,1.598209561358464592e+00,1.598305901620675540e+00,6.704588408840940872e+00,4.994663834644811118e+00
2.580000000000000000e+04,-9.984404809613403131e+02,-1.281101042043409466e+00,-1.281041897620283976e+00,-1.280843927066524390e+00,3.923485567514214623e+00,2.389065084253535254e+00,1.598700563592431401e+00,1.598560031783454960e+00,1.598075675767520742e+00,6.704588470871183148e+00,4.994665126350292361e+00
2.582500000000000000e+04,-9.984404875763275413e+02,-1.280966811660912974e+00,-1.281138876701781060e+00,-1.280881181383613621e+00,3.923485572477575456e+00,2.389065126795181904e+00,1.598359296193198054e+00,1.598804420711904095e+00,1.598172573587290257e+00,6.704588531934517093e+00,4.994666398949495267e+00
2.585000000000000000e+04,-9.984404941175204158e+02,-1.280857427655824887e+00,-1.281110041380406628e+00,-1.281019403673147483e+00,3.923485577468418306e+00,2.389065168882698931e+00,1.598097713067663683e+00,1.598731780196481989e+00,1.598506816289492649e+00,6.704588592166357053e+00,4.994667653030661292e+00
2.587500000000000000e+04,-9.984405005451768602e+02,-1.280869407188869102e+00,-1.280984058025765204e+00,-1.281133409166115289e+00,3.923485582315406006e+00,2.389065210226808400e+00,1.598143437551057477e+00,1.598410858326485773e+00,1.598782031796085912e+00,6.704588651457567217e+00,4.994668888500640058e+00
2.590000000000000000e+04,-9.984405068767802049e+02,-1.280993302334506589e+00,-1.280870368304024121e+00,-1.281123207047620394e+00,3.923485587085620008e+00,2.389065250953134711e+00,1.598452814663692045e+00,1.598125021963127557e+00,1.598758509759962365e+00,6.704588709868018803e+00,4.994670105714003938e+00
2.592500000000000000e+04,-9.984405131323153455e+02,-1.281119213760200992e+00,-1.280865606498872600e+00,-1.281002059679577476e+00,3.923485591859350308e+00,2.389065291203240626e+00,1.598751781063159516e+00,1.598122621785428521e+00,1.598461961451487001e+00,6.704588767468514732e+00,4.994671305059028121e+00
2.595000000000000000e+04,-9.984405192732585874e+02,-1.281134345411770292e+00,-1.280973202217124296e+00,-1.280879334258139934e+00,3.923485596469597159e+00,2.389065330697373035e+00,1.598778511679807002e+00,1.598401879234114586e+00,1.598155990884303712e+00,6.704588824151887394e+00,4.994672486434408754e+00
2.597500000000000000e+04,-9.984405253362152735e+02,-1.281025835917229960e+00,-1.281100353996831531e+00,-1.280860695215716438e+00,3.923485601064646833e+00,2.389065369699309382e+00,1.598513167431967696e+00,1.598715647796043582e+00,1.598107584501388345e+00,6.704588880035889709e+00,4.994673650357523087e+00
2.600000000000000000e+04,-9.984405313143714693e+02,-1.280892424079341341e+00,-1.281136126707959288e+00,-1.280958336039498935e+00,3.923485605612567539e+00,2.389065408157029502e+00,1.598192416282146588e+00,1.598789416799919705e+00,1.598354583532245687e+00,6.704588935110322723e+00,4.994674797010239864e+00
2.602500000000000000e+04,-9.984405371860055993e+02,-1.280853267560766229e+00,-1.281048006967268726e+00,-1.281085614682644369e+00,3.923485610016435920e+00,2.389065445913751251e+00,1.598098082969492184e+00,1.598561337191502174e+00,1.598677013455798157e+00,6.704588989316923708e+00,4.994675926447214920e+00
2.605000000000000000e+04,-9.984405429909229497e+02,-1.280940161630902852e+00,-1.280913175585422614e+00,-1.281133554842394995e+00,3.923485614439081726e+00,2.389065483255772726e+00,1.598309127945838348e+00,1.598234564830263382e+00,1.598792757859569758e+00,6.704589042783378083e+00,4.994677039243890171e+00
2.607500000000000000e+04,-9.984405487014789742e+02,-1.281072684932318406e+00,-1.280851933739429294e+00,-1.281062274845866877e+00,3.923485618760870430e+00,2.389065519981987684e+00,1.598635874192541939e+00,1.598096746245111444e+00,1.598603846262700356e+00,6.704589095435654400e+00,4.994678135436327437e+00
2.610000000000000000e+04,-9.984405543201436330e+02,-1.281134160050031223e+00,-1.280919153754131790e+00,-1.280933582461590836e+00,3.923485622986559118e+00,2.389065556111061195e+00,1.598790874477635349e+00,1.598266431933919041e+00,1.598279176801732593e+00,6.704589147287144613e+00,4.994679215299957953e+00
2.612500000000000000e+04,-9.984405598743157952e+02,-1.281074389740019193e+00,-1.281053572490489678e+00,-1.280858936304851481e+00,3.923485627227815797e+00,2.389065591839262037e+00,1.598641844219356845e+00,1.598590606767327449e+00,1.598104048275515554e+00,6.704589198428561048e+00,4.994680279329335448e+00
2.615000000000000000e+04,-9.984405653291663612e+02,-1.280948722890894897e+00,-1.281134058555322142e+00,-1.280904118648221068e+00,3.923485631334272750e+00,2.389065626915022555e+00,1.598323998819973557e+00,1.598782732140718643e+00,1.598229783759001155e+00,6.704589248762876430e+00,4.994681327503692536e+00
2.617500000000000000e+04,-9.984405707083983543e+02,-1.280866141527542856e+00,-1.281090455014482377e+00,-1.281030306413662334e+00,3.923485635400509430e+00,2.389065661509672811e+00,1.598117211794825465e+00,1.598676604457796246e+00,1.598542714392302999e+00,6.704589298367110928e+00,4.994682360268483556e+00
2.620000000000000000e+04,-9.984405760179014351e+02,-1.280896051197422114e+00,-1.280965029657660015e+00,-1.281125823816243292e+00,3.923485639448212492e+00,2.389065695664256417e+00,1.598199909802948238e+00,1.598370205693915524e+00,1.598766430266798766e+00,6.704589347267593702e+00,4.994683377927325196e+00
2.622500000000000000e+04,-9.984405812308087889e+02,-1.281011448133174913e+00,-1.280870277263641999e+00,-1.281105181155624662e+00,3.923485643359983399e+00,2.389065729184790765e+00,1.598495629815753549e+00,1.598134902281092229e+00,1.598706028658366973e+00,6.704589395389952244e+00,4.994684380491589692e+00
2.625000000000000000e+04,-9.984405863808746062e+02,-1.281112665631548131e+00,-1.280887040339631744e+00,-1.280987203245201433e+00,3.923485647273369903e+00,2.389065762314256602e+00,1.598743461562922352e+00,1.598174765695267618e+00,1.598418348693733559e+00,6.704589442842242342e+00,4.994685368456746488e+00
2.627500000000000000e+04,-9.984405914529202164e+02,-1.281111802419863999e+00,-1.280996686853973054e+00,-1.280878421307473536e+00,3.923485651121649820e+00,2.389065794941559684e+00,1.598727765123362454e+00,1.598450024768728550e+00,1.598158800372992960e+00,6.704589489587339912e+00,4.994686341911069860e+00
2.630000000000000000e+04,-9.984405964383399805e+02,-1.281008897174628069e+00,-1.281102426761612012e+00,-1.280875588879070381e+00,3.923485654863761773e+00,2.389065827004040354e+00,1.598465625049460881e+00,1.598716751525694146e+00,1.598154228250537656e+00,6.704589535605096629e+00,4.994687300968957189e+00
2.632500000000000000e+04,-9.984406013669255344e+02,-1.280894033126624310e+00,-1.281114382273407459e+00,-1.280978499646705515e+00,3.923485658621451044e+00,2.389065858715401891e+00,1.598189310997944812e+00,1.598742886860323287e+00,1.598404421330189784e+00,6.704589580992567299e+00,4.994688246056986358e+00
2.635000000000000000e+04,-9.984406062111943356e+02,-1.280869318719721539e+00,-1.281024238065000986e+00,-1.281093359559926315e+00,3.923485662275940200e+00,2.389065889875400917e+00,1.598140807180651768e+00,1.598509486294395820e+00,1.598686339387796806e+00,6.704589625674945097e+00,4.994689177122879187e+00
2.637500000000000000e+04,-9.984406109826438751e+02,-1.280957051245005474e+00,-1.280910209485383477e+00,-1.281119658054396648e+00,3.923485665870719785e+00,2.389065920566555867e+00,1.598359712464433757e+00,1.598223633274329369e+00,1.598753301198761356e+00,6.704589669692435194e+00,4.994690094419064863e+00
2.640000000000000000e+04,-9.984406156961912302e+02,-1.281078312779282413e+00,-1.280870614364318483e+00,-1.281037993367694972e+00,3.923485669465722303e+00,2.389065950894558199e+00,1.598650744974821514e+00,1.598135241155709485e+00,1.598550674320424747e+00,6.704589713097797166e+00,4.994690998235916446e+00
2.642500000000000000e+04,-9.984406203246098812e+02,-1.281124387682286203e+00,-1.280940203203919880e+00,-1.280922331102418266e+00,3.923485672942676583e+00,2.389065980661607025e+00,1.598757945890884047e+00,1.598319029201878072e+00,1.598259698548746943e+00,6.704589755815910657e+00,4.994691888512661215e+00
2.645000000000000000e+04,-9.984406248932305061e+02,-1.281055668908659406e+00,-1.281058769937434727e+00,-1.280872485545092809e+00,3.923485676403872358e+00,2.389066010050168387e+00,1.598590137823703738e+00,1.598611203211033116e+00,1.598135346097442788e+00,6.704589797928566242e+00,4.994692765622083641e+00
2.647500000000000000e+04,-9.984406293981629688e+02,-1.280935897882097274e+00,-1.281121778662471344e+00,-1.280929249170450035e+00,3.923485679830397199e+00,2.389066039030175226e+00,1.598298485978850048e+00,1.598754851164534418e+00,1.598283362736219626e+00,6.704589839431824849e+00,4.994693629713161442e+00
2.650000000000000000e+04,-9.984406338235531848e+02,-1.280871851553516017e+00,-1.281072729527090948e+00,-1.281042346410265376e+00,3.923485683151473946e+00,2.389066067487103151e+00,1.598140104896213387e+00,1.598625835518928895e+00,1.598570772266702855e+00,6.704589880283297276e+00,4.994694480834191097e+00
2.652500000000000000e+04,-9.984406381975011300e+02,-1.280917348125906852e+00,-1.280955297678780136e+00,-1.281114283816248367e+00,3.923485686481817947e+00,2.389066095623127328e+00,1.598251178621848956e+00,1.598340547208225715e+00,1.598744999668675337e+00,6.704589920573563511e+00,4.994695319405833445e+00
2.655000000000000000e+04,-9.984406425011849251e+02,-1.281029077317606069e+00,-1.280874935296610451e+00,-1.281082918147588012e+00,3.923485689739660831e+00,2.389066123301262223e+00,1.598530149647188869e+00,1.598151211206323419e+00,1.598655376773596926e+00,6.704589960252780756e+00,4.994696145474151194e+00
2.657500000000000000e+04,-9.984406467356095618e+02,-1.281108836232613513e+00,-1.280902984227507924e+00,-1.280975112333602617e+00,3.923485692925102963e+00,2.389066150529354893e+00,1.598730772166728320e+00,1.598222527681111060e+00,1.598383450203596290e+00,6.704589999328448791e+00,4.994696959242286738e+00
2.660000000000000000e+04,-9.984406509206119154e+02,-1.281089476434862151e+00,-1.281012315637607646e+00,-1.280885142444100122e+00,3.923485696118811372e+00,2.389066177449557848e+00,1.598679394913233631e+00,1.598488042067992110e+00,1.598169325171609367e+00,6.704590037866498875e+00,4.994697761077487641e+00
2.662500000000000000e+04,-9.984406550318354903e+02,-1.280989929822410556e+00,-1.281104095101637919e+00,-1.280892910789220851e+00,3.923485699215434774e+00,2.389066203885938489e+00,1.598424853426402503e+00,1.598712086502317664e+00,1.598199833884998977e+00,6.704590075799427673e+00,4.994698550980531948e+00
2.665000000000000000e+04,-9.984406590854176784e+02,-1.280896593933001926e+00,-1.281098410276554800e+00,-1.280991933619680001e+00,3.923485702278986853e+00,2.389066229955041365e+00,1.598192195497749601e+00,1.598699406958173919e+00,1.598445183338553788e+00,6.704590113180172395e+00,4.994699329273061927e+00
2.667500000000000000e+04,-9.984406630862574730e+02,-1.280889590059214989e+00,-1.281003728764070537e+00,-1.281093620331908989e+00,3.923485705327774298e+00,2.389066255691323359e+00,1.598184033359732359e+00,1.598465303660124182e+00,1.598687460185681530e+00,6.704590150029878792e+00,4.994700096186583060e+00
2.670000000000000000e+04,-9.984406670151640810e+02,-1.280974883737741932e+00,-1.280905023068050985e+00,-1.281107033762327818e+00,3.923485708277769213e+00,2.389066280956011035e+00,1.598404396579361064e+00,1.598218047196813485e+00,1.598714364724898473e+00,6.704590186295775744e+00,4.994700851736954661e+00
2.672500000000000000e+04,-9.984406708957263845e+02,-1.281078407828535326e+00,-1.280887018100286934e+00,-1.281021516621361878e+00,3.923485711224837580e+00,2.389066305918952082e+00,1.598657803894034224e+00,1.598173400296621027e+00,1.598505615749221009e+00,6.704590222053723458e+00,4.994701596280444633e+00
2.675000000000000000e+04,-9.984406747179631338e+02,-1.281109170005150011e+00,-1.280962626650747449e+00,-1.280915146961093765e+00,3.923485714124782309e+00,2.389066330506852687e+00,1.598722326479634193e+00,1.598366741695377513e+00,1.598247762570923935e+00,6.704590257280103494e+00,4.994702329892834136e+00
2.677500000000000000e+04,-9.984406784752385420e+02,-1.281039457312596941e+00,-1.281065199665228249e+00,-1.280882288296100624e+00,3.923485716946131241e+00,2.389066354671395942e+00,1.598543930204185948e+00,1.598625792145505820e+00,1.598167119354863663e+00,6.704590291959354964e+00,4.994703052657230025e+00
2.680000000000000000e+04,-9.984406821888197783e+02,-1.280931053292199806e+00,-1.281106665814423673e+00,-1.280949227846722716e+00,3.923485719775522185e+00,2.389066378565006143e+00,1.598281905202694420e+00,1.598723925663182222e+00,1.598331021660506002e+00,6.704590326161050662e+00,4.994703764882941321e+00
2.682500000000000000e+04,-9.984406858397190945e+02,-1.280880840080045990e+00,-1.281051808090186261e+00,-1.281054299788818129e+00,3.923485722530732911e+00,2.389066402049257132e+00,1.598166808217354795e+00,1.598577919866497332e+00,1.598592134761293027e+00,6.704590359833996871e+00,4.994704466543086419e+00
2.685000000000000000e+04,-9.984406894354610813e+02,-1.280933167321091304e+00,-1.280948125282361350e+00,-1.281105657158934985e+00,3.923485725239844513e+00,2.389066425178061337e+00,1.598297392884475920e+00,1.598318348455372684e+00,1.598721132092581598e+00,6.704590393005193327e+00,4.994705157817838526e+00
2.687500000000000000e+04,-9.984406929871455532e+02,-1.281039856795024967e+00,-1.280885973916060294e+00,-1.281061120371918660e+00,3.923485727947246371e+00,2.389066448030018108e+00,1.598555736385323112e+00,1.598173281900146403e+00,1.598607865340002432e+00,6.704590425713810475e+00,4.994705838924126340e+00
2.690000000000000000e+04,-9.984406964755390845e+02,-1.281105146211898527e+00,-1.280920427462967304e+00,-1.280961378528766348e+00,3.923485730569357344e+00,2.389066470465432079e+00,1.598713784187521858e+00,1.598268203132340304e+00,1.598354906249298102e+00,6.704590457907201539e+00,4.994706509827473440e+00
2.692500000000000000e+04,-9.984406999181669562e+02,-1.281072719025651230e+00,-1.281021530771160766e+00,-1.280892704187980513e+00,3.923485733176622858e+00,2.389066492610400605e+00,1.598634903600529844e+00,1.598517237635981303e+00,1.598184762483268129e+00,6.704590489642258788e+00,4.994707170797050289e+00
2.695000000000000000e+04,-9.984407033129333513e+02,-1.280974101942690346e+00,-1.281099331327389068e+00,-1.280913521743659356e+00,3.923485735758283965e+00,2.389066514448406675e+00,1.598391927554353664e+00,1.598700384051697121e+00,1.598244601736197534e+00,6.704590520918510599e+00,4.994707821953406679e+00
2.697500000000000000e+04,-9.984407066482838218e+02,-1.280897127688511272e+00,-1.281084360227252139e+00,-1.281005468422629745e+00,3.923485738262717959e+00,2.389066535896013033e+00,1.598199793109455591e+00,1.598657925218601283e+00,1.598479204654871255e+00,6.704590551705238433e+00,4.994708463338548121e+00
2.700000000000000000e+04,-9.984407099440497859e+02,-1.280907344500066269e+00,-1.280990834677729895e+00,-1.281088778753564750e+00,3.923485740770692232e+00,2.389066557095883780e+00,1.598225344173872742e+00,1.598430099865530529e+00,1.598681488595962596e+00,6.704590582066543902e+00,4.994709095260421172e+00
2.702500000000000000e+04,-9.984407131874384049e+02,-1.280993236007101688e+00,-1.280903320103008669e+00,-1.281090402710493681e+00,3.923485743226438505e+00,2.389066577954919612e+00,1.598442726805014091e+00,1.598219275114144411e+00,1.598674939871846057e+00,6.704590611969004854e+00,4.994709717767075396e+00
2.705000000000000000e+04,-9.984407163786531783e+02,-1.281079398636469024e+00,-1.280899205819363340e+00,-1.281008355869023951e+00,3.923485745627720345e+00,2.389066598474950620e+00,1.598659307273388563e+00,1.598209880853704856e+00,1.598467763013273979e+00,6.704590641416756647e+00,4.994710331008953119e+00
2.707500000000000000e+04,-9.984407195320245592e+02,-1.281092157778151774e+00,-1.280979678087039275e+00,-1.280915125765920815e+00,3.923485748032716547e+00,2.389066618758777683e+00,1.598686212224444070e+00,1.598406838605401781e+00,1.598243909434655219e+00,6.704590670457479362e+00,4.994710935258717122e+00
2.710000000000000000e+04,-9.984407226305536369e+02,-1.281021436989645768e+00,-1.281071646060445879e+00,-1.280893879498951060e+00,3.923485750367723845e+00,2.389066638683503108e+00,1.598502744160791522e+00,1.598634407372461430e+00,1.598199817527879318e+00,6.704590699044392643e+00,4.994711530528540777e+00
2.712500000000000000e+04,-9.984407256851851571e+02,-1.280928678207364779e+00,-1.281095024181243103e+00,-1.280963261726593139e+00,3.923485752675906824e+00,2.389066658328266257e+00,1.598271980349237120e+00,1.598693307522878415e+00,1.598371690203260531e+00,6.704590727213812329e+00,4.994712117050979394e+00
2.715000000000000000e+04,-9.984407286999258986e+02,-1.280894548963488644e+00,-1.281032088352757503e+00,-1.281060327820909839e+00,3.923485754972352524e+00,2.389066677721225496e+00,1.598196111795989305e+00,1.598535142622717897e+00,1.598605732268127966e+00,6.704590754982487688e+00,4.994712695001853220e+00
2.717500000000000000e+04,-9.984407316610665930e+02,-1.280949237026986376e+00,-1.280939448684867754e+00,-1.281098280487600993e+00,3.923485757196912616e+00,2.389066696763245012e+00,1.598339428777355353e+00,1.598301575003308495e+00,1.598695991417423468e+00,6.704590782313013086e+00,4.994713264398224162e+00
2.720000000000000000e+04,-9.984407345850939919e+02,-1.281044903171059346e+00,-1.280897001650461942e+00,-1.281045062853106931e+00,3.923485759416394991e+00,2.389066715572962352e+00,1.598573739442700425e+00,1.598197376313043705e+00,1.598565888052819517e+00,6.704590809258734296e+00,4.994713825496211790e+00
2.722500000000000000e+04,-9.984407374654734895e+02,-1.281096717943353003e+00,-1.280940081479248649e+00,-1.280950169082793133e+00,3.923485761601673172e+00,2.389066734102297751e+00,1.598692799371335793e+00,1.598311251406334899e+00,1.598332961188117629e+00,6.704590835804687288e+00,4.994714378358964701e+00
2.725000000000000000e+04,-9.984407402971452257e+02,-1.281058530553711217e+00,-1.281030773892255725e+00,-1.280897665289950416e+00,3.923485763728753462e+00,2.389066752314334519e+00,1.598593930490201931e+00,1.598540700715525675e+00,1.598202389008633428e+00,6.704590861939190738e+00,4.994714923047018473e+00
2.727500000000000000e+04,-9.984407430952725235e+02,-1.280964957917101410e+00,-1.281090572996792298e+00,-1.280931440085297801e+00,3.923485765859318519e+00,2.389066770317692434e+00,1.598366747139778665e+00,1.598684046904018441e+00,1.598286234324046262e+00,6.704590887711944447e+00,4.994715459784587530e+00
2.730000000000000000e+04,-9.984407458467629795e+02,-1.280900036949747411e+00,-1.281067374021493288e+00,-1.281019560805685575e+00,3.923485767936461865e+00,2.389066788016812382e+00,1.598212006603850766e+00,1.598617324825038155e+00,1.598507704724947409e+00,6.704590913088078530e+00,4.994715988560164632e+00
2.732500000000000000e+04,-9.984407485565102434e+02,-1.280920821083719296e+00,-1.280981120554519626e+00,-1.281085031472780189e+00,3.923485769978145132e+00,2.389066805446706798e+00,1.598264014499700458e+00,1.598401440425351483e+00,1.598671589193762177e+00,6.704590938085598140e+00,4.994716509502763913e+00
2.735000000000000000e+04,-9.984407512327381937e+02,-1.281006804684450939e+00,-1.280907701598897219e+00,-1.281072467835985274e+00,3.923485772017190065e+00,2.389066822665617984e+00,1.598474011149268126e+00,1.598226993492631198e+00,1.598636047164555318e+00,6.704590962733662174e+00,4.994717022774416648e+00
2.737500000000000000e+04,-9.984407538618896751e+02,-1.281080666411505975e+00,-1.280912414112052033e+00,-1.280993894446135650e+00,3.923485773994541237e+00,2.389066839575002099e+00,1.598655893081071921e+00,1.598246186141112135e+00,1.598434980080465806e+00,6.704590986995304647e+00,4.994717528357481839e+00
2.740000000000000000e+04,-9.984407564560617629e+02,-1.281078536197168383e+00,-1.280991002378337740e+00,-1.280917437715464624e+00,3.923485775958655886e+00,2.389066856261916172e+00,1.598651276868808813e+00,1.598439810503721192e+00,1.598245979568277964e+00,6.704591010910194271e+00,4.994718026446872905e+00
2.742500000000000000e+04,-9.984407590142423032e+02,-1.281004818995638894e+00,-1.281072869204733289e+00,-1.280909288887795094e+00,3.923485777903761296e+00,2.389066872718025980e+00,1.598467274089842238e+00,1.598635928710258725e+00,1.598233871403347051e+00,6.704591034479507883e+00,4.994718517139276948e+00
2.745000000000000000e+04,-9.984407615280329082e+02,-1.280925156848464752e+00,-1.281085052648422540e+00,-1.280976768580619041e+00,3.923485779792312389e+00,2.389066888882692030e+00,1.598267335782439957e+00,1.598662641733285428e+00,1.598407103948344732e+00,6.704591057681101418e+00,4.994719000470762893e+00
2.747500000000000000e+04,-9.984407640114131937e+02,-1.280907937453751089e+00,-1.281018116230177917e+00,-1.281060925584862398e+00,3.923485781681094409e+00,2.389066904856515627e+00,1.598226105723663304e+00,1.598499043038088763e+00,1.598611939971658735e+00,6.704591080560407867e+00,4.994719476667079938e+00
2.750000000000000000e+04,-9.984407664557184034e+02,-1.280966523032538218e+00,-1.280933146399302336e+00,-1.281087310528040257e+00,3.923485783532170146e+00,2.389066920576373487e+00,1.598377127060194969e+00,1.598291346230397814e+00,1.598668622353761171e+00,6.704591103095070892e+00,4.994719945773791636e+00
2.752500000000000000e+04,-9.984407688607310547e+02,-1.281049535151733032e+00,-1.280905139778085955e+00,-1.281032306145011734e+00,3.923485785342316401e+00,2.389066936040981304e+00,1.598585833405277157e+00,1.598221972294962212e+00,1.598529296980446324e+00,6.704591125287116427e+00,4.994720407902635273e+00
2.755000000000000000e+04,-9.984407712367976728e+02,-1.281085246419482848e+00,-1.280956557589089329e+00,-1.280945178055639344e+00,3.923485787153464521e+00,2.389066951324577470e+00,1.598669242545792679e+00,1.598349204802923973e+00,1.598318662210823193e+00,6.704591147171078624e+00,4.994720863255916576e+00
2.757500000000000000e+04,-9.984407735720513983e+02,-1.281042769785770030e+00,-1.281040290350591082e+00,-1.280903922631416059e+00,3.923485788914061967e+00,2.389066966341409692e+00,1.598556189430707875e+00,1.598558558759981318e+00,1.598222368004600380e+00,6.704591168714588711e+00,4.994721311850866208e+00
2.760000000000000000e+04,-9.984407758739281462e+02,-1.280959057052478256e+00,-1.281083372654729047e+00,-1.280944554220755593e+00,3.923485790653198357e+00,2.389066981145121282e+00,1.598348069172483177e+00,1.598665979171522533e+00,1.598323074634235841e+00,6.704591189942539664e+00,4.994721753855769109e+00
2.762500000000000000e+04,-9.984407781456200155e+02,-1.280907637502120000e+00,-1.281050050690979658e+00,-1.281029296520603378e+00,3.923485792382974680e+00,2.389066995758270640e+00,1.598228151544211384e+00,1.598579535827987286e+00,1.598529442103926002e+00,6.704591210868072082e+00,4.994722189403646873e+00
2.765000000000000000e+04,-9.984407803773513024e+02,-1.280934155447572609e+00,-1.280970499930118356e+00,-1.281082330135410841e+00,3.923485794060409759e+00,2.389067010110137002e+00,1.598300223286613697e+00,1.598377736169317664e+00,1.598659176433806284e+00,6.704591231464719137e+00,4.994722618510955670e+00
2.767500000000000000e+04,-9.984407825806424626e+02,-1.281015058018985187e+00,-1.280913624287238095e+00,-1.281058304305105144e+00,3.923485795732048587e+00,2.389067024283523022e+00,1.598498605012664608e+00,1.598238261625885670e+00,1.598600275732886766e+00,6.704591251769909555e+00,4.994723041361847748e+00
2.770000000000000000e+04,-9.984407847512470653e+02,-1.281078034489267603e+00,-1.280928266637904267e+00,-1.280980686129054469e+00,3.923485797378727380e+00,2.389067038247096431e+00,1.598647840677281495e+00,1.598281805402067546e+00,1.598407502448955242e+00,6.704591271774488881e+00,4.994723458007896966e+00
2.772500000000000000e+04,-9.984407868853331820e+02,-1.281067192147235634e+00,-1.281001599876643526e+00,-1.280918196147308619e+00,3.923485798982363715e+00,2.389067051972872946e+00,1.598618008493217335e+00,1.598467845825504607e+00,1.598251300418968901e+00,6.704591291469570891e+00,4.994723868493417207e+00
2.775000000000000000e+04,-9.984407889936991296e+02,-1.280993374473216040e+00,-1.281069654731142204e+00,-1.280923959916631549e+00,3.923485800586789196e+00,2.389067065538186707e+00,1.598437950582948464e+00,1.598632071726863613e+00,1.598267138570691692e+00,6.704591310890766209e+00,4.994724272980981539e+00
2.777500000000000000e+04,-9.984407910673354536e+02,-1.280923247323232372e+00,-1.281072488512697616e+00,-1.280991253885414460e+00,3.923485802152689050e+00,2.389067078877168182e+00,1.598267526786318227e+00,1.598631242095212457e+00,1.598438397873487737e+00,6.704591330014330275e+00,4.994724671468085297e+00
2.780000000000000000e+04,-9.984407931094099240e+02,-1.280918328146093410e+00,-1.281007379449343064e+00,-1.281061283113879234e+00,3.923485803691405316e+00,2.389067092012395310e+00,1.598255529869585301e+00,1.598468145252985417e+00,1.598613497625299029e+00,6.704591348852283694e+00,4.994725064047431218e+00
2.782500000000000000e+04,-9.984407951259836409e+02,-1.280980881870384724e+00,-1.280932210612724997e+00,-1.281073898994824045e+00,3.923485805227129308e+00,2.389067104986892343e+00,1.598409816272813311e+00,1.598287583339753404e+00,1.598639778932795519e+00,6.704591367426230519e+00,4.994725450840006964e+00
2.785000000000000000e+04,-9.984407971075224850e+02,-1.281054474538698917e+00,-1.280913990770043975e+00,-1.281018526814597491e+00,3.923485806718204127e+00,2.389067117731222822e+00,1.598592969945128672e+00,1.598247909629330943e+00,1.598496304622119890e+00,6.704591385710321205e+00,4.994725831838596974e+00
2.787500000000000000e+04,-9.984407990623617479e+02,-1.281075327333408564e+00,-1.280968354615047211e+00,-1.280943311155643194e+00,3.923485808197880509e+00,2.389067130305432496e+00,1.598644740121305530e+00,1.598381971138314261e+00,1.598310478685009528e+00,6.704591403732084842e+00,4.994726207184681854e+00
2.790000000000000000e+04,-9.984408009901213745e+02,-1.281027072527355593e+00,-1.281045832434822840e+00,-1.280914088757831193e+00,3.923485809663409540e+00,2.389067142705986413e+00,1.598522066062503688e+00,1.598569873508764783e+00,1.598245255854246594e+00,6.704591421493614867e+00,4.994726576955181407e+00
2.792500000000000000e+04,-9.984408028847060450e+02,-1.280952712659868986e+00,-1.281077428957024589e+00,-1.280956852842875637e+00,3.923485811087483732e+00,2.389067154888917521e+00,1.598334610319360083e+00,1.598646292705421468e+00,1.598356297869375942e+00,6.704591438978871665e+00,4.994726941180660518e+00
2.795000000000000000e+04,-9.984408047559676334e+02,-1.280916475380895037e+00,-1.281036646019410918e+00,-1.281033873950350843e+00,3.923485812510033366e+00,2.389067166925114449e+00,1.598246854575187781e+00,1.598546117630795793e+00,1.598544234162841304e+00,6.704591456220021506e+00,4.994727300026819528e+00
2.797500000000000000e+04,-9.984408065980517222e+02,-1.280949125649487375e+00,-1.280961317618256823e+00,-1.281076552618593434e+00,3.923485813905264852e+00,2.389067178771893118e+00,1.598333999753420054e+00,1.598359824521231820e+00,1.598643387310279440e+00,6.704591473202218488e+00,4.994727653534561718e+00
2.800000000000000000e+04,-9.984408084105458556e+02,-1.281022074062779126e+00,-1.280917872733198903e+00,-1.281047049917727332e+00,3.923485815269803556e+00,2.389067190426559240e+00,1.598517589602628908e+00,1.598251612471549565e+00,1.598568014806931226e+00,6.704591489926306380e+00,4.994728001787143157e+00
2.802500000000000000e+04,-9.984408102009256254e+02,-1.281071749057091091e+00,-1.280942748208968363e+00,-1.280972500196318586e+00,3.923485816633783596e+00,2.389067201942651764e+00,1.598635908241675230e+00,1.598314637742822120e+00,1.598386676082385938e+00,6.704591506417238556e+00,4.994728344934637576e+00
2.805000000000000000e+04,-9.984408119609184951e+02,-1.281054498436782874e+00,-1.281012623293669384e+00,-1.280919876270805835e+00,3.923485817961219535e+00,2.389067213260409162e+00,1.598586313139478188e+00,1.598491054253756483e+00,1.598259859679199923e+00,6.704591522652674662e+00,4.994728682995687841e+00
2.807500000000000000e+04,-9.984408136955404416e+02,-1.280985362731215771e+00,-1.281066541058277330e+00,-1.280935095071951357e+00,3.923485819271649522e+00,2.389067224416121071e+00,1.598414390330959112e+00,1.598625157309024658e+00,1.598297684536926777e+00,6.704591538649682825e+00,4.994729016092234630e+00
2.810000000000000000e+04,-9.984408154073256583e+02,-1.280925630300975948e+00,-1.281058532792221483e+00,-1.281002836371062159e+00,3.923485820574580174e+00,2.389067235427584368e+00,1.598272292079778500e+00,1.598600679126195967e+00,1.598464265873405843e+00,6.704591554418466437e+00,4.994729344324620790e+00
2.812500000000000000e+04,-9.984408170893145780e+02,-1.280928411412190826e+00,-1.280996179358606435e+00,-1.281062409295476323e+00,3.923485821839399090e+00,2.389067246244417131e+00,1.598284036512685136e+00,1.598441361695186691e+00,1.598611843704681679e+00,6.704591569940336448e+00,4.994729667707759724e+00
2.815000000000000000e+04,-9.984408187495337188e+02,-1.280990729059849231e+00,-1.280933729916387209e+00,-1.281062541907925345e+00,3.923485823098467051e+00,2.389067256924369609e+00,1.598437111030014179e+00,1.598288142548801583e+00,1.598611993213131077e+00,6.704591585241583829e+00,4.994729986374058406e+00
2.817500000000000000e+04,-9.984408203852569841e+02,-1.281056389448909760e+00,-1.280925605431510794e+00,-1.281005006502918819e+00,3.923485824339313144e+00,2.389067267447179344e+00,1.598595390394421001e+00,1.598274692177920064e+00,1.598467168866108290e+00,6.704591600316634370e+00,4.994730300364934372e+00
2.820000000000000000e+04,-9.984408219936033220e+02,-1.281067203759058026e+00,-1.280979050477850878e+00,-1.280940747827566284e+00,3.923485825548302497e+00,2.389067277791776078e+00,1.598620338698693022e+00,1.598410905657233760e+00,1.598306011757268497e+00,6.704591615158948414e+00,4.994730609712903835e+00
2.822500000000000000e+04,-9.984408235822571669e+02,-1.281015023289927557e+00,-1.281047034306467269e+00,-1.280924945181902697e+00,3.923485826756557771e+00,2.389067288013173584e+00,1.598492331119492516e+00,1.598575761362001302e+00,1.598269168259525141e+00,6.704591629793885232e+00,4.994730914535821853e+00
2.825000000000000000e+04,-9.984408251450248599e+02,-1.280947348736943381e+00,-1.281069275714054267e+00,-1.280970378789928699e+00,3.923485827937010395e+00,2.389067298066040568e+00,1.598325729865251565e+00,1.598624679851044617e+00,1.598386855456724653e+00,6.704591644205494028e+00,4.994731214836098054e+00
2.827500000000000000e+04,-9.984408266839354837e+02,-1.280923511580128071e+00,-1.281026145600133725e+00,-1.281037346793031162e+00,3.923485829096693855e+00,2.389067307964816145e+00,1.598266598414155748e+00,1.598516373630376686e+00,1.598554297637990285e+00,6.704591658401642285e+00,4.994731510680570530e+00
2.830000000000000000e+04,-9.984408282034660260e+02,-1.280962726277212749e+00,-1.280956544421785637e+00,-1.281067733859361679e+00,3.923485830253369944e+00,2.389067317741190966e+00,1.598364739724328798e+00,1.598347789641830774e+00,1.598624744688014632e+00,6.704591672398361624e+00,4.994731802159582124e+00
2.832500000000000000e+04,-9.984408296968981631e+02,-1.281029384422132544e+00,-1.280922645833344031e+00,-1.281034974792830017e+00,3.923485831377707456e+00,2.389067327346294789e+00,1.598532033192207047e+00,1.598267371880769172e+00,1.598537873241615559e+00,6.704591686177618470e+00,4.994732089272169162e+00
2.835000000000000000e+04,-9.984408311699820615e+02,-1.281065592110159468e+00,-1.280953745558946366e+00,-1.280967668107626523e+00,3.923485832492495717e+00,2.389067336821504295e+00,1.598621532485598351e+00,1.598344218603809264e+00,1.598371531551151525e+00,6.704591699758571721e+00,4.994732372121352348e+00
2.837500000000000000e+04,-9.984408326226704276e+02,-1.281040908483745300e+00,-1.281020860222041424e+00,-1.280925237545628370e+00,3.923485833596672023e+00,2.389067346165977934e+00,1.598556336859979998e+00,1.598508687190389965e+00,1.598272262726014414e+00,6.704591713143365439e+00,4.994732650767981674e+00
2.840000000000000000e+04,-9.984408340505665365e+02,-1.280977401486075529e+00,-1.281064226428672459e+00,-1.280945378890389064e+00,3.923485834670468630e+00,2.389067355347910926e+00,1.598395514199267842e+00,1.598615566290731982e+00,1.598326210405678793e+00,6.704591726320654921e+00,4.994732925237737931e+00
2.842500000000000000e+04,-9.984408354606047169e+02,-1.280930222350511238e+00,-1.281046858932707755e+00,-1.281009926188193093e+00,3.923485835741936878e+00,2.389067364417218897e+00,1.598280769352333985e+00,1.598572382631383793e+00,1.598484143035113991e+00,6.704591739313098486e+00,4.994733195652445445e+00
2.845000000000000000e+04,-9.984408368488320775e+02,-1.280940330420486495e+00,-1.280985656804700223e+00,-1.281061020660472227e+00,3.923485836793537462e+00,2.389067373345120870e+00,1.598311770257110576e+00,1.598419310463704557e+00,1.598606218234570830e+00,6.704591752110931502e+00,4.994733462047538985e+00
2.847500000000000000e+04,-9.984408382147887551e+02,-1.280998934110499698e+00,-1.280934580958539959e+00,-1.281053493431274726e+00,3.923485837822175082e+00,2.389067382128478911e+00,1.598459554237231295e+00,1.598291767920963391e+00,1.598585980784049898e+00,6.704591764714295188e+00,4.994733724485209692e+00
2.850000000000000000e+04,-9.984408395638583897e+02,-1.281054539455610319e+00,-1.280937232409474769e+00,-1.280995237201299597e+00,3.923485838849418261e+00,2.389067390805854174e+00,1.598593307156980003e+00,1.598300636800351171e+00,1.598443362894077735e+00,6.704591777141305720e+00,4.994733983076718786e+00
2.852500000000000000e+04,-9.984408408902787642e+02,-1.281057928799221646e+00,-1.280990261964330301e+00,-1.280938818715277705e+00,3.923485839850221257e+00,2.389067399335649267e+00,1.598596101560449512e+00,1.598436036326443599e+00,1.598305172740274616e+00,6.704591789376462607e+00,4.994734237840014579e+00
2.855000000000000000e+04,-9.984408421974483190e+02,-1.281006179254181587e+00,-1.281047337615276005e+00,-1.280933493247644606e+00,3.923485840837614091e+00,2.389067407742364590e+00,1.598467261482949819e+00,1.598577913423927743e+00,1.598292139561957148e+00,6.704591801431528886e+00,4.994734488863499244e+00
2.857500000000000000e+04,-9.984408434873320175e+02,-1.280945648741482090e+00,-1.281059100232075032e+00,-1.280982261605116079e+00,3.923485841819089437e+00,2.389067416039870828e+00,1.598321496218707116e+00,1.598602363817773320e+00,1.598413458130735210e+00,6.704591813314349835e+00,4.994734736222602223e+00
2.860000000000000000e+04,-9.984408447549827770e+02,-1.280930228072629129e+00,-1.281015469643897120e+00,-1.281041313315833818e+00,3.923485842772743482e+00,2.389067424192326428e+00,1.598286686266084722e+00,1.598489704228660768e+00,1.598560931314769729e+00,6.704591825011760875e+00,4.994734979930274044e+00
2.862500000000000000e+04,-9.984408460059980825e+02,-1.280972808673224828e+00,-1.280954613393944008e+00,-1.281059589574495172e+00,3.923485843721113309e+00,2.389067432239976085e+00,1.598391554099747980e+00,1.598340223899177071e+00,1.598605547483917144e+00,6.704591836542215688e+00,4.994735220081707894e+00
2.865000000000000000e+04,-9.984408472386421636e+02,-1.281034513235064676e+00,-1.280930070290712042e+00,-1.281022428501299215e+00,3.923485844656097843e+00,2.389067440169835965e+00,1.598542119693812102e+00,1.598285061346026437e+00,1.598510147949240734e+00,6.704591847902499069e+00,4.994735456709758381e+00
2.867500000000000000e+04,-9.984408484507615640e+02,-1.281060685370588148e+00,-1.280963558579317541e+00,-1.280962768584778866e+00,3.923485845567555419e+00,2.389067447966136903e+00,1.598606064446998376e+00,1.598371192129062646e+00,1.598360075932731661e+00,6.704591859087704719e+00,4.994735689838395665e+00
2.870000000000000000e+04,-9.984408496478224606e+02,-1.281029566401110653e+00,-1.281025223520934508e+00,-1.280932223148935067e+00,3.923485846477543060e+00,2.389067455667979623e+00,1.598529033911064046e+00,1.598521364771273046e+00,1.598286937312802358e+00,6.704591870116028751e+00,4.994735919553104253e+00
2.872500000000000000e+04,-9.984408508255729657e+02,-1.280969910160992598e+00,-1.281060095759687822e+00,-1.280957007506244860e+00,3.923485847367363277e+00,2.389067463244219258e+00,1.598380610811827252e+00,1.598603292215576177e+00,1.598353436311227727e+00,6.704591880976581209e+00,4.994736145858762022e+00
2.875000000000000000e+04,-9.984408519853085409e+02,-1.280934022166557940e+00,-1.281037533225643843e+00,-1.281015458578157906e+00,3.923485848241367258e+00,2.389067470704001384e+00,1.598291396074314141e+00,1.598546245315805026e+00,1.598499701342162460e+00,6.704591891674798632e+00,4.994736368803773807e+00
2.877500000000000000e+04,-9.984408531303080281e+02,-1.280952099077079742e+00,-1.280978494363644637e+00,-1.281056420974415744e+00,3.923485849112613444e+00,2.389067478070606931e+00,1.598338219853894016e+00,1.598402173310721874e+00,1.598596952863902798e+00,6.704591902222285071e+00,4.994736588455636728e+00
2.880000000000000000e+04,-9.984408542558584259e+02,-1.281007415879056532e+00,-1.280935841115473206e+00,-1.281043757792578397e+00,3.923485849960372196e+00,2.389067485309683381e+00,1.598478190315907321e+00,1.598298419883857235e+00,1.598560739040676193e+00,6.704591912606575832e+00,4.994736804816908737e+00
2.882500000000000000e+04,-9.984408553659202425e+02,-1.281051820275464381e+00,-1.280946554204855037e+00,-1.280988640848149451e+00,3.923485850800287444e+00,2.389067492449712393e+00,1.598587889470722612e+00,1.598325082706403499e+00,1.598424380319304783e+00,6.704591922841003360e+00,4.994737017962820325e+00
2.885000000000000000e+04,-9.984408564606156915e+02,-1.281047137487824283e+00,-1.280999746168726805e+00,-1.280940132036917589e+00,3.923485851632235288e+00,2.389067499491267732e+00,1.598571996713245236e+00,1.598456796062475593e+00,1.598308562841217473e+00,6.704591932927633557e+00,4.994737227941237201e+00
2.887500000000000000e+04,-9.984408575367773437e+02,-1.280997677607044860e+00,-1.281048019692112350e+00,-1.280941318809210250e+00,3.923485852441876531e+00,2.389067506411388653e+00,1.598446030145279195e+00,1.598576823687962278e+00,1.598314504886835019e+00,6.704591942858290743e+00,4.994737434773510287e+00
2.890000000000000000e+04,-9.984408585992808867e+02,-1.280946632329573509e+00,-1.281049852216814333e+00,-1.280990532060312548e+00,3.923485853248928734e+00,2.389067513245202168e+00,1.598321495892873090e+00,1.598580548881414876e+00,1.598435317051112969e+00,6.704591952649057163e+00,4.994737638549300307e+00
2.892500000000000000e+04,-9.984408596454677536e+02,-1.280938811336241434e+00,-1.281004878471130981e+00,-1.281043327118970288e+00,3.923485854041545817e+00,2.389067519973361975e+00,1.598307331390215635e+00,1.598466560057001828e+00,1.598563473348848518e+00,6.704591962293483753e+00,4.994737839298512228e+00
2.895000000000000000e+04,-9.984408606748991133e+02,-1.280981170494539745e+00,-1.280952766774493323e+00,-1.281053080114443743e+00,3.923485854816943341e+00,2.389067526592798973e+00,1.598414543412911781e+00,1.598336168402823221e+00,1.598586655981849569e+00,6.704591971791471039e+00,4.994738037067696368e+00
2.897500000000000000e+04,-9.984408616914388404e+02,-1.281036125471692877e+00,-1.280938475833814261e+00,-1.281012416505669549e+00,3.923485855590637783e+00,2.389067533131254528e+00,1.598547640807352899e+00,1.598303425080263906e+00,1.598486304856656215e+00,6.704591981156010405e+00,4.994738231939303219e+00
2.900000000000000000e+04,-9.984408626910931162e+02,-1.281054801990340053e+00,-1.280973939115218618e+00,-1.280958277021043479e+00,3.923485856345131584e+00,2.389067539559808662e+00,1.598589671386280608e+00,1.598395480419981141e+00,1.598352221786001115e+00,6.704591990376544963e+00,4.994738423929562465e+00
2.902500000000000000e+04,-9.984408636761470461e+02,-1.281020940215332304e+00,-1.281028102779457223e+00,-1.280937975605813017e+00,3.923485857089162643e+00,2.389067545894969946e+00,1.598505140194736551e+00,1.598530169253118416e+00,1.598302067035945129e+00,6.704591999461016805e+00,4.994738613102631675e+00
2.905000000000000000e+04,-9.984408646481133474e+02,-1.280965340598686275e+00,-1.281053661504147678e+00,-1.280968016850608793e+00,3.923485857828437062e+00,2.389067552147440487e+00,1.598369994307941022e+00,1.598589234782755497e+00,1.598378150182847568e+00,6.704592008415523274e+00,4.994738799515082484e+00
2.907500000000000000e+04,-9.984408656034910337e+02,-1.280937576244033371e+00,-1.281028185728049440e+00,-1.281021257323443852e+00,3.923485858547490324e+00,2.389067558291754434e+00,1.598303290621868378e+00,1.598522094138838279e+00,1.598511997257779926e+00,6.704592017230766032e+00,4.994738983177871461e+00
2.910000000000000000e+04,-9.984408665461629653e+02,-1.280961379090583385e+00,-1.280974160391637806e+00,-1.281051480267381359e+00,3.923485859261853115e+00,2.389067564355939588e+00,1.598362200304640934e+00,1.598389179563497242e+00,1.598586004915809378e+00,6.704592025919721365e+00,4.994739164159454070e+00
2.912500000000000000e+04,-9.984408674750546879e+02,-1.281014479605220968e+00,-1.280939481315463535e+00,-1.281033059125813667e+00,3.923485859966375333e+00,2.389067570331766976e+00,1.598493129866987328e+00,1.598307651180020716e+00,1.598536606382453540e+00,6.704592034480581830e+00,4.994739342485631894e+00
2.915000000000000000e+04,-9.984408683885573055e+02,-1.281049833860814058e+00,-1.280954806990186823e+00,-1.280982379574190366e+00,3.923485860653488810e+00,2.389067576207496657e+00,1.598580586802509806e+00,1.598348112209628580e+00,1.598408691067587206e+00,6.704592042909800043e+00,4.994739518174128534e+00
2.917500000000000000e+04,-9.984408692905561793e+02,-1.281037406797361555e+00,-1.281006040364375265e+00,-1.280943573666250224e+00,3.923485861338870340e+00,2.389067582010898416e+00,1.598549039714706410e+00,1.598473415115569951e+00,1.598314937875825015e+00,6.704592051220320315e+00,4.994739691286959271e+00
2.920000000000000000e+04,-9.984408701781392210e+02,-1.280989243730647598e+00,-1.281047270578118180e+00,-1.280950506792696730e+00,3.923485862009597813e+00,2.389067587720611563e+00,1.598427948996429704e+00,1.598572700939369540e+00,1.598336745292458172e+00,6.704592059404860471e+00,4.994739861829937233e+00
2.922500000000000000e+04,-9.984408710521248622e+02,-1.280947596068983785e+00,-1.281042304722691316e+00,-1.280997120713407211e+00,3.923485862668348645e+00,2.389067593342359519e+00,1.598324269410164700e+00,1.598559536367254230e+00,1.598453592004995816e+00,6.704592067466991878e+00,4.994740029838244944e+00
2.925000000000000000e+04,-9.984408719149159879e+02,-1.280948123689201079e+00,-1.280996618887507932e+00,-1.281042279266104034e+00,3.923485863324587264e+00,2.389067598893205968e+00,1.598328125679050915e+00,1.598447170100498305e+00,1.598562104488059354e+00,6.704592075415320984e+00,4.994740195362314950e+00
2.927500000000000000e+04,-9.984408727632022647e+02,-1.280989805799319869e+00,-1.280951249561789407e+00,-1.281045966764108757e+00,3.923485863963780851e+00,2.389067604349031093e+00,1.598434639253961675e+00,1.598335350943614674e+00,1.598567412491515016e+00,6.704592083241070810e+00,4.994740358406482450e+00
2.930000000000000000e+04,-9.984408735997049007e+02,-1.281036264638911737e+00,-1.280945628139547710e+00,-1.281005129749347438e+00,3.923485864596612416e+00,2.389067609729422337e+00,1.598549471629784557e+00,1.598321743000943096e+00,1.598466190509172824e+00,6.704592090953560124e+00,4.994740519025847370e+00
2.932500000000000000e+04,-9.984408744246411516e+02,-1.281047070536361465e+00,-1.280983483154470637e+00,-1.280956469117106478e+00,3.923485865223438118e+00,2.389067615035607606e+00,1.598572195255355544e+00,1.598416681029896758e+00,1.598348531208910073e+00,6.704592098554745583e+00,4.994740677257921924e+00
2.935000000000000000e+04,-9.984408752357011281e+02,-1.281012776518965834e+00,-1.281031025949742830e+00,-1.280943220650366365e+00,3.923485865833916009e+00,2.389067620251044577e+00,1.598484081644899968e+00,1.598535596378062751e+00,1.598317731808998943e+00,6.704592106038664845e+00,4.994740833120327572e+00
2.937500000000000000e+04,-9.984408760363331794e+02,-1.280963538123774281e+00,-1.281047120845435927e+00,-1.280976364522626199e+00,3.923485866441829284e+00,2.389067625400436601e+00,1.598363616595991132e+00,1.598574323024739341e+00,1.598399472550050993e+00,6.704592113416760313e+00,4.994740986679167882e+00
2.940000000000000000e+04,-9.984408768247458283e+02,-1.280942903396206090e+00,-1.281018485303022203e+00,-1.281025635038794741e+00,3.923485867039214092e+00,2.389067630470825154e+00,1.598316707278860438e+00,1.598500251389391558e+00,1.598520455744130819e+00,6.704592120684816692e+00,4.994741137959229249e+00
2.942500000000000000e+04,-9.984408776005598156e+02,-1.280969089192498300e+00,-1.280970407815903878e+00,-1.281047527069934855e+00,3.923485867623707435e+00,2.389067635459454220e+00,1.598383484620661710e+00,1.598379695773230802e+00,1.598574236278411664e+00,6.704592127842528448e+00,4.994741286995434848e+00
2.945000000000000000e+04,-9.984408783665433020e+02,-1.281018507099703108e+00,-1.280944697532192533e+00,-1.281023819769378846e+00,3.923485868206459948e+00,2.389067640386258073e+00,1.598503864212109438e+00,1.598318612194811639e+00,1.598514942486448431e+00,6.704592134899324485e+00,4.994741433848858492e+00
2.947500000000000000e+04,-9.984408791199224424e+02,-1.281047027826794471e+00,-1.280963654407534902e+00,-1.280976342408037372e+00,3.923485868775244967e+00,2.389067645231158110e+00,1.598571612912337070e+00,1.598369547120072287e+00,1.598396261009108699e+00,6.704592141847990128e+00,4.994741578533584025e+00
2.950000000000000000e+04,-9.984408798622366703e+02,-1.281029773613336920e+00,-1.281010607750105557e+00,-1.280946643631174053e+00,3.923485869335888498e+00,2.389067650005250787e+00,1.598528240192763406e+00,1.598486434470934636e+00,1.598322748554388939e+00,6.704592148693889975e+00,4.994741721096191966e+00
2.952500000000000000e+04,-9.984408805946479788e+02,-1.280982966974253623e+00,-1.281044206723995771e+00,-1.280959851565665497e+00,3.923485869892784805e+00,2.389067654716727773e+00,1.598413503548307801e+00,1.598566153134515666e+00,1.598357768639392607e+00,6.704592155441692292e+00,4.994741861578974707e+00
2.955000000000000000e+04,-9.984408813146676493e+02,-1.280948421304367368e+00,-1.281034787833061683e+00,-1.281003816384560512e+00,3.923485870434878731e+00,2.389067659347519523e+00,1.598328888287255500e+00,1.598539490867637580e+00,1.598469048236041745e+00,6.704592162084900941e+00,4.994741999990982784e+00
2.957500000000000000e+04,-9.984408820250084773e+02,-1.280955903217074310e+00,-1.280990898126144861e+00,-1.281040224517303150e+00,3.923485870973020706e+00,2.389067663917129103e+00,1.598347759625899922e+00,1.598431281447726171e+00,1.598558388399342167e+00,6.704592168632590443e+00,4.994742136381423947e+00
2.960000000000000000e+04,-9.984408827249969818e+02,-1.280997677998743978e+00,-1.280951744144397386e+00,-1.281037603945629044e+00,3.923485871503880063e+00,2.389067668420415291e+00,1.598451870477253012e+00,1.598337372991094574e+00,1.598548188000513459e+00,6.704592175083902816e+00,4.994742270770385240e+00
2.962500000000000000e+04,-9.984408834134472954e+02,-1.281036703801855525e+00,-1.280951940552126356e+00,-1.280998382017562554e+00,3.923485872021881260e+00,2.389067672848676605e+00,1.598549006143140216e+00,1.598339690559398729e+00,1.598448736762052791e+00,6.704592181436170861e+00,4.994742403171011702e+00
2.965000000000000000e+04,-9.984408840931187115e+02,-1.281039468443519125e+00,-1.280990611995108663e+00,-1.280956946235374483e+00,3.923485872538086561e+00,2.389067677221621278e+00,1.598554623078047854e+00,1.598434735955039265e+00,1.598348076409967122e+00,6.704592187698696470e+00,4.994742533628327763e+00
2.967500000000000000e+04,-9.984408847620238703e+02,-1.281004375116916005e+00,-1.281032881175437677e+00,-1.280949770591468084e+00,3.923485873043669248e+00,2.389067681524625897e+00,1.598465255802304030e+00,1.598537987759736323e+00,1.598334193783504498e+00,6.704592193866567129e+00,4.994742662148242474e+00
2.970000000000000000e+04,-9.984408854206686783e+02,-1.280962241707672700e+00,-1.281041642308117012e+00,-1.280983143168073823e+00,3.923485873540156987e+00,2.389067685761221860e+00,1.598360213045350919e+00,1.598559108331138345e+00,1.598418117891571288e+00,6.704592199942157826e+00,4.994742788756462382e+00
2.972500000000000000e+04,-9.984408860708078919e+02,-1.280949525115578025e+00,-1.281010186623306124e+00,-1.281027315701182223e+00,3.923485874034502441e+00,2.389067689943888073e+00,1.598331340385260368e+00,1.598480956094444405e+00,1.598525144661915975e+00,6.704592205931788840e+00,4.994742913490716418e+00
2.975000000000000000e+04,-9.984408867101271881e+02,-1.280977088149231058e+00,-1.280966915759406355e+00,-1.281043023745834120e+00,3.923485874516424499e+00,2.389067694055709179e+00,1.598402845381294846e+00,1.598373326035089637e+00,1.598561271550829943e+00,6.704592211829424997e+00,4.994743036356059207e+00
2.977500000000000000e+04,-9.984408873404906899e+02,-1.281020791018622429e+00,-1.280949520227440575e+00,-1.281016716707983560e+00,3.923485874993254630e+00,2.389067698110143745e+00,1.598510985031510456e+00,1.598330621216421665e+00,1.598495838564177207e+00,6.704592217641507368e+00,4.994743157392979249e+00
2.980000000000000000e+04,-9.984408879621338428e+02,-1.281042273867508463e+00,-1.280972370494118051e+00,-1.280972383807013948e+00,3.923485875465539063e+00,2.389067702108637281e+00,1.598560726128873011e+00,1.598389128823316963e+00,1.598387591635929361e+00,6.704592223369632009e+00,4.994743276630766893e+00
2.982500000000000000e+04,-9.984408885734004571e+02,-1.281022593613291516e+00,-1.281014989857021780e+00,-1.280949444931872572e+00,3.923485875925808664e+00,2.389067706039295302e+00,1.598509246894232572e+00,1.598496281601064606e+00,1.598331919854155680e+00,6.704592229009642246e+00,4.994743394083853261e+00
2.985000000000000000e+04,-9.984408891767068326e+02,-1.280979259077444476e+00,-1.281040321349758759e+00,-1.280967448253850671e+00,3.923485876383740578e+00,2.389067709919478588e+00,1.598402919157930757e+00,1.598557821622682784e+00,1.598376709330389778e+00,6.704592234569623166e+00,4.994743509801018000e+00
2.987500000000000000e+04,-9.984408897708626682e+02,-1.280950839161470345e+00,-1.281026618838085218e+00,-1.281009570870770720e+00,3.923485876833973762e+00,2.389067713740542498e+00,1.598335632491188374e+00,1.598520633596475449e+00,1.598481185714671016e+00,6.704592240046822305e+00,4.994743623802489374e+00
2.990000000000000000e+04,-9.984408903555332699e+02,-1.280962401623332969e+00,-1.280986026245735321e+00,-1.281038601254853804e+00,3.923485877274566214e+00,2.389067717500136023e+00,1.598365795316624149e+00,1.598418571202157468e+00,1.598553086985263105e+00,6.704592245440887055e+00,4.994743736114485522e+00
2.992500000000000000e+04,-9.984408909327190713e+02,-1.281003116947207809e+00,-1.280954095499218903e+00,-1.281029816921198883e+00,3.923485877713499992e+00,2.389067721212566831e+00,1.598465537389513802e+00,1.598341748563244513e+00,1.598530169225354625e+00,6.704592250758683036e+00,4.994743846782209395e+00
2.995000000000000000e+04,-9.984408915004929668e+02,-1.281036469080000906e+00,-1.280958855188894407e+00,-1.280991705282871873e+00,3.923485878142268124e+00,2.389067724863916276e+00,1.598546452895170944e+00,1.598357014044514690e+00,1.598433989858639270e+00,6.704592255995176053e+00,4.994743955817531500e+00
2.997500000000000000e+04,-9.984408920598887107e+02,-1.281033320420565058e+00,-1.280996030900410920e+00,-1.280957678492787188e+00,3.923485878564744400e+00,2.389067728461623297e+00,1.598538080006013162e+00,1.598449740353598214e+00,1.598349638077211976e+00,6.704592261154154187e+00,4.994744063254290545e+00
3.000000000000000000e+04,-9.984408926117883993e+02,-1.280997410445110285e+00,-1.281032603915760903e+00,-1.280957015658133358e+00,3.923485878984247055e+00,2.389067732011913581e+00,1.598449254754067406e+00,1.598537696668814734e+00,1.598350508600825171e+00,6.704592266239061793e+00,4.994744169124033739e+00
3.002500000000000000e+04,-9.984408931544223833e+02,-1.280960910061790914e+00,-1.281036180859130180e+00,-1.280989939292862312e+00,3.923485879392927256e+00,2.389067735501983147e+00,1.598358913547071714e+00,1.598543993488023229e+00,1.598434554547740305e+00,6.704592271245404689e+00,4.994744273434131188e+00
3.005000000000000000e+04,-9.984408936896933255e+02,-1.280955426517966567e+00,-1.281003973797976148e+00,-1.281027630150304741e+00,3.923485879798324749e+00,2.389067738945394481e+00,1.598345888448454044e+00,1.598464348495916676e+00,1.598527226206016394e+00,6.704592276179543120e+00,4.994744376219975024e+00
3.007500000000000000e+04,-9.984408942171868375e+02,-1.280984855743603879e+00,-1.280965021401352377e+00,-1.281037153496439984e+00,3.923485880198316789e+00,2.389067742338990996e+00,1.598420229975051621e+00,1.598369736711781508e+00,1.598547497969207365e+00,6.704592281041115598e+00,4.994744477497107482e+00
3.010000000000000000e+04,-9.984408947360292359e+02,-1.281023054255532534e+00,-1.280953776197218508e+00,-1.281010200399992582e+00,3.923485880588824859e+00,2.389067745676349830e+00,1.598515727162931777e+00,1.598343091977446173e+00,1.598478647018605203e+00,6.704592285828208098e+00,4.994744577275324282e+00
3.012500000000000000e+04,-9.984408952481770712e+02,-1.281036982042868422e+00,-1.280979440721353946e+00,-1.280970608315602499e+00,3.923485880977644502e+00,2.389067748971449134e+00,1.598548823997683277e+00,1.598406602459722547e+00,1.598382041191952929e+00,6.704592290547426892e+00,4.994744675587341476e+00
3.015000000000000000e+04,-9.984408957522794026e+02,-1.281014956424084250e+00,-1.281018636455262927e+00,-1.280953438361237984e+00,3.923485881358743210e+00,2.389067752214297347e+00,1.598491577191265778e+00,1.598503359886978004e+00,1.598342532006062022e+00,6.704592295195531015e+00,4.994744772438690639e+00
3.017500000000000000e+04,-9.984408962486414794e+02,-1.280976356348148437e+00,-1.281036936944815574e+00,-1.280973738170876786e+00,3.923485881732937219e+00,2.389067755407032756e+00,1.598395171130083670e+00,1.598548378376774215e+00,1.598393921024651831e+00,6.704592299774087216e+00,4.994744867848234016e+00
3.020000000000000000e+04,-9.984408967385426195e+02,-1.280954846402676983e+00,-1.281019068471888067e+00,-1.281013116783459527e+00,3.923485882105304690e+00,2.389067758558764076e+00,1.598344290732775619e+00,1.598503187668022463e+00,1.598489993543100285e+00,6.704592304287730009e+00,4.994744961844203246e+00
3.022500000000000000e+04,-9.984408972203679014e+02,-1.280969217986115405e+00,-1.280981343068228639e+00,-1.281036470766439672e+00,3.923485882468650487e+00,2.389067761657643008e+00,1.598382832797597963e+00,1.598408601927669537e+00,1.598546038594973240e+00,6.704592308732252981e+00,4.994745054431712461e+00
3.025000000000000000e+04,-9.984408976953989168e+02,-1.281006800983234273e+00,-1.280956693953033243e+00,-1.281023537107574217e+00,3.923485882827935978e+00,2.389067764712908382e+00,1.598475983616222784e+00,1.598347896065829721e+00,1.598513595027078349e+00,6.704592313112195612e+00,4.994745145640596462e+00
3.027500000000000000e+04,-9.984408981638442810e+02,-1.281034361685759126e+00,-1.280966158235385510e+00,-1.280986512286846679e+00,3.923485883183783329e+00,2.389067767725987501e+00,1.598541520482756662e+00,1.598373576855539602e+00,1.598422378710507852e+00,6.704592317428848425e+00,4.994745235493645907e+00
3.030000000000000000e+04,-9.984408986245322239e+02,-1.281027532089392684e+00,-1.281001140285564999e+00,-1.280958360008438657e+00,3.923485883530807072e+00,2.389067770688344083e+00,1.598522390625848111e+00,1.598462018423940645e+00,1.598353068326106463e+00,6.704592321679291977e+00,4.994745324002603404e+00
3.032500000000000000e+04,-9.984408990791474707e+02,-1.280992636583830446e+00,-1.281031079102537662e+00,-1.280963316905689986e+00,3.923485883875769797e+00,2.389067773612172818e+00,1.598436486618372454e+00,1.598535092341277108e+00,1.598365899743029894e+00,6.704592325869134228e+00,4.994745411203519225e+00
3.035000000000000000e+04,-9.984408995269051275e+02,-1.280960936130710826e+00,-1.281029888077896750e+00,-1.280996208528735858e+00,3.923485884215101471e+00,2.389067776491731188e+00,1.598360015091484954e+00,1.598529116498509595e+00,1.598448348388753715e+00,6.704592329996719613e+00,4.994745497112719868e+00
3.037500000000000000e+04,-9.984408999675337100e+02,-1.280960396660822509e+00,-1.280998690744206359e+00,-1.281027945521480360e+00,3.923485884547212699e+00,2.389067779325081187e+00,1.598359808716752317e+00,1.598450372252834706e+00,1.598527300290643938e+00,6.704592334061713288e+00,4.994745581749922891e+00
3.040000000000000000e+04,-9.984409004024536216e+02,-1.280990828110568192e+00,-1.280965018722097337e+00,-1.281031186277649558e+00,3.923485884877827790e+00,2.389067782122481720e+00,1.598434842149394797e+00,1.598368749681088996e+00,1.598533890691478998e+00,6.704592338069077506e+00,4.994745665148575320e+00
3.042500000000000000e+04,-9.984409008303483688e+02,-1.281024782655154626e+00,-1.280958623616433867e+00,-1.281003626979264398e+00,3.923485885201033252e+00,2.389067784874295608e+00,1.598518254030930175e+00,1.598355729604158171e+00,1.598463500108855184e+00,6.704592342015294193e+00,4.994745747318484419e+00
3.045000000000000000e+04,-9.984409012519022326e+02,-1.281032549960093636e+00,-1.280984994346773709e+00,-1.280969489138986006e+00,3.923485885519386596e+00,2.389067787585499314e+00,1.598537021885520382e+00,1.598421724902523211e+00,1.598378738189454307e+00,6.704592345902987027e+00,4.994745828284241185e+00
3.047500000000000000e+04,-9.984409016677720956e+02,-1.281008124302293494e+00,-1.281020456593655599e+00,-1.280958452706146389e+00,3.923485885835405362e+00,2.389067790260796631e+00,1.598475874480137726e+00,1.598507808096357286e+00,1.598353803597683198e+00,6.704592349734818768e+00,4.994745908069320173e+00
3.050000000000000000e+04,-9.984409020767270704e+02,-1.280973495606905876e+00,-1.281033522523468360e+00,-1.280980015618786494e+00,3.923485886143514900e+00,2.389067792891125919e+00,1.598389518927129327e+00,1.598538367453089748e+00,1.598409600969034283e+00,6.704592353507585756e+00,4.994745986679637539e+00
3.052500000000000000e+04,-9.984409024800747829e+02,-1.280958767558388667e+00,-1.281013081481557014e+00,-1.281015184897556392e+00,3.923485886448913718e+00,2.389067795485910306e+00,1.598353664291875642e+00,1.598487567296589917e+00,1.598496256941047466e+00,6.704592357225803489e+00,4.994746064140628938e+00
3.055000000000000000e+04,-9.984409028775836532e+02,-1.280976208315169895e+00,-1.280977837997741897e+00,-1.281032987758781383e+00,3.923485886750303742e+00,2.389067798043258861e+00,1.598398746287433836e+00,1.598401116373248554e+00,1.598537627004517958e+00,6.704592360889407132e+00,4.994746140464243034e+00
3.057500000000000000e+04,-9.984409032685995271e+02,-1.281010260316510108e+00,-1.280958991144853565e+00,-1.281017782768414603e+00,3.923485887044683373e+00,2.389067800558449584e+00,1.598484225673455494e+00,1.598355092848820158e+00,1.598498172274829932e+00,6.704592364496942736e+00,4.994746215657791311e+00
3.060000000000000000e+04,-9.984409036545133631e+02,-1.281031295807785853e+00,-1.280972511471190511e+00,-1.280983227121268886e+00,3.923485887337558431e+00,2.389067803041386995e+00,1.598534980584042309e+00,1.598389005207979663e+00,1.598413506127777106e+00,6.704592368053200246e+00,4.994746289745061851e+00
3.062500000000000000e+04,-9.984409040344164623e+02,-1.281021143161938936e+00,-1.281005808991926065e+00,-1.280960082369425601e+00,3.923485887624807766e+00,2.389067805485260987e+00,1.598507203437158797e+00,1.598471979645822216e+00,1.598358309919102771e+00,6.704592371555985864e+00,4.994746362730997369e+00
3.065000000000000000e+04,-9.984409044084808329e+02,-1.280988777891948649e+00,-1.281029609853766571e+00,-1.280968646943819289e+00,3.923485887906850600e+00,2.389067807891334994e+00,1.598426175844824604e+00,1.598530869169495938e+00,1.598380449077226650e+00,6.704592375006414251e+00,4.994746434629510290e+00
3.067500000000000000e+04,-9.984409047776455282e+02,-1.280962628268249137e+00,-1.281023600307089616e+00,-1.281000806261243685e+00,3.923485888187366211e+00,2.389067810266243708e+00,1.598363388028724907e+00,1.598514667992766425e+00,1.598459439134746418e+00,6.704592378407789433e+00,4.994746505461755248e+00
3.070000000000000000e+04,-9.984409051407673132e+02,-1.280965718375049134e+00,-1.280993517124598524e+00,-1.281027799460489280e+00,3.923485888461281323e+00,2.389067812601702201e+00,1.598373537747169726e+00,1.598438604629475401e+00,1.598525353817231709e+00,6.704592381757269237e+00,4.994746575232563934e+00
3.072500000000000000e+04,-9.984409054987414720e+02,-1.280995216540504744e+00,-1.280965687058914781e+00,-1.281026131526904921e+00,3.923485888732016313e+00,2.389067814904044074e+00,1.598446826452750491e+00,1.598369914777102885e+00,1.598520756009673693e+00,6.704592385057935644e+00,4.994746643963997812e+00
3.075000000000000000e+04,-9.984409058517499034e+02,-1.281024835381251892e+00,-1.280964206625546886e+00,-1.280997993244918476e+00,3.923485889000144500e+00,2.389067817174562069e+00,1.598518251251955125e+00,1.598368498228194934e+00,1.598450748769844498e+00,6.704592388310921081e+00,4.994746711673756501e+00
3.077500000000000000e+04,-9.984409061989489373e+02,-1.281028341433775086e+00,-1.280990204525175979e+00,-1.280968489424595180e+00,3.923485889261739690e+00,2.389067819407143745e+00,1.598525267663210681e+00,1.598434709064870951e+00,1.598377522521883032e+00,6.704592391514105465e+00,4.994746778371341733e+00
3.080000000000000000e+04,-9.984409065415231908e+02,-1.281003012941964281e+00,-1.281020845494019067e+00,-1.280963177103709327e+00,3.923485889521647785e+00,2.389067821610348474e+00,1.598462647198971132e+00,1.598509758090144395e+00,1.598365094960207067e+00,6.704592394671490929e+00,4.994746844083424619e+00
3.082500000000000000e+04,-9.984409068789514095e+02,-1.280971730293215760e+00,-1.281029197843588596e+00,-1.280986107514247019e+00,3.923485889777365898e+00,2.389067823780379296e+00,1.598386270519988273e+00,1.598527855140438048e+00,1.598423375551584202e+00,6.704592397782056956e+00,4.994746908823047171e+00
3.085000000000000000e+04,-9.984409072110223633e+02,-1.280962109023936923e+00,-1.281007968373963468e+00,-1.281016958394370242e+00,3.923485890027708756e+00,2.389067825915679233e+00,1.598363193501291413e+00,1.598473922410662551e+00,1.598500386265158113e+00,6.704592400845426958e+00,4.994746972605036639e+00
3.087500000000000000e+04,-9.984409075387468420e+02,-1.280982011448110525e+00,-1.280976082628439316e+00,-1.281028941854300385e+00,3.923485890276745547e+00,2.389067828023596629e+00,1.598412720427781819e+00,1.598396182054546921e+00,1.598528600645721109e+00,6.704592403865197170e+00,4.994747035454118134e+00
3.090000000000000000e+04,-9.984409078612178519e+02,-1.281013318965983139e+00,-1.280961850514684919e+00,-1.281011866557377976e+00,3.923485890520374664e+00,2.389067830097470146e+00,1.598490356382004762e+00,1.598363038967206551e+00,1.598484108700439554e+00,6.704592406839082308e+00,4.994747097378241740e+00
3.092500000000000000e+04,-9.984409081788960520e+02,-1.281028590678109147e+00,-1.280977642760599666e+00,-1.280980802744595248e+00,3.923485890760261885e+00,2.389067832140618908e+00,1.598527847821406889e+00,1.598402824982271930e+00,1.598406832174684933e+00,6.704592409768787675e+00,4.994747158395279385e+00
3.095000000000000000e+04,-9.984409084922730244e+02,-1.281015041602745042e+00,-1.281009021546386739e+00,-1.280962973152961260e+00,3.923485890998331005e+00,2.389067834156577419e+00,1.598493167390941050e+00,1.598479589706100601e+00,1.598364748783700051e+00,6.704592412656340983e+00,4.994747218522651799e+00
3.097500000000000000e+04,-9.984409088004751993e+02,-1.280985003057696359e+00,-1.281028055660468512e+00,-1.280973977694980448e+00,3.923485891230586109e+00,2.389067836138941026e+00,1.598417751073251125e+00,1.598525627054010689e+00,1.598394128639109679e+00,6.704592415499499580e+00,4.994747277765056559e+00
3.100000000000000000e+04,-9.984409091044125262e+02,-1.280964682704545554e+00,-1.281018355963811084e+00,-1.281003997885360457e+00,3.923485891460662511e+00,2.389067838094254270e+00,1.598367996969966010e+00,1.598501229774647481e+00,1.598468280910418260e+00,6.704592418301421830e+00,4.994747336140790139e+00
3.102500000000000000e+04,-9.984409094039609727e+02,-1.280971498402652342e+00,-1.280989126769751518e+00,-1.281026411483962457e+00,3.923485891687775950e+00,2.389067840021419364e+00,1.598386890990409093e+00,1.598428869929849006e+00,1.598521747591365783e+00,6.704592421062241847e+00,4.994747393659005219e+00
3.105000000000000000e+04,-9.984409096986443046e+02,-1.280999281548149904e+00,-1.280966278222453125e+00,-1.281021477004108178e+00,3.923485891909678003e+00,2.389067841916978185e+00,1.598456958376112791e+00,1.598372473275552430e+00,1.598508077712475162e+00,6.704592423780898258e+00,4.994747450325185412e+00
3.107500000000000000e+04,-9.984409099894468227e+02,-1.281023721616145306e+00,-1.280969420983503859e+00,-1.280993894303007252e+00,3.923485892130298414e+00,2.389067843787943790e+00,1.598516348119790376e+00,1.598380968174733852e+00,1.598440193915316554e+00,6.704592426460784793e+00,4.994747506156662631e+00
3.110000000000000000e+04,-9.984409102757467736e+02,-1.281023455328058391e+00,-1.280995226321612890e+00,-1.280968355347057885e+00,3.923485892346803894e+00,2.389067845629685216e+00,1.598513335450105100e+00,1.598445931308652534e+00,1.598378244267307569e+00,6.704592429100471485e+00,4.994747561157719673e+00
3.112500000000000000e+04,-9.984409105576421553e+02,-1.280998783890603843e+00,-1.281020974458012995e+00,-1.280967278772025653e+00,3.923485892559393839e+00,2.389067847442923664e+00,1.598451352882725995e+00,1.598509858618586632e+00,1.598376300345008882e+00,6.704592431700718613e+00,4.994747615338664737e+00
3.115000000000000000e+04,-9.984409108358261165e+02,-1.280971544741398738e+00,-1.281024436898411611e+00,-1.280991055592103578e+00,3.923485892770699035e+00,2.389067849232485941e+00,1.598385362627718465e+00,1.598516990681551508e+00,1.598435159339576472e+00,6.704592434263926926e+00,4.994747668715369571e+00
3.117500000000000000e+04,-9.984409111094970513e+02,-1.280965830302304598e+00,-1.281002879974057596e+00,-1.281018327049329830e+00,3.923485892977218725e+00,2.389067850992583786e+00,1.598373174020239595e+00,1.598461878559467531e+00,1.598502460851436213e+00,6.704592436788148646e+00,4.994747721292186249e+00
3.120000000000000000e+04,-9.984409113792581820e+02,-1.280986512471804506e+00,-1.280975228139048960e+00,-1.281025296838718575e+00,3.923485893181217765e+00,2.389067852727554175e+00,1.598424754393175107e+00,1.598393487623540388e+00,1.598519272201729402e+00,6.704592439275499416e+00,4.994747773085471465e+00
3.122500000000000000e+04,-9.984409116452700346e+02,-1.281014973229636089e+00,-1.280965641443278402e+00,-1.281006422872302819e+00,3.923485893383231726e+00,2.389067854438514438e+00,1.598494059357498775e+00,1.598371779215152833e+00,1.598471676407910991e+00,6.704592441726894947e+00,4.994747824108922707e+00
3.125000000000000000e+04,-9.984409119069371172e+02,-1.281025964232675785e+00,-1.280982464803173126e+00,-1.280978608608525526e+00,3.923485893580481498e+00,2.389067856121091626e+00,1.598520143395156579e+00,1.598415148463087965e+00,1.598402223875841743e+00,6.704592444140899055e+00,4.994747874370181862e+00
3.127500000000000000e+04,-9.984409121650857060e+02,-1.281010168943254257e+00,-1.281010806837917348e+00,-1.280966061980072901e+00,3.923485893776266220e+00,2.389067857781292048e+00,1.598480821518095008e+00,1.598484789092684322e+00,1.598371905876040167e+00,6.704592446520238447e+00,4.994747923889000241e+00
3.130000000000000000e+04,-9.984409124193732623e+02,-1.280982056144013059e+00,-1.281025592652446088e+00,-1.280979389050026063e+00,3.923485893968993832e+00,2.389067859416620365e+00,1.598411525313900849e+00,1.598519368608328994e+00,1.598406623290816730e+00,6.704592448864323373e+00,4.994747972675708247e+00
3.132500000000000000e+04,-9.984409126696295971e+02,-1.280966469819017517e+00,-1.281013842090903854e+00,-1.281006726042079213e+00,3.923485894157692222e+00,2.389067861025846895e+00,1.598373331390495755e+00,1.598489092137873824e+00,1.598475094411574648e+00,6.704592451172897150e+00,4.994748020741467620e+00
3.135000000000000000e+04,-9.984409129165828745e+02,-1.280976625582145756e+00,-1.280986231075190718e+00,-1.281024181399101458e+00,3.923485894345288827e+00,2.389067862614230986e+00,1.598399093820879857e+00,1.598421418091474866e+00,1.598517006744248903e+00,6.704592453448485756e+00,4.994748068104549965e+00
3.137500000000000000e+04,-9.984409131596001998e+02,-1.281003074216061188e+00,-1.280967384198341552e+00,-1.281016579723741167e+00,3.923485894528923712e+00,2.389067864177174094e+00,1.598465249062819504e+00,1.598376152262178884e+00,1.598496118026654367e+00,6.704592455689600605e+00,4.994748114771328851e+00
3.140000000000000000e+04,-9.984409133989930751e+02,-1.281022587267956370e+00,-1.280973747193412615e+00,-1.280990703785042317e+00,3.923485894709717758e+00,2.389067865716883787e+00,1.598513400117192784e+00,1.598392532485346518e+00,1.598431587448379210e+00,6.704592457897383895e+00,4.994748160754796551e+00
3.142500000000000000e+04,-9.984409136351333700e+02,-1.281018462335063779e+00,-1.280999178719512299e+00,-1.280969397282078592e+00,3.923485894889027659e+00,2.389067867236005061e+00,1.598501843423651092e+00,1.598455225189086670e+00,1.598380452118560280e+00,6.704592460073335758e+00,4.994748206067862739e+00
3.145000000000000000e+04,-9.984409138674118367e+02,-1.280994645551059241e+00,-1.281020973519820361e+00,-1.280971419349654417e+00,3.923485895064120932e+00,2.389067868730016642e+00,1.598441602215207480e+00,1.598508696750924329e+00,1.598387222432651189e+00,6.704592462215946291e+00,4.994748250714224902e+00
3.147500000000000000e+04,-9.984409140964455673e+02,-1.280971996359393961e+00,-1.281020252104064561e+00,-1.280994790062034205e+00,3.923485895237460053e+00,2.389067870203460231e+00,1.598385954632294714e+00,1.598506434239637120e+00,1.598445133195993684e+00,6.704592464327401302e+00,4.994748294707040515e+00
3.150000000000000000e+04,-9.984409143221746490e+02,-1.280970184916909282e+00,-1.280998225755035413e+00,-1.281018627931956866e+00,3.923485895408584945e+00,2.389067871655729203e+00,1.598383380579984081e+00,1.598451340220225170e+00,1.598502801913736837e+00,6.704592466407888196e+00,4.994748338053283554e+00
3.152500000000000000e+04,-9.984409145442610907e+02,-1.280990675844783766e+00,-1.280974461677033771e+00,-1.281021901170739774e+00,3.923485895575858251e+00,2.389067873084298910e+00,1.598435387556718545e+00,1.598392312138760651e+00,1.598509823660571039e+00,6.704592468456663568e+00,4.994748380757079609e+00
3.155000000000000000e+04,-9.984409147633898556e+02,-1.281015422733044362e+00,-1.280969510581563275e+00,-1.281002105473972197e+00,3.923485895742033769e+00,2.389067874494133381e+00,1.598495820210505736e+00,1.598380876117815097e+00,1.598460827664774930e+00,6.704592470476172572e+00,4.994748422831061241e+00
3.157500000000000000e+04,-9.984409149791474647e+02,-1.281022639836588484e+00,-1.280987305078140182e+00,-1.280977093945709022e+00,3.923485895905237886e+00,2.389067875882091574e+00,1.598511750673504928e+00,1.598426295060107805e+00,1.598399478875043522e+00,6.704592472465453312e+00,4.994748464278851330e+00
3.160000000000000000e+04,-9.984409151915905341e+02,-1.281006050257272211e+00,-1.281012142431452006e+00,-1.280968846264127770e+00,3.923485896065455503e+00,2.389067877248564731e+00,1.598469824649579207e+00,1.598488139449088852e+00,1.598379561127589499e+00,6.704592474424975634e+00,4.994748505108127290e+00
3.162500000000000000e+04,-9.984409154012097360e+02,-1.280980492474715238e+00,-1.281022412696945167e+00,-1.280984133865338492e+00,3.923485896224656155e+00,2.389067878597056271e+00,1.598407485490490831e+00,1.598512198883102586e+00,1.598417841457556499e+00,6.704592476356548758e+00,4.994748545330809364e+00
3.165000000000000000e+04,-9.984409156074611928e+02,-1.280968651506314115e+00,-1.281009268481606567e+00,-1.281009119120251283e+00,3.923485896380341398e+00,2.389067879923529869e+00,1.598379574830273153e+00,1.598477944426589747e+00,1.598480007164078343e+00,6.704592478258859956e+00,4.994748584950707837e+00
3.167500000000000000e+04,-9.984409158107520170e+02,-1.280980782419382846e+00,-1.280984306789098914e+00,-1.281021949992082964e+00,3.923485896534071316e+00,2.389067881230953372e+00,1.598410051831309353e+00,1.598416066746281450e+00,1.598511408436146919e+00,6.704592480133293897e+00,4.994748623979989866e+00
3.170000000000000000e+04,-9.984409160112124937e+02,-1.281005768038913528e+00,-1.280969492726878878e+00,-1.281011778507659793e+00,3.923485896686286445e+00,2.389067882520257591e+00,1.598471396458709837e+00,1.598381058532469590e+00,1.598485072597333634e+00,6.704592481980657936e+00,4.994748662429249642e+00
3.172500000000000000e+04,-9.984409162084160698e+02,-1.281021402473460080e+00,-1.280977841948137463e+00,-1.280987794926474521e+00,3.923485896834982611e+00,2.389067883788320579e+00,1.598509459652581732e+00,1.598403224466752759e+00,1.598424844037024339e+00,6.704592483799854286e+00,4.994748700304606714e+00
3.175000000000000000e+04,-9.984409164029425483e+02,-1.281014236115984417e+00,-1.281001839980217438e+00,-1.280970963339362223e+00,3.923485896982488619e+00,2.389067885039353190e+00,1.598491306501377274e+00,1.598462390427344948e+00,1.598383831794639054e+00,6.704592485592887563e+00,4.994748737620702705e+00
3.177500000000000000e+04,-9.984409165945718314e+02,-1.280991079880318351e+00,-1.281020126059435160e+00,-1.280975833560985988e+00,3.923485897127719113e+00,2.389067886271728280e+00,1.598433706238335361e+00,1.598506218354767583e+00,1.598397604678061024e+00,6.704592487359369635e+00,4.994748774385671553e+00
3.180000000000000000e+04,-9.984409167831724972e+02,-1.280972429994513995e+00,-1.281016610451212845e+00,-1.280997999133900445e+00,3.923485897269952893e+00,2.389067887484488395e+00,1.598387628803536575e+00,1.598496553112801255e+00,1.598453347902334176e+00,6.704592489099130859e+00,4.994748810607910983e+00
3.182500000000000000e+04,-9.984409169692590922e+02,-1.280974322457138159e+00,-1.280994753037803635e+00,-1.281017964163375655e+00,3.923485897411249645e+00,2.389067888681392748e+00,1.598393122048751724e+00,1.598442679731086002e+00,1.598501728578940018e+00,6.704592490813934269e+00,4.994748846300907097e+00
3.185000000000000000e+04,-9.984409171524040403e+02,-1.280994686517445302e+00,-1.280974146419852522e+00,-1.281018206783259838e+00,3.923485897549699342e+00,2.389067889859274985e+00,1.598444550850071755e+00,1.598392434266056705e+00,1.598500545766789349e+00,6.704592492502833956e+00,4.994748881469701196e+00
3.187500000000000000e+04,-9.984409173328045881e+02,-1.281015591510673346e+00,-1.280972817464774982e+00,-1.280998630825848084e+00,3.923485897685930368e+00,2.389067891019597489e+00,1.598496305480896496e+00,1.598389673212915918e+00,1.598451552715660862e+00,6.704592494166582206e+00,4.994748916123733729e+00
3.190000000000000000e+04,-9.984409175107480223e+02,-1.281018935076936760e+00,-1.280991443270877994e+00,-1.280976661521955107e+00,3.923485897821007207e+00,2.389067892164330686e+00,1.598503229919614688e+00,1.598436005125322801e+00,1.598398296877504343e+00,6.704592495806295460e+00,4.994748950272545507e+00
3.192500000000000000e+04,-9.984409176857906232e+02,-1.281002000720823597e+00,-1.281013323068104448e+00,-1.280971716144234218e+00,3.923485897952991408e+00,2.389067893290288236e+00,1.598459961718884159e+00,1.598490165200486146e+00,1.598387405506147774e+00,6.704592497420972741e+00,4.994748983919017782e+00
3.195000000000000000e+04,-9.984409178583872517e+02,-1.280979692506869050e+00,-1.281019424411401708e+00,-1.280987923093286351e+00,3.923485898083604706e+00,2.389067894400620951e+00,1.598404993879669611e+00,1.598504786192108673e+00,1.598427752857596085e+00,6.704592499012078655e+00,4.994749017072614983e+00
3.197500000000000000e+04,-9.984409180284927743e+02,-1.280971547971751834e+00,-1.281004838561203174e+00,-1.281010653538426691e+00,3.923485898212514922e+00,2.389067895495018412e+00,1.598386480508868779e+00,1.598467764167135652e+00,1.598483288740545127e+00,6.704592500579927616e+00,4.994749049738639535e+00
3.200000000000000000e+04,-9.984409181958615136e+02,-1.280984647068017734e+00,-1.280982572373288608e+00,-1.281019820696529088e+00,3.923485898338627376e+00,2.389067896571642979e+00,1.598420092124882119e+00,1.598412181503314322e+00,1.598505260272010675e+00,6.704592502123875697e+00,4.994749081920208056e+00
3.202500000000000000e+04,-9.984409183609825504e+02,-1.281007343054640701e+00,-1.280971990087754087e+00,-1.281007707067502777e+00,3.923485898463816124e+00,2.389067897634006510e+00,1.598475752055516175e+00,1.598386780920518779e+00,1.598475001404032536e+00,6.704592503645677937e+00,4.994749113626550496e+00
3.205000000000000000e+04,-9.984409185235822406e+02,-1.281019545787981162e+00,-1.280982114600948796e+00,-1.280985379875803520e+00,3.923485898586807963e+00,2.389067898679983148e+00,1.598504497306936001e+00,1.598413295731803574e+00,1.598419741805532146e+00,6.704592505144819192e+00,4.994749144860698209e+00
3.207500000000000000e+04,-9.984409186836854815e+02,-1.281010583320734364e+00,-1.281003971059808677e+00,-1.280972485953153939e+00,3.923485898707574915e+00,2.389067899709769627e+00,1.598481545253419123e+00,1.598467881901483478e+00,1.598388108154401133e+00,6.704592506621523285e+00,4.994749175628400373e+00
3.210000000000000000e+04,-9.984409188416461802e+02,-1.280988637712945133e+00,-1.281018420161163407e+00,-1.280979982523196004e+00,3.923485898827513640e+00,2.389067900725904803e+00,1.598427686299345174e+00,1.598502486144191881e+00,1.598407363321705299e+00,6.704592508077118929e+00,4.994749205938620484e+00
3.212500000000000000e+04,-9.984409189970833722e+02,-1.280973254465740174e+00,-1.281012831951328090e+00,-1.281000954034249073e+00,3.923485898944866435e+00,2.389067901725577592e+00,1.598390486049346082e+00,1.598487102826804618e+00,1.598459947333749742e+00,6.704592509510727716e+00,4.994749235794623488e+00
3.215000000000000000e+04,-9.984409191502749081e+02,-1.280977823641216373e+00,-1.280992202835552041e+00,-1.281017014043510427e+00,3.923485899060710214e+00,2.389067902710817481e+00,1.598402255834862729e+00,1.598435822893537583e+00,1.598499457927897716e+00,6.704592510923336413e+00,4.994749265205483901e+00
3.217500000000000000e+04,-9.984409193013412960e+02,-1.280997906226215122e+00,-1.280974807883950461e+00,-1.281014326465577780e+00,3.923485899175408242e+00,2.389067903682380756e+00,1.598451969038557463e+00,1.598394005554758746e+00,1.598491562496427321e+00,6.704592512315486807e+00,4.994749294179367638e+00
3.220000000000000000e+04,-9.984409194499603473e+02,-1.281015611392291254e+00,-1.280975991214492682e+00,-1.280995438025134714e+00,3.923485899287512790e+00,2.389067904638043860e+00,1.598495567164931241e+00,1.598398151042356163e+00,1.598443819310375158e+00,6.704592513686423061e+00,4.994749322721149021e+00
3.222500000000000000e+04,-9.984409195965479284e+02,-1.281015598504438247e+00,-1.280994507402508642e+00,-1.280976934790499566e+00,3.923485899398635901e+00,2.389067905580757767e+00,1.598495032808461502e+00,1.598443987557621071e+00,1.598398517578692779e+00,6.704592515037639089e+00,4.994749350841683366e+00
3.225000000000000000e+04,-9.984409197409593162e+02,-1.280998293853733649e+00,-1.281013761855106070e+00,-1.280974985038361824e+00,3.923485899508084351e+00,2.389067906509466876e+00,1.598451533582859962e+00,1.598490762878183036e+00,1.598395241896937158e+00,6.704592516368816035e+00,4.994749378547332697e+00
3.227500000000000000e+04,-9.984409198830932155e+02,-1.280979051388714929e+00,-1.281016783053540831e+00,-1.280991206363986112e+00,3.923485899615301697e+00,2.389067907423435777e+00,1.598403748549495518e+00,1.598497519636904673e+00,1.598436270583995178e+00,6.704592517679907715e+00,4.994749405844411072e+00
3.230000000000000000e+04,-9.984409200233112642e+02,-1.280974555157085470e+00,-1.281001262959648113e+00,-1.281011222748778211e+00,3.923485899721755654e+00,2.389067908325352096e+00,1.598393467865999895e+00,1.598458992280773705e+00,1.598485079030644407e+00,6.704592518972156689e+00,4.994749432742867867e+00
3.232500000000000000e+04,-9.984409201613331106e+02,-1.280988466078861743e+00,-1.280981212799862101e+00,-1.281017362034155171e+00,3.923485899826070877e+00,2.389067909213036689e+00,1.598429076486418632e+00,1.598409607978113378e+00,1.598498855108151817e+00,6.704592520244879950e+00,4.994749459246659029e+00
3.235000000000000000e+04,-9.984409202972805133e+02,-1.281008488485870123e+00,-1.280974211320929257e+00,-1.281004341166354532e+00,3.923485899928731868e+00,2.389067910087455893e+00,1.598478787007573398e+00,1.598392679073963762e+00,1.598466073887642169e+00,6.704592521498661917e+00,4.994749485362644847e+00
3.237500000000000000e+04,-9.984409204313692499e+02,-1.281017144713832323e+00,-1.280986008531727949e+00,-1.280983887779522323e+00,3.923485900030521556e+00,2.389067910950072093e+00,1.598498997011017497e+00,1.598422428998111489e+00,1.598416114346768779e+00,6.704592522734314386e+00,4.994749511097867689e+00
3.240000000000000000e+04,-9.984409205632873636e+02,-1.281006959484588981e+00,-1.281005945219612308e+00,-1.280974136368768113e+00,3.923485900129997983e+00,2.389067911798642196e+00,1.598472496770341866e+00,1.598472130121410650e+00,1.598392913843322161e+00,6.704592523951095728e+00,4.994749536454565764e+00
3.242500000000000000e+04,-9.984409206933469250e+02,-1.280986969312878587e+00,-1.281016617483590636e+00,-1.280983454335063554e+00,3.923485900228368184e+00,2.389067912635350677e+00,1.598423098289261990e+00,1.598498125333946529e+00,1.598416317491264449e+00,6.704592525150158799e+00,4.994749561439548735e+00
3.245000000000000000e+04,-9.984409208215326998e+02,-1.280974799554182919e+00,-1.281008971083940295e+00,-1.281003270539011751e+00,3.923485900325543341e+00,2.389067913460062975e+00,1.598394276290192373e+00,1.598478122534136681e+00,1.598465142657508498e+00,6.704592526331618174e+00,4.994749586056840940e+00
3.247500000000000000e+04,-9.984409209476672231e+02,-1.280981113186903997e+00,-1.280989885976378195e+00,-1.281016042063712890e+00,3.923485900420584205e+00,2.389067914271445492e+00,1.598410931795604117e+00,1.598430248738847981e+00,1.598496361311718239e+00,6.704592527495126575e+00,4.994749610308803156e+00
3.250000000000000000e+04,-9.984409210720965575e+02,-1.281000173814490273e+00,-1.280976043267714415e+00,-1.281010824198859810e+00,3.923485900514927405e+00,2.389067915071979797e+00,1.598457876054027560e+00,1.598396662914242095e+00,1.598483003239365097e+00,6.704592528641943439e+00,4.994749634202187316e+00
3.252500000000000000e+04,-9.984409211946328924e+02,-1.281015021368806961e+00,-1.280979456295398888e+00,-1.280992563658658101e+00,3.923485900607607046e+00,2.389067915860234148e+00,1.598493639487906792e+00,1.598406492537569612e+00,1.598437410532199454e+00,6.704592529771687737e+00,4.994749657739487425e+00
3.255000000000000000e+04,-9.984409213152853226e+02,-1.281012638474004151e+00,-1.280997046826507058e+00,-1.280977356073881523e+00,3.923485900698639117e+00,2.389067916636288480e+00,1.598487100491913004e+00,1.598450587358101860e+00,1.598399855057855534e+00,6.704592530884541546e+00,4.994749680925026247e+00
3.257500000000000000e+04,-9.984409214343218082e+02,-1.280995426653298352e+00,-1.281013313167088663e+00,-1.280978301602047509e+00,3.923485900788991287e+00,2.389067917401984431e+00,1.598444581580736656e+00,1.598489958058551430e+00,1.598403003612213436e+00,6.704592531981479198e+00,4.994749703765553939e+00
3.260000000000000000e+04,-9.984409215514619973e+02,-1.280978777317570705e+00,-1.281013941573689197e+00,-1.280994322572154287e+00,3.923485900877459187e+00,2.389067918155365788e+00,1.598403794332064587e+00,1.598490214860377012e+00,1.598443534394299093e+00,6.704592533061833670e+00,4.994749726263815859e+00
3.262500000000000000e+04,-9.984409216669052967e+02,-1.280977228302742299e+00,-1.280998481338684547e+00,-1.281011331873474157e+00,3.923485900964761797e+00,2.389067918897818554e+00,1.598400382558654353e+00,1.598451636360862294e+00,1.598485525003398022e+00,6.704592534126346592e+00,4.994749748426601244e+00
3.265000000000000000e+04,-9.984409217807416326e+02,-1.280991780608010000e+00,-1.280980734994445536e+00,-1.281014525954635497e+00,3.923485901051185998e+00,2.389067919629947578e+00,1.598436765670069093e+00,1.598408526632154159e+00,1.598492251947546849e+00,6.704592535175452284e+00,4.994749770260197508e+00
3.267500000000000000e+04,-9.984409218927519305e+02,-1.281009423707944128e+00,-1.280976399135551169e+00,-1.281001218755910109e+00,3.923485901135687293e+00,2.389067920350170571e+00,1.598480532400126553e+00,1.598398706648685996e+00,1.598458305523455580e+00,6.704592536208633824e+00,4.994749791768475333e+00
3.270000000000000000e+04,-9.984409220032158601e+02,-1.281014794998350581e+00,-1.280989082814107061e+00,-1.280983163836017846e+00,3.923485901219411875e+00,2.389067921060554767e+00,1.598493322862212462e+00,1.598430287767411695e+00,1.598413934264363734e+00,6.704592537226901960e+00,4.994749812959494051e+00
3.272500000000000000e+04,-9.984409221120401980e+02,-1.281003482335377752e+00,-1.281007307754674640e+00,-1.280976251596378068e+00,3.923485901301878798e+00,2.389067921760423374e+00,1.598464442827004950e+00,1.598474990980415678e+00,1.598398111398247945e+00,6.704592538230052412e+00,4.994749833838205255e+00
3.275000000000000000e+04,-9.984409222191518438e+02,-1.280985565579110030e+00,-1.281014981952160348e+00,-1.280986494199370718e+00,3.923485901382705698e+00,2.389067922449215509e+00,1.598419761674324979e+00,1.598493503062078158e+00,1.598424280779935147e+00,6.704592539218086955e+00,4.994749854409357148e+00
3.277500000000000000e+04,-9.984409223248181888e+02,-1.280976677647958750e+00,-1.281005656008555427e+00,-1.281004708118752777e+00,3.923485901462905101e+00,2.389067923128849635e+00,1.598398542917899956e+00,1.598470076071903279e+00,1.598468926833255255e+00,6.704592540191899985e+00,4.994749874680280755e+00
3.280000000000000000e+04,-9.984409224288303903e+02,-1.280984447727061992e+00,-1.280987859649177496e+00,-1.281014734435080182e+00,3.923485901541533316e+00,2.389067923797830506e+00,1.598418959872366818e+00,1.598425875962339981e+00,1.598492710286422813e+00,6.704592541150995011e+00,4.994749894654055389e+00
3.282500000000000000e+04,-9.984409225312796252e+02,-1.281001955954621518e+00,-1.280977230785899756e+00,-1.281007855115793292e+00,3.923485901618897653e+00,2.389067924456792280e+00,1.598462558864364835e+00,1.598399829335217293e+00,1.598475158220115100e+00,6.704592542095817009e+00,4.994749914335660179e+00
3.285000000000000000e+04,-9.984409226323213034e+02,-1.281013815557244806e+00,-1.280982807674519774e+00,-1.280990418663902508e+00,3.923485901695574984e+00,2.389067925106820756e+00,1.598490919633313467e+00,1.598414353920785347e+00,1.598432273157142314e+00,6.704592543026961948e+00,4.994749933730278535e+00
3.287500000000000000e+04,-9.984409227317394198e+02,-1.281009659063359063e+00,-1.280999448561667808e+00,-1.280977934306833044e+00,3.923485901770562556e+00,2.389067925746337195e+00,1.598479491778414863e+00,1.598456126374269370e+00,1.598401928844327857e+00,6.704592543943940441e+00,4.994749952839635299e+00
3.290000000000000000e+04,-9.984409228297454320e+02,-1.280993260448549886e+00,-1.281012575374362861e+00,-1.280981206152711049e+00,3.923485901844679713e+00,2.389067926376854611e+00,1.598438834090738281e+00,1.598488299114164235e+00,1.598410414077816144e+00,6.704592544847518099e+00,4.994749971668627886e+00
3.292500000000000000e+04,-9.984409229263420684e+02,-1.280979172737543248e+00,-1.281010856228614880e+00,-1.280997013044181898e+00,3.923485901917867391e+00,2.389067926998337921e+00,1.598404893451395914e+00,1.598482958630067730e+00,1.598449695478250332e+00,6.704592545737845910e+00,4.994749990220299196e+00
3.295000000000000000e+04,-9.984409230214000672e+02,-1.280979783903533509e+00,-1.280995929074541850e+00,-1.281011329069688287e+00,3.923485901989524294e+00,2.389067927609821673e+00,1.598407236965559752e+00,1.598445298026089478e+00,1.598485012842515429e+00,6.704592546614660087e+00,4.994750008496447791e+00
3.297500000000000000e+04,-9.984409231151636277e+02,-1.280994352158236094e+00,-1.280980909484189079e+00,-1.281011780445913129e+00,3.923485902060592778e+00,2.389067928213059133e+00,1.598443296333616148e+00,1.598408633908355858e+00,1.598485617864484398e+00,6.704592547478897657e+00,4.994750026502026152e+00
3.300000000000000000e+04,-9.984409232075063301e+02,-1.281009836375142097e+00,-1.280978948163685516e+00,-1.280998257581355881e+00,3.923485902130467107e+00,2.389067928807088403e+00,1.598481063960106363e+00,1.598404983842810045e+00,1.598451500567466432e+00,6.704592548330253088e+00,4.994750044239075315e+00
3.302500000000000000e+04,-9.984409232984353366e+02,-1.281012635582904347e+00,-1.280991698131572765e+00,-1.280982708444218243e+00,3.923485902199079334e+00,2.389067929391929024e+00,1.598487498207870727e+00,1.598437115481802007e+00,1.598412934944437147e+00,6.704592549168905791e+00,4.994750061710860223e+00
3.305000000000000000e+04,-9.984409233881307273e+02,-1.281000567266500578e+00,-1.281007837703818319e+00,-1.280978637224656547e+00,3.923485902267146663e+00,2.389067929968912374e+00,1.598457432367837772e+00,1.598476460260343623e+00,1.598403656264933748e+00,6.704592549995524564e+00,4.994750078922478131e+00
3.307500000000000000e+04,-9.984409234764177654e+02,-1.280984486637128050e+00,-1.281013101598341697e+00,-1.280989453990574400e+00,3.923485902333836428e+00,2.389067930536679096e+00,1.598417686816807182e+00,1.598488484553361788e+00,1.598431377775683115e+00,6.704592550809711504e+00,4.994750095876214324e+00
3.310000000000000000e+04,-9.984409235634174138e+02,-1.280978471459151224e+00,-1.281002962638700060e+00,-1.281005608166669418e+00,3.923485902399628245e+00,2.389067931096174657e+00,1.598403146319763435e+00,1.598463025216800171e+00,1.598471377862449305e+00,6.704592551611920470e+00,4.994750112577156287e+00
3.312500000000000000e+04,-9.984409236492000446e+02,-1.280987526839810320e+00,-1.280986576516191633e+00,-1.281012938940570445e+00,3.923485902464732167e+00,2.389067931647876453e+00,1.598426142972162012e+00,1.598422899565251187e+00,1.598488507108077439e+00,6.704592552402520944e+00,4.994750129030140151e+00
3.315000000000000000e+04,-9.984409237336141132e+02,-1.281003503413821187e+00,-1.280978472009767000e+00,-1.281005066904875367e+00,3.923485902528450975e+00,2.389067932190660493e+00,1.598466017408113560e+00,1.598403453812193842e+00,1.598468078668235703e+00,6.704592553181150549e+00,4.994750145238219474e+00
3.317500000000000000e+04,-9.984409238168525462e+02,-1.281012431559238829e+00,-1.280985596800594983e+00,-1.280989014005383897e+00,3.923485902591511643e+00,2.389067932725974952e+00,1.598487672861310438e+00,1.598421391671435376e+00,1.598428485598162752e+00,6.704592553948443445e+00,4.994750161207382355e+00
3.320000000000000000e+04,-9.984409238988604329e+02,-1.281006669246788521e+00,-1.281001379762946923e+00,-1.280978993384412234e+00,3.923485902653686797e+00,2.389067933253388176e+00,1.598472460649816185e+00,1.598460429981905850e+00,1.598404659734242950e+00,6.704592554704458252e+00,4.994750176941453290e+00
3.322500000000000000e+04,-9.984409239795816120e+02,-1.280991402669589219e+00,-1.281011857209127358e+00,-1.280983782548543060e+00,3.923485902714593632e+00,2.389067933772480057e+00,1.598434224184704044e+00,1.598486100174230318e+00,1.598417226241056088e+00,6.704592555449019109e+00,4.994750192443998316e+00
3.325000000000000000e+04,-9.984409240592066226e+02,-1.280980028729610698e+00,-1.281008048583763825e+00,-1.280998965147484014e+00,3.923485902774996870e+00,2.389067934284617056e+00,1.598406715280568768e+00,1.598476201195314417e+00,1.598454634355264137e+00,6.704592556182844554e+00,4.994750207720410451e+00
3.327500000000000000e+04,-9.984409241375923330e+02,-1.280982455675668819e+00,-1.280993580609513183e+00,-1.281011006203092828e+00,3.923485902834267680e+00,2.389067934788775105e+00,1.598413809457989609e+00,1.598439967013402851e+00,1.598483774584504635e+00,6.704592556905634382e+00,4.994750222773073567e+00
3.330000000000000000e+04,-9.984409242147952455e+02,-1.280996453070390118e+00,-1.280981199828218564e+00,-1.281009389623317229e+00,3.923485902892557498e+00,2.389067935285370314e+00,1.598448794489089941e+00,1.598409446016292756e+00,1.598479310775361206e+00,6.704592557617632842e+00,4.994750237605597221e+00
3.332500000000000000e+04,-9.984409242909340492e+02,-1.281009634886769222e+00,-1.280981584304141441e+00,-1.280995823360791874e+00,3.923485902950329951e+00,2.389067935775202489e+00,1.598480688744583933e+00,1.598411166345685031e+00,1.598445696410249139e+00,6.704592558319278695e+00,4.994750252221793474e+00
3.335000000000000000e+04,-9.984409243658614059e+02,-1.281010409665624294e+00,-1.280994211022902673e+00,-1.280982421890522138e+00,3.923485903006859399e+00,2.389067936257164959e+00,1.598481669876287814e+00,1.598443124068238186e+00,1.598412757771362047e+00,6.704592559010313479e+00,4.994750266622987489e+00
3.337500000000000000e+04,-9.984409244397102157e+02,-1.280998229304507685e+00,-1.281007973139536738e+00,-1.280980840167741830e+00,3.923485903062693403e+00,2.389067936732304442e+00,1.598451338181627213e+00,1.598476990898598737e+00,1.598409222850813771e+00,6.704592559691236353e+00,4.994750280812711551e+00
3.340000000000000000e+04,-9.984409245125035568e+02,-1.280983987107926492e+00,-1.281010876136537080e+00,-1.280992179393719121e+00,3.923485903117851059e+00,2.389067937200638703e+00,1.598416660239263321e+00,1.598483189279428451e+00,1.598437702621216205e+00,6.704592560362182319e+00,4.994750294793263379e+00
3.342500000000000000e+04,-9.984409245841413849e+02,-1.280980238510665226e+00,-1.281000460903214178e+00,-1.281006343252398594e+00,3.923485903171874956e+00,2.389067937661470964e+00,1.598408000979566257e+00,1.598456690148483350e+00,1.598472861218598773e+00,6.704592561022987951e+00,4.994750308566021424e+00
3.345000000000000000e+04,-9.984409246547946850e+02,-1.280990083346537523e+00,-1.280985940359379294e+00,-1.281011018990816597e+00,3.923485903225416127e+00,2.389067938116039347e+00,1.598432541874377000e+00,1.598421078866218092e+00,1.598483931811164771e+00,6.704592561674200368e+00,4.994750322134622778e+00
3.347500000000000000e+04,-9.984409247243853542e+02,-1.281004630820561596e+00,-1.280980105241725564e+00,-1.281002306658684198e+00,3.923485903278054465e+00,2.389067938563699922e+00,1.598468350038255048e+00,1.598407603736669236e+00,1.598461598975839726e+00,6.704592562315801807e+00,4.994750335500724781e+00
3.350000000000000000e+04,-9.984409247929146431e+02,-1.281011080151434278e+00,-1.280988028308327031e+00,-1.280987934290021002e+00,3.923485903329777091e+00,2.389067939004439811e+00,1.598483971835168660e+00,1.598427762861182488e+00,1.598425818253045305e+00,6.704592562947817136e+00,4.994750348666805451e+00
3.352500000000000000e+04,-9.984409248605044240e+02,-1.281003991730237379e+00,-1.281002589609884001e+00,-1.280980461437045914e+00,3.923485903381062290e+00,2.389067939439220467e+00,1.598466053754364680e+00,1.598463472589945367e+00,1.598408026800269832e+00,6.704592563570742847e+00,4.994750361636707936e+00
3.355000000000000000e+04,-9.984409249270412374e+02,-1.280989812941176531e+00,-1.281010870482462982e+00,-1.280986359377086270e+00,3.923485903431316757e+00,2.389067939867100865e+00,1.598430743688208366e+00,1.598483264120897251e+00,1.598423545526018286e+00,6.704592564184323145e+00,4.994750374412316063e+00
3.357500000000000000e+04,-9.984409249926014809e+02,-1.280980987941528815e+00,-1.281005676357462431e+00,-1.281000378530494643e+00,3.923485903480899761e+00,2.389067940288724934e+00,1.598409151698335418e+00,1.598470032867893798e+00,1.598458368959565501e+00,6.704592564788874220e+00,4.994750386997448111e+00
3.360000000000000000e+04,-9.984409250572464316e+02,-1.280985074495162523e+00,-1.280991815243275767e+00,-1.281010153115383909e+00,3.923485903529968954e+00,2.389067940704465709e+00,1.598419948461732965e+00,1.598435840110753459e+00,1.598481765139161848e+00,6.704592565384642100e+00,4.994750399395817553e+00
3.362500000000000000e+04,-9.984409251208579690e+02,-1.280998326637683427e+00,-1.280981609822131162e+00,-1.281007106418041497e+00,3.923485903577992318e+00,2.389067941113524718e+00,1.598453227162358825e+00,1.598410923993615285e+00,1.598473402738865623e+00,6.704592565971427831e+00,4.994750411609823360e+00
3.365000000000000000e+04,-9.984409251835886607e+02,-1.281009108944722641e+00,-1.280983893867559065e+00,-1.280994040093118569e+00,3.923485903625523630e+00,2.389067941516915816e+00,1.598479572695291839e+00,1.598416933585810495e+00,1.598441047796316683e+00,6.704592566549646193e+00,4.994750423643917081e+00
3.367500000000000000e+04,-9.984409252453896215e+02,-1.281008056565910103e+00,-1.280996393169360870e+00,-1.280982593192159458e+00,3.923485903672355946e+00,2.389067941914370330e+00,1.598476056458612016e+00,1.598448119555145874e+00,1.598413378240935545e+00,6.704592567119358471e+00,4.994750435501048358e+00
3.370000000000000000e+04,-9.984409253062249263e+02,-1.280996194675164457e+00,-1.281008020441335882e+00,-1.280982827835762450e+00,3.923485903718263668e+00,2.389067942305570735e+00,1.598446189958584007e+00,1.598476825424697045e+00,1.598414539047714023e+00,6.704592567680468740e+00,4.994750447183893272e+00
3.372500000000000000e+04,-9.984409253662231549e+02,-1.280983996874387465e+00,-1.281008712839355912e+00,-1.280994333263807405e+00,3.923485903763784144e+00,2.389067942691492696e+00,1.598416470475094497e+00,1.598478026790784323e+00,1.598443057339316020e+00,6.704592568233460170e+00,4.994750458696420203e+00
3.375000000000000000e+04,-9.984409254252950632e+02,-1.280982171789366797e+00,-1.280998079367033249e+00,-1.281006791841971415e+00,3.923485903808449748e+00,2.389067943071435884e+00,1.598412874112728366e+00,1.598451123210808733e+00,1.598473557451121296e+00,6.704592568778146244e+00,4.994750470040454360e+00
3.377500000000000000e+04,-9.984409254834775993e+02,-1.280992231787846602e+00,-1.280985521230043167e+00,-1.281009290005637347e+00,3.923485903852387491e+00,2.389067943445671194e+00,1.598438151819203901e+00,1.598420037974351393e+00,1.598479365150444975e+00,6.704592569314701045e+00,4.994750481218621196e+00
3.380000000000000000e+04,-9.984409255408482977e+02,-1.281005198593413219e+00,-1.280981963036501359e+00,-1.280999881416159392e+00,3.923485903895898907e+00,2.389067943814788819e+00,1.598469776176225210e+00,1.598411954655748701e+00,1.598455824277681403e+00,6.704592569843461192e+00,4.994750492233714922e+00
3.382500000000000000e+04,-9.984409255973142763e+02,-1.281009623496213834e+00,-1.280990401960129477e+00,-1.280987017610391021e+00,3.923485903938514596e+00,2.389067944178011160e+00,1.598480018432584471e+00,1.598433578255599175e+00,1.598423958583801374e+00,6.704592570364209081e+00,4.994750503086746285e+00
3.385000000000000000e+04,-9.984409256529671666e+02,-1.281001743705037610e+00,-1.281003371521873602e+00,-1.280981927864305536e+00,3.923485903980595157e+00,2.389067944536063415e+00,1.598460257322503075e+00,1.598465605421314439e+00,1.598411692690171915e+00,6.704592570877338176e+00,4.994750513780259027e+00
3.387500000000000000e+04,-9.984409257078210658e+02,-1.280988689988845186e+00,-1.281009490203373513e+00,-1.280988862919067106e+00,3.923485904022162796e+00,2.389067944888988659e+00,1.598428211403273291e+00,1.598479928776193271e+00,1.598429415411993126e+00,6.704592571382945287e+00,4.994750524315988649e+00
3.390000000000000000e+04,-9.984409257618102629e+02,-1.280981996315117000e+00,-1.281003438358842006e+00,-1.281001608458431917e+00,3.923485904062860019e+00,2.389067945236283741e+00,1.598412055266164700e+00,1.598464279505945163e+00,1.598461220975100350e+00,6.704592571880909624e+00,4.994750534694988531e+00
3.392500000000000000e+04,-9.984409258150511732e+02,-1.280987378878106098e+00,-1.280990631866604890e+00,-1.281009032410542758e+00,3.923485904103201971e+00,2.389067945578823959e+00,1.598425659421938816e+00,1.598432736902490880e+00,1.598479159577280040e+00,6.704592572371677939e+00,4.994750544919940971e+00
3.395000000000000000e+04,-9.984409258674935472e+02,-1.280999888408932419e+00,-1.280982409428762958e+00,-1.281004745335984296e+00,3.923485904142873792e+00,2.389067945916180324e+00,1.598456700604771408e+00,1.598413093978377386e+00,1.598467761468617798e+00,6.704592572855136545e+00,4.994750554992180902e+00
3.397500000000000000e+04,-9.984409259191379533e+02,-1.281008496029762522e+00,-1.280985961401974960e+00,-1.280992585763502944e+00,3.923485904181855943e+00,2.389067946248324414e+00,1.598477811769092538e+00,1.598422374564705928e+00,1.598437369867561575e+00,6.704592573331440875e+00,4.994750564913596591e+00
3.400000000000000000e+04,-9.984409259700742041e+02,-1.281005807216058390e+00,-1.280997996828068031e+00,-1.280983239171787247e+00,3.923485904220490816e+00,2.389067946575951229e+00,1.598470695097398808e+00,1.598452063559856695e+00,1.598414797691224631e+00,6.704592573800902677e+00,4.994750574687099487e+00
3.402500000000000000e+04,-9.984409260202147607e+02,-1.280994362301995926e+00,-1.281007796366280704e+00,-1.280984884565498749e+00,3.923485904258383172e+00,2.389067946898410177e+00,1.598441971469962919e+00,1.598475893201888542e+00,1.598419691820280431e+00,6.704592574263275928e+00,4.994750584314224362e+00
3.405000000000000000e+04,-9.984409260696185129e+02,-1.280984234285177159e+00,-1.281006807170161244e+00,-1.280996001799935113e+00,3.923485904295755944e+00,2.389067947216139132e+00,1.598417049018192593e+00,1.598473094338801692e+00,1.598447413278742513e+00,6.704592574718875042e+00,4.994750593797850691e+00
3.407500000000000000e+04,-9.984409261183390072e+02,-1.280984204659954440e+00,-1.280996117315398974e+00,-1.281006721298385775e+00,3.923485904332723262e+00,2.389067947529424973e+00,1.598417660416288966e+00,1.598446512053395496e+00,1.598473384306182687e+00,6.704592575167853674e+00,4.994750603140823308e+00
3.410000000000000000e+04,-9.984409261662789277e+02,-1.280994184228205768e+00,-1.280985262851748185e+00,-1.281007596211911848e+00,3.923485904368924970e+00,2.389067947837703709e+00,1.598442911371073416e+00,1.598419760502520548e+00,1.598474885040336302e+00,6.704592575610056393e+00,4.994750612345025154e+00
3.412500000000000000e+04,-9.984409262135463905e+02,-1.281005368477443618e+00,-1.280983692597376322e+00,-1.280997982237677579e+00,3.923485904404718116e+00,2.389067948141684106e+00,1.598470370183473932e+00,1.598416230142555294e+00,1.598450956725444572e+00,6.704592576045784291e+00,4.994750621413762914e+00
3.415000000000000000e+04,-9.984409262601187720e+02,-1.281007961735481038e+00,-1.280992573922680400e+00,-1.280986507671109553e+00,3.923485904440031202e+00,2.389067948441201850e+00,1.598475990159445637e+00,1.598438636075347530e+00,1.598422930950371468e+00,6.704592576475121746e+00,4.994750630349297893e+00
3.417500000000000000e+04,-9.984409263059661725e+02,-1.280999759818247874e+00,-1.281003998136174049e+00,-1.280983285393476390e+00,3.923485904474627528e+00,2.389067948736019797e+00,1.598455175424633445e+00,1.598466991901468459e+00,1.598415389991903579e+00,6.704592576897947964e+00,4.994750639153634708e+00
3.420000000000000000e+04,-9.984409263511755626e+02,-1.280988064418233208e+00,-1.281008013258569722e+00,-1.280990965690119276e+00,3.923485904508917432e+00,2.389067949026832949e+00,1.598426521835209169e+00,1.598476444871057778e+00,1.598434590742984884e+00,6.704592577314666180e+00,4.994750647829686585e+00
3.422500000000000000e+04,-9.984409263956932818e+02,-1.280983199771626335e+00,-1.281001245043502212e+00,-1.281002598567630990e+00,3.923485904542576730e+00,2.389067949313164796e+00,1.598415200414582849e+00,1.598459043311029726e+00,1.598463313851423928e+00,6.704592577725152047e+00,4.994750656378842635e+00
3.425000000000000000e+04,-9.984409264395403625e+02,-1.280989364510681350e+00,-1.280989712027258642e+00,-1.281007966863611847e+00,3.923485904575699568e+00,2.389067949595190754e+00,1.598430839665407222e+00,1.598430391700477404e+00,1.598476326338691411e+00,6.704592578129479286e+00,4.994750664803007112e+00
3.427500000000000000e+04,-9.984409264827730794e+02,-1.281000978957839820e+00,-1.280983513406514840e+00,-1.281002551054252647e+00,3.923485904608467578e+00,2.389067949873342478e+00,1.598459353670050431e+00,1.598415666151058234e+00,1.598462538008319500e+00,6.704592578527936553e+00,4.994750673104224603e+00
3.430000000000000000e+04,-9.984409265253218564e+02,-1.281007751975199671e+00,-1.280988018083606850e+00,-1.280991273375425621e+00,3.923485904640591215e+00,2.389067950147077735e+00,1.598475633467403734e+00,1.598427514207989564e+00,1.598434410276387663e+00,6.704592578920351542e+00,4.994750681283266047e+00
3.432500000000000000e+04,-9.984409265672613856e+02,-1.281003837748044605e+00,-1.280999193533392200e+00,-1.280984012171107356e+00,3.923485904672294744e+00,2.389067950416897901e+00,1.598465654752020182e+00,1.598455208648245307e+00,1.598416694673519878e+00,6.704592579307054656e+00,4.994750689341969085e+00
3.435000000000000000e+04,-9.984409266085986019e+02,-1.280992875583743418e+00,-1.281007173676754762e+00,-1.280986994207282681e+00,3.923485904703603033e+00,2.389067950682852715e+00,1.598438537859000252e+00,1.598474337712778803e+00,1.598424682620728232e+00,6.704592579688047671e+00,4.994750697281644669e+00
3.437500000000000000e+04,-9.984409266492848474e+02,-1.280984575479948040e+00,-1.281004971242974966e+00,-1.280997496760726495e+00,3.923485904734296259e+00,2.389067950944583352e+00,1.598418216799572855e+00,1.598468305543460977e+00,1.598451035966814038e+00,6.704592580063327034e+00,4.994750705103103705e+00
3.440000000000000000e+04,-9.984409266894107304e+02,-1.280986103282703459e+00,-1.280994635255651826e+00,-1.281006304962438724e+00,3.923485904764684840e+00,2.389067951202705764e+00,1.598422328347108179e+00,1.598442729959139275e+00,1.598472500119981987e+00,6.704592580433192950e+00,4.994750712808332160e+00
3.442500000000000000e+04,-9.984409267289306626e+02,-1.280995930729104115e+00,-1.280985365367921291e+00,-1.281005747417786500e+00,3.923485904794600465e+00,2.389067951456935290e+00,1.598446924235257249e+00,1.598420242760285603e+00,1.598470391543812097e+00,6.704592580797546830e+00,4.994750720398399402e+00
3.445000000000000000e+04,-9.984409267678465767e+02,-1.281005372715740442e+00,-1.280985293176744921e+00,-1.280996377638469630e+00,3.923485904823973858e+00,2.389067951707240844e+00,1.598470232413522041e+00,1.598420469681863354e+00,1.598446856556650753e+00,6.704592581156478381e+00,4.994750727874752272e+00
3.447500000000000000e+04,-9.984409268062336196e+02,-1.281006242808589102e+00,-1.280994321266537783e+00,-1.280986479471414752e+00,3.923485904853095896e+00,2.389067951954123803e+00,1.598471910127659434e+00,1.598442893139867316e+00,1.598422755495376268e+00,6.704592581510230964e+00,4.994750735239594341e+00
3.450000000000000000e+04,-9.984409268440190317e+02,-1.280997909279923297e+00,-1.281004369332084947e+00,-1.280984764948074339e+00,3.923485904881647723e+00,2.389067952197132971e+00,1.598450789629925151e+00,1.598467578714061199e+00,1.598419190527219369e+00,6.704592581858688227e+00,4.994750742494170836e+00
3.452500000000000000e+04,-9.984409268812552227e+02,-1.280987733403753159e+00,-1.281006639867995345e+00,-1.280992670304434755e+00,3.923485904909794542e+00,2.389067952436567666e+00,1.598425647180181652e+00,1.598472900166298505e+00,1.598439011632901030e+00,6.704592582202022477e+00,4.994750749640648912e+00
3.455000000000000000e+04,-9.984409269179615194e+02,-1.280984606679855586e+00,-1.280999317725382447e+00,-1.281003119184942696e+00,3.923485904937661140e+00,2.389067952672647710e+00,1.598418526481285795e+00,1.598454493913515684e+00,1.598464538690235637e+00,6.704592582540382040e+00,4.994750756681204606e+00
3.457500000000000000e+04,-9.984409269540947207e+02,-1.280991200652018103e+00,-1.280988969543908063e+00,-1.281006873407924518e+00,3.923485904964948201e+00,2.389067952904974756e+00,1.598435407633995942e+00,1.598428815326661701e+00,1.598473336228448671e+00,6.704592582873568851e+00,4.994750763617306077e+00
3.460000000000000000e+04,-9.984409269897153081e+02,-1.281001656905595532e+00,-1.280984642437876797e+00,-1.281000744275844427e+00,3.923485904991922180e+00,2.389067953134044409e+00,1.598461182525229285e+00,1.598418421047058668e+00,1.598457955720444579e+00,6.704592583201976375e+00,4.994750770451414468e+00
3.462500000000000000e+04,-9.984409270248086159e+02,-1.281006760025811708e+00,-1.280989984752426425e+00,-1.280990298853829756e+00,3.923485905018546660e+00,2.389067953359757190e+00,1.598473170949908484e+00,1.598432154034513664e+00,1.598432234409109309e+00,6.704592583525520233e+00,4.994750777185255508e+00
3.465000000000000000e+04,-9.984409270593581596e+02,-1.281002073363527005e+00,-1.281000204441461676e+00,-1.280984765841058692e+00,3.923485905044614253e+00,2.389067953581939019e+00,1.598461089782982958e+00,1.598457640677628522e+00,1.598418829033000366e+00,6.704592583844193321e+00,4.994750783820331108e+00
3.467500000000000000e+04,-9.984409270934263532e+02,-1.280991832046479484e+00,-1.281006350243016456e+00,-1.280988861370857101e+00,3.923485905070427826e+00,2.389067953801084165e+00,1.598435872373677569e+00,1.598472440862732435e+00,1.598429246356110056e+00,6.704592584158178603e+00,4.994750790358775561e+00
3.470000000000000000e+04,-9.984409271269756800e+02,-1.280985120878916028e+00,-1.281003116428701682e+00,-1.280998806364765041e+00,3.923485905095797754e+00,2.389067954016867112e+00,1.598419770326322764e+00,1.598463797483890669e+00,1.598453991878646674e+00,6.704592584467502725e+00,4.994750796801648463e+00
3.472500000000000000e+04,-9.984409271600142119e+02,-1.280987781644423729e+00,-1.280993419813478029e+00,-1.281005842228548408e+00,3.923485905120769779e+00,2.389067954229402435e+00,1.598426709499458642e+00,1.598439614436456324e+00,1.598471235849007410e+00,6.704592584772218977e+00,4.994750803150325602e+00
3.475000000000000000e+04,-9.984409271925923122e+02,-1.280997311627785740e+00,-1.280985803300611403e+00,-1.281003928770946709e+00,3.923485905145447816e+00,2.389067954439006325e+00,1.598450259009530861e+00,1.598421238997636662e+00,1.598466061871848254e+00,6.704592585072461475e+00,4.994750809406304448e+00
3.477500000000000000e+04,-9.984409272246648470e+02,-1.281005234596018560e+00,-1.280986926340642817e+00,-1.280994882774490806e+00,3.923485905169664001e+00,2.389067954645300418e+00,1.598469591824893676e+00,1.598424631125844098e+00,1.598443337020490018e+00,6.704592585368220448e+00,4.994750815570172087e+00
3.480000000000000000e+04,-9.984409272562627393e+02,-1.281004667811951325e+00,-1.280995719231439178e+00,-1.280986656681466718e+00,3.923485905193560885e+00,2.389067954848630215e+00,1.598467901821804649e+00,1.598446512897298666e+00,1.598423145344022966e+00,6.704592585659602477e+00,4.994750821643255456e+00
3.482500000000000000e+04,-9.984409272874163435e+02,-1.280996286124383321e+00,-1.281004369930804909e+00,-1.280986387681231298e+00,3.923485905217130920e+00,2.389067955049046788e+00,1.598446992030998270e+00,1.598467504687151042e+00,1.598423063434458502e+00,6.704592585946755001e+00,4.994750827626541323e+00
3.485000000000000000e+04,-9.984409273180799573e+02,-1.280987537473230020e+00,-1.281005274728847843e+00,-1.280994231546261686e+00,3.923485905240289284e+00,2.389067955246292119e+00,1.598425400417388120e+00,1.598469276208602796e+00,1.598442883615026178e+00,6.704592586229546569e+00,4.994750833520658517e+00
3.487500000000000000e+04,-9.984409273483124707e+02,-1.280986022680641767e+00,-1.280997751071278890e+00,-1.281003270009307027e+00,3.923485905263180751e+00,2.389067955440801860e+00,1.598421980285767541e+00,1.598450549499904394e+00,1.598465030543018583e+00,6.704592586508226759e+00,4.994750839327075198e+00
3.490000000000000000e+04,-9.984409273781010370e+02,-1.280992927739603937e+00,-1.280988540221116745e+00,-1.281005575811142272e+00,3.923485905285736930e+00,2.389067955632387275e+00,1.598439457942272268e+00,1.598427984404633184e+00,1.598470118067079282e+00,6.704592586782823105e+00,4.994750845046649346e+00
3.492500000000000000e+04,-9.984409274074248515e+02,-1.281002128993675937e+00,-1.280985741221930541e+00,-1.280999173568350802e+00,3.923485905307860566e+00,2.389067955821019051e+00,1.598462279639798922e+00,1.598421365472132871e+00,1.598453915386918833e+00,6.704592587053313402e+00,4.994750850680488519e+00
3.495000000000000000e+04,-9.984409274363554232e+02,-1.281005598371588672e+00,-1.280991675685539510e+00,-1.280989769738598572e+00,3.923485905329827883e+00,2.389067956007057791e+00,1.598470431265163638e+00,1.598436252908949973e+00,1.598430876408292844e+00,6.704592587319895713e+00,4.994750856230266045e+00
3.497500000000000000e+04,-9.984409274648276096e+02,-1.281000375932820123e+00,-1.281000990949235474e+00,-1.280985676923925398e+00,3.923485905351334235e+00,2.389067956190192632e+00,1.598456981903035201e+00,1.598459317046770689e+00,1.598421261714260133e+00,6.704592587582522967e+00,4.994750861696980238e+00
3.500000000000000000e+04,-9.984409274928860896e+02,-1.280991102052047026e+00,-1.281005508572686802e+00,-1.280990433193298639e+00,3.923485905372544380e+00,2.389067956370626966e+00,1.598433983795101598e+00,1.598470269963755630e+00,1.598433306986680735e+00,6.704592587841252893e+00,4.994750867082275114e+00
3.502500000000000000e+04,-9.984409275205537142e+02,-1.280985929517612698e+00,-1.281001393635663455e+00,-1.280999720675361164e+00,3.923485905393543138e+00,2.389067956548528660e+00,1.598421689872197238e+00,1.598459715106527845e+00,1.598456155846474713e+00,6.704592588096227601e+00,4.994750872387811569e+00
3.505000000000000000e+04,-9.984409275477837582e+02,-1.280989363657717428e+00,-1.280992377069241961e+00,-1.281005303111986571e+00,3.923485905414113351e+00,2.389067956723615271e+00,1.598430712288369415e+00,1.598437203150210761e+00,1.598469645465066868e+00,6.704592588347335180e+00,4.994750877614736240e+00
3.507500000000000000e+04,-9.984409275746262438e+02,-1.280998308473130898e+00,-1.280986373134648915e+00,-1.281002362242774861e+00,3.923485905434438425e+00,2.389067956896234968e+00,1.598452850312465312e+00,1.598422592100654738e+00,1.598462118568579671e+00,6.704592588594802116e+00,4.994750882764872557e+00
3.510000000000000000e+04,-9.984409276010744634e+02,-1.281004835622977067e+00,-1.280988559808043048e+00,-1.280993648429206155e+00,3.923485905454489497e+00,2.389067957066329573e+00,1.598468536626235892e+00,1.598428529194342085e+00,1.598440495237144487e+00,6.704592588838585776e+00,4.994750887839537690e+00
3.512500000000000000e+04,-9.984409276271065892e+02,-1.281003231319144398e+00,-1.280996930683755641e+00,-1.280986881867834937e+00,3.923485905474139113e+00,2.389067957233769857e+00,1.598464146638902905e+00,1.598449511860125627e+00,1.598423902634110938e+00,6.704592589078750997e+00,4.994750892839852519e+00
3.515000000000000000e+04,-9.984409276527821930e+02,-1.280995026559032413e+00,-1.281004114263466276e+00,-1.280987903059007671e+00,3.923485905493591108e+00,2.389067957398908870e+00,1.598443835411357039e+00,1.598466979811896449e+00,1.598426745984399489e+00,6.704592589315356399e+00,4.994750897767379350e+00
3.517500000000000000e+04,-9.984409276780627351e+02,-1.280987537890817318e+00,-1.281003841563427281e+00,-1.280995664436376691e+00,3.923485905512722915e+00,2.389067957561525457e+00,1.598425610713203993e+00,1.598465729599022778e+00,1.598446220968066100e+00,6.704592589548475701e+00,4.994750902622916655e+00
3.520000000000000000e+04,-9.984409277029631085e+02,-1.280987312731188155e+00,-1.280996423145611685e+00,-1.281003308024352805e+00,3.923485905531524764e+00,2.389067957721693336e+00,1.598425356790730056e+00,1.598447137462416734e+00,1.598465067099497761e+00,6.704592589778073375e+00,4.994750907407461860e+00
3.522500000000000000e+04,-9.984409277275125305e+02,-1.280994398396007483e+00,-1.280988439114193689e+00,-1.281004206400688128e+00,3.923485905550135655e+00,2.389067957879642989e+00,1.598443001198798230e+00,1.598427701891714126e+00,1.598466858333063234e+00,6.704592590004380348e+00,4.994750912122104758e+00
3.525000000000000000e+04,-9.984409277516762131e+02,-1.281002461713783847e+00,-1.280986907968505673e+00,-1.280997674237529749e+00,3.923485905568373511e+00,2.389067958035111516e+00,1.598462857280534610e+00,1.598424409835728310e+00,1.598450294376800862e+00,6.704592590227228754e+00,4.994750916767291216e+00
3.527500000000000000e+04,-9.984409277754919003e+02,-1.281004468181909051e+00,-1.280993095126426562e+00,-1.280989480621749443e+00,3.923485905586362232e+00,2.389067958188336060e+00,1.598467568162211361e+00,1.598439898629189226e+00,1.598430094770858956e+00,6.704592590446826428e+00,4.994750921343981354e+00
3.530000000000000000e+04,-9.984409277989684597e+02,-1.280998798892148516e+00,-1.281001457673600630e+00,-1.280986787373098013e+00,3.923485905604152002e+00,2.389067958339365472e+00,1.598453258008533995e+00,1.598460364316260929e+00,1.598423939304923325e+00,6.704592590663212448e+00,4.994750925852923018e+00
3.532500000000000000e+04,-9.984409278220772421e+02,-1.280990516507144239e+00,-1.281004623718644098e+00,-1.280991903722042524e+00,3.923485905621582948e+00,2.389067958488012788e+00,1.598432694163981482e+00,1.598467855076592059e+00,1.598437012455752981e+00,6.704592590876333524e+00,4.994750930294599378e+00
3.535000000000000000e+04,-9.984409278448620171e+02,-1.280986850651113951e+00,-1.280999910647074413e+00,-1.281000282659300993e+00,3.923485905638829152e+00,2.389067958634586653e+00,1.598423912638498923e+00,1.598456011888772510e+00,1.598457637235097595e+00,6.704592591086329101e+00,4.994750934670107334e+00
3.537500000000000000e+04,-9.984409278673026620e+02,-1.280990919743799861e+00,-1.280991587957212907e+00,-1.281004536264549021e+00,3.923485905655836437e+00,2.389067958778964496e+00,1.598434418902724197e+00,1.598435461277498026e+00,1.598467681646449146e+00,6.704592591293257797e+00,4.994750938980130783e+00
3.540000000000000000e+04,-9.984409278894083855e+02,-1.280999091828609160e+00,-1.280986990182958696e+00,-1.281000961963069562e+00,3.923485905672512430e+00,2.389067958921117896e+00,1.598454776067220529e+00,1.598424290150364913e+00,1.598458495673024782e+00,6.704592591497101850e+00,4.994750943225523265e+00
3.542500000000000000e+04,-9.984409279112044260e+02,-1.281004199311826408e+00,-1.280990050147847059e+00,-1.280992794523821754e+00,3.923485905689057418e+00,2.389067959061307977e+00,1.598467057924664925e+00,1.598432130119675998e+00,1.598438373909236043e+00,6.704592591698015802e+00,4.994750947407554875e+00
3.545000000000000000e+04,-9.984409279326647493e+02,-1.281001802598572548e+00,-1.280997959184033919e+00,-1.280987282208681854e+00,3.923485905705281329e+00,2.389067959199320246e+00,1.598460626462133494e+00,1.598451854085870538e+00,1.598425081467137465e+00,6.704592591895932152e+00,4.994750951527026750e+00
3.547500000000000000e+04,-9.984409279538134570e+02,-1.280994063140500128e+00,-1.281003753842943071e+00,-1.280989227016857690e+00,3.923485905721268985e+00,2.389067959335293256e+00,1.598441357649331707e+00,1.598466045157874271e+00,1.598430159269309758e+00,6.704592592090901526e+00,4.994750955585178787e+00
3.550000000000000000e+04,-9.984409279746563470e+02,-1.280987824071475156e+00,-1.281002431445002365e+00,-1.280996788491855609e+00,3.923485905737086554e+00,2.389067959469353575e+00,1.598426293896563655e+00,1.598462376233852789e+00,1.598448892006165689e+00,6.704592592283056263e+00,4.994750959583280192e+00
3.552500000000000000e+04,-9.984409279951797771e+02,-1.280988558921844822e+00,-1.280995246969619084e+00,-1.281003238124642563e+00,3.923485905752576830e+00,2.389067959601302693e+00,1.598428564483122871e+00,1.598444318188941837e+00,1.598464679523633469e+00,6.704592592472303103e+00,4.994750963522218257e+00
3.555000000000000000e+04,-9.984409280154036423e+02,-1.280995541770304058e+00,-1.280988533597877677e+00,-1.281002968656637764e+00,3.923485905767905013e+00,2.389067959731383972e+00,1.598445928308338315e+00,1.598427872282282225e+00,1.598463761663888816e+00,6.704592592658809025e+00,4.994750967403346564e+00
3.557500000000000000e+04,-9.984409280353349914e+02,-1.281002544232070273e+00,-1.280988142393190365e+00,-1.280996357406911645e+00,3.923485905783018701e+00,2.389067959859564994e+00,1.598462960677238920e+00,1.598427390134313120e+00,1.598447211500278131e+00,6.704592592842494092e+00,4.994750971227664316e+00
3.560000000000000000e+04,-9.984409280549568848e+02,-1.281003412038194345e+00,-1.280994348899520130e+00,-1.280989283102333065e+00,3.923485905797824635e+00,2.389067959985752498e+00,1.598464769580723477e+00,1.598443050908309626e+00,1.598429741879614729e+00,6.704592593023481761e+00,4.994750974996007287e+00
3.562500000000000000e+04,-9.984409280743021782e+02,-1.280997494861816577e+00,-1.281001652431978499e+00,-1.280987896754347766e+00,3.923485905812499563e+00,2.389067960110195177e+00,1.598450020964278684e+00,1.598460923014973778e+00,1.598426618445558223e+00,6.704592593201817330e+00,4.994750978709518563e+00
3.565000000000000000e+04,-9.984409280933525679e+02,-1.280990106141248974e+00,-1.281003637152627217e+00,-1.280993300761190223e+00,3.923485905826886277e+00,2.389067960232745147e+00,1.598431871445512797e+00,1.598465358081281984e+00,1.598440332952769438e+00,6.704592593377468823e+00,4.994750982368795889e+00
3.567500000000000000e+04,-9.984409281121188542e+02,-1.280987726953468853e+00,-1.280998619591667609e+00,-1.281000697517822307e+00,3.923485905841055388e+00,2.389067960353448150e+00,1.598426221461926700e+00,1.598452688200502125e+00,1.598458652871634245e+00,6.704592593550497526e+00,4.994750985974562241e+00
3.570000000000000000e+04,-9.984409281306152479e+02,-1.280992321784256038e+00,-1.280991092510273655e+00,-1.281003629775791408e+00,3.923485905855060185e+00,2.389067960472473828e+00,1.598437795014600926e+00,1.598434241055188165e+00,1.598465526517731439e+00,6.704592593720987814e+00,4.994750989527612539e+00
3.572500000000000000e+04,-9.984409281488274246e+02,-1.280999750835891460e+00,-1.280987699789036371e+00,-1.280999593452126328e+00,3.923485905868825618e+00,2.389067960589637440e+00,1.598456219719172289e+00,1.598426214653495547e+00,1.598455128267210590e+00,6.704592593888950347e+00,4.994750993028286956e+00
3.575000000000000000e+04,-9.984409281667775531e+02,-1.281003510214297814e+00,-1.280991353556928392e+00,-1.280992180313518691e+00,3.923485905882388103e+00,2.389067960705105076e+00,1.598465320146938540e+00,1.598435461305418803e+00,1.598436781239649607e+00,6.704592594054436638e+00,4.994750996477279159e+00
3.577500000000000000e+04,-9.984409281844668840e+02,-1.281000404142917271e+00,-1.280998731969059223e+00,-1.280987907979413087e+00,3.923485905895773840e+00,2.389067960818915815e+00,1.598457298893837031e+00,1.598453648957945061e+00,1.598426614891062414e+00,6.704592594217491097e+00,4.994750999875154918e+00
3.580000000000000000e+04,-9.984409282018814338e+02,-1.280993235299630051e+00,-1.281003312903909563e+00,-1.280990495894596570e+00,3.923485905908945082e+00,2.389067960930939538e+00,1.598439400761751950e+00,1.598464761895186825e+00,1.598433400136099580e+00,6.704592594378091519e+00,4.994751003222294372e+00
3.582500000000000000e+04,-9.984409282190536032e+02,-1.280988287580907770e+00,-1.281001150330528304e+00,-1.280997606193958971e+00,3.923485905921942685e+00,2.389067961041392074e+00,1.598427386265670824e+00,1.598459195519652765e+00,1.598450981057460085e+00,6.704592594536373795e+00,4.994751006519511094e+00
3.585000000000000000e+04,-9.984409282359664530e+02,-1.280989845598133670e+00,-1.280994259766925047e+00,-1.281002938746484521e+00,3.923485905934736007e+00,2.389067961150193042e+00,1.598431672183802776e+00,1.598442051555551968e+00,1.598463839151919474e+00,6.704592594692279306e+00,4.994751009767350425e+00
3.587500000000000000e+04,-9.984409282526254401e+02,-1.280996488875409955e+00,-1.280988728704638868e+00,-1.281001826538290089e+00,3.923485905947328600e+00,2.389067961257320238e+00,1.598448300360701735e+00,1.598428475503609336e+00,1.598460787075109968e+00,6.704592594845901310e+00,4.994751012966470505e+00
3.590000000000000000e+04,-9.984409282690525060e+02,-1.281002360395725237e+00,-1.280989343107356460e+00,-1.280995340621926992e+00,3.923485905959785303e+00,2.389067961362960180e+00,1.598462566830835874e+00,1.598430283587181089e+00,1.598444712568862336e+00,6.704592594997320631e+00,4.994751016117834119e+00
3.592500000000000000e+04,-9.984409282852218439e+02,-1.281002315093339172e+00,-1.280995466694725637e+00,-1.280989262342841828e+00,3.923485905972007970e+00,2.389067961466967205e+00,1.598462016367855121e+00,1.598445678583933605e+00,1.598429868081503669e+00,6.704592595146459111e+00,4.994751019222081645e+00
3.595000000000000000e+04,-9.984409283011592606e+02,-1.280996445035133657e+00,-1.281001689906184904e+00,-1.280988909196343561e+00,3.923485905984057887e+00,2.389067961569435017e+00,1.598447328557865754e+00,1.598461006613321356e+00,1.598429227908347627e+00,6.704592595293405566e+00,4.994751022280151886e+00
3.597500000000000000e+04,-9.984409283168633920e+02,-1.280989974749501492e+00,-1.281002591812961500e+00,-1.280994477581284929e+00,3.923485905995980350e+00,2.389067961670458207e+00,1.598431560436009313e+00,1.598462863724214200e+00,1.598443138964589449e+00,6.704592595438200853e+00,4.994751025293012070e+00
3.600000000000000000e+04,-9.984409283323332147e+02,-1.280988605720880136e+00,-1.280997448729293886e+00,-1.281000989699425219e+00,3.923485906007655455e+00,2.389067961769898218e+00,1.598428533710799737e+00,1.598449820639423979e+00,1.598459208819154931e+00,6.704592595580800563e+00,4.994751028261347869e+00
3.602500000000000000e+04,-9.984409283475763459e+02,-1.280993468166045535e+00,-1.280990819515717805e+00,-1.281002756474372450e+00,3.923485906019203995e+00,2.389067961867923806e+00,1.598440705164111186e+00,1.598433503178275927e+00,1.598463354871301201e+00,6.704592595721348580e+00,4.994751031186164703e+00
3.605000000000000000e+04,-9.984409283625948319e+02,-1.281000187378584343e+00,-1.280988521943781544e+00,-1.280998334839361652e+00,3.923485906030591774e+00,2.389067961964520315e+00,1.598457187738049123e+00,1.598428228719911193e+00,1.598452146798942985e+00,6.704592595859802273e+00,4.994751034068218409e+00
3.607500000000000000e+04,-9.984409283773800325e+02,-1.281002839512817681e+00,-1.280992525412376182e+00,-1.280991679242447390e+00,3.923485906041746851e+00,2.389067962059617134e+00,1.598463501226055072e+00,1.598438440373743941e+00,1.598435621699913378e+00,6.704592595996164306e+00,4.994751036908132491e+00
3.610000000000000000e+04,-9.984409283919594600e+02,-1.280999188483590512e+00,-1.280999247087632797e+00,-1.280988608602508849e+00,3.923485906052801564e+00,2.389067962153393232e+00,1.598454298537921536e+00,1.598454974103178827e+00,1.598428290700918852e+00,6.704592596130567905e+00,4.994751039706738283e+00
3.612500000000000000e+04,-9.984409284063153791e+02,-1.280992552285347585e+00,-1.281002751671570739e+00,-1.280991740222066300e+00,3.923485906063640005e+00,2.389067962245747356e+00,1.598437873519592101e+00,1.598463285107014631e+00,1.598436404756706564e+00,6.704592596262928694e+00,4.994751042464486090e+00
3.615000000000000000e+04,-9.984409284204574533e+02,-1.280988769171051311e+00,-1.281000006000404978e+00,-1.280998269013439383e+00,3.923485906074318574e+00,2.389067962336709705e+00,1.598428677699064604e+00,1.598456242585938769e+00,1.598452643139364193e+00,6.704592596393360360e+00,4.994751045181895499e+00
3.617500000000000000e+04,-9.984409284343960280e+02,-1.280991066783272903e+00,-1.280993514631892483e+00,-1.281002462775290285e+00,3.923485906084888786e+00,2.389067962426402847e+00,1.598434613475619770e+00,1.598440236432900452e+00,1.598462713556125792e+00,6.704592596521819381e+00,4.994751047859549153e+00
3.620000000000000000e+04,-9.984409284481184841e+02,-1.280997335437035645e+00,-1.280989029199564477e+00,-1.281000679558948807e+00,3.923485906095253384e+00,2.389067962514699772e+00,1.598450265324168340e+00,1.598429380287940349e+00,1.598457917892005087e+00,6.704592596648367042e+00,4.994751050497696632e+00
3.622500000000000000e+04,-9.984409284616448303e+02,-1.281002068358438217e+00,-1.280990437686349459e+00,-1.280994538156513984e+00,3.923485906105466103e+00,2.389067962601713724e+00,1.598461836098340472e+00,1.598433072570250912e+00,1.598442654874785873e+00,6.704592596773080615e+00,4.994751053096847748e+00
3.625000000000000000e+04,-9.984409284749715425e+02,-1.281001178142017194e+00,-1.280996397815187260e+00,-1.280989468249134067e+00,3.923485906115570021e+00,2.389067962687479785e+00,1.598459291579066965e+00,1.598447871406047049e+00,1.598430400596592582e+00,6.704592596895962764e+00,4.994751055657429717e+00
3.627500000000000000e+04,-9.984409284880972564e+02,-1.280995508631846302e+00,-1.281001624995184773e+00,-1.280989910584384939e+00,3.923485906125470102e+00,2.389067962771902032e+00,1.598445048545507730e+00,1.598460692908622693e+00,1.598431822165379712e+00,6.704592597017011713e+00,4.994751058179735637e+00
3.630000000000000000e+04,-9.984409285010390249e+02,-1.280990051439560240e+00,-1.281001582246018566e+00,-1.280995410531277967e+00,3.923485906135274259e+00,2.389067962855134564e+00,1.598431702233083396e+00,1.598460368968499523e+00,1.598445492455391470e+00,6.704592597136279863e+00,4.994751060664377462e+00
3.632500000000000000e+04,-9.984409285137849110e+02,-1.280989573458080066e+00,-1.280996402785559374e+00,-1.281001067977878272e+00,3.923485906144922097e+00,2.389067962937125422e+00,1.598430905479421016e+00,1.598447367950618814e+00,1.598459290263492649e+00,6.704592597253772546e+00,4.994751063111787737e+00
3.635000000000000000e+04,-9.984409285263352558e+02,-1.280994452082491852e+00,-1.280990677020941382e+00,-1.281001915123185064e+00,3.923485906154398073e+00,2.389067963017857288e+00,1.598443194404514101e+00,1.598433226617942404e+00,1.598461142707357840e+00,6.704592597369560814e+00,4.994751065522478939e+00
3.637500000000000000e+04,-9.984409285387106365e+02,-1.281000359319673265e+00,-1.280989393480577387e+00,-1.280997291431412499e+00,3.923485906163787007e+00,2.389067963097462943e+00,1.598457646071669291e+00,1.598430322460181907e+00,1.598449595233737197e+00,6.704592597483656213e+00,4.994751067897182040e+00
3.640000000000000000e+04,-9.984409285509034362e+02,-1.281002091986630065e+00,-1.280993609163327163e+00,-1.280991343086161693e+00,3.923485906173003190e+00,2.389067963175842912e+00,1.598461579412442157e+00,1.598441040674720037e+00,1.598434943713397782e+00,6.704592597596033876e+00,4.994751070236405077e+00
3.642500000000000000e+04,-9.984409285629129727e+02,-1.280998171447671696e+00,-1.280999582140879500e+00,-1.280989290652642110e+00,3.923485906182089700e+00,2.389067963253061144e+00,1.598451693599000967e+00,1.598455817504504495e+00,1.598430052731898865e+00,6.704592597706765744e+00,4.994751072540858594e+00
3.645000000000000000e+04,-9.984409285747491367e+02,-1.280992120357029362e+00,-1.281002076476428497e+00,-1.280992847412332880e+00,3.923485906191074513e+00,2.389067963329188693e+00,1.598436842401805613e+00,1.598461668400436464e+00,1.598439053067309601e+00,6.704592597815886457e+00,4.994751074811280667e+00
3.647500000000000000e+04,-9.984409285864028334e+02,-1.280989289841350187e+00,-1.280998945254997468e+00,-1.280998809153878426e+00,3.923485906199881246e+00,2.389067963404129635e+00,1.598430101152586547e+00,1.598453602627633030e+00,1.598453860122897696e+00,6.704592597923361375e+00,4.994751077048196208e+00
3.650000000000000000e+04,-9.984409285978929347e+02,-1.280992107825404069e+00,-1.280992989930009651e+00,-1.281001946499703115e+00,3.923485906208581842e+00,2.389067963477999434e+00,1.598437242152506377e+00,1.598438881127792310e+00,1.598461440656222754e+00,6.704592598029236683e+00,4.994751079252353954e+00
3.652500000000000000e+04,-9.984409286092144384e+02,-1.280997998055731335e+00,-1.280989466616388572e+00,-1.280999579587234427e+00,3.923485906217157648e+00,2.389067963550793205e+00,1.598451796861778407e+00,1.598430480281413546e+00,1.598455286825909649e+00,6.704592598133603865e+00,4.994751081424320560e+00
3.655000000000000000e+04,-9.984409286203562033e+02,-1.281001751719906601e+00,-1.280991440654511093e+00,-1.280993851889380863e+00,3.923485906225572695e+00,2.389067963622460322e+00,1.598460924334051958e+00,1.598435647673265292e+00,1.598440991994039884e+00,6.704592598236366108e+00,4.994751083564556993e+00
3.657500000000000000e+04,-9.984409286313442635e+02,-1.281000142302116895e+00,-1.280997105806332970e+00,-1.280989796159939242e+00,3.923485906233901588e+00,2.389067963693126906e+00,1.598456745308329596e+00,1.598449653384184987e+00,1.598431165340724824e+00,6.704592598337634435e+00,4.994751085673671653e+00
3.660000000000000000e+04,-9.984409286421598608e+02,-1.280994681683872427e+00,-1.281001434818592521e+00,-1.280990927769901644e+00,3.923485906242069277e+00,2.389067963762726343e+00,1.598443129017869113e+00,1.598460120896867176e+00,1.598434314149623114e+00,6.704592598437378648e+00,4.994751087751998497e+00
3.662500000000000000e+04,-9.984409286528157281e+02,-1.280990189257329881e+00,-1.281000654361228230e+00,-1.280996200658230944e+00,3.923485906250110844e+00,2.389067963831275510e+00,1.598432107469559105e+00,1.598457965955501381e+00,1.598447490670218851e+00,6.704592598535655590e+00,4.994751089799913224e+00
3.665000000000000000e+04,-9.984409286633201646e+02,-1.280990546393833585e+00,-1.280995539296319485e+00,-1.281000958590824412e+00,3.923485906258072031e+00,2.389067963898865887e+00,1.598433250125079974e+00,1.598445270659579531e+00,1.598459043340979324e+00,6.704592598632469702e+00,4.994751091817838606e+00
3.667500000000000000e+04,-9.984409286736635067e+02,-1.280995364356094290e+00,-1.280990641497979254e+00,-1.281001038430764183e+00,3.923485906265895107e+00,2.389067963965407770e+00,1.598445373156949900e+00,1.598433280305080695e+00,1.598458910693351998e+00,6.704592598727868946e+00,4.994751093805968267e+00
3.670000000000000000e+04,-9.984409286838539401e+02,-1.281000394092451478e+00,-1.280990228766973216e+00,-1.280996421429726473e+00,3.923485906273590729e+00,2.389067964030980207e+00,1.598457740842324171e+00,1.598432447487634578e+00,1.598447375855000407e+00,6.704592598821845328e+00,4.994751095764669913e+00
3.672500000000000000e+04,-9.984409286938974901e+02,-1.281001254791958699e+00,-1.280994573552787230e+00,-1.280991215948223072e+00,3.923485906281186875e+00,2.389067964095610730e+00,1.598459557517390550e+00,1.598443331909308318e+00,1.598434674787138965e+00,6.704592598914427271e+00,4.994751097694269504e+00
3.675000000000000000e+04,-9.984409287037897229e+02,-1.280997237709136538e+00,-1.280999807647278610e+00,-1.280989998940372798e+00,3.923485906288656455e+00,2.389067964159232282e+00,1.598449379308811258e+00,1.598456262389418070e+00,1.598431922544099271e+00,6.704592599005644971e+00,4.994751099594997967e+00
3.677500000000000000e+04,-9.984409287135383693e+02,-1.280991899539582812e+00,-1.281001365267105729e+00,-1.280993779494183693e+00,3.923485906296047876e+00,2.389067964221953222e+00,1.598436256457513860e+00,1.598459919348326652e+00,1.598441388464723723e+00,6.704592599095535732e+00,4.994751101467312715e+00
3.680000000000000000e+04,-9.984409287231459302e+02,-1.280989930348325423e+00,-1.280997950532583696e+00,-1.280999163423496512e+00,3.923485906303314064e+00,2.389067964283741574e+00,1.598431701511834779e+00,1.598451235765199430e+00,1.598454627021076435e+00,6.704592599184089785e+00,4.994751103311560136e+00
3.682500000000000000e+04,-9.984409287326084268e+02,-1.280993028992164495e+00,-1.280992604927620349e+00,-1.281001410388445949e+00,3.923485906310459903e+00,2.389067964344580908e+00,1.598439589913375869e+00,1.598437967843486796e+00,1.598460006568595215e+00,6.704592599271340880e+00,4.994751105128131030e+00
3.685000000000000000e+04,-9.984409287419335897e+02,-1.280998420244702007e+00,-1.280990010094870346e+00,-1.280998613972456734e+00,3.923485906317536465e+00,2.389067964404568478e+00,1.598452853633381299e+00,1.598431778808300896e+00,1.598452931910715691e+00,6.704592599357305893e+00,4.994751106917585837e+00
3.687500000000000000e+04,-9.984409287511206230e+02,-1.281001335315898659e+00,-1.280992400358122785e+00,-1.280993308641388939e+00,3.923485906324487793e+00,2.389067964463636784e+00,1.598459805902512576e+00,1.598437987475953337e+00,1.598439771000320642e+00,6.704592599442007916e+00,4.994751108680323348e+00
3.690000000000000000e+04,-9.984409287601663436e+02,-1.280999245065752801e+00,-1.280997634751456893e+00,-1.280990164502002537e+00,3.923485906331323658e+00,2.389067964521828014e+00,1.598454447447891447e+00,1.598450991535254717e+00,1.598432125421880734e+00,6.704592599525456720e+00,4.994751110416884465e+00
3.692500000000000000e+04,-9.984409287690878045e+02,-1.280994064615996297e+00,-1.281001099628118922e+00,-1.280991880078575340e+00,3.923485906338093354e+00,2.389067964579195458e+00,1.598441650667562941e+00,1.598459314898183159e+00,1.598436598865028868e+00,6.704592599607709147e+00,4.994751112127826076e+00
3.695000000000000000e+04,-9.984409287778729549e+02,-1.280990391389771110e+00,-1.280999773235967032e+00,-1.280996879700286195e+00,3.923485906344725382e+00,2.389067964635671171e+00,1.598432728915478940e+00,1.598455740871076003e+00,1.598449094669523118e+00,6.704592599688663945e+00,4.994751113813554966e+00
3.697500000000000000e+04,-9.984409287865288434e+02,-1.280991410366364880e+00,-1.280994873724324190e+00,-1.281000760239013436e+00,3.923485906351298791e+00,2.389067964691337309e+00,1.598435423760562024e+00,1.598443574299920789e+00,1.598458566420761340e+00,6.704592599768486316e+00,4.994751115474623582e+00
3.700000000000000000e+04,-9.984409287950581984e+02,-1.280996136327169133e+00,-1.280990749869071132e+00,-1.281000158136673894e+00,3.923485906357751851e+00,2.389067964746192985e+00,1.598447189355171050e+00,1.598433589481509598e+00,1.598456785669125857e+00,6.704592599847106094e+00,4.994751117111460914e+00
3.702500000000000000e+04,-9.984409288034571546e+02,-1.281000375308850803e+00,-1.280991012186962985e+00,-1.280995656840456798e+00,3.923485906364101439e+00,2.389067964800202670e+00,1.598457598232962740e+00,1.598434481374104710e+00,1.598445484923045168e+00,6.704592599924546370e+00,4.994751118724405359e+00
3.705000000000000000e+04,-9.984409288117327606e+02,-1.281000450688280390e+00,-1.280995360720320608e+00,-1.280991232931107726e+00,3.923485906370367982e+00,2.389067964853454740e+00,1.598457587588414608e+00,1.598445295224356189e+00,1.598434681741351726e+00,6.704592600000858660e+00,4.994751120313901893e+00
3.707500000000000000e+04,-9.984409288198887680e+02,-1.280996376863644981e+00,-1.280999914194091982e+00,-1.280990753284991790e+00,3.923485906376520393e+00,2.389067964905904340e+00,1.598447338924681604e+00,1.598456425386292734e+00,1.598433800266612526e+00,6.704592600076054509e+00,4.994751121880197431e+00
3.710000000000000000e+04,-9.984409288279179009e+02,-1.280991763941027983e+00,-1.281000686688079204e+00,-1.280994593716935359e+00,3.923485906382575106e+00,2.389067964957563905e+00,1.598435955681700493e+00,1.598458151097637003e+00,1.598443457821540292e+00,6.704592600150099280e+00,4.994751123423561978e+00
3.712500000000000000e+04,-9.984409288358336880e+02,-1.280990627412716298e+00,-1.280997077982953813e+00,-1.280999338953533240e+00,3.923485906388576527e+00,2.389067965008497385e+00,1.598433382238780176e+00,1.598449117721140178e+00,1.598455064663831582e+00,6.704592600223040932e+00,4.994751124944307286e+00
3.715000000000000000e+04,-9.984409288436293082e+02,-1.280993908908357959e+00,-1.280992318885384451e+00,-1.281000816558379496e+00,3.923485906394456713e+00,2.389067965058643495e+00,1.598441731093524165e+00,1.598437375270255423e+00,1.598458458282399297e+00,6.704592600294934535e+00,4.994751126442574574e+00
3.717500000000000000e+04,-9.984409288513078309e+02,-1.280998698415248382e+00,-1.280990572212575174e+00,-1.280997773727530431e+00,3.923485906400262735e+00,2.389067965108057301e+00,1.598453561401627088e+00,1.598433209100371677e+00,1.598450794166438316e+00,6.704592600365749000e+00,4.994751127918633848e+00
3.720000000000000000e+04,-9.984409288588777827e+02,-1.281000799166921222e+00,-1.280993301309524268e+00,-1.280992943881794410e+00,3.923485906405998591e+00,2.389067965156761009e+00,1.598458497804241096e+00,1.598440142759687044e+00,1.598438924126295735e+00,6.704592600435514527e+00,4.994751129372732024e+00
3.722500000000000000e+04,-9.984409288663300686e+02,-1.280998397999743910e+00,-1.280998059433710701e+00,-1.280990586927653885e+00,3.923485906411637192e+00,2.389067965204706656e+00,1.598452319558061552e+00,1.598451966550904491e+00,1.598433278602710450e+00,6.704592600504252431e+00,4.994751130805052064e+00
3.725000000000000000e+04,-9.984409288736808321e+02,-1.280993641118954196e+00,-1.281000678961671246e+00,-1.280992724283564144e+00,3.923485906417194080e+00,2.389067965251971071e+00,1.598440571644670349e+00,1.598458287757159813e+00,1.598438705331118870e+00,6.704592600571992023e+00,4.994751132215937695e+00
3.727500000000000000e+04,-9.984409288809191594e+02,-1.280990728147238578e+00,-1.280998907651778262e+00,-1.280997408567850382e+00,3.923485906422671476e+00,2.389067965298533380e+00,1.598433602085336025e+00,1.598453656456683136e+00,1.598450306211698368e+00,6.704592600638743960e+00,4.994751133605662474e+00
3.730000000000000000e+04,-9.984409288880493705e+02,-1.280992199188734304e+00,-1.280994340631301132e+00,-1.281000504549703489e+00,3.923485906428060943e+00,2.389067965344381594e+00,1.598437448284214968e+00,1.598442266057554351e+00,1.598457850432537741e+00,6.704592600704492256e+00,4.994751134974528384e+00
3.732500000000000000e+04,-9.984409288950761265e+02,-1.280996706427661280e+00,-1.280990996732058296e+00,-1.280999341212878173e+00,3.923485906433379800e+00,2.389067965389586323e+00,1.598448598374636598e+00,1.598434169668224714e+00,1.598454796751766605e+00,6.704592600769269772e+00,4.994751136322966190e+00
3.735000000000000000e+04,-9.984409289019993139e+02,-1.281000246218768179e+00,-1.280991791170957628e+00,-1.280995006985435225e+00,3.923485906438636484e+00,2.389067965434100493e+00,1.598457188075037116e+00,1.598436409048644480e+00,1.598443967690833079e+00,6.704592600833131577e+00,4.994751137651290307e+00
3.737500000000000000e+04,-9.984409289088227979e+02,-1.280999727809184252e+00,-1.280995987049155627e+00,-1.280991329519670430e+00,3.923485906443787474e+00,2.389067965477952526e+00,1.598455733963175973e+00,1.598446882575338179e+00,1.598434948295771152e+00,6.704592600896017274e+00,4.994751138959907522e+00
3.740000000000000000e+04,-9.984409289155428269e+02,-1.280995678228316503e+00,-1.280999865032301344e+00,-1.280991501120024578e+00,3.923485906448873628e+00,2.389067965521182835e+00,1.598445660174541150e+00,1.598456304864137367e+00,1.598435599815015928e+00,6.704592600957974824e+00,4.994751140249245047e+00
3.742500000000000000e+04,-9.984409289221637209e+02,-1.280991706440941513e+00,-1.281000021579066450e+00,-1.280995316363160885e+00,3.923485906453882954e+00,2.389067965563743456e+00,1.598435914395027524e+00,1.598456444071527427e+00,1.598445206406212904e+00,6.704592601019008669e+00,4.994751141519610194e+00
3.745000000000000000e+04,-9.984409289286833200e+02,-1.280991276849790195e+00,-1.280996368270688412e+00,-1.280999399265442706e+00,3.923485906458819450e+00,2.389067965605693011e+00,1.598435011840938724e+00,1.598447320279403616e+00,1.598455232771391898e+00,6.704592601079147229e+00,4.994751142771411523e+00
3.747500000000000000e+04,-9.984409289351116286e+02,-1.280994692538159896e+00,-1.280992170028014465e+00,-1.281000181822177897e+00,3.923485906463701767e+00,2.389067965647032388e+00,1.598443595465228517e+00,1.598437059182620246e+00,1.598456910262402886e+00,6.704592601138398500e+00,4.994751144004973220e+00
3.750000000000000000e+04,-9.984409289414404611e+02,-1.280998907585662483e+00,-1.280991117652610312e+00,-1.280997019152595895e+00,3.923485906468469064e+00,2.389067965687734940e+00,1.598454013171221932e+00,1.598434647723375734e+00,1.598448904033964890e+00,6.704592601196765145e+00,4.994751145220543087e+00
3.752500000000000000e+04,-9.984409289476784579e+02,-1.281000244237208374e+00,-1.280994074875921207e+00,-1.280992725280336808e+00,3.923485906473203944e+00,2.389067965727864173e+00,1.598457143511959888e+00,1.598442062961980215e+00,1.598438358472726861e+00,6.704592601254276474e+00,4.994751146418443533e+00
3.755000000000000000e+04,-9.984409289538236862e+02,-1.280997589286786198e+00,-1.280998379917223762e+00,-1.280991075191740158e+00,3.923485906477848228e+00,2.389067965767390778e+00,1.598450374131783702e+00,1.598452669323169539e+00,1.598434521509396244e+00,6.704592601310897848e+00,4.994751147598857521e+00
3.757500000000000000e+04,-9.984409289598730766e+02,-1.280993310630912818e+00,-1.281000251596135175e+00,-1.280993482171181697e+00,3.923485906482411245e+00,2.389067965806321414e+00,1.598439765475089480e+00,1.598457160157006784e+00,1.598440639349787640e+00,6.704592601366692328e+00,4.994751148761978676e+00
3.760000000000000000e+04,-9.984409289658383386e+02,-1.280991154053999548e+00,-1.280998108780581513e+00,-1.280997781566034499e+00,3.923485906486924524e+00,2.389067965844703156e+00,1.598434629014915398e+00,1.598451716465273176e+00,1.598451219518941757e+00,6.704592601421702547e+00,4.994751149908032595e+00
3.762500000000000000e+04,-9.984409289717118554e+02,-1.280992975520323762e+00,-1.280993891258986217e+00,-1.281000177623506264e+00,3.923485906491362751e+00,2.389067965882493816e+00,1.598439365860607975e+00,1.598441240645968264e+00,1.598456958509456349e+00,6.704592601475874325e+00,4.994751151037128523e+00
3.765000000000000000e+04,-9.984409289774996523e+02,-1.280997142460776894e+00,-1.280991300647070563e+00,-1.280998601297392625e+00,3.923485906495736586e+00,2.389067965919730696e+00,1.598449702827901220e+00,1.598434945802134743e+00,1.598452916402759882e+00,6.704592601529230755e+00,4.994751152149465412e+00
3.767500000000000000e+04,-9.984409289832074137e+02,-1.280999984574908934e+00,-1.280992562037925220e+00,-1.280994497794580411e+00,3.923485906500048248e+00,2.389067965956432449e+00,1.598456536538138906e+00,1.598438264540213094e+00,1.598442763970857827e+00,6.704592601581842892e+00,4.994751153245231556e+00
3.770000000000000000e+04,-9.984409289888232024e+02,-1.280999023130965142e+00,-1.280996523720312474e+00,-1.280991497558320313e+00,3.923485906504310172e+00,2.389067965992565323e+00,1.598453941549925483e+00,1.598448167045197099e+00,1.598435456470266747e+00,6.704592601633628135e+00,4.994751154324569065e+00
3.772500000000000000e+04,-9.984409289943604335e+02,-1.280995142153934063e+00,-1.280999701873979157e+00,-1.280992200383990642e+00,3.923485906508490828e+00,2.389067966028182166e+00,1.598444310021536197e+00,1.598455915191775656e+00,1.598437339868088225e+00,6.704592601684684183e+00,4.994751155387739949e+00
3.775000000000000000e+04,-9.984409289998171744e+02,-1.280991784695524549e+00,-1.280999331897482829e+00,-1.280995927820923530e+00,3.923485906512615529e+00,2.389067966063270543e+00,1.598436160511297111e+00,1.598454764030956543e+00,1.598446640554812115e+00,6.704592601734951529e+00,4.994751156434958261e+00
3.777500000000000000e+04,-9.984409290051863763e+02,-1.280991892866166104e+00,-1.280995772237584873e+00,-1.280999379312332653e+00,3.923485906516688715e+00,2.389067966097822016e+00,1.598436606059206122e+00,1.598445835580430296e+00,1.598455123472946715e+00,6.704592601784527872e+00,4.994751157466462921e+00
3.780000000000000000e+04,-9.984409290104873662e+02,-1.280995320115318137e+00,-1.280992171489737874e+00,-1.280999552813189002e+00,3.923485906520699285e+00,2.389067966131886323e+00,1.598445138951302358e+00,1.598437045257141476e+00,1.598455380919448165e+00,6.704592601833333276e+00,4.994751158482578113e+00
3.782500000000000000e+04,-9.984409290157040004e+02,-1.280999006692569386e+00,-1.280991689560698754e+00,-1.280996348166911769e+00,3.923485906524661448e+00,2.389067966165432377e+00,1.598454174378552084e+00,1.598436087004335482e+00,1.598447303759992444e+00,6.704592601881436131e+00,4.994751159483550751e+00
3.785000000000000000e+04,-9.984409290208441234e+02,-1.280999720666111452e+00,-1.280994716541978384e+00,-1.280992607214227252e+00,3.923485906528538791e+00,2.389067966198478832e+00,1.598455796456430766e+00,1.598443691355233565e+00,1.598438077346115982e+00,6.704592601928822226e+00,4.994751160469689921e+00
3.787500000000000000e+04,-9.984409290259070531e+02,-1.280996894269850861e+00,-1.280998549900000949e+00,-1.280991600254462126e+00,3.923485906532379275e+00,2.389067966231056328e+00,1.598448699449463994e+00,1.598453076674344109e+00,1.598435789048598954e+00,6.704592601975517319e+00,4.994751161441317144e+00
3.790000000000000000e+04,-9.984409290308936988e+02,-1.280993061723994852e+00,-1.280999810470287104e+00,-1.280994172231936901e+00,3.923485906536135825e+00,2.389067966263131559e+00,1.598439227539171448e+00,1.598456001420466954e+00,1.598442336227155147e+00,6.704592602021524073e+00,4.994751162398669564e+00
3.792500000000000000e+04,-9.984409290358096314e+02,-1.280991580783020778e+00,-1.280997431982777046e+00,-1.280998031662486047e+00,3.923485906539878609e+00,2.389067966294744050e+00,1.598435697586721105e+00,1.598450008337175321e+00,1.598451859277177700e+00,6.704592602066835383e+00,4.994751163342047384e+00
3.795000000000000000e+04,-9.984409290406580340e+02,-1.280993696296759854e+00,-1.280993562603143010e+00,-1.280999785530221757e+00,3.923485906543546342e+00,2.389067966325897352e+00,1.598441095569241632e+00,1.598440481566978599e+00,1.598455988078824719e+00,6.704592602111502764e+00,4.994751164271691302e+00
3.797500000000000000e+04,-9.984409290454240136e+02,-1.280997505698622696e+00,-1.280991615836179376e+00,-1.280997922897217256e+00,3.923485906547143465e+00,2.389067966356571038e+00,1.598450562467825575e+00,1.598435802902301139e+00,1.598451199858703209e+00,6.704592602155480918e+00,4.994751165187786945e+00
3.800000000000000000e+04,-9.984409290501249643e+02,-1.280999668763728394e+00,-1.280993253539596477e+00,-1.280994122130649338e+00,3.923485906550689961e+00,2.389067966386811737e+00,1.598455771022722738e+00,1.598439976274907970e+00,1.598441817944839194e+00,6.704592602198821361e+00,4.994751166090567018e+00
3.802500000000000000e+04,-9.984409290547570208e+02,-1.280998326714069213e+00,-1.280996976426700185e+00,-1.280991741294927433e+00,3.923485906554186275e+00,2.389067966416599020e+00,1.598452245219500467e+00,1.598449212997057556e+00,1.598436107039243881e+00,6.704592602241516985e+00,4.994751166980165635e+00
3.805000000000000000e+04,-9.984409290593155220e+02,-1.280994694213488216e+00,-1.280999504029693759e+00,-1.280992846194386248e+00,3.923485906557631520e+00,2.389067966445936886e+00,1.598443196094434748e+00,1.598455374037775600e+00,1.598438995136808316e+00,6.704592602283542924e+00,4.994751167856721352e+00
3.807500000000000000e+04,-9.984409290638080847e+02,-1.280991967952689325e+00,-1.280998661942507777e+00,-1.280996414544170792e+00,3.923485906561046566e+00,2.389067966474860416e+00,1.598436601121382417e+00,1.598453135531425318e+00,1.598447828629198542e+00,6.704592602324980000e+00,4.994751168720402035e+00
3.810000000000000000e+04,-9.984409290682356186e+02,-1.280992521126184558e+00,-1.280995240135541113e+00,-1.280999283179294235e+00,3.923485906564396331e+00,2.389067966503339857e+00,1.598438180260599584e+00,1.598444577702303082e+00,1.598454807331840088e+00,6.704592602365810450e+00,4.994751169571288507e+00
3.812500000000000000e+04,-9.984409290725977826e+02,-1.280995834857961313e+00,-1.280992252486277572e+00,-1.280998957098602675e+00,3.923485906567690584e+00,2.389067966531401854e+00,1.598446440790834755e+00,1.598437257818699830e+00,1.598453866697835402e+00,6.704592602406030721e+00,4.994751170409526431e+00
3.815000000000000000e+04,-9.984409290768948040e+02,-1.280998974567538751e+00,-1.280992292309843794e+00,-1.280995777567111027e+00,3.923485906570946646e+00,2.389067966559059286e+00,1.598454076144989688e+00,1.598437546957501176e+00,1.598445942217241234e+00,6.704592602445662131e+00,4.994751171235260578e+00
3.817500000000000000e+04,-9.984409290811294113e+02,-1.280999187571661313e+00,-1.280995289046593433e+00,-1.280992567827870854e+00,3.923485906574152082e+00,2.389067966586289060e+00,1.598454420966073819e+00,1.598445090731481555e+00,1.598438053634366085e+00,6.704592602484678032e+00,4.994751172048601084e+00
3.820000000000000000e+04,-9.984409290853042194e+02,-1.280996323759224120e+00,-1.280998595389644557e+00,-1.280992125298983320e+00,3.923485906577313109e+00,2.389067966613128480e+00,1.598447270090465278e+00,1.598453202179276333e+00,1.598437093074261739e+00,6.704592602523145040e+00,4.994751172849750454e+00
3.822500000000000000e+04,-9.984409290894133164e+02,-1.280992938988801733e+00,-1.280999315785046999e+00,-1.280994789675544476e+00,3.923485906580423510e+00,2.389067966639571328e+00,1.598438979625570466e+00,1.598454780248618423e+00,1.598443805481609914e+00,6.704592602561064929e+00,4.994751173638872110e+00
3.825000000000000000e+04,-9.984409290934625005e+02,-1.280992009330231829e+00,-1.280996843259621043e+00,-1.280998191861163260e+00,3.923485906583473071e+00,2.389067966665609610e+00,1.598436820576450756e+00,1.598448528011192415e+00,1.598452216779843171e+00,6.704592602598418161e+00,4.994751174416156125e+00
3.827500000000000000e+04,-9.984409290974573423e+02,-1.280994308230764878e+00,-1.280993379926953724e+00,-1.280999356294922453e+00,3.923485906586499983e+00,2.389067966691278855e+00,1.598442597217262451e+00,1.598440021935738864e+00,1.598454946226031348e+00,6.704592602635215393e+00,4.994751175181848524e+00
3.830000000000000000e+04,-9.984409291013871552e+02,-1.280997767676673504e+00,-1.280991979602572384e+00,-1.280997297174862881e+00,3.923485906589478933e+00,2.389067966716559077e+00,1.598451139223335371e+00,1.598436741339841483e+00,1.598449684827157657e+00,6.704592602671454848e+00,4.994751175936142040e+00
3.832500000000000000e+04,-9.984409291052595563e+02,-1.280999344765841208e+00,-1.280993847085834414e+00,-1.280993852604041416e+00,3.923485906592408590e+00,2.389067966741463156e+00,1.598454930714587885e+00,1.598441484957115133e+00,1.598441149729863842e+00,6.704592602707153404e+00,4.994751176679271154e+00
3.835000000000000000e+04,-9.984409291090818215e+02,-1.280997698882336167e+00,-1.280997295138518455e+00,-1.280992050436358776e+00,3.923485906595303607e+00,2.389067966766012852e+00,1.598450728326466175e+00,1.598449980744584220e+00,1.598436856341528101e+00,6.704592602742358132e+00,4.994751177411479226e+00
3.837500000000000000e+04,-9.984409291128384893e+02,-1.280994322986659828e+00,-1.280999272573505987e+00,-1.280993448898483100e+00,3.923485906598145778e+00,2.389067966790185071e+00,1.598442332556482492e+00,1.598454735992929532e+00,1.598440496874028005e+00,6.704592602777003307e+00,4.994751178132946556e+00
3.840000000000000000e+04,-9.984409291165447939e+02,-1.280992186612694095e+00,-1.280998073098855938e+00,-1.280996784748660744e+00,3.923485906600945761e+00,2.389067966814007793e+00,1.598437147523565693e+00,1.598451652180684412e+00,1.598448765729950427e+00,6.704592602811174196e+00,4.994751178843896078e+00
3.842500000000000000e+04,-9.984409291201935730e+02,-1.280993128744487786e+00,-1.280994806296445354e+00,-1.280999109420667192e+00,3.923485906603711104e+00,2.389067966837484569e+00,1.598439649703736531e+00,1.598443553789455240e+00,1.598454361951530345e+00,6.704592602844792637e+00,4.994751179544505426e+00
3.845000000000000000e+04,-9.984409291237875550e+02,-1.280996282028134203e+00,-1.280992364295989283e+00,-1.280998398138901262e+00,3.923485906606437812e+00,2.389067966860600301e+00,1.598447530054474042e+00,1.598437597050728742e+00,1.598452438349913241e+00,6.704592602877947449e+00,4.994751180234910493e+00
3.847500000000000000e+04,-9.984409291273290137e+02,-1.280998868114841871e+00,-1.280992857893348269e+00,-1.280995318456305432e+00,3.923485906609118334e+00,2.389067966883389627e+00,1.598453825140791151e+00,1.598438944612278867e+00,1.598444795712327338e+00,6.704592602910596888e+00,4.994751180915279143e+00
3.850000000000000000e+04,-9.984409291308163574e+02,-1.280998638666858147e+00,-1.280995800442664478e+00,-1.280992605356288117e+00,3.923485906611748231e+00,2.389067966905837004e+00,1.598453067248954307e+00,1.598446300222946093e+00,1.598438198003540256e+00,6.704592602942788915e+00,4.994751181585710853e+00
3.852500000000000000e+04,-9.984409291342533379e+02,-1.280995827812896559e+00,-1.280998589522784226e+00,-1.280992627131531503e+00,3.923485906614347041e+00,2.389067966927946429e+00,1.598446025666119485e+00,1.598453152907624464e+00,1.598438386911650078e+00,6.704592602974467574e+00,4.994751182246305987e+00
3.855000000000000000e+04,-9.984409291376396141e+02,-1.280992923320569021e+00,-1.280998804289585236e+00,-1.280995316858405175e+00,3.923485906616907215e+00,2.389067966949741884e+00,1.598438938414431076e+00,1.598453535214714893e+00,1.598445091866027346e+00,6.704592603005711915e+00,4.994751182897184449e+00
3.857500000000000000e+04,-9.984409291409765501e+02,-1.280992469279321977e+00,-1.280996296765244624e+00,-1.280998278425251158e+00,3.923485906619418095e+00,2.389067966971204271e+00,1.598437992537841135e+00,1.598447209875333286e+00,1.598452363091592554e+00,6.704592603036454435e+00,4.994751183538406636e+00
3.860000000000000000e+04,-9.984409291442582344e+02,-1.280994834708806485e+00,-1.280993285305645379e+00,-1.280998924456734134e+00,3.923485906621895669e+00,2.389067966992350911e+00,1.598443928264058789e+00,1.598439790858892318e+00,1.598453846391336697e+00,6.704592603066780399e+00,4.994751184170084457e+00
3.862500000000000000e+04,-9.984409291475019472e+02,-1.280997910353244729e+00,-1.280992401126093361e+00,-1.280996732993089360e+00,3.923485906624351482e+00,2.389067967013192906e+00,1.598451465867016363e+00,1.598437770031633898e+00,1.598448329624954534e+00,6.704592603096627634e+00,4.994751184792325382e+00
3.865000000000000000e+04,-9.984409291506932504e+02,-1.280998989707845537e+00,-1.280994394570026396e+00,-1.280993660195783646e+00,3.923485906626773101e+00,2.389067967033713824e+00,1.598453995175771913e+00,1.598442842229477634e+00,1.598440728127540789e+00,6.704592603126022787e+00,4.994751185405219118e+00
3.867500000000000000e+04,-9.984409291538357820e+02,-1.280997155813479838e+00,-1.280997493105290319e+00,-1.280992395556185270e+00,3.923485906629157416e+00,2.389067967053939423e+00,1.598449371415825659e+00,1.598450481928430866e+00,1.598437712197627647e+00,6.704592603155033359e+00,4.994751186008918431e+00
3.870000000000000000e+04,-9.984409291569361358e+02,-1.280994060775229482e+00,-1.280998969440170665e+00,-1.280994014260724567e+00,3.923485906631492437e+00,2.389067967073865706e+00,1.598441736160250537e+00,1.598453972432119841e+00,1.598441856958416452e+00,6.704592603183590960e+00,4.994751186603556548e+00
3.872500000000000000e+04,-9.984409291599871494e+02,-1.280992433901461336e+00,-1.280997544160482837e+00,-1.280997066415404673e+00,3.923485906633797260e+00,2.389067967093487344e+00,1.598437811956008092e+00,1.598450312008333540e+00,1.598449441595250375e+00,6.704592603211725788e+00,4.994751187189272024e+00
3.875000000000000000e+04,-9.984409291629951895e+02,-1.280993671681825319e+00,-1.280994502578838068e+00,-1.280998870217899377e+00,3.923485906636069220e+00,2.389067967112830981e+00,1.598440980698212499e+00,1.598442801350776321e+00,1.598453783519308447e+00,6.704592603239447612e+00,4.994751187766260259e+00
3.877500000000000000e+04,-9.984409291659574137e+02,-1.280996642793222451e+00,-1.280992538049019469e+00,-1.280997863637436174e+00,3.923485906638310095e+00,2.389067967131881964e+00,1.598448366641145091e+00,1.598438071428630813e+00,1.598451127507039882e+00,6.704592603266758211e+00,4.994751188334670466e+00
3.880000000000000000e+04,-9.984409291688749590e+02,-1.280998725292445295e+00,-1.280993359828414890e+00,-1.280994959360007401e+00,3.923485906640522103e+00,2.389067967150648286e+00,1.598453444886002828e+00,1.598440223416919492e+00,1.598443897282340709e+00,6.704592603293702879e+00,4.994751188894677618e+00
3.882500000000000000e+04,-9.984409291717530550e+02,-1.280998119517422040e+00,-1.280996201299526405e+00,-1.280992723665064670e+00,3.923485906642702137e+00,2.389067967169148599e+00,1.598451809460880391e+00,1.598447268885560213e+00,1.598438487247141992e+00,6.704592603320211452e+00,4.994751189446467343e+00
3.885000000000000000e+04,-9.984409291745878363e+02,-1.280995397716909290e+00,-1.280998537835315254e+00,-1.280993108930865487e+00,3.923485906644842203e+00,2.389067967187365138e+00,1.598444995591494999e+00,1.598452966846430900e+00,1.598439603163824607e+00,6.704592603346329227e+00,4.994751189990174645e+00
3.887500000000000000e+04,-9.984409291773780524e+02,-1.280992964363045550e+00,-1.280998336718009778e+00,-1.280995743403216425e+00,3.923485906646953847e+00,2.389067967205317444e+00,1.598439040066348849e+00,1.598452358183781952e+00,1.598446167359738546e+00,6.704592603372060644e+00,4.994751190525963835e+00
3.890000000000000000e+04,-9.984409291801306381e+02,-1.280992936223193768e+00,-1.280995823456067217e+00,-1.280998284806058596e+00,3.923485906649044619e+00,2.389067967223009070e+00,1.598439130809004460e+00,1.598446079843047318e+00,1.598452354965746336e+00,6.704592603397421691e+00,4.994751191053967254e+00
3.892500000000000000e+04,-9.984409291828372943e+02,-1.280995304945833135e+00,-1.280993232670690096e+00,-1.280998506869871489e+00,3.923485906651090094e+00,2.389067967240429802e+00,1.598445091487812109e+00,1.598439707732234760e+00,1.598452766405577874e+00,6.704592603422395491e+00,4.994751191574283489e+00
3.895000000000000000e+04,-9.984409291855038191e+02,-1.280997971458479823e+00,-1.280992819489146450e+00,-1.280996253539875562e+00,3.923485906653108479e+00,2.389067967257602287e+00,1.598451626176222939e+00,1.598438802734301278e+00,1.598447136722847661e+00,6.704592603446996257e+00,4.994751192087034219e+00
3.897500000000000000e+04,-9.984409291881331683e+02,-1.280998601530950465e+00,-1.280994903929123963e+00,-1.280993539028420836e+00,3.923485906655102884e+00,2.389067967274518978e+00,1.598453023320290045e+00,1.598444064826155531e+00,1.598440477494502465e+00,6.704592603471243528e+00,4.994751192592293165e+00
3.900000000000000000e+04,-9.984409291907250008e+02,-1.280996668848618070e+00,-1.280997633147616943e+00,-1.280992742493300307e+00,3.923485906657057765e+00,2.389067967291180317e+00,1.598448142145279416e+00,1.598450808201291373e+00,1.598438615301873478e+00,6.704592603495093783e+00,4.994751193090130492e+00
3.902500000000000000e+04,-9.984409291932786346e+02,-1.280993897293859929e+00,-1.280998623969078043e+00,-1.280994523227626747e+00,3.923485906658985112e+00,2.389067967307604956e+00,1.598441335931188201e+00,1.598453129959256813e+00,1.598443099765382236e+00,6.704592603518660709e+00,4.994751193580635018e+00
3.905000000000000000e+04,-9.984409291957929327e+02,-1.280992725460017967e+00,-1.280997036164018166e+00,-1.280997282867476050e+00,3.923485906660891587e+00,2.389067967323780017e+00,1.598438574091734399e+00,1.598449068849442156e+00,1.598449922721864924e+00,6.704592603541852824e+00,4.994751194063853816e+00
3.907500000000000000e+04,-9.984409291982706236e+02,-1.280994158325426735e+00,-1.280994284286051332e+00,-1.280998601881055743e+00,3.923485906662754097e+00,2.389067967339715270e+00,1.598442211657549406e+00,1.598442257646175646e+00,1.598453096366488690e+00,6.704592603564702991e+00,4.994751194539870376e+00
3.910000000000000000e+04,-9.984409292007098884e+02,-1.280996903255330333e+00,-1.280992785126471967e+00,-1.280997356111675201e+00,3.923485906664607281e+00,2.389067967355421374e+00,1.598448982588272838e+00,1.598438681571839659e+00,1.598449901517134286e+00,6.704592603587196109e+00,4.994751195008764633e+00
3.912500000000000000e+04,-9.984409292031193672e+02,-1.280998536924095710e+00,-1.280993838576465427e+00,-1.280994668993841401e+00,3.923485906666417389e+00,2.389067967370885004e+00,1.598452926218042691e+00,1.598441424272142752e+00,1.598443215193979805e+00,6.704592603609349055e+00,4.994751195470611194e+00
3.915000000000000000e+04,-9.984409292054863272e+02,-1.280997647790296901e+00,-1.280996495330189999e+00,-1.280992901374901072e+00,3.923485906668227052e+00,2.389067967386126590e+00,1.598450632369349256e+00,1.598448006170535729e+00,1.598438927151137889e+00,6.704592603631203573e+00,4.994751195925522858e+00
3.917500000000000000e+04,-9.984409292078230465e+02,-1.280995054954606527e+00,-1.280998406175563042e+00,-1.280993583366102584e+00,3.923485906669987422e+00,2.389067967401142578e+00,1.598444192294940613e+00,1.598452617792026853e+00,1.598440755610768260e+00,6.704592603652733906e+00,4.994751196373606206e+00
3.920000000000000000e+04,-9.984409292101221354e+02,-1.280993051821234019e+00,-1.280997901735938083e+00,-1.280996090940009990e+00,3.923485906671731804e+00,2.389067967415929861e+00,1.598439297823033511e+00,1.598451247479987680e+00,1.598447020401352114e+00,6.704592603673936502e+00,4.994751196814971372e+00
3.922500000000000000e+04,-9.984409292123875730e+02,-1.280993376585613408e+00,-1.280995457303990337e+00,-1.280998210608498722e+00,3.923485906673454870e+00,2.389067967430506645e+00,1.598440209977808335e+00,1.598445176761222442e+00,1.598452178971888626e+00,6.704592603694848663e+00,4.994751197249761354e+00
3.925000000000000000e+04,-9.984409292146218604e+02,-1.280995707171971532e+00,-1.280993247386793765e+00,-1.280998089940177831e+00,3.923485906675140189e+00,2.389067967444862717e+00,1.598446046596756043e+00,1.598439788560662711e+00,1.598451730559930173e+00,6.704592603715438415e+00,4.994751197678095167e+00
3.927500000000000000e+04,-9.984409292168171532e+02,-1.280997979034137479e+00,-1.280993205457467976e+00,-1.280995860008243392e+00,3.923485906676817070e+00,2.389067967459006070e+00,1.598451628246591705e+00,1.598439789808017819e+00,1.598446147669105422e+00,6.704592603735690659e+00,4.994751198100107814e+00
3.930000000000000000e+04,-9.984409292189857297e+02,-1.280998212178860785e+00,-1.280995329348596945e+00,-1.280993502973245768e+00,3.923485906678461088e+00,2.389067967472947362e+00,1.598452077127695770e+00,1.598445095633362234e+00,1.598440392968927926e+00,6.704592603755685332e+00,4.994751198515934298e+00
3.932500000000000000e+04,-9.984409292211205411e+02,-1.280996233289777297e+00,-1.280997722237355196e+00,-1.280993088974390126e+00,3.923485906680073132e+00,2.389067967486674604e+00,1.598447080942615450e+00,1.598450980701071611e+00,1.598439504092466823e+00,6.704592603775368254e+00,4.994751198925680313e+00
3.935000000000000000e+04,-9.984409292232243160e+02,-1.280993800240962210e+00,-1.280998291518597787e+00,-1.280994952742842141e+00,3.923485906681660751e+00,2.389067967500203338e+00,1.598441092209968328e+00,1.598452292611026282e+00,1.598444180921252844e+00,6.704592603794762518e+00,4.994751199329466651e+00
3.937500000000000000e+04,-9.984409292252992145e+02,-1.280993043861194058e+00,-1.280996576421692623e+00,-1.280997424220312819e+00,3.923485906683240376e+00,2.389067967513535784e+00,1.598439358037871960e+00,1.598447962195156169e+00,1.598450245515214085e+00,6.704592603813884999e+00,4.994751199727390123e+00
3.940000000000000000e+04,-9.984409292273381880e+02,-1.280994603365382734e+00,-1.280994111723249507e+00,-1.280998329415376391e+00,3.923485906684778257e+00,2.389067967526664393e+00,1.598443324499396079e+00,1.598441862958426274e+00,1.598452378296317145e+00,6.704592603832696618e+00,4.994751200119522672e+00
3.942500000000000000e+04,-9.984409292293514682e+02,-1.280997084948611864e+00,-1.280993053882385491e+00,-1.280996905673832398e+00,3.923485906686292157e+00,2.389067967539604709e+00,1.598449438674287348e+00,1.598439344388231653e+00,1.598448782697451165e+00,6.704592603851228461e+00,4.994751200505952227e+00
3.945000000000000000e+04,-9.984409292313306423e+02,-1.280998304902689844e+00,-1.280994300319799217e+00,-1.280994439283094311e+00,3.923485906687795843e+00,2.389067967552353178e+00,1.598452330958840761e+00,1.598442545322518615e+00,1.598442689484319779e+00,6.704592603869509837e+00,4.994751200886730302e+00
3.947500000000000000e+04,-9.984409292332823043e+02,-1.280997212108844652e+00,-1.280996733019386769e+00,-1.280993099378136879e+00,3.923485906689262670e+00,2.389067967564908912e+00,1.598449526712371060e+00,1.598448585895988261e+00,1.598439453162966206e+00,6.704592603887517654e+00,4.994751201261911966e+00
3.950000000000000000e+04,-9.984409292352077046e+02,-1.280994795611574366e+00,-1.280998217114875715e+00,-1.280994031780700926e+00,3.923485906690726388e+00,2.389067967577286122e+00,1.598443558380783003e+00,1.598452155402701580e+00,1.598441851993404272e+00,6.704592603905255466e+00,4.994751201631559390e+00
3.952500000000000000e+04,-9.984409292371029778e+02,-1.280993190153695060e+00,-1.280997468666941419e+00,-1.280996385687229511e+00,3.923485906692147029e+00,2.389067967589475039e+00,1.598439681886148822e+00,1.598450174293564396e+00,1.598447709602617728e+00,6.704592603922718830e+00,4.994751201995707213e+00
3.955000000000000000e+04,-9.984409292389703978e+02,-1.280993788222688279e+00,-1.280995165955983506e+00,-1.280998090329953598e+00,3.923485906693552128e+00,2.389067967601483655e+00,1.598441252716789274e+00,1.598444447745215768e+00,1.598451865325724697e+00,6.704592603939920181e+00,4.994751202354419384e+00
3.957500000000000000e+04,-9.984409292408071224e+02,-1.280996031889254816e+00,-1.280993341095525651e+00,-1.280997671524563675e+00,3.923485906694949676e+00,2.389067967613319077e+00,1.598446823335047062e+00,1.598440028149028747e+00,1.598450714308952136e+00,6.704592603956889718e+00,4.994751202707756299e+00
3.960000000000000000e+04,-9.984409292426202001e+02,-1.280997933579496983e+00,-1.280993588710728881e+00,-1.280995522219813720e+00,3.923485906696319248e+00,2.389067967624972422e+00,1.598451470761549142e+00,1.598440762589371289e+00,1.598445332447322231e+00,6.704592603973601683e+00,4.994751203055777466e+00
3.962500000000000000e+04,-9.984409292444034918e+02,-1.280997838106749942e+00,-1.280995668106987617e+00,-1.280993538297038548e+00,3.923485906697659953e+00,2.389067967636457457e+00,1.598451144010784253e+00,1.598445942247150864e+00,1.598440479545464976e+00,6.704592603990055188e+00,4.994751203398569039e+00
3.965000000000000000e+04,-9.984409292461646146e+02,-1.280995861591611273e+00,-1.280997731294718722e+00,-1.280993451625113133e+00,3.923485906698996217e+00,2.389067967647772850e+00,1.598446196321527291e+00,1.598450975519412287e+00,1.598440393967519579e+00,6.704592604006275103e+00,4.994751203736214507e+00
3.967500000000000000e+04,-9.984409292478970883e+02,-1.280993758823119721e+00,-1.280997967663437764e+00,-1.280995318025569984e+00,3.923485906700297843e+00,2.389067967658916380e+00,1.598441019923774853e+00,1.598451457452801705e+00,1.598445088436873274e+00,6.704592604022256985e+00,4.994751204068802686e+00
3.970000000000000000e+04,-9.984409292496087573e+02,-1.280993366017079804e+00,-1.280996197629924893e+00,-1.280997480865815774e+00,3.923485906701599024e+00,2.389067967669901371e+00,1.598440147564734959e+00,1.598447029428945676e+00,1.598450388824711244e+00,6.704592604038029258e+00,4.994751204396441047e+00
3.972500000000000000e+04,-9.984409292512939373e+02,-1.280995000041739607e+00,-1.280994005259510127e+00,-1.280998039212214223e+00,3.923485906702862014e+00,2.389067967680720717e+00,1.598444280693674502e+00,1.598441639670949543e+00,1.598451645458624837e+00,6.704592604053534188e+00,4.994751204719221072e+00
3.975000000000000000e+04,-9.984409292529496724e+02,-1.280997205664609950e+00,-1.280993316249988467e+00,-1.280996522599546994e+00,3.923485906704117898e+00,2.389067967691378414e+00,1.598449729120481555e+00,1.598440020015751140e+00,1.598447816691815238e+00,6.704592604068812633e+00,4.994751205037244013e+00
3.977500000000000000e+04,-9.984409292545794870e+02,-1.280998049216905743e+00,-1.280994704780449300e+00,-1.280994290517427414e+00,3.923485906705361348e+00,2.389067967701884232e+00,1.598451707216802742e+00,1.598443527900489602e+00,1.598442330715476034e+00,6.704592604083857488e+00,4.994751205350613787e+00
3.980000000000000000e+04,-9.984409292561892926e+02,-1.280996812019861597e+00,-1.280996920560006025e+00,-1.280993311935538559e+00,3.923485906706574156e+00,2.389067967712230178e+00,1.598448539486569508e+00,1.598449013468305147e+00,1.598440012882534678e+00,6.704592604098710495e+00,4.994751205659407667e+00
3.982500000000000000e+04,-9.984409292577739734e+02,-1.280994603137825649e+00,-1.280998017672568601e+00,-1.280994423705671181e+00,3.923485906707771864e+00,2.389067967722425134e+00,1.598443076080484859e+00,1.598451651677340379e+00,1.598442838084189299e+00,6.704592604113314813e+00,4.994751205963714469e+00
3.985000000000000000e+04,-9.984409292593331884e+02,-1.280993367647040415e+00,-1.280997061159064643e+00,-1.280996615710560338e+00,3.923485906708963800e+00,2.389067967732472209e+00,1.598440126503492653e+00,1.598449186598610128e+00,1.598448252744426368e+00,6.704592604127723732e+00,4.994751206263605248e+00
3.987500000000000000e+04,-9.984409292608745545e+02,-1.280994173771829336e+00,-1.280994918141621586e+00,-1.280997952603818435e+00,3.923485906710118432e+00,2.389067967742366516e+00,1.598442225880417622e+00,1.598443853682919968e+00,1.598451486287631118e+00,6.704592604141912382e+00,4.994751206559133294e+00
3.990000000000000000e+04,-9.984409292623902274e+02,-1.280996287664848632e+00,-1.280993472296260371e+00,-1.280997284556793625e+00,3.923485906711271287e+00,2.389067967752118715e+00,1.598447460952650223e+00,1.598440351239718282e+00,1.598449753662998019e+00,6.704592604155869218e+00,4.994751206850361669e+00
3.992500000000000000e+04,-9.984409292638808893e+02,-1.280997840138184740e+00,-1.280993972804375547e+00,-1.280995231575902782e+00,3.923485906712404603e+00,2.389067967761726585e+00,1.598451213743459665e+00,1.598441704905915861e+00,1.598444647210298664e+00,6.704592604169655523e+00,4.994751207137327675e+00
3.995000000000000000e+04,-9.984409292653508601e+02,-1.280997481005846428e+00,-1.280995957969655485e+00,-1.280993605543554903e+00,3.923485906713514826e+00,2.389067967771188794e+00,1.598450232447542918e+00,1.598446660176634060e+00,1.598440673239737375e+00,6.704592604183200244e+00,4.994751207420068617e+00
3.997500000000000000e+04,-9.984409292668022999e+02,-1.280995554191603603e+00,-1.280997677028954174e+00,-1.280993813299084794e+00,3.923485906714615723e+00,2.389067967780516000e+00,1.598445444479599242e+00,1.598450841491014129e+00,1.598441279897501843e+00,6.704592604196577987e+00,4.994751207698632456e+00
4.000000000000000000e+04,-9.984409292682311161e+02,-1.280993769235446944e+00,-1.280997630220178429e+00,-1.280995645064563426e+00,3.923485906715687310e+00,2.389067967789701541e+00,1.598441084397729472e+00,1.598450610229429358e+00,1.598445871245055994e+00,6.704592604209731910e+00,4.994751207973046725e+00
4.002500000000000000e+04,-9.984409292696340117e+02,-1.280993683091450785e+00,-1.280995878139784550e+00,-1.280997483289523897e+00,3.923485906716752680e+00,2.389067967798751191e+00,1.598440953034709011e+00,1.598446227939667175e+00,1.598450384901920041e+00,6.704592604222698426e+00,4.994751208243355833e+00
4.005000000000000000e+04,-9.984409292710255386e+02,-1.280995342995411956e+00,-1.280993975471423241e+00,-1.280997726054455388e+00,3.923485906717796290e+00,2.389067967807670279e+00,1.598445106823041639e+00,1.598441578830592791e+00,1.598450880226641724e+00,6.704592604235488196e+00,4.994751208509613072e+00
4.007500000000000000e+04,-9.984409292723856879e+02,-1.280997272124605679e+00,-1.280993592515645263e+00,-1.280996179881566777e+00,3.923485906718834570e+00,2.389067967816452587e+00,1.598449857700429799e+00,1.598440731770365053e+00,1.598446976413405718e+00,6.704592604248068355e+00,4.994751208771861961e+00
4.010000000000000000e+04,-9.984409292737306032e+02,-1.280997783456915506e+00,-1.280995045528911636e+00,-1.280994215536550351e+00,3.923485906719855087e+00,2.389067967825107441e+00,1.598451043799423488e+00,1.598444378401598254e+00,1.598442143687069272e+00,6.704592604260477096e+00,4.994751209030170003e+00
4.012500000000000000e+04,-9.984409292750585792e+02,-1.280996452796628882e+00,-1.280997034355373820e+00,-1.280993557370869285e+00,3.923485906720855620e+00,2.389067967833634842e+00,1.598447675505794141e+00,1.598449267312203270e+00,1.598440623073907885e+00,6.704592604272703760e+00,4.994751209284599369e+00
4.015000000000000000e+04,-9.984409292763648409e+02,-1.280994468140152831e+00,-1.280997807671308664e+00,-1.280994768711936960e+00,3.923485906721846384e+00,2.389067967842032569e+00,1.598442761959065317e+00,1.598451101314385392e+00,1.598443702622226237e+00,6.704592604284767887e+00,4.994751209535219338e+00
4.017500000000000000e+04,-9.984409292776522307e+02,-1.280993570881407972e+00,-1.280996708283215657e+00,-1.280996765359293965e+00,3.923485906722827821e+00,2.389067967850310392e+00,1.598440624710800728e+00,1.598448317967308796e+00,1.598448623221282894e+00,6.704592604296625957e+00,4.994751209782113399e+00
4.020000000000000000e+04,-9.984409292789222263e+02,-1.280994529953792149e+00,-1.280994730103341084e+00,-1.280997784467267753e+00,3.923485906723787942e+00,2.389067967858463870e+00,1.598443094535258124e+00,1.598443421743070525e+00,1.598451049624732168e+00,6.704592604308330372e+00,4.994751210025352606e+00
4.022500000000000000e+04,-9.984409292801713036e+02,-1.280996482835386141e+00,-1.280993616772556853e+00,-1.280996944916966696e+00,3.923485906724736516e+00,2.389067967866495668e+00,1.598447942259947796e+00,1.598440729308058472e+00,1.598448894338655668e+00,6.704592604319842053e+00,4.994751210265010677e+00
4.025000000000000000e+04,-9.984409292814033279e+02,-1.280997708677443114e+00,-1.280994324034914866e+00,-1.280995011813047535e+00,3.923485906725663774e+00,2.389067967874413334e+00,1.598450890917082479e+00,1.598442560452182137e+00,1.598444114540963579e+00,6.704592604331176986e+00,4.994751210501169325e+00
4.027500000000000000e+04,-9.984409292826112505e+02,-1.280997144145936684e+00,-1.280996202962350727e+00,-1.280993697417577071e+00,3.923485906726578154e+00,2.389067967882209764e+00,1.598449391775380812e+00,1.598447241238830419e+00,1.598440932899507283e+00,6.704592604342368034e+00,4.994751210733883617e+00
4.030000000000000000e+04,-9.984409292838096235e+02,-1.280995307378284709e+00,-1.280997596646801684e+00,-1.280994140501268586e+00,3.923485906727487205e+00,2.389067967889892508e+00,1.598444826168657240e+00,1.598450636140956282e+00,1.598442103607584874e+00,6.704592604353395657e+00,4.994751210963220167e+00
4.032500000000000000e+04,-9.984409292849866233e+02,-1.280993824427331340e+00,-1.280997299279334367e+00,-1.280995920820151790e+00,3.923485906728374939e+00,2.389067967897463785e+00,1.598441232085265451e+00,1.598449802733084457e+00,1.598446531102244217e+00,6.704592604364251862e+00,4.994751211189230489e+00
4.035000000000000000e+04,-9.984409292861466838e+02,-1.280993988577786347e+00,-1.280995595786191821e+00,-1.280997460163292079e+00,3.923485906729248907e+00,2.389067967904920486e+00,1.598441731858091686e+00,1.598445537460642329e+00,1.598450296605204546e+00,6.704592604374937537e+00,4.994751211411952774e+00
4.037500000000000000e+04,-9.984409292872880997e+02,-1.280995631000735990e+00,-1.280993990906570401e+00,-1.280997422620442583e+00,3.923485906730116657e+00,2.389067967912269719e+00,1.598445823177442104e+00,1.598441616048422054e+00,1.598450126701402185e+00,6.704592604385481991e+00,4.994751211631434096e+00
4.040000000000000000e+04,-9.984409292884132583e+02,-1.280997291475630684e+00,-1.280993883363706898e+00,-1.280995869688836830e+00,3.923485906730971529e+00,2.389067967919509705e+00,1.598449879127744833e+00,1.598441453468159468e+00,1.598446233334594124e+00,6.704592604395830158e+00,4.994751211847698436e+00
4.042500000000000000e+04,-9.984409292895243198e+02,-1.280997518375023958e+00,-1.280995348390162381e+00,-1.280994177763442821e+00,3.923485906731800199e+00,2.389067967926640890e+00,1.598450361718400936e+00,1.598445135007330542e+00,1.598442069207989924e+00,6.704592604406029999e+00,4.994751212060775103e+00
4.045000000000000000e+04,-9.984409292906148039e+02,-1.280996137635075804e+00,-1.280997086254272332e+00,-1.280993820639710457e+00,3.923485906732630202e+00,2.389067967933669046e+00,1.598446903672514186e+00,1.598449392644593292e+00,1.598441269619752747e+00,6.704592604416094836e+00,4.994751212270700513e+00
4.047500000000000000e+04,-9.984409292916916456e+02,-1.280994381302013485e+00,-1.280997572797083706e+00,-1.280995090430361971e+00,3.923485906733443329e+00,2.389067967940591064e+00,1.598442580108072608e+00,1.598450501535835455e+00,1.598444484296047241e+00,6.704592604425997138e+00,4.994751212477494207e+00
4.050000000000000000e+04,-9.984409292927496153e+02,-1.280993787414686613e+00,-1.280996397098477013e+00,-1.280996860016728967e+00,3.923485906734248019e+00,2.389067967947410498e+00,1.598441177797074397e+00,1.598447535571354772e+00,1.598448852574589907e+00,6.704592604435784864e+00,4.994751212681189934e+00
4.052500000000000000e+04,-9.984409292937940563e+02,-1.280994854974019326e+00,-1.280994610552746105e+00,-1.280997579003541498e+00,3.923485906735031836e+00,2.389067967954131344e+00,1.598443881762688701e+00,1.598443140810412944e+00,1.598450543372921251e+00,6.704592604445412718e+00,4.994751212881826774e+00
4.055000000000000000e+04,-9.984409292948231496e+02,-1.280996627585046843e+00,-1.280993787147748586e+00,-1.280996629797908959e+00,3.923485906735798334e+00,2.389067967960749161e+00,1.598448274061938568e+00,1.598441179257249045e+00,1.598448112629790030e+00,6.704592604454911786e+00,4.994751213079440255e+00
4.057500000000000000e+04,-9.984409292958364404e+02,-1.280997549135345137e+00,-1.280994634475299376e+00,-1.280994860920466882e+00,3.923485906736578155e+00,2.389067967967271500e+00,1.598450491633594872e+00,1.598443335175498303e+00,1.598443739142818565e+00,6.704592604464257199e+00,4.994751213274081891e+00
4.060000000000000000e+04,-9.984409292968372256e+02,-1.280996827356540857e+00,-1.280996384873493987e+00,-1.280993832301467128e+00,3.923485906737332218e+00,2.389067967973697471e+00,1.598448623240503519e+00,1.598447666374288145e+00,1.598441276339990003e+00,6.704592604473480932e+00,4.994751213465804973e+00
4.062500000000000000e+04,-9.984409292978236863e+02,-1.280995114118772538e+00,-1.280997492054454012e+00,-1.280994438358655341e+00,3.923485906738076068e+00,2.389067967980026186e+00,1.598444359003130089e+00,1.598450351224002253e+00,1.598442855730503709e+00,6.704592604482536800e+00,4.994751213654658351e+00
4.065000000000000000e+04,-9.984409292987927529e+02,-1.280993919285536631e+00,-1.280996998858930480e+00,-1.280996126387814238e+00,3.923485906738814144e+00,2.389067967986263863e+00,1.598441464661892297e+00,1.598449062958071876e+00,1.598447038340481852e+00,6.704592604491482533e+00,4.994751213840707749e+00
4.067500000000000000e+04,-9.984409292997493139e+02,-1.280994281610124519e+00,-1.280995363490175398e+00,-1.280997399432333150e+00,3.923485906739538898e+00,2.389067967992408281e+00,1.598442454228768073e+00,1.598444988086238361e+00,1.598450123648188503e+00,6.704592604500290598e+00,4.994751214024005570e+00
4.070000000000000000e+04,-9.984409293006902999e+02,-1.280995864458452038e+00,-1.280994032749733336e+00,-1.280997147324840935e+00,3.923485906740256546e+00,2.389067967998461217e+00,1.598446404139970856e+00,1.598441734505278600e+00,1.598449427320663085e+00,6.704592604508991194e+00,4.994751214204612211e+00
4.072500000000000000e+04,-9.984409293016167339e+02,-1.280997265668957219e+00,-1.280994162019557292e+00,-1.280995616844886831e+00,3.923485906740957763e+00,2.389067968004426668e+00,1.598449813246719087e+00,1.598442134238896806e+00,1.598445618482988273e+00,6.704592604517541687e+00,4.994751214382585403e+00
4.075000000000000000e+04,-9.984409293025307761e+02,-1.280997260000854787e+00,-1.280995614576503128e+00,-1.280994169956389150e+00,3.923485906741638995e+00,2.389067968010301968e+00,1.598449708956271476e+00,1.598445778747863200e+00,1.598442078267104716e+00,6.704592604525987376e+00,4.994751214557965113e+00
4.077500000000000000e+04,-9.984409293034299253e+02,-1.280995872543451819e+00,-1.280997103358002542e+00,-1.280994068632666405e+00,3.923485906742317564e+00,2.389067968016091559e+00,1.598446239295855165e+00,1.598449431641113971e+00,1.598441895036883498e+00,6.704592604534256317e+00,4.994751214730802857e+00
4.080000000000000000e+04,-9.984409293043164553e+02,-1.280994339360618905e+00,-1.280997329748389202e+00,-1.280995375425460825e+00,3.923485906742991691e+00,2.389067968021797661e+00,1.598442490050941966e+00,1.598449903956871143e+00,1.598445171968612577e+00,6.704592604542432888e+00,4.994751214901135050e+00
4.082500000000000000e+04,-9.984409293051930945e+02,-1.280994004542896914e+00,-1.280996114193097002e+00,-1.280996925798816966e+00,3.923485906743656493e+00,2.389067968027415834e+00,1.598441738771416265e+00,1.598446835235082908e+00,1.598448991972439392e+00,6.704592604550509982e+00,4.994751215068991002e+00
4.085000000000000000e+04,-9.984409293060524533e+02,-1.280995140726534975e+00,-1.280994537319327442e+00,-1.280997366489298628e+00,3.923485906744309748e+00,2.389067968032954070e+00,1.598444592117133078e+00,1.598442958936189484e+00,1.598450014928104457e+00,6.704592604558428981e+00,4.994751215234400021e+00
4.087500000000000000e+04,-9.984409293068990792e+02,-1.280996730084543289e+00,-1.280993981451747254e+00,-1.280996332999196019e+00,3.923485906744944796e+00,2.389067968038409706e+00,1.598448503438035129e+00,1.598441668898425094e+00,1.598447393647424830e+00,6.704592604566247616e+00,4.994751215397382538e+00
4.090000000000000000e+04,-9.984409293077358143e+02,-1.280997377797926884e+00,-1.280994919526858844e+00,-1.280994747211035678e+00,3.923485906745580287e+00,2.389067968043783186e+00,1.598450044725258978e+00,1.598444051897547569e+00,1.598443469363479696e+00,6.704592604573955228e+00,4.994751215557960755e+00
4.092500000000000000e+04,-9.984409293085568606e+02,-1.280996535388003954e+00,-1.280996511676073979e+00,-1.280993997472068102e+00,3.923485906746206009e+00,2.389067968049079838e+00,1.598447906961259157e+00,1.598447975380765662e+00,1.598441683646647515e+00,6.704592604581548265e+00,4.994751215716156878e+00
4.095000000000000000e+04,-9.984409293093677888e+02,-1.280994961967105050e+00,-1.280997355680581817e+00,-1.280994726888770918e+00,3.923485906746813523e+00,2.389067968054296554e+00,1.598444008517547754e+00,1.598449992414521903e+00,1.598443565058928151e+00,6.704592604589017846e+00,4.994751215871990446e+00
4.097500000000000000e+04,-9.984409293101646199e+02,-1.280994040080083218e+00,-1.280996722671025712e+00,-1.280996281785669932e+00,3.923485906747421925e+00,2.389067968059435998e+00,1.598441777182085799e+00,1.598448366796256126e+00,1.598447422014960484e+00,6.704592604596372851e+00,4.994751216025485441e+00
4.100000000000000000e+04,-9.984409293109532655e+02,-1.280994563229442162e+00,-1.280995187717793637e+00,-1.280997293589861474e+00,3.923485906748015228e+00,2.389067968064500391e+00,1.598443139754065045e+00,1.598444567697230090e+00,1.598449858544286784e+00,6.704592604603622163e+00,4.994751216176672948e+00
4.102500000000000000e+04,-9.984409293117279276e+02,-1.280996054964711250e+00,-1.280994107742662536e+00,-1.280996881830016143e+00,3.923485906748606311e+00,2.389067968069488401e+00,1.598446858125254444e+00,1.598441946162914018e+00,1.598448761709624355e+00,6.704592604610779993e+00,4.994751216325580501e+00
4.105000000000000000e+04,-9.984409293124908800e+02,-1.280997200868039920e+00,-1.280994420703664982e+00,-1.280995422965990782e+00,3.923485906749180963e+00,2.389067968074403137e+00,1.598449649503665748e+00,1.598442780264532459e+00,1.598445136231819719e+00,6.704592604617835683e+00,4.994751216472250732e+00
4.107500000000000000e+04,-9.984409293132454195e+02,-1.280997004256057670e+00,-1.280995830845246486e+00,-1.280994209436690845e+00,3.923485906749748509e+00,2.389067968079245485e+00,1.598449083339180232e+00,1.598446293352852488e+00,1.598442189310149697e+00,6.704592604624770580e+00,4.994751216616720058e+00
4.110000000000000000e+04,-9.984409293139846113e+02,-1.280995653093180087e+00,-1.280997088065006340e+00,-1.280994303380101451e+00,3.923485906750304508e+00,2.389067968084014115e+00,1.598445700120302071e+00,1.598449373060899736e+00,1.598442492823114236e+00,6.704592604631617547e+00,4.994751216759029333e+00
4.112500000000000000e+04,-9.984409293147168682e+02,-1.280994343861701079e+00,-1.280997096835601479e+00,-1.280995603841282193e+00,3.923485906750859176e+00,2.389067968088714800e+00,1.598442500922359288e+00,1.598449329866535873e+00,1.598445735217543850e+00,6.704592604638341946e+00,4.994751216899230961e+00
4.115000000000000000e+04,-9.984409293154352554e+02,-1.280994223111094232e+00,-1.280995869825980682e+00,-1.280996951601786282e+00,3.923485906751408070e+00,2.389067968093344430e+00,1.598442284053416929e+00,1.598446248039401274e+00,1.598449033915691819e+00,6.704592604645005949e+00,4.994751217037362245e+00
4.117500000000000000e+04,-9.984409293161431833e+02,-1.280995381566990110e+00,-1.280994497585032033e+00,-1.280997165387127046e+00,3.923485906751948527e+00,2.389067968097906114e+00,1.598445194702771799e+00,1.598442870379549907e+00,1.598449500928249556e+00,6.704592604651543830e+00,4.994751217173466706e+00
4.120000000000000000e+04,-9.984409293168454269e+02,-1.280996786209300575e+00,-1.280994179686207879e+00,-1.280996078643919400e+00,3.923485906752480101e+00,2.389067968102401629e+00,1.598448637660359051e+00,1.598442154967819162e+00,1.598446773384420538e+00,6.704592604657968913e+00,4.994751217307588753e+00
4.122500000000000000e+04,-9.984409293175338007e+02,-1.280997202311707994e+00,-1.280995177539760332e+00,-1.280994664688229756e+00,3.923485906752992136e+00,2.389067968106829642e+00,1.598449593861856810e+00,1.598444683974648450e+00,1.598443288178070798e+00,6.704592604664320277e+00,4.994751217439761248e+00
4.125000000000000000e+04,-9.984409293182127385e+02,-1.280996280946557819e+00,-1.280996600942053032e+00,-1.280994162651355683e+00,3.923485906753520602e+00,2.389067968111192819e+00,1.598447268670984744e+00,1.598448195486624090e+00,1.598442101858948305e+00,6.704592604670587264e+00,4.994751217570017943e+00
4.127500000000000000e+04,-9.984409293188806487e+02,-1.280994850706083987e+00,-1.280997201025384724e+00,-1.280994992808766053e+00,3.923485906754015762e+00,2.389067968115492491e+00,1.598443747144172145e+00,1.598449607969686159e+00,1.598444210904623297e+00,6.704592604676743228e+00,4.994751217698388146e+00
4.130000000000000000e+04,-9.984409293195395776e+02,-1.280994170610361582e+00,-1.280996465003813034e+00,-1.280996408926318830e+00,3.923485906754520247e+00,2.389067968119727325e+00,1.598442122465862703e+00,1.598447722861013220e+00,1.598447720693504159e+00,6.704592604682820145e+00,4.994751217824890510e+00
4.132500000000000000e+04,-9.984409293201894116e+02,-1.280994820975768000e+00,-1.280995054400746902e+00,-1.280997169164235006e+00,3.923485906755004748e+00,2.389067968123899988e+00,1.598443780750398391e+00,1.598444237139909685e+00,1.598449548131949838e+00,6.704592604688773605e+00,4.994751217949547240e+00
4.135000000000000000e+04,-9.984409293208270810e+02,-1.280996210749025810e+00,-1.280994211771211866e+00,-1.280996622020768250e+00,3.923485906755487918e+00,2.389067968128011366e+00,1.598447223330028422e+00,1.598442216306390273e+00,1.598448126387683077e+00,6.704592604694680880e+00,4.994751218072376098e+00
4.137500000000000000e+04,-9.984409293214553145e+02,-1.280997115991153068e+00,-1.280994666293188367e+00,-1.280995262256903855e+00,3.923485906755963537e+00,2.389067968132061015e+00,1.598449420553668121e+00,1.598443401542190223e+00,1.598444743930059531e+00,6.704592604700490455e+00,4.994751218193388631e+00
4.140000000000000000e+04,-9.984409293220778636e+02,-1.280996756577623019e+00,-1.280996002192629879e+00,-1.280994285771239971e+00,3.923485906756429387e+00,2.389067968136052489e+00,1.598448474379805528e+00,1.598446712251268220e+00,1.598442379396643354e+00,6.704592604706195225e+00,4.994751218312604379e+00
4.142500000000000000e+04,-9.984409293226882482e+02,-1.280995465621071139e+00,-1.280997038184148673e+00,-1.280994540736521081e+00,3.923485906756893016e+00,2.389067968139983567e+00,1.598445254906438517e+00,1.598449228286231705e+00,1.598443082836788598e+00,6.704592604711820947e+00,4.994751218430034889e+00
4.145000000000000000e+04,-9.984409293232880600e+02,-1.280994381393790738e+00,-1.280996872513339602e+00,-1.280995790634843701e+00,3.923485906757351760e+00,2.389067968143856913e+00,1.598442603878006407e+00,1.598448762522220346e+00,1.598446199630972231e+00,6.704592604717383608e+00,4.994751218545703253e+00
4.147500000000000000e+04,-9.984409293238832106e+02,-1.280994446227720740e+00,-1.280995668150562317e+00,-1.280996930163925018e+00,3.923485906757800734e+00,2.389067968147673415e+00,1.598442830026053585e+00,1.598445761641275498e+00,1.598448974365580089e+00,6.704592604722854787e+00,4.994751218659629011e+00
4.150000000000000000e+04,-9.984409293244688115e+02,-1.280995589099452214e+00,-1.280994493850248883e+00,-1.280996961592733907e+00,3.923485906758245712e+00,2.389067968151432186e+00,1.598445698649033853e+00,1.598442883383898616e+00,1.598448984001664019e+00,6.704592604728251359e+00,4.994751218771837920e+00
4.152500000000000000e+04,-9.984409293250423616e+02,-1.280996798691788285e+00,-1.280994375315809952e+00,-1.280995870535069026e+00,3.923485906758674702e+00,2.389067968155135890e+00,1.598448666175727562e+00,1.598442644386819156e+00,1.598446255473715105e+00,6.704592604733562666e+00,4.994751218882356625e+00
4.155000000000000000e+04,-9.984409293256092042e+02,-1.280997015986387932e+00,-1.280995399650041833e+00,-1.280994628906449551e+00,3.923485906759113018e+00,2.389067968158785416e+00,1.598449133682938283e+00,1.598445218218977226e+00,1.598443214135976342e+00,6.704592604738786044e+00,4.994751218991220654e+00
4.157500000000000000e+04,-9.984409293261696803e+02,-1.280996061960535393e+00,-1.280996654533013146e+00,-1.280994328049562814e+00,3.923485906759534902e+00,2.389067968162378985e+00,1.598446725195082241e+00,1.598448312853590236e+00,1.598442527990838968e+00,6.704592604743955242e+00,4.994751219098459316e+00
4.160000000000000000e+04,-9.984409293267184466e+02,-1.280994786808935304e+00,-1.280997040646192353e+00,-1.280995217088203519e+00,3.923485906759952346e+00,2.389067968165921041e+00,1.598443589916741514e+00,1.598449211980102591e+00,1.598444764144263619e+00,6.704592604749037399e+00,4.994751219204109915e+00
4.162500000000000000e+04,-9.984409293272611876e+02,-1.280994312990361594e+00,-1.280996233944523111e+00,-1.280996497608658080e+00,3.923485906760367126e+00,2.389067968169410250e+00,1.598442483759809463e+00,1.598447161375433412e+00,1.598447920907424047e+00,6.704592604754024521e+00,4.994751219308202650e+00
4.165000000000000000e+04,-9.984409293277975621e+02,-1.280995045138667576e+00,-1.280994956571927634e+00,-1.280997042833163402e+00,3.923485906760771247e+00,2.389067968172847500e+00,1.598444344060332201e+00,1.598444000371274099e+00,1.598449221612605164e+00,6.704592604758961016e+00,4.994751219410773047e+00
4.167500000000000000e+04,-9.984409293283237048e+02,-1.280996323394104186e+00,-1.280994331104370110e+00,-1.280996390045488820e+00,3.923485906761164266e+00,2.389067968176235457e+00,1.598447496336725449e+00,1.598442510561772778e+00,1.598447559147239572e+00,6.704592604763798036e+00,4.994751219511851303e+00
4.170000000000000000e+04,-9.984409293288451863e+02,-1.280997019179697105e+00,-1.280994894656011018e+00,-1.280995130708457719e+00,3.923485906761555508e+00,2.389067968179572343e+00,1.598449163633539394e+00,1.598443966870798816e+00,1.598444435542898834e+00,6.704592604768599529e+00,4.994751219611462290e+00
4.172500000000000000e+04,-9.984409293293574592e+02,-1.280996533652921654e+00,-1.280996137817177694e+00,-1.280994373074278991e+00,3.923485906761947195e+00,2.389067968182859936e+00,1.598447914272149273e+00,1.598447049090103933e+00,1.598442602686467984e+00,6.704592604773313980e+00,4.994751219709629986e+00
4.175000000000000000e+04,-9.984409293298608645e+02,-1.280995312308852219e+00,-1.280996964230540769e+00,-1.280994768005185191e+00,3.923485906762326891e+00,2.389067968186100455e+00,1.598444888024908916e+00,1.598449039905822877e+00,1.598443638119457111e+00,6.704592604777967146e+00,4.994751219806376596e+00
4.177500000000000000e+04,-9.984409293303561981e+02,-1.280994434538357263e+00,-1.280996657312686748e+00,-1.280995952693719131e+00,3.923485906762697262e+00,2.389067968189291236e+00,1.598442754803601762e+00,1.598448219859242458e+00,1.598446591388768878e+00,6.704592604782538601e+00,4.994751219901715444e+00
4.180000000000000000e+04,-9.984409293308436872e+02,-1.280994659159561122e+00,-1.280995501813624315e+00,-1.280996883571781542e+00,3.923485906763070741e+00,2.389067968192436275e+00,1.598443360228934518e+00,1.598445349093152723e+00,1.598448856730929402e+00,6.704592604787053212e+00,4.994751219995661629e+00
4.182500000000000000e+04,-9.984409293313244689e+02,-1.280995770848222692e+00,-1.280994520512714896e+00,-1.280996753184215464e+00,3.923485906763437114e+00,2.389067968195535130e+00,1.598446132932193064e+00,1.598442963528168503e+00,1.598448469594045296e+00,6.704592604791489663e+00,4.994751220088228472e+00
4.185000000000000000e+04,-9.984409293318001346e+02,-1.280996786854508462e+00,-1.280994568699145963e+00,-1.280995688991691139e+00,3.923485906763788833e+00,2.389067968198586911e+00,1.598448622283754395e+00,1.598443137083048970e+00,1.598445806688978399e+00,6.704592604795855948e+00,4.994751220179422191e+00
4.187500000000000000e+04,-9.984409293322692065e+02,-1.280996824354780905e+00,-1.280995588654123551e+00,-1.280994631536623851e+00,3.923485906764146769e+00,2.389067968201595171e+00,1.598448661162890083e+00,1.598445681425307408e+00,1.598443223468923646e+00,6.704592604800167166e+00,4.994751220269261438e+00
4.190000000000000000e+04,-9.984409293327260002e+02,-1.280995864969492137e+00,-1.280996674240667321e+00,-1.280994505335542044e+00,3.923485906764493603e+00,2.389067968204557690e+00,1.598446249538503228e+00,1.598448342242450249e+00,1.598442974277504147e+00,6.704592604804409106e+00,4.994751220357752430e+00
4.192500000000000000e+04,-9.984409293331789286e+02,-1.280994758178709780e+00,-1.280996876097082460e+00,-1.280995410270096002e+00,3.923485906764843101e+00,2.389067968207475801e+00,1.598443525898107564e+00,1.598448793637841314e+00,1.598445246523820362e+00,6.704592604808595091e+00,4.994751220444912931e+00
4.195000000000000000e+04,-9.984409293336286737e+02,-1.280994471666662360e+00,-1.280996031484703757e+00,-1.280996541394695987e+00,3.923485906765176612e+00,2.389067968210352166e+00,1.598442874577192363e+00,1.598446670254636492e+00,1.598448021229224469e+00,6.704592604812719792e+00,4.994751220530760705e+00
4.197500000000000000e+04,-9.984409293340687555e+02,-1.280995246468598081e+00,-1.280994893880352148e+00,-1.280996904197279962e+00,3.923485906765505682e+00,2.389067968213184123e+00,1.598444839029112829e+00,1.598443862851317787e+00,1.598448864181885476e+00,6.704592604816781432e+00,4.994751220615311738e+00
4.200000000000000000e+04,-9.984409293345032665e+02,-1.280996392832050468e+00,-1.280994461060860568e+00,-1.280996190653504563e+00,3.923485906765830311e+00,2.389067968215975224e+00,1.598447666770647313e+00,1.598442836862251637e+00,1.598447062430678134e+00,6.704592604820773794e+00,4.994751220698590899e+00
4.202500000000000000e+04,-9.984409293349319796e+02,-1.280996902185332020e+00,-1.280995100644460427e+00,-1.280995041716781913e+00,3.923485906766152720e+00,2.389067968218725024e+00,1.598448870555006618e+00,1.598444466388299068e+00,1.598444229121501081e+00,6.704592604824716418e+00,4.994751220780623946e+00
4.205000000000000000e+04,-9.984409293353525072e+02,-1.280996335232211347e+00,-1.280996238507524643e+00,-1.280994470807009122e+00,3.923485906766468911e+00,2.389067968221433969e+00,1.598447417915725977e+00,1.598447288166278346e+00,1.598442859984025688e+00,6.704592604828601310e+00,4.994751220861433971e+00
4.207500000000000000e+04,-9.984409293357649631e+02,-1.280995202892826423e+00,-1.280996873411613057e+00,-1.280994968242475718e+00,3.923485906766787767e+00,2.389067968224103389e+00,1.598444618646165161e+00,1.598448814896769932e+00,1.598444132524291295e+00,6.704592604832425806e+00,4.994751220941050285e+00
4.210000000000000000e+04,-9.984409293361778737e+02,-1.280994506399894872e+00,-1.280996457486138773e+00,-1.280996080661032099e+00,3.923485906767100406e+00,2.389067968226733285e+00,1.598442943871031696e+00,1.598447729636455872e+00,1.598446892560912325e+00,6.704592604836177472e+00,4.994751221019494203e+00
4.212500000000000000e+04,-9.984409293365775966e+02,-1.280994849987442175e+00,-1.280995369029858777e+00,-1.280996825529938432e+00,3.923485906767400166e+00,2.389067968229323657e+00,1.598443841906579399e+00,1.598445022172478192e+00,1.598448701990509146e+00,6.704592604839910486e+00,4.994751221096792371e+00
4.215000000000000000e+04,-9.984409293369777743e+02,-1.280995915673615704e+00,-1.280994569368757885e+00,-1.280996559505020560e+00,3.923485906767700815e+00,2.389067968231876726e+00,1.598446485670703687e+00,1.598443085798378460e+00,1.598447994601632560e+00,6.704592604843578663e+00,4.994751221172968769e+00
4.217500000000000000e+04,-9.984409293373674927e+02,-1.280996758369725486e+00,-1.280994753863006430e+00,-1.280995532314807228e+00,3.923485906767995246e+00,2.389067968234391603e+00,1.598448535514244817e+00,1.598443600172903878e+00,1.598445430384707544e+00,6.704592604847181114e+00,4.994751221248038497e+00
4.220000000000000000e+04,-9.984409293377524364e+02,-1.280996645798240019e+00,-1.280995746861581130e+00,-1.280994651887872537e+00,3.923485906768296338e+00,2.389067968236869621e+00,1.598448211411906295e+00,1.598446075673991773e+00,1.598443278987075722e+00,6.704592604850728499e+00,4.994751221322023760e+00
4.222500000000000000e+04,-9.984409293381310135e+02,-1.280995693976447525e+00,-1.280996667829613633e+00,-1.280994682741778856e+00,3.923485906768582332e+00,2.389067968239311668e+00,1.598445836462846659e+00,1.598448319114356808e+00,1.598443410496857009e+00,6.704592604854217264e+00,4.994751221394937879e+00
4.225000000000000000e+04,-9.984409293385050432e+02,-1.280994747949721013e+00,-1.280996712537950444e+00,-1.280995584060317327e+00,3.923485906768859444e+00,2.389067968241716855e+00,1.598443516318071467e+00,1.598448376870372112e+00,1.598445672886702251e+00,6.704592604857674054e+00,4.994751221466789737e+00
4.227500000000000000e+04,-9.984409293388750939e+02,-1.280994631257319938e+00,-1.280995855549637685e+00,-1.280996557741188813e+00,3.923485906769138332e+00,2.389067968244086959e+00,1.598443272874409571e+00,1.598446233498416413e+00,1.598448059703391655e+00,6.704592604861068672e+00,4.994751221537590880e+00
4.230000000000000000e+04,-9.984409293392350264e+02,-1.280995431256622519e+00,-1.280994859918533235e+00,-1.280996753373118358e+00,3.923485906769412335e+00,2.389067968246421536e+00,1.598445285787393644e+00,1.598443792567202815e+00,1.598448487722667011e+00,6.704592604864409111e+00,4.994751221607348413e+00
4.232500000000000000e+04,-9.984409293395951863e+02,-1.280996437210754291e+00,-1.280994597393155354e+00,-1.280996009944519010e+00,3.923485906769689446e+00,2.389067968248721474e+00,1.598447766228129563e+00,1.598443187771943164e+00,1.598446612078216145e+00,6.704592604867713135e+00,4.994751221676072106e+00
4.235000000000000000e+04,-9.984409293399472745e+02,-1.280996770264512641e+00,-1.280995285496033587e+00,-1.280994988788026090e+00,3.923485906769953679e+00,2.389067968250988994e+00,1.598448543880121031e+00,1.598444920499996202e+00,1.598444101699186826e+00,6.704592604870961203e+00,4.994751221743769065e+00
4.237500000000000000e+04,-9.984409293402952699e+02,-1.280996149017462393e+00,-1.280996308743951984e+00,-1.280994586787291167e+00,3.923485906770219245e+00,2.389067968253221430e+00,1.598446962969223062e+00,1.598447445762313013e+00,1.598443157348770516e+00,6.704592604874157757e+00,4.994751221810452613e+00
4.240000000000000000e+04,-9.984409293406363304e+02,-1.280995127098533137e+00,-1.280996769062620499e+00,-1.280995148387676918e+00,3.923485906770467491e+00,2.389067968255420560e+00,1.598444435046604051e+00,1.598448547030576039e+00,1.598444584004113711e+00,6.704592604877309014e+00,4.994751221876131630e+00
4.242500000000000000e+04,-9.984409293409738666e+02,-1.280994602119680081e+00,-1.280996273151351117e+00,-1.280996169277937025e+00,3.923485906770722398e+00,2.389067968257588159e+00,1.598443182097646353e+00,1.598447280294818862e+00,1.598447103689804250e+00,6.704592604880406981e+00,4.994751221940819441e+00
4.245000000000000000e+04,-9.984409293413076512e+02,-1.280995028167229322e+00,-1.280995267692777606e+00,-1.280996748689086973e+00,3.923485906770977749e+00,2.389067968259722896e+00,1.598444284386536074e+00,1.598444784214600567e+00,1.598448497482073183e+00,6.704592604883455209e+00,4.994751222004531144e+00
4.247500000000000000e+04,-9.984409293416327955e+02,-1.280996021474155366e+00,-1.280994637801247338e+00,-1.280996385273813321e+00,3.923485906771217113e+00,2.389067968261826547e+00,1.598446747023275272e+00,1.598443259170723829e+00,1.598447559890158853e+00,6.704592604886491003e+00,4.994751222067283614e+00
4.250000000000000000e+04,-9.984409293419557798e+02,-1.280996704261585073e+00,-1.280994928707529734e+00,-1.280995411580237331e+00,3.923485906771464027e+00,2.389067968263898667e+00,1.598448395342707329e+00,1.598444027255104816e+00,1.598445143487275732e+00,6.704592604889454854e+00,4.994751222129098167e+00
4.252500000000000000e+04,-9.984409293422744440e+02,-1.280996481234761397e+00,-1.280995873843739696e+00,-1.280994689470982717e+00,3.923485906771702059e+00,2.389067968265939701e+00,1.598447796569224977e+00,1.598446384330240111e+00,1.598443385186539833e+00,6.704592604892381402e+00,4.994751222189991680e+00
4.255000000000000000e+04,-9.984409293425849228e+02,-1.280995560487928620e+00,-1.280996637860858600e+00,-1.280994846200820936e+00,3.923485906771949416e+00,2.389067968267951425e+00,1.598445507476072169e+00,1.598448243901848365e+00,1.598443814708994770e+00,6.704592604895264429e+00,4.994751222249989908e+00
4.257500000000000000e+04,-9.984409293428938099e+02,-1.280994760024513957e+00,-1.280996554606185667e+00,-1.280995729919019110e+00,3.923485906772173237e+00,2.389067968269933395e+00,1.598443557913155733e+00,1.598447985706111574e+00,1.598446022468530625e+00,6.704592604898104824e+00,4.994751222309105287e+00
4.260000000000000000e+04,-9.984409293431961032e+02,-1.280994779230963498e+00,-1.280995708547919776e+00,-1.280996556770952921e+00,3.923485906772404164e+00,2.389067968271885167e+00,1.598443648460648348e+00,1.598445868576182649e+00,1.598448049051849118e+00,6.704592604900902586e+00,4.994751222367358245e+00
4.262500000000000000e+04,-9.984409293434945312e+02,-1.280995586968859179e+00,-1.280994851140604851e+00,-1.280996606440504060e+00,3.923485906772632870e+00,2.389067968273809406e+00,1.598445666344848748e+00,1.598443773640122245e+00,1.598448126104570433e+00,6.704592604903651498e+00,4.994751222424766546e+00
4.265000000000000000e+04,-9.984409293437884116e+02,-1.280996463005553920e+00,-1.280994733041203260e+00,-1.280995848503313939e+00,3.923485906772854026e+00,2.389067968275704335e+00,1.598447816039911373e+00,1.598443531182584199e+00,1.598446218867898949e+00,6.704592604906364883e+00,4.994751222481343511e+00
4.267500000000000000e+04,-9.984409293440785405e+02,-1.280996641691312998e+00,-1.280995446239634239e+00,-1.280994956619254443e+00,3.923485906773078735e+00,2.389067968277571286e+00,1.598448218671542076e+00,1.598445322092059140e+00,1.598444025327637741e+00,6.704592604909052511e+00,4.994751222537102464e+00
4.270000000000000000e+04,-9.984409293443645765e+02,-1.280995980309354687e+00,-1.280996353800625043e+00,-1.280994710440336082e+00,3.923485906773296339e+00,2.389067968279411147e+00,1.598446552687411870e+00,1.598447549527158174e+00,1.598443463877494697e+00,6.704592604911689513e+00,4.994751222592052287e+00
4.272500000000000000e+04,-9.984409293446453830e+02,-1.280995069861161628e+00,-1.280996659389823877e+00,-1.280995315299438442e+00,3.923485906773509058e+00,2.389067968281223475e+00,1.598444305164391510e+00,1.598448263252163493e+00,1.598444997676326418e+00,6.704592604914295428e+00,4.994751222646203637e+00
4.275000000000000000e+04,-9.984409293449233473e+02,-1.280994706859651888e+00,-1.280996106139499657e+00,-1.280996231551379205e+00,3.923485906773721332e+00,2.389067968283009602e+00,1.598443444627623000e+00,1.598446865106952108e+00,1.598447256359098789e+00,6.704592604916844500e+00,4.994751222699561843e+00
4.277500000000000000e+04,-9.984409293451983558e+02,-1.280995198461997164e+00,-1.280995191214341133e+00,-1.280996654874300589e+00,3.923485906773928722e+00,2.389067968284769083e+00,1.598444699836966132e+00,1.598444607043925103e+00,1.598448259213581579e+00,6.704592604919376697e+00,4.994751222752133124e+00
4.280000000000000000e+04,-9.984409293454665431e+02,-1.280996104221892251e+00,-1.280994718646874642e+00,-1.280996221681983238e+00,3.923485906774134779e+00,2.389067968286502808e+00,1.598446945307671285e+00,1.598443471314056286e+00,1.598447149473526174e+00,6.704592604921853827e+00,4.994751222803922808e+00
4.282500000000000000e+04,-9.984409293457338208e+02,-1.280996629303133183e+00,-1.280995093418112463e+00,-1.280995321829609512e+00,3.923485906774338172e+00,2.389067968288210775e+00,1.598448208221060485e+00,1.598444432936062976e+00,1.598444924938893452e+00,6.704592604924312305e+00,4.994751222854938000e+00
4.285000000000000000e+04,-9.984409293459949595e+02,-1.280996320092820717e+00,-1.280995975660200292e+00,-1.280994748797932736e+00,3.923485906774528686e+00,2.389067968289893429e+00,1.598447398907961281e+00,1.598446623812588063e+00,1.598443543376219189e+00,6.704592604926731703e+00,4.994751222905186694e+00
4.287500000000000000e+04,-9.984409293462526875e+02,-1.280995456197556726e+00,-1.280996588465607156e+00,-1.280994999887898222e+00,3.923485906774722309e+00,2.389067968291551214e+00,1.598445250941446183e+00,1.598448113769702861e+00,1.598444201386356900e+00,6.704592604929109356e+00,4.994751222954678660e+00
4.290000000000000000e+04,-9.984409293465072324e+02,-1.280994799705569287e+00,-1.280996400906877941e+00,-1.280995843938710577e+00,3.923485906774924814e+00,2.389067968293184130e+00,1.598443659543184792e+00,1.598447609243028644e+00,1.598446297312022590e+00,6.704592604931439048e+00,4.994751223003422780e+00
4.292500000000000000e+04,-9.984409293467559792e+02,-1.280994923607483793e+00,-1.280995587422764981e+00,-1.280996533520996294e+00,3.923485906775116216e+00,2.389067968294792177e+00,1.598444010563243589e+00,1.598445577126557771e+00,1.598447978409160974e+00,6.704592604933739430e+00,4.994751223051431488e+00
4.295000000000000000e+04,-9.984409293470021112e+02,-1.280995710255390163e+00,-1.280994866901561613e+00,-1.280996467394402316e+00,3.923485906775292520e+00,2.389067968296377575e+00,1.598445971829087542e+00,1.598443815905975063e+00,1.598447778364615157e+00,6.704592604936015832e+00,4.994751223098717219e+00
4.297500000000000000e+04,-9.984409293472443778e+02,-1.280996461148938836e+00,-1.280994868318169333e+00,-1.280995715084341180e+00,3.923485906775476817e+00,2.389067968297938993e+00,1.598447803951515755e+00,1.598443864141635640e+00,1.598445898007222254e+00,6.704592604938239830e+00,4.994751223145297736e+00
4.300000000000000000e+04,-9.984409293474845981e+02,-1.280996517905210741e+00,-1.280995581363850722e+00,-1.280994945282481590e+00,3.923485906775656229e+00,2.389067968299477318e+00,1.598447903730275899e+00,1.598445654599230936e+00,1.598444007771561370e+00,6.704592604940452283e+00,4.994751223191186362e+00
4.302500000000000000e+04,-9.984409293477191341e+02,-1.280995841127347878e+00,-1.280996372466826516e+00,-1.280994830957466357e+00,3.923485906775831200e+00,2.389067968300993439e+00,1.598446209220209857e+00,1.598447594284597928e+00,1.598443762596935436e+00,6.704592604942632761e+00,4.994751223236398197e+00
4.305000000000000000e+04,-9.984409293479511689e+02,-1.280995035719640462e+00,-1.280996547560847798e+00,-1.280995461271235314e+00,3.923485906776005727e+00,2.389067968302486467e+00,1.598444231561295448e+00,1.598447982990980121e+00,1.598445351550147775e+00,6.704592604944767942e+00,4.994751223280946562e+00
4.307500000000000000e+04,-9.984409293481804752e+02,-1.280994808735007151e+00,-1.280995961922357429e+00,-1.280996273894457360e+00,3.923485906776177590e+00,2.389067968303957734e+00,1.598443705421654926e+00,1.598446505070445056e+00,1.598447355610980170e+00,6.704592604946880030e+00,4.994751223324848333e+00
4.310000000000000000e+04,-9.984409293484060299e+02,-1.280995348020573799e+00,-1.280995139787612258e+00,-1.280996556743723147e+00,3.923485906776352117e+00,2.389067968305407241e+00,1.598445066460373321e+00,1.598444483142946737e+00,1.598448016500418678e+00,6.704592604948960144e+00,4.994751223368113280e+00
4.312500000000000000e+04,-9.984409293486272645e+02,-1.280996168732241536e+00,-1.280994804507523233e+00,-1.280996071312232587e+00,3.923485906776520427e+00,2.389067968306835432e+00,1.598447093830630328e+00,1.598443692831017948e+00,1.598446779442728394e+00,6.704592604951004731e+00,4.994751223410754726e+00
4.315000000000000000e+04,-9.984409293488483854e+02,-1.280996550349151164e+00,-1.280995241318329203e+00,-1.280995252884594260e+00,3.923485906776681631e+00,2.389067968308242751e+00,1.598448006862854376e+00,1.598444803386805724e+00,1.598444755855346511e+00,6.704592604953023560e+00,4.994751223452778000e+00
4.317500000000000000e+04,-9.984409293490631399e+02,-1.280996168496214116e+00,-1.280996055381860232e+00,-1.280994820674088652e+00,3.923485906776843724e+00,2.389067968309630086e+00,1.598447028132894632e+00,1.598446813929675026e+00,1.598443724043067116e+00,6.704592604955014856e+00,4.994751223494190207e+00
4.320000000000000000e+04,-9.984409293492727784e+02,-1.280995368603338624e+00,-1.280996529476426948e+00,-1.280995146472484914e+00,3.923485906777003596e+00,2.389067968310995660e+00,1.598445042074785771e+00,1.598447956196690445e+00,1.598444567834757635e+00,6.704592604956962631e+00,4.994751223535001117e+00
4.322500000000000000e+04,-9.984409293494818485e+02,-1.280994853505946329e+00,-1.280996255943681827e+00,-1.280995935102710703e+00,3.923485906777162580e+00,2.389067968312341250e+00,1.598443795802804601e+00,1.598447248157021994e+00,1.598446522147018545e+00,6.704592604958896196e+00,4.994751223575212506e+00
4.325000000000000000e+04,-9.984409293496902364e+02,-1.280995067531799370e+00,-1.280995485919045329e+00,-1.280996491101574319e+00,3.923485906777318455e+00,2.389067968313667301e+00,1.598444364586480981e+00,1.598445335623837060e+00,1.598447865897126174e+00,6.704592604960795121e+00,4.994751223614831481e+00
4.327500000000000000e+04,-9.984409293498943043e+02,-1.280995814390565979e+00,-1.280994898520662062e+00,-1.280996331641269803e+00,3.923485906777469001e+00,2.389067968314973367e+00,1.598446226374181878e+00,1.598443904251831915e+00,1.598447435482018619e+00,6.704592604962662072e+00,4.994751223653858929e+00
4.330000000000000000e+04,-9.984409293500932563e+02,-1.280996435842400860e+00,-1.280995002740952460e+00,-1.280995605969222462e+00,3.923485906777623988e+00,2.389067968316260782e+00,1.598447738853809419e+00,1.598444196248245186e+00,1.598445631006551571e+00,6.704592604964511260e+00,4.994751223692303732e+00
4.332500000000000000e+04,-9.984409293502885703e+02,-1.280996390310306987e+00,-1.280995697620398444e+00,-1.280994956621955172e+00,3.923485906777773646e+00,2.389067968317528656e+00,1.598447585604879650e+00,1.598445933618727999e+00,1.598444046885571623e+00,6.704592604966329361e+00,4.994751223730168554e+00
4.335000000000000000e+04,-9.984409293504849074e+02,-1.280995725032940014e+00,-1.280996368992258994e+00,-1.280994950527528209e+00,3.923485906777924193e+00,2.389067968318777435e+00,1.598445921543481418e+00,1.598447579620626113e+00,1.598444064945616416e+00,6.704592604968117264e+00,4.994751223767460502e+00
4.337500000000000000e+04,-9.984409293506757876e+02,-1.280995029721567091e+00,-1.280996431054898244e+00,-1.280995583776344260e+00,3.923485906778063637e+00,2.389067968320008006e+00,1.598444221215588046e+00,1.598447696060486978e+00,1.598445648834204702e+00,6.704592604969882075e+00,4.994751223804190232e+00
4.340000000000000000e+04,-9.984409293508659857e+02,-1.280994914380483962e+00,-1.280995837040316276e+00,-1.280996293132076191e+00,3.923485906778210186e+00,2.389067968321220370e+00,1.598443973585495614e+00,1.598446200385531757e+00,1.598447392139806578e+00,6.704592604971621128e+00,4.994751223840365739e+00
4.342500000000000000e+04,-9.984409293510504995e+02,-1.280995472963106563e+00,-1.280995114442136096e+00,-1.280996457147711043e+00,3.923485906778347410e+00,2.389067968322414526e+00,1.598445376783716121e+00,1.598444422859243819e+00,1.598447766468405584e+00,6.704592604973346859e+00,4.994751223875997681e+00
4.345000000000000000e+04,-9.984409293512344448e+02,-1.280996206318313346e+00,-1.280994897529155185e+00,-1.280995940705552449e+00,3.923485906778482857e+00,2.389067968323590918e+00,1.598447179290709563e+00,1.598443924042379116e+00,1.598446462778801980e+00,6.704592604975030845e+00,4.994751223911097604e+00
4.347500000000000000e+04,-9.984409293514139563e+02,-1.280996468807624744e+00,-1.280995370118819476e+00,-1.280995205626653810e+00,3.923485906778624077e+00,2.389067968324749547e+00,1.598447796447675984e+00,1.598445123064708540e+00,1.598444646600046815e+00,6.704592604976675752e+00,4.994751223945676166e+00
4.350000000000000000e+04,-9.984409293515915351e+02,-1.280996037985918434e+00,-1.280996108965770208e+00,-1.280994897601480886e+00,3.923485906778752419e+00,2.389067968325891300e+00,1.598446705553212333e+00,1.598446945072530045e+00,1.598443915487194111e+00,6.704592604978314441e+00,4.994751223979747579e+00
4.352500000000000000e+04,-9.984409293517661581e+02,-1.280995302716873452e+00,-1.280996462702584049e+00,-1.280995279133778642e+00,3.923485906778889198e+00,2.389067968327017066e+00,1.598444888247899431e+00,1.598447785557091327e+00,1.598444892308445109e+00,6.704592604979933590e+00,4.994751224013319835e+00
4.355000000000000000e+04,-9.984409293519390758e+02,-1.280994911083146892e+00,-1.280996127117768335e+00,-1.280996006352395966e+00,3.923485906779021537e+00,2.389067968328125957e+00,1.598443945802356936e+00,1.598446924949678438e+00,1.598446695361885217e+00,6.704592604981528758e+00,4.994751224046405369e+00
4.357500000000000000e+04,-9.984409293521057407e+02,-1.280995198666623036e+00,-1.280995407062188063e+00,-1.280996438824555383e+00,3.923485906779149879e+00,2.389067968329218417e+00,1.598444687028325317e+00,1.598445143746084485e+00,1.598447735340009279e+00,6.704592604983102611e+00,4.994751224079012175e+00
4.360000000000000000e+04,-9.984409293522725193e+02,-1.280995902322586089e+00,-1.280994938919965742e+00,-1.280996203310884152e+00,3.923485906779281329e+00,2.389067968330294445e+00,1.598446435959800516e+00,1.598444013363021998e+00,1.598447116792090839e+00,6.704592604984642712e+00,4.994751224111147359e+00
4.362500000000000000e+04,-9.984409293524366831e+02,-1.280996401663755613e+00,-1.280995127360233132e+00,-1.280995515529519180e+00,3.923485906779401677e+00,2.389067968331354486e+00,1.598447649485750022e+00,1.598444509342807462e+00,1.598445407286826603e+00,6.704592604986157944e+00,4.994751224142818025e+00
4.365000000000000000e+04,-9.984409293526011879e+02,-1.280996265429595216e+00,-1.280995796188505675e+00,-1.280994982935461435e+00,3.923485906779527799e+00,2.389067968332399428e+00,1.598447278433053453e+00,1.598446171607519339e+00,1.598444116075282029e+00,6.704592604987648308e+00,4.994751224174028614e+00
4.367500000000000000e+04,-9.984409293527625096e+02,-1.280995622432167691e+00,-1.280996353656641551e+00,-1.280995068464832576e+00,3.923485906779643706e+00,2.389067968333427938e+00,1.598445672075935686e+00,1.598447531619914486e+00,1.598444362420463838e+00,6.704592604989128901e+00,4.994751224204785345e+00
4.370000000000000000e+04,-9.984409293529203069e+02,-1.280995040212161484e+00,-1.280996315996750345e+00,-1.280995688344787942e+00,3.923485906779767163e+00,2.389067968334442682e+00,1.598444249898886893e+00,1.598447408654333213e+00,1.598445907563539992e+00,6.704592604990557980e+00,4.994751224235090881e+00
4.372500000000000000e+04,-9.984409293530754894e+02,-1.280995025394573661e+00,-1.280995725948450126e+00,-1.280996293210729720e+00,3.923485906779880406e+00,2.389067968335441883e+00,1.598444249106099280e+00,1.598445932471852293e+00,1.598447384539269267e+00,6.704592604992004823e+00,4.994751224264946998e+00
4.375000000000000000e+04,-9.984409293532276024e+02,-1.280995583716209474e+00,-1.280995106063137934e+00,-1.280996354774472712e+00,3.923485906779997201e+00,2.389067968336425984e+00,1.598445650396658646e+00,1.598444410001904625e+00,1.598447505719094552e+00,6.704592604993418803e+00,4.994751224294357250e+00
4.377500000000000000e+04,-9.984409293533783512e+02,-1.280996220602172331e+00,-1.280994996837101274e+00,-1.280995827114606245e+00,3.923485906780111776e+00,2.389067968337395875e+00,1.598447211844176596e+00,1.598444170415030952e+00,1.598446183858888592e+00,6.704592604994811467e+00,4.994751224323326078e+00
4.380000000000000000e+04,-9.984409293535255756e+02,-1.280996378075038633e+00,-1.280995486601945510e+00,-1.280995179876948997e+00,3.923485906780225907e+00,2.389067968338351111e+00,1.598447567287828219e+00,1.598445406149866299e+00,1.598444592680829279e+00,6.704592604996173932e+00,4.994751224351858809e+00
4.382500000000000000e+04,-9.984409293536723453e+02,-1.280995923745497089e+00,-1.280996140364342617e+00,-1.280994980444156051e+00,3.923485906780336485e+00,2.389067968339293024e+00,1.598446421025105257e+00,1.598447018497635819e+00,1.598444126596197723e+00,6.704592604997529293e+00,4.994751224379958998e+00
4.385000000000000000e+04,-9.984409293538158181e+02,-1.280995263028826381e+00,-1.280996384875179528e+00,-1.280995396650051132e+00,3.923485906780447507e+00,2.389067968340219839e+00,1.598444794765990995e+00,1.598447592412320706e+00,1.598445178941043210e+00,6.704592604998852678e+00,4.994751224407636414e+00
4.387500000000000000e+04,-9.984409293539565624e+02,-1.280994977842211835e+00,-1.280996010905823823e+00,-1.280996055806074896e+00,3.923485906780557197e+00,2.389067968341132886e+00,1.598444118503790756e+00,1.598446638536034747e+00,1.598446809079940856e+00,6.704592605000162742e+00,4.994751224434896386e+00
4.390000000000000000e+04,-9.984409293540993531e+02,-1.280995313199619456e+00,-1.280995353140891302e+00,-1.280996378213651754e+00,3.923485906780658894e+00,2.389067968342033055e+00,1.598444972172662126e+00,1.598445011901960422e+00,1.598447582045540827e+00,6.704592605001457706e+00,4.994751224461745132e+00
4.392500000000000000e+04,-9.984409293542357773e+02,-1.280995966082780324e+00,-1.280994991561395180e+00,-1.280996086910030529e+00,3.923485906780760590e+00,2.389067968342919901e+00,1.598446586948964798e+00,1.598444146499848006e+00,1.598446832671754692e+00,6.704592605002735795e+00,4.994751224488196861e+00
4.395000000000000000e+04,-9.984409293543718604e+02,-1.280996359577563970e+00,-1.280995239489123083e+00,-1.280995445487583595e+00,3.923485906780863175e+00,2.389067968343793424e+00,1.598447537416428865e+00,1.598444789718961534e+00,1.598445238985575889e+00,6.704592605004003225e+00,4.994751224514252463e+00
4.397500000000000000e+04,-9.984409293545047603e+02,-1.280996153604249788e+00,-1.280995871114018358e+00,-1.280995019836061344e+00,3.923485906780963539e+00,2.389067968344654513e+00,1.598447001487780739e+00,1.598446355815827724e+00,1.598444208817734857e+00,6.704592605005220918e+00,4.994751224539927925e+00
4.400000000000000000e+04,-9.984409293546366371e+02,-1.280995538629421837e+00,-1.280996327020070602e+00,-1.280995178904879461e+00,3.923485906781061683e+00,2.389067968345502724e+00,1.598445471819836428e+00,1.598447459535071724e+00,1.598444634766825301e+00,6.704592605006438610e+00,4.994751224565230352e+00
4.402500000000000000e+04,-9.984409293547673769e+02,-1.280995058937496767e+00,-1.280996210682420422e+00,-1.280995774934518883e+00,3.923485906781164267e+00,2.389067968346338056e+00,1.598444302318426269e+00,1.598447143021020311e+00,1.598446120782653690e+00,6.704592605007634099e+00,4.994751224590165073e+00
4.405000000000000000e+04,-9.984409293548957294e+02,-1.280995130555149242e+00,-1.280995633655791943e+00,-1.280996280343536187e+00,3.923485906781259747e+00,2.389067968347161841e+00,1.598444508577361534e+00,1.598445706800016630e+00,1.598447350745100914e+00,6.704592605008815376e+00,4.994751224614739193e+00
4.407500000000000000e+04,-9.984409293550211260e+02,-1.280995681374050621e+00,-1.280995108408392591e+00,-1.280996254772078569e+00,3.923485906781357002e+00,2.389067968347972304e+00,1.598445887014122491e+00,1.598444424158854016e+00,1.598447254949863616e+00,6.704592605009978001e+00,4.994751224638958931e+00
4.410000000000000000e+04,-9.984409293551450446e+02,-1.280996223421814406e+00,-1.280995092430014415e+00,-1.280995728702752912e+00,3.923485906781448040e+00,2.389067968348771220e+00,1.598447215266830090e+00,1.598444411600930204e+00,1.598445939255435322e+00,6.704592605011122863e+00,4.994751224662828726e+00
4.412500000000000000e+04,-9.984409293552682811e+02,-1.280996284705711252e+00,-1.280995590383848359e+00,-1.280995169465082295e+00,3.923485906781543076e+00,2.389067968349559035e+00,1.598447336095228932e+00,1.598445658605920139e+00,1.598444571422407368e+00,6.704592605012238415e+00,4.994751224686353019e+00
4.415000000000000000e+04,-9.984409293553874249e+02,-1.280995819103669664e+00,-1.280996159400637158e+00,-1.280995066050369724e+00,3.923485906781638555e+00,2.389067968350334858e+00,1.598446163615060422e+00,1.598447057528307402e+00,1.598444344980540333e+00,6.704592605013354856e+00,4.994751224709532700e+00
4.417500000000000000e+04,-9.984409293555078193e+02,-1.280995239935286412e+00,-1.280996302888593119e+00,-1.280995501730844754e+00,3.923485906781731369e+00,2.389067968351099580e+00,1.598444739786253121e+00,1.598447386706798534e+00,1.598445439631196230e+00,6.704592605014451756e+00,4.994751224732371320e+00
4.420000000000000000e+04,-9.984409293556240073e+02,-1.280995054020934054e+00,-1.280995902711049794e+00,-1.280996087822786844e+00,3.923485906781820187e+00,2.389067968351852755e+00,1.598444309835592270e+00,1.598446375172861034e+00,1.598446881116132312e+00,6.704592605015519347e+00,4.994751224754870655e+00
4.422500000000000000e+04,-9.984409293557407636e+02,-1.280995418826197607e+00,-1.280995315385541122e+00,-1.280996310343068156e+00,3.923485906781908117e+00,2.389067968352595273e+00,1.598445235115980578e+00,1.598444924109872822e+00,1.598447406899066836e+00,6.704592605016592266e+00,4.994751224777033372e+00
4.425000000000000000e+04,-9.984409293558531999e+02,-1.280996008755365789e+00,-1.280995055367450952e+00,-1.280995980432035442e+00,3.923485906781989829e+00,2.389067968353326243e+00,1.598446689866548809e+00,1.598444305865740045e+00,1.598446570392956234e+00,6.704592605017638540e+00,4.994751224798862133e+00
4.427500000000000000e+04,-9.984409293559657499e+02,-1.280996304833653676e+00,-1.280995345486107606e+00,-1.280995394235146190e+00,3.923485906782071986e+00,2.389067968354045668e+00,1.598447396137563370e+00,1.598445049828533859e+00,1.598445120159463606e+00,6.704592605018675044e+00,4.994751224820362268e+00
4.430000000000000000e+04,-9.984409293560770493e+02,-1.280996051328135321e+00,-1.280995925842625560e+00,-1.280995067384177455e+00,3.923485906782155919e+00,2.389067968354754434e+00,1.598446745598973040e+00,1.598446488622892181e+00,1.598444331904019355e+00,6.704592605019684903e+00,4.994751224841538217e+00
4.432500000000000000e+04,-9.984409293561870982e+02,-1.280995477360440171e+00,-1.280996285411565960e+00,-1.280995281782978612e+00,3.923485906782239407e+00,2.389067968355453875e+00,1.598445324558108060e+00,1.598447354710990531e+00,1.598444886857101954e+00,6.704592605020697427e+00,4.994751224862394423e+00
4.435000000000000000e+04,-9.984409293562931680e+02,-1.280995090268040926e+00,-1.280996111709111540e+00,-1.280995842577872024e+00,3.923485906782321564e+00,2.389067968356142213e+00,1.598444387233756148e+00,1.598446896895825420e+00,1.598446281996927620e+00,6.704592605021671758e+00,4.994751224882934437e+00
4.437500000000000000e+04,-9.984409293563983283e+02,-1.280995226566035594e+00,-1.280995563250689750e+00,-1.280996254738342000e+00,3.923485906782402832e+00,2.389067968356819893e+00,1.598444748278690541e+00,1.598445533350902004e+00,1.598447284497224175e+00,6.704592605022652307e+00,4.994751224903167142e+00
4.440000000000000000e+04,-9.984409293565030339e+02,-1.280995758914073024e+00,-1.280995125804201384e+00,-1.280996159836828907e+00,3.923485906782487653e+00,2.389067968357487803e+00,1.598446073352169039e+00,1.598444471061231331e+00,1.598447021713713667e+00,6.704592605023605323e+00,4.994751224923097865e+00
4.442500000000000000e+04,-9.984409293566067163e+02,-1.280996215044127418e+00,-1.280995181605049993e+00,-1.280995647905983414e+00,3.923485906782560040e+00,2.389067968358146388e+00,1.598447187790138946e+00,1.598444636342802871e+00,1.598445741994459324e+00,6.704592605024563667e+00,4.994751224942734602e+00
4.445000000000000000e+04,-9.984409293567076702e+02,-1.280996197374232981e+00,-1.280995674441099741e+00,-1.280995172739862076e+00,3.923485906782635979e+00,2.389067968358794758e+00,1.598447119237763170e+00,1.598445865838151958e+00,1.598444581051785329e+00,6.704592605025489149e+00,4.994751224962084457e+00
4.447500000000000000e+04,-9.984409293568068051e+02,-1.280995729461985588e+00,-1.280996165513250684e+00,-1.280995149580004488e+00,3.923485906782710586e+00,2.389067968359434246e+00,1.598445946720326472e+00,1.598447066567525665e+00,1.598444552840139199e+00,6.704592605026405749e+00,4.994751224981150983e+00
4.450000000000000000e+04,-9.984409293569040074e+02,-1.280995227508646250e+00,-1.280996225064179539e+00,-1.280995591982438730e+00,3.923485906782786081e+00,2.389067968360063965e+00,1.598444713582741539e+00,1.598447189026268145e+00,1.598445663519256765e+00,6.704592605027317020e+00,4.994751224999942174e+00
4.452500000000000000e+04,-9.984409293569998454e+02,-1.280995129906701280e+00,-1.280995808766780764e+00,-1.280996105881837099e+00,3.923485906782854027e+00,2.389067968360683913e+00,1.598444497923917407e+00,1.598446144624523946e+00,1.598446923580110646e+00,6.704592605028205199e+00,4.994751225018462470e+00
4.455000000000000000e+04,-9.984409293570951149e+02,-1.280995514970438620e+00,-1.280995288739456672e+00,-1.280996240845446277e+00,3.923485906782927302e+00,2.389067968361295868e+00,1.598445470583861994e+00,1.598444865181105845e+00,1.598447230363841953e+00,6.704592605029062291e+00,4.994751225036716313e+00
4.457500000000000000e+04,-9.984409293571867465e+02,-1.280996039297899847e+00,-1.280995120260520537e+00,-1.280995884996962264e+00,3.923485906782994803e+00,2.389067968361897609e+00,1.598446763096930789e+00,1.598444470728558997e+00,1.598446332303600892e+00,6.704592605029937147e+00,4.994751225054707255e+00
4.460000000000000000e+04,-9.984409293572797424e+02,-1.280996243711640226e+00,-1.280995443738869755e+00,-1.280995357104911303e+00,3.923485906783070298e+00,2.389067968362491801e+00,1.598447243326662548e+00,1.598445290228624804e+00,1.598445032574074887e+00,6.704592605030780028e+00,4.994751225072435297e+00
4.462500000000000000e+04,-9.984409293573689865e+02,-1.280995954627195843e+00,-1.280995969112709076e+00,-1.280995120815549226e+00,3.923485906783137800e+00,2.389067968363075778e+00,1.598446505604625312e+00,1.598446589745115887e+00,1.598444470779886828e+00,6.704592605031631791e+00,4.994751225089903990e+00
4.465000000000000000e+04,-9.984409293574607318e+02,-1.280995431091461523e+00,-1.280996235842175368e+00,-1.280995377621864995e+00,3.923485906783210186e+00,2.389067968363651762e+00,1.598445211575026059e+00,1.598447229285746785e+00,1.598445125269100098e+00,6.704592605032452468e+00,4.994751225107115111e+00
4.467500000000000000e+04,-9.984409293575489528e+02,-1.280995133334452696e+00,-1.280996015539211719e+00,-1.280995895681878549e+00,3.923485906783272359e+00,2.389067968364219752e+00,1.598444497785644458e+00,1.598446660975174183e+00,1.598446407369316313e+00,6.704592605033256270e+00,4.994751225124071325e+00
4.470000000000000000e+04,-9.984409293576353548e+02,-1.280995318680307360e+00,-1.280995506816940521e+00,-1.280996219058317065e+00,3.923485906783338972e+00,2.389067968364778416e+00,1.598444979150672962e+00,1.598445397251435640e+00,1.598447189728274820e+00,6.704592605034070729e+00,4.994751225140772632e+00
4.472500000000000000e+04,-9.984409293577188009e+02,-1.280995818949907772e+00,-1.280995157089778846e+00,-1.280996068515909414e+00,3.923485906783402477e+00,2.389067968365329531e+00,1.598446219661369572e+00,1.598444550450565327e+00,1.598446796018700544e+00,6.704592605034858543e+00,4.994751225157221697e+00
4.475000000000000000e+04,-9.984409293578039524e+02,-1.280996192341781637e+00,-1.280995270017551535e+00,-1.280995582196301497e+00,3.923485906783464650e+00,2.389067968365871764e+00,1.598447125500239707e+00,1.598444855261248243e+00,1.598445585369383526e+00,6.704592605035641029e+00,4.994751225173422959e+00
4.477500000000000000e+04,-9.984409293578873985e+02,-1.280996113565660899e+00,-1.280995741652897424e+00,-1.280995189337111428e+00,3.923485906783526378e+00,2.389067968366406891e+00,1.598446908509170150e+00,1.598446030969360887e+00,1.598444626652584688e+00,6.704592605036403086e+00,4.994751225189379085e+00
4.480000000000000000e+04,-9.984409293579674340e+02,-1.280995657693786871e+00,-1.280996154929347375e+00,-1.280995231932554157e+00,3.923485906783588550e+00,2.389067968366933137e+00,1.598445772713281032e+00,1.598447037795154513e+00,1.598444755622921987e+00,6.704592605037150932e+00,4.994751225205092737e+00
4.482500000000000000e+04,-9.984409293580495159e+02,-1.280995229275901481e+00,-1.280996148199914364e+00,-1.280995667079910749e+00,3.923485906783648502e+00,2.389067968367452721e+00,1.598444724605419864e+00,1.598446996028758393e+00,1.598445845497417306e+00,6.704592605037905884e+00,4.994751225220569246e+00
4.485000000000000000e+04,-9.984409293581275051e+02,-1.280995203012967876e+00,-1.280995732515107344e+00,-1.280996109027684682e+00,3.923485906783707122e+00,2.389067968367963424e+00,1.598444681139053802e+00,1.598445955975954291e+00,1.598446929016813955e+00,6.704592605038628861e+00,4.994751225235814829e+00
4.487500000000000000e+04,-9.984409293582062901e+02,-1.280995595694073730e+00,-1.280995278005593541e+00,-1.280996170856122829e+00,3.923485906783764854e+00,2.389067968368467021e+00,1.598445666263566212e+00,1.598444842750406547e+00,1.598447057118067560e+00,6.704592605039343844e+00,4.994751225250835702e+00
4.490000000000000000e+04,-9.984409293582835971e+02,-1.280996057176053693e+00,-1.280995183851599384e+00,-1.280995803528163446e+00,3.923485906783824362e+00,2.389067968368963069e+00,1.598446802015462742e+00,1.598444632660440901e+00,1.598446131456356722e+00,6.704592605040046394e+00,4.994751225265634531e+00
4.492500000000000000e+04,-9.984409293583602221e+02,-1.280996182978477504e+00,-1.280995526877776625e+00,-1.280995334699585930e+00,3.923485906783883426e+00,2.389067968369452011e+00,1.598447091912162721e+00,1.598445495686289464e+00,1.598444978534023786e+00,6.704592605040753384e+00,4.994751225280216644e+00
4.495000000000000000e+04,-9.984409293584333227e+02,-1.280995868798084247e+00,-1.280995999397118501e+00,-1.280995176360690158e+00,3.923485906783938493e+00,2.389067968369933403e+00,1.598446296101603492e+00,1.598446659275906345e+00,1.598444610755181072e+00,6.704592605041454156e+00,4.994751225294586483e+00
4.497500000000000000e+04,-9.984409293585090381e+02,-1.280995396207037729e+00,-1.280996185988202196e+00,-1.280995462360666970e+00,3.923485906784000221e+00,2.389067968370408135e+00,1.598445128300079343e+00,1.598447101156503791e+00,1.598445336676333151e+00,6.704592605042135389e+00,4.994751225308749376e+00
4.500000000000000000e+04,-9.984409293585819114e+02,-1.280995180148833956e+00,-1.280995928980287024e+00,-1.280995935426811005e+00,3.923485906784053512e+00,2.389067968370876205e+00,1.598444614680752718e+00,1.598446447842682971e+00,1.598446503609687763e+00,6.704592605042802411e+00,4.994751225322707100e+00
4.502500000000000000e+04,-9.984409293586529657e+02,-1.280995404951410954e+00,-1.280995460667801567e+00,-1.280996178936750773e+00,3.923485906784108579e+00,2.389067968371337169e+00,1.598445192281759519e+00,1.598445288438026468e+00,1.598447085413546631e+00,6.704592605043459663e+00,4.994751225336464096e+00
4.505000000000000000e+04,-9.984409293587242473e+02,-1.280995867663542009e+00,-1.280995192835903573e+00,-1.280995984056551018e+00,3.923485906784160537e+00,2.389067968371791029e+00,1.598446338967194347e+00,1.598444642628396029e+00,1.598446584537957849e+00,6.704592605044121356e+00,4.994751225350022139e+00
4.507500000000000000e+04,-9.984409293587942784e+02,-1.280996161080017348e+00,-1.280995355154799897e+00,-1.280995528321201338e+00,3.923485906784209831e+00,2.389067968372238671e+00,1.598447045734632255e+00,1.598445064696233819e+00,1.598445455702875551e+00,6.704592605044757292e+00,4.994751225363383007e+00
4.510000000000000000e+04,-9.984409293588618084e+02,-1.280996031622919196e+00,-1.280995799297026672e+00,-1.280995213636111130e+00,3.923485906784264010e+00,2.389067968372678763e+00,1.598446703465145280e+00,1.598446169716164711e+00,1.598444692952627477e+00,6.704592605045385234e+00,4.994751225376547588e+00
4.512500000000000000e+04,-9.984409293589313847e+02,-1.280995598213275022e+00,-1.280996134307627488e+00,-1.280995312035170475e+00,3.923485906784313304e+00,2.389067968373111750e+00,1.598445626351151061e+00,1.598446984247986480e+00,1.598444955534989553e+00,6.704592605046011400e+00,4.994751225389519433e+00
4.515000000000000000e+04,-9.984409293589976642e+02,-1.280995243541992012e+00,-1.280996069823244321e+00,-1.280995731190860187e+00,3.923485906784367927e+00,2.389067968373539852e+00,1.598444764323220912e+00,1.598446802269927414e+00,1.598445999541177054e+00,6.704592605046628684e+00,4.994751225402295880e+00
4.517500000000000000e+04,-9.984409293590613288e+02,-1.280995276532662874e+00,-1.280995667176069164e+00,-1.280996100847391572e+00,3.923485906784417665e+00,2.389067968373960849e+00,1.598444866777993800e+00,1.598445796024501764e+00,1.598446903332020996e+00,6.704592605047223763e+00,4.994751225414882256e+00
4.520000000000000000e+04,-9.984409293591274945e+02,-1.280995663215977798e+00,-1.280995282007780345e+00,-1.280996099332395666e+00,3.923485906784462518e+00,2.389067968374376072e+00,1.598445831706113207e+00,1.598444854795193715e+00,1.598446879633384388e+00,6.704592605047815290e+00,4.994751225427276786e+00
4.522500000000000000e+04,-9.984409293591901360e+02,-1.280996060613985188e+00,-1.280995250952118303e+00,-1.280995732990075409e+00,3.923485906784511368e+00,2.389067968374785078e+00,1.598446804763657081e+00,1.598444800487367035e+00,1.598445960883856598e+00,6.704592605048404153e+00,4.994751225439483910e+00
4.525000000000000000e+04,-9.984409293592525501e+02,-1.280996120822663675e+00,-1.280995597253184126e+00,-1.280995326480354413e+00,3.923485906784555777e+00,2.389067968375188311e+00,1.598446934593372726e+00,1.598445669816857651e+00,1.598444961724832192e+00,6.704592605048986798e+00,4.994751225451507182e+00
4.527500000000000000e+04,-9.984409293593138273e+02,-1.280995795819886540e+00,-1.280996013068183004e+00,-1.280995235668162424e+00,3.923485906784604182e+00,2.389067968375585327e+00,1.598446118145679717e+00,1.598446690298394923e+00,1.598444757691156237e+00,6.704592605049560561e+00,4.994751225463348376e+00
4.530000000000000000e+04,-9.984409293593746497e+02,-1.280995375553030780e+00,-1.280996132867424864e+00,-1.280995536135791646e+00,3.923485906784657029e+00,2.389067968375976569e+00,1.598445082722760535e+00,1.598446966032995631e+00,1.598445517379652792e+00,6.704592605050134324e+00,4.994751225475009271e+00
4.532500000000000000e+04,-9.984409293594347901e+02,-1.280995229181960848e+00,-1.280995855436707798e+00,-1.280995959937609729e+00,3.923485906784700106e+00,2.389067968376362039e+00,1.598444738328745229e+00,1.598446265287909451e+00,1.598446562518917258e+00,6.704592605050684995e+00,4.994751225486496971e+00
4.535000000000000000e+04,-9.984409293594934525e+02,-1.280995480590057189e+00,-1.280995429756287995e+00,-1.280996134209950066e+00,3.923485906784744071e+00,2.389067968376741291e+00,1.598445376839726872e+00,1.598445215827109633e+00,1.598446973468918841e+00,6.704592605051221454e+00,4.994751225497816804e+00
4.537500000000000000e+04,-9.984409293595520012e+02,-1.280995903743848974e+00,-1.280995231213935659e+00,-1.280995909598545035e+00,3.923485906784790256e+00,2.389067968377115214e+00,1.598446424413481060e+00,1.598444742140323838e+00,1.598446399582114985e+00,6.704592605051753473e+00,4.994751225508968773e+00
4.540000000000000000e+04,-9.984409293596102088e+02,-1.280996126065436114e+00,-1.280995429883105219e+00,-1.280995488607800770e+00,3.923485906784834665e+00,2.389067968377483364e+00,1.598446957763766108e+00,1.598445249823980729e+00,1.598445358548341577e+00,6.704592605052278387e+00,4.994751225519958204e+00
4.542500000000000000e+04,-9.984409293596654607e+02,-1.280995956543226511e+00,-1.280995845064204941e+00,-1.280995242948940849e+00,3.923485906784873745e+00,2.389067968377845741e+00,1.598446518824518936e+00,1.598446278590201386e+00,1.598444768721521969e+00,6.704592605052798859e+00,4.994751225530786876e+00
4.545000000000000000e+04,-9.984409293597205988e+02,-1.280995549514828635e+00,-1.280996110216051420e+00,-1.280995384825501571e+00,3.923485906784915489e+00,2.389067968378203233e+00,1.598445507532090470e+00,1.598446920491677581e+00,1.598445138112642550e+00,6.704592605053306897e+00,4.994751225541460116e+00
4.547500000000000000e+04,-9.984409293597767601e+02,-1.280995264109862974e+00,-1.280995996785231794e+00,-1.280995783661308618e+00,3.923485906784957677e+00,2.389067968378555840e+00,1.598444816691525494e+00,1.598446621796656864e+00,1.598446127648385007e+00,6.704592605053806942e+00,4.994751225551980589e+00
4.550000000000000000e+04,-9.984409293598303066e+02,-1.280995347510344384e+00,-1.280995610469066515e+00,-1.280996086577015136e+00,3.923485906784994537e+00,2.389067968378902229e+00,1.598445043607775951e+00,1.598445659409435393e+00,1.598446863119512784e+00,6.704592605054308763e+00,4.994751225562348296e+00
4.552500000000000000e+04,-9.984409293598835120e+02,-1.280995721218901373e+00,-1.280995292453225076e+00,-1.280996030884319792e+00,3.923485906785036281e+00,2.389067968379244178e+00,1.598445974961459459e+00,1.598444883672979433e+00,1.598446707502432895e+00,6.704592605054800813e+00,4.994751225572565900e+00
4.555000000000000000e+04,-9.984409293599354669e+02,-1.280996054690520136e+00,-1.280995318457514021e+00,-1.280995671408440506e+00,3.923485906785075805e+00,2.389067968379581242e+00,1.598446787355616738e+00,1.598444967519737414e+00,1.598445811261681726e+00,6.704592605055285759e+00,4.994751225582634291e+00
4.557500000000000000e+04,-9.984409293599869670e+02,-1.280996057443416047e+00,-1.280995660519909318e+00,-1.280995326593162842e+00,3.923485906785117550e+00,2.389067968379912532e+00,1.598446774532652936e+00,1.598445824311041541e+00,1.598444967293505048e+00,6.704592605055773369e+00,4.994751225592556132e+00
4.560000000000000000e+04,-9.984409293600407409e+02,-1.280995731841510388e+00,-1.280996016124264836e+00,-1.280995296590742072e+00,3.923485906785156185e+00,2.389067968380240270e+00,1.598445959998382238e+00,1.598446695734707879e+00,1.598444910404247077e+00,6.704592605056236110e+00,4.994751225602331424e+00
4.562500000000000000e+04,-9.984409293600896262e+02,-1.280995366886432230e+00,-1.280996074999269929e+00,-1.280995602670830680e+00,3.923485906785193489e+00,2.389067968380562679e+00,1.598445065564732204e+00,1.598446821657588002e+00,1.598445678915147550e+00,6.704592605056689969e+00,4.994751225611960166e+00
4.565000000000000000e+04,-9.984409293601393074e+02,-1.280995281981013312e+00,-1.280995789372266325e+00,-1.280995973203265859e+00,3.923485906785229904e+00,2.389067968380880203e+00,1.598444872979210230e+00,1.598446102065250063e+00,1.598446591093168001e+00,6.704592605057150045e+00,4.994751225621444135e+00
4.567500000000000000e+04,-9.984409293601871696e+02,-1.280995547492816078e+00,-1.280995412923063403e+00,-1.280996084140692881e+00,3.923485906785270316e+00,2.389067968381192841e+00,1.598445541425888683e+00,1.598445176210474550e+00,1.598446848501389850e+00,6.704592605057590582e+00,4.994751225630785996e+00
4.570000000000000000e+04,-9.984409293602367370e+02,-1.280995926490417380e+00,-1.280995276152277151e+00,-1.280995841913893152e+00,3.923485906785302291e+00,2.389067968381501039e+00,1.598446475728717564e+00,1.598444856137426262e+00,1.598446234271746702e+00,6.704592605058037336e+00,4.994751225639984860e+00
4.572500000000000000e+04,-9.984409293602832349e+02,-1.280996085955539820e+00,-1.280995496115073351e+00,-1.280995462485993386e+00,3.923485906785336486e+00,2.389067968381804796e+00,1.598446855123722310e+00,1.598445414588882230e+00,1.598445296425430096e+00,6.704592605058460109e+00,4.994751225649044279e+00
4.575000000000000000e+04,-9.984409293603299602e+02,-1.280995889440168511e+00,-1.280995875663231365e+00,-1.280995279453227775e+00,3.923485906785374677e+00,2.389067968382104556e+00,1.598446354422373927e+00,1.598446351654641218e+00,1.598444860061143169e+00,6.704592605058904198e+00,4.994751225657967808e+00
4.577500000000000000e+04,-9.984409293603762308e+02,-1.280995513886593162e+00,-1.280996079882958050e+00,-1.280995450787097090e+00,3.923485906785406208e+00,2.389067968382399432e+00,1.598445423607113280e+00,1.598446841457432210e+00,1.598445301073751157e+00,6.704592605059316313e+00,4.994751225666756334e+00
4.580000000000000000e+04,-9.984409293604211371e+02,-1.280995290429949085e+00,-1.280995932140658766e+00,-1.280995821986061989e+00,3.923485906785444843e+00,2.389067968382689422e+00,1.598444883973939135e+00,1.598446460806525860e+00,1.598446221357959773e+00,6.704592605059736421e+00,4.994751225675412520e+00
4.582500000000000000e+04,-9.984409293604652476e+02,-1.280995412309729131e+00,-1.280995567229017418e+00,-1.280996065017933061e+00,3.923485906785476818e+00,2.389067968382975415e+00,1.598445202650861097e+00,1.598445555698156273e+00,1.598446807789535296e+00,6.704592605060143207e+00,4.994751225683941698e+00
4.585000000000000000e+04,-9.984409293605091307e+02,-1.280995767735806590e+00,-1.280995308223402906e+00,-1.280995968597494539e+00,3.923485906785508792e+00,2.389067968383256968e+00,1.598446087641583357e+00,1.598444926828729518e+00,1.598446551668356808e+00,6.704592605060549104e+00,4.994751225692344754e+00
4.587500000000000000e+04,-9.984409293605531275e+02,-1.280996042346995489e+00,-1.280995379904287468e+00,-1.280995622305437509e+00,3.923485906785542987e+00,2.389067968383534080e+00,1.598446755462063829e+00,1.598445120185047363e+00,1.598445690491696825e+00,6.704592605060936350e+00,4.994751225700626129e+00
4.590000000000000000e+04,-9.984409293605955327e+02,-1.280995997366038974e+00,-1.280995713791023283e+00,-1.280995333399662206e+00,3.923485906785573629e+00,2.389067968383807194e+00,1.598446625666494869e+00,1.598445952932946668e+00,1.598444987539477724e+00,6.704592605061340471e+00,4.994751225708788489e+00
4.592500000000000000e+04,-9.984409293606362326e+02,-1.280995677139761257e+00,-1.280996013756963592e+00,-1.280995353660027591e+00,3.923485906785607380e+00,2.389067968384076313e+00,1.598445825169207080e+00,1.598446686529050087e+00,1.598445054440799318e+00,6.704592605061718835e+00,4.994751225716831833e+00
4.595000000000000000e+04,-9.984409293606785241e+02,-1.280995365748812009e+00,-1.280996018868340691e+00,-1.280995659939606401e+00,3.923485906785642463e+00,2.389067968384341878e+00,1.598445064351403655e+00,1.598446682369776717e+00,1.598445819418000013e+00,6.704592605062107857e+00,4.994751225724759713e+00
4.597500000000000000e+04,-9.984409293607179734e+02,-1.280995334958978438e+00,-1.280995729828204865e+00,-1.280995979769598003e+00,3.923485906785669997e+00,2.389067968384603446e+00,1.598445006271429270e+00,1.598445956869561480e+00,1.598446602998301769e+00,6.704592605062472011e+00,4.994751225732573907e+00
4.600000000000000000e+04,-9.984409293607581048e+02,-1.280995607224771016e+00,-1.280995403291062429e+00,-1.280996034040965403e+00,3.923485906785698862e+00,2.389067968384861018e+00,1.598445689739970366e+00,1.598445154650073308e+00,1.598446721749365862e+00,6.704592605062840605e+00,4.994751225740274414e+00
4.602500000000000000e+04,-9.984409293607978952e+02,-1.280995940189351590e+00,-1.280995324232569343e+00,-1.280995780134895234e+00,3.923485906785731725e+00,2.389067968385115037e+00,1.598446506933878686e+00,1.598444976006299534e+00,1.598446083199342782e+00,6.704592605063207422e+00,4.994751225747864787e+00
4.605000000000000000e+04,-9.984409293608363214e+02,-1.280996042324534123e+00,-1.280995557887873115e+00,-1.280995444344425138e+00,3.923485906785763255e+00,2.389067968385365059e+00,1.598446743509149837e+00,1.598445566904922011e+00,1.598445255725553737e+00,6.704592605063564470e+00,4.994751225755341473e+00
4.607500000000000000e+04,-9.984409293608736107e+02,-1.280995827934894526e+00,-1.280995896257883349e+00,-1.280995320364070489e+00,3.923485906785795674e+00,2.389067968385611085e+00,1.598446201823722435e+00,1.598446400978957183e+00,1.598444963337063429e+00,6.704592605063912636e+00,4.994751225762707136e+00
4.610000000000000000e+04,-9.984409293609119231e+02,-1.280995488789411718e+00,-1.280996042693872683e+00,-1.280995513073570624e+00,3.923485906785820987e+00,2.389067968385854002e+00,1.598445365272208152e+00,1.598446747382493260e+00,1.598445453485159984e+00,6.704592605064271460e+00,4.994751225769962666e+00
4.612500000000000000e+04,-9.984409293609500082e+02,-1.280995322806055547e+00,-1.280995871578060274e+00,-1.280995850172766959e+00,3.923485906785853405e+00,2.389067968386092922e+00,1.598444967983071230e+00,1.598446310087428879e+00,1.598446288069466092e+00,6.704592605064609856e+00,4.994751225777107173e+00
4.615000000000000000e+04,-9.984409293609863880e+02,-1.280995472566944127e+00,-1.280995536323021877e+00,-1.280996035666919219e+00,3.923485906785878718e+00,2.389067968386328289e+00,1.598445351440706430e+00,1.598445480955480447e+00,1.598446733743873249e+00,6.704592605064941147e+00,4.994751225784145987e+00
4.617500000000000000e+04,-9.984409293610228815e+02,-1.280995802884566936e+00,-1.280995332393664921e+00,-1.280995909278668465e+00,3.923485906785908472e+00,2.389067968386560992e+00,1.598446170672186861e+00,1.598444989898720747e+00,1.598446405569261097e+00,6.704592605065274213e+00,4.994751225791078220e+00
4.620000000000000000e+04,-9.984409293610582381e+02,-1.280996022536820877e+00,-1.280995436877601978e+00,-1.280995585142494786e+00,3.923485906785930233e+00,2.389067968386789254e+00,1.598446703399272639e+00,1.598445262645554754e+00,1.598445600095440788e+00,6.704592605065607280e+00,4.994751225797903871e+00
4.622500000000000000e+04,-9.984409293610940495e+02,-1.280995940913495446e+00,-1.280995754248150043e+00,-1.280995349395289695e+00,3.923485906785960431e+00,2.389067968387014407e+00,1.598446486722273185e+00,1.598446050798524309e+00,1.598445028619576824e+00,6.704592605065942124e+00,4.994751225804626493e+00
4.625000000000000000e+04,-9.984409293611288376e+02,-1.280995633529929512e+00,-1.280996003390074023e+00,-1.280995407636936978e+00,3.923485906785983079e+00,2.389067968387236895e+00,1.598445720187682273e+00,1.598446657045411667e+00,1.598445188907375414e+00,6.704592605066259203e+00,4.994751225811248752e+00
4.627500000000000000e+04,-9.984409293611627163e+02,-1.280995372493932472e+00,-1.280995966959250776e+00,-1.280995705103773918e+00,3.923485906786007060e+00,2.389067968387455831e+00,1.598445082906339021e+00,1.598446552600128356e+00,1.598445930634104117e+00,6.704592605066562960e+00,4.994751225817771534e+00
4.630000000000000000e+04,-9.984409293611963676e+02,-1.280995385587000657e+00,-1.280995681309041290e+00,-1.280995977660929208e+00,3.923485906786033706e+00,2.389067968387671215e+00,1.598445131308730893e+00,1.598445839322187645e+00,1.598446595509746215e+00,6.704592605066864053e+00,4.994751225824199281e+00
4.632500000000000000e+04,-9.984409293612275178e+02,-1.280995657345721739e+00,-1.280995400506396598e+00,-1.280995986704864587e+00,3.923485906786057242e+00,2.389067968387883489e+00,1.598445812572194091e+00,1.598445151233171879e+00,1.598446602335396927e+00,6.704592605067171363e+00,4.994751225830531993e+00
4.635000000000000000e+04,-9.984409293612618512e+02,-1.280995946118381523e+00,-1.280995369952455887e+00,-1.280995728486167273e+00,3.923485906786081223e+00,2.389067968388092211e+00,1.598446520382581726e+00,1.598445090039880112e+00,1.598445955718391875e+00,6.704592605067475120e+00,4.994751225836773223e+00
4.637500000000000000e+04,-9.984409293612924330e+02,-1.280995999087659376e+00,-1.280995611950651814e+00,-1.280995433518698823e+00,3.923485906786107869e+00,2.389067968388299157e+00,1.598446635376156610e+00,1.598445698653868208e+00,1.598445232110917491e+00,6.704592605067765554e+00,4.994751225842922082e+00
4.640000000000000000e+04,-9.984409293613255159e+02,-1.280995773691531392e+00,-1.280995910565399631e+00,-1.280995360300087649e+00,3.923485906786131849e+00,2.389067968388502550e+00,1.598446067217849764e+00,1.598446433898238261e+00,1.598445065024964862e+00,6.704592605068052436e+00,4.994751225848986564e+00
4.642500000000000000e+04,-9.984409293613557566e+02,-1.280995471363106208e+00,-1.280996004473018868e+00,-1.280995568720908029e+00,3.923485906786156274e+00,2.389067968388702390e+00,1.598445323647778471e+00,1.598446651953569386e+00,1.598445590539788963e+00,6.704592605068336653e+00,4.994751225854963117e+00
4.645000000000000000e+04,-9.984409293613872478e+02,-1.280995357375579013e+00,-1.280995815288636486e+00,-1.280995871892831817e+00,3.923485906786181143e+00,2.389067968388900010e+00,1.598445056244046647e+00,1.598446171611780597e+00,1.598446338285384405e+00,6.704592605068628863e+00,4.994751225860852628e+00
4.647500000000000000e+04,-9.984409293614166927e+02,-1.280995528160169705e+00,-1.280995512396328584e+00,-1.280996004000562793e+00,3.923485906786203348e+00,2.389067968389093632e+00,1.598445490093297838e+00,1.598445423266145138e+00,1.598446652781854826e+00,6.704592605068908640e+00,4.994751225866655986e+00
4.650000000000000000e+04,-9.984409293614475018e+02,-1.280995830112488854e+00,-1.280995361470462335e+00,-1.280995852974120996e+00,3.923485906786227329e+00,2.389067968389285035e+00,1.598446235696338702e+00,1.598445063314118508e+00,1.598446267130944731e+00,6.704592605069187528e+00,4.994751225872374967e+00
4.652500000000000000e+04,-9.984409293614767194e+02,-1.280995997751831039e+00,-1.280995491923109908e+00,-1.280995554882140564e+00,3.923485906786246868e+00,2.389067968389473329e+00,1.598446638423022703e+00,1.598445399474655471e+00,1.598445528243788161e+00,6.704592605069453093e+00,4.994751225878008682e+00
4.655000000000000000e+04,-9.984409293615050274e+02,-1.280995886900029301e+00,-1.280995786151561289e+00,-1.280995371505505798e+00,3.923485906786268629e+00,2.389067968389658958e+00,1.598446352212254062e+00,1.598446128637550423e+00,1.598445085291762435e+00,6.704592605069723987e+00,4.994751225883559798e+00
4.657500000000000000e+04,-9.984409293615344723e+02,-1.280995598389023549e+00,-1.280995985120410463e+00,-1.280995461047666817e+00,3.923485906786289945e+00,2.389067968389841479e+00,1.598445636249798518e+00,1.598446609358405324e+00,1.598445320533435021e+00,6.704592605069975342e+00,4.994751225889027424e+00
4.660000000000000000e+04,-9.984409293615613024e+02,-1.280995386544047543e+00,-1.280995916083240260e+00,-1.280995741929828569e+00,3.923485906786310373e+00,2.389067968390022667e+00,1.598445121181285788e+00,1.598446425097574952e+00,1.598446019862857836e+00,6.704592605070234690e+00,4.994751225894412450e+00
4.662500000000000000e+04,-9.984409293615887009e+02,-1.280995435288477147e+00,-1.280995642706133975e+00,-1.280995966562521682e+00,3.923485906786331245e+00,2.389067968390200303e+00,1.598445254531259296e+00,1.598445745110282923e+00,1.598446566500252519e+00,6.704592605070487821e+00,4.994751225899716651e+00
4.665000000000000000e+04,-9.984409293616158720e+02,-1.280995698566639529e+00,-1.280995406863198571e+00,-1.280995939127292926e+00,3.923485906786349897e+00,2.389067968390374830e+00,1.598445911730979052e+00,1.598445170252444480e+00,1.598446484158454028e+00,6.704592605070736511e+00,4.994751225904940028e+00
4.667500000000000000e+04,-9.984409293616428158e+02,-1.280995943413408833e+00,-1.280995414674911403e+00,-1.280995686468826777e+00,3.923485906786370325e+00,2.389067968390547581e+00,1.598446511136337733e+00,1.598445202531755260e+00,1.598445852473860063e+00,6.704592605070986977e+00,4.994751225910084358e+00


==> DataFiles/ALPHA0125.dat <==
t,energy,x_avg_1,y_avg_1,z_avg_1,integral1,nodalmax1,x_avg_2,y_avg_2,z_avg_2,integral2,nodalmax2
0.000000000000000000e+00,4.166666666666745300e+01,1.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.631873372351133517e-17,1.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+00,0.000000000000000000e+00,1.631873372351133517e-17,1.000000000000000000e+00
2.000000000000000000e+00,3.673670646936397333e+01,9.917508032249789940e-01,-4.800037581556767532e-04,1.817400019959994339e-01,1.659931442649133573e-02,1.008265498112894898e+00,-7.162470534542372813e-02,9.947667906220130085e-01,-1.261787377168112623e-01,1.061213999204158737e-02,1.005292067127689704e+00
4.000000000000000000e+00,3.197011036369428538e+01,9.517996357398634810e-01,1.940859457132655674e-02,3.556028351604254012e-01,3.275261651188823148e-02,1.016244368560181854e+00,-1.010005512124563382e-01,9.704857749874519213e-01,-2.618490857079389111e-01,2.060869448428364129e-02,1.010251797606530610e+00
6.000000000000000000e+00,2.721164092477887664e+01,8.836123452418251922e-01,5.573867247768424932e-02,5.142840986126696601e-01,4.836571035917245492e-02,1.023897314397729685e+00,-8.889681062354136409e-02,9.290381331079436977e-01,-4.001948473702283682e-01,3.117041156940530966e-02,1.015465613208891948e+00
8.000000000000000000e+00,2.235801709086516098e+01,7.914855926791390939e-01,1.056105693056199474e-01,6.525692344142494106e-01,6.344964147169827873e-02,1.031236947330658626e+00,-3.864833138010740493e-02,8.703160350684338020e-01,-5.329952690318081610e-01,4.302765122599128828e-02,1.021287252079680297e+00
1.000000000000000000e+01,1.737795521687050382e+01,6.802367948027310263e-01,1.666775250818795240e-01,7.664997430947172452e-01,7.802535053517517527e-02,1.038279996237222447e+00,4.404397168197327767e-02,7.938867221540731878e-01,-6.513208638107182979e-01,5.641486668919292596e-02,1.027820444797812316e+00
1.200000000000000000e+01,1.230855299692195715e+01,5.551721095939922135e-01,2.366429613600823656e-01,8.531485236197157151e-01,9.207836578680753115e-02,1.045025533578773924e+00,1.513240740679347995e-01,7.004233216193297418e-01,-7.467542834305808119e-01,7.113376468268775565e-02,1.034955924074040912e+00
1.400000000000000000e+01,7.236226773114865729e+00,4.219662218625171990e-01,3.129700680346828578e-01,9.107950863399207897e-01,1.055534451794968159e-01,1.051453016177006372e+00,2.738411899579581976e-01,5.924960568986967768e-01,-8.127996865061547505e-01,8.668390514258922375e-02,1.042441319814535028e+00
1.600000000000000000e+01,2.270320322362727961e+00,2.863223074959159731e-01,3.928620640711228407e-01,9.391764459210334426e-01,1.183734617288620256e-01,1.057531778142845047e+00,4.018901270357354560e-01,4.745753957040600435e-01,-8.459814728187472488e-01,1.024221327690312544e-01,1.049962919767904124e+00
1.800000000000000000e+01,-2.482789713871965898e+00,1.534842381206538153e-01,4.734496311110630296e-01,9.395505573491834683e-01,1.304672143658342220e-01,1.063234317744382817e+00,5.267114138572671633e-01,3.523822151531885716e-01,-8.462347688808369295e-01,1.177114231065842231e-01,1.057218720889119279e+00
2.000000000000000000e+01,-6.939001111165961966e+00,2.777275524344046190e-02,5.520583962260580124e-01,9.144692012831229233e-01,1.417937188728868592e-01,1.068547480914125547e+00,6.415261858902719938e-01,2.319332611196246452e-01,-8.165043939710454612e-01,1.320283101705261586e-01,1.063968190751294118e+00
2.200000000000000000e+01,-1.104642261855133079e+01,-8.770230953573422694e-02,6.264318604571329496e-01,8.673218667253494996e-01,1.523557913936232910e-01,1.073478360986530156e+00,7.420316399732352908e-01,1.186649041806304705e-01,-7.617900968793358540e-01,1.450164659089851205e-01,1.070054422326727650e+00
2.400000000000000000e+01,-1.478665935597618919e+01,-1.910943519636985055e-01,6.948379179061165978e-01,8.018011426067982450e-01,1.622018557980898779e-01,1.078054662762676141e+00,8.263379638385811576e-01,1.688360172781985802e-02,-6.880213442995730677e-01,1.564928566999841952e-01,1.075403578929142512e+00
2.600000000000000000e+01,-1.817039199000658911e+01,-2.816712842562136276e-01,7.560514326174332389e-01,7.214339467343386936e-01,1.714194206380935115e-01,1.082321311231471350e+00,8.945174056374550764e-01,-7.040094600268512193e-02,-6.010873931631245393e-01,1.664237364060684177e-01,1.080010989462593551e+00
2.800000000000000000e+01,-2.123067296047435448e+01,-3.595485064355388727e-01,8.092479536993421041e-01,6.292597945087639033e-01,1.801252680318058408e-01,1.086335706934368428e+00,9.479904236654306260e-01,-1.413449629376755667e-01,-5.061863971706875853e-01,1.748889105898469298e-01,1.083922926957892496e+00
3.000000000000000000e+01,-2.401660320925257608e+01,-4.253853377667021207e-01,8.538552148200140302e-01,5.276695561220730024e-01,1.884565739202847534e-01,1.090163553813775721e+00,9.889243990829966746e-01,-1.949780775599665172e-01,-4.075045077051825948e-01,1.820478416306791081e-01,1.087220236389034200e+00
3.200000000000000000e+01,-2.658886864750654055e+01,-4.800986304087855872e-01,8.893995939423350316e-01,4.183766043809526991e-01,1.965653157185106303e-01,1.093876280061945927e+00,1.019734570668549001e+00,-2.308688908782168536e-01,-3.081489022339871098e-01,1.881147853399139924e-01,1.090006782498146087e+00
3.400000000000000000e+01,-2.901757532083514235e+01,-5.246154409189525136e-01,9.153690608823173980e-01,3.024808571212661557e-01,2.046165473959664083e-01,1.097550248464648437e+00,1.042703709279934055e+00,-2.488265652974052944e-01,-2.102363054899051287e-01,1.933449890898817913e-01,1.092403309004636336e+00
3.600000000000000000e+01,-3.138210236438331435e+01,-5.596638419949881982e-01,9.311024686439993703e-01,1.805946901115294545e-01,2.127898652480191555e-01,1.101267390730069184e+00,1.059694195110089776e+00,-2.486793050428159069e-01,-1.150543230289104019e-01,1.980306811542326961e-01,1.094545879132169164e+00
3.800000000000000000e+01,-3.377219660628797016e+01,-5.855904630075674522e-01,9.357112979613966264e-01,5.301614106372160712e-02,2.212825347112961361e-01,1.105116525784642478e+00,1.071911338971333505e+00,-2.301509607851524863e-01,-2.324129528345439399e-02,2.025035411720929879e-01,1.096587224776925495e+00
4.000000000000000000e+01,-3.628906963451414214e+01,-6.021943232164586046e-01,9.280442379138832409e-01,-8.004911022225616457e-02,2.303119704866624928e-01,1.109194289249419985e+00,1.079682776054678994e+00,-1.928550770044420160e-01,6.504331305999609680e-02,2.071386102093459303e-01,1.098698598619094025e+00
4.200000000000000000e+01,-3.904468332553446430e+01,-6.085784678886420052e-01,9.067154879324865746e-01,-2.182053295185633623e-01,2.401142934646359750e-01,1.113604190944859962e+00,1.082242076699793998e+00,-1.364351184218355328e-01,1.499667748591660965e-01,2.123524876799083860e-01,1.101068793551183811e+00
4.400000000000000000e+01,-4.215677456078909557e+01,-6.030451382607630029e-01,8.702304207621773813e-01,-3.605137420720277985e-01,2.509345822226289879e-01,1.118451868764126056e+00,1.077547249691534814e+00,-6.088818130062709222e-02,2.318854272969733954e-01,2.185862973325868874e-01,1.103895963314972750e+00
4.600000000000000000e+01,-4.573690018654219358e+01,-5.830974089287224160e-01,8.172483581077413239e-01,-5.050805697859136467e-01,2.630038491044478510e-01,1.123834440465615092e+00,1.062228279954018806e+00,3.290393320408117883e-02,3.112094689590691465e-01,2.262629211241565519e-01,1.107367564078565403e+00
4.800000000000000000e+01,-4.986977596830642057e+01,-5.456526954698628362e-01,7.470047668637035398e-01,-6.486494829619586788e-01,2.764991375374329929e-01,1.129822613517632579e+00,1.031828963359953111e+00,1.424787117205101872e-01,3.882534895532779307e-01,2.357119650723070170e-01,1.111625820950203680e+00
5.000000000000000000e+01,-5.458543335322038104e+01,-4.875920250114504917e-01,6.598521835805268854e-01,-7.863442668730032947e-01,2.914881930748005057e-01,1.136436620999734748e+00,9.815367222666269154e-01,2.631178779289525815e-01,4.630589100242850087e-01,2.470689089966231489e-01,1.116722395927511657e+00
5.200000000000000000e+01,-5.983109882669140234e+01,-4.067054040106171109e-01,5.577638551994836824e-01,-9.117891190604132667e-01,3.078692014553918721e-01,1.143621092070256973e+00,9.074864390496755195e-01,3.875683541070586990e-01,5.351967363050464943e-01,2.601764127158829321e-01,1.122575793978597414e+00
5.400000000000000000e+01,-6.545463622156530903e+01,-3.028912376875524948e-01,4.445251746813470017e-01,-1.017831114283657801e+00,3.253259099972907187e-01,1.151228001308115090e+00,8.084075501067581326e-01,5.066213516002684436e-01,6.036112690608952391e-01,2.745345251041900192e-01,1.128952844740219952e+00
5.600000000000000000e+01,-7.121166481651640368e+01,-1.791662795608277570e-01,3.253399112812174199e-01,-1.097896380255275695e+00,3.433230753817623770e-01,1.159018151936125562e+00,6.869586170877165499e-01,6.107686907463409920e-01,6.666278981697425499e-01,2.893432898052734070e-01,1.135492532107525543e+00
5.800000000000000000e+01,-7.680175671710735230e+01,-4.186970902194391692e-02,2.058166648896573581e-01,-1.147627189760610067e+00,3.611617387577130134e-01,1.166688364522429300e+00,5.499249306430846751e-01,6.925239033887595763e-01,7.222464260386665114e-01,3.036466860332292517e-01,1.141773483213049278e+00
6.000000000000000000e+01,-8.192719133600897408e+01,1.003026482915504586e-01,9.069543785178939277e-02,-1.166108705025629133e+00,3.780957956379789597e-01,1.173923249914320843e+00,4.069051609650104484e-01,7.483724144979859716e-01,7.687028396167561173e-01,3.165371364363651074e-01,1.147404522223312462e+00
6.200000000000000000e+01,-8.635551108523844732e+01,2.381393968449466991e-01,-1.709950942694225470e-02,-1.156061719805539179e+00,3.934814655520556537e-01,1.180458159541710739e+00,2.680107674623197211e-01,7.793444720177478136e-01,8.050705990007914759e-01,3.273462469158555654e-01,1.152105137702350790e+00
6.400000000000000000e+01,-8.996226391093327379e+01,3.637828121864362108e-01,-1.166894786314293803e-01,-1.122920412452931505e+00,4.069046215690030333e-01,1.186130103420770965e+00,1.416971101219480222e-01,7.900176174064966750e-01,8.315928317664998959e-01,3.357525446749661802e-01,1.155747613562394305e+00
6.600000000000000000e+01,-9.273932490396691719e+01,4.718387884994575954e-01,-2.088167387679991382e-01,-1.073312257537418324e+00,4.182354749024023155e-01,1.190896920553325966e+00,3.361062342867307540e-02,7.866595334652554117e-01,8.495980305308042935e-01,3.417797090808616933e-01,1.158352153132341300e+00
6.800000000000000000e+01,-9.477237769450337623e+01,5.595028388216080062e-01,-2.951353787072253931e-01,-1.013633139286362228e+00,4.276004594736223519e-01,1.194822354940392461e+00,-5.341382136872568215e-02,7.754737274416974024e-01,8.611033660947827739e-01,3.457115453652926940e-01,1.160048079543673616e+00
7.000000000000000000e+01,-9.620421600254810812e+01,6.260005623395809016e-01,-3.775682692522986383e-01,-9.491409465208462404e-01,4.353030383581322216e-01,1.198041334315766981e+00,-1.186431331178226661e-01,7.615131560388698206e-01,8.683312290284839197e-01,3.479776031624028931e-01,1.161024377289807896e+00
7.200000000000000000e+01,-9.720059320073214337e+01,6.717948047345664309e-01,-4.578846103059489026e-01,-8.836120581596935697e-01,4.417368453485996938e-01,1.200723467623641572e+00,-1.625572286588158888e-01,7.483020621600173783e-01,8.733123553404801287e-01,3.490552988124990819e-01,1.161488398701089775e+00
7.400000000000000000e+01,-9.792720432973860056e+01,6.978809498902904807e-01,-5.374845245492611001e-01,-8.193850688233604851e-01,4.473193253603789388e-01,1.203045853535005927e+00,-1.861153123203556359e-01,7.379251539671910498e-01,8.776310153091996247e-01,3.494086413702556793e-01,1.161640496399068745e+00
7.600000000000000000e+01,-9.853836026642217405e+01,7.053002167528085176e-01,-6.173098888172248166e-01,-7.575838415123142822e-01,4.524531715036482216e-01,1.205177651574428133e+00,-1.902874074126928716e-01,7.313193392299603968e-01,8.822836530927239407e-01,3.494617178662197676e-01,1.161663341666985483e+00
7.800000000000000000e+01,-9.917378806664119395e+01,6.948756228284047598e-01,-6.978041952885246646e-01,-6.983745545008565037e-01,4.575098445376956091e-01,1.207273724096965539e+00,-1.758347660638366894e-01,7.285945063250101050e-01,8.875962496826531600e-01,3.495949220544161129e-01,1.161720673645266988e+00
8.000000000000000000e+01,-9.995916318290480262e+01,6.671291683448505871e-01,-7.788728922621569462e-01,-6.411871811533799148e-01,4.628253108327262666e-01,1.209473154393621019e+00,-1.432870634215728800e-01,7.293063627075204725e-01,8.931582492253944405e-01,3.501506113890220928e-01,1.161959815543827546e+00
8.200000000000000000e+01,-1.010066578637132011e+02,6.223389259080830405e-01,-8.598252212004359185e-01,-5.848877572720778684e-01,4.686988383195623276e-01,1.211898856633965016e+00,-9.307387236447432766e-02,7.326672003408392086e-01,8.977601610331730209e-01,3.514372789105077999e-01,1.162513346376343515e+00
8.400000000000000000e+01,-1.024128316394880471e+02,5.607087585804714225e-01,-9.393040104943024549e-01,-5.279219685099658665e-01,4.753879409149720514e-01,1.214655482568982592e+00,-2.578504643360228846e-02,7.377105668704095898e-01,8.993568263636237958e-01,3.537244502186857598e-01,1.163496648839128511e+00
8.600000000000000000e+01,-1.042523345341496110e+02,4.826308081957956797e-01,-1.015233331352812352e+00,-4.684697850600710312e-01,4.830951536236739452e-01,1.217823942151106342e+00,5.746376883809391212e-02,7.434335484552572204e-01,8.951136237108635596e-01,3.572239250506396568e-01,1.164999539371497361e+00
8.800000000000000000e+01,-1.065673738479015782e+02,3.890103770109844539e-01,-1.084835641193578448e+00,-4.046579244647914853e-01,4.919454776582600219e-01,1.221452200517621822e+00,1.546109126797646505e-01,7.489330715328549326e-01,8.816191356523351841e-01,3.620575803036707452e-01,1.167072226564648707e+00
9.000000000000000000e+01,-1.093549154500358185e+02,2.815912072495549423e-01,-1.144783080789124607e+00,-3.348666653641710345e-01,5.019575936334216282e-01,1.225543795288649873e+00,2.622796040495690151e-01,7.535346686521294801e-01,8.553439594903571308e-01,3.682183765977001810e-01,1.169708672419881745e+00
9.200000000000000000e+01,-1.125558246659526844e+02,1.631766259840404520e-01,-1.191536553771737506e+00,-2.581299220639894920e-01,5.130170269065206234e-01,1.230047571233313208e+00,3.756275139924635798e-01,7.568904292598627181e-01,8.133628041711469248e-01,3.755382023824836990e-01,1.172833408535211452e+00
9.400000000000000000e+01,-1.160515302788007688e+02,3.761836726185155411e-02,-1.221874458071127378e+00,-1.745600380565724141e-01,5.248635397283653026e-01,1.234853651380181994e+00,4.885972203472732645e-01,7.590111037131532790e-01,7.542246565302938022e-01,3.836799318091759781e-01,1.176299253484560214e+00
9.600000000000000000e+01,-1.196729838693895687e+02,-9.051797482642896797e-02,-1.233521310093383505e+00,-8.565526732801781451e-02,5.371051510422201192e-01,1.239800448329348548e+00,5.946540721604784974e-01,7.602109379236688946e-01,6.786994920559435984e-01,3.921671361928159572e-01,1.179901325660291933e+00
9.800000000000000000e+01,-1.232231613875393066e+02,-2.165840704364945246e-01,-1.225693351038366963e+00,5.676036622271611598e-03,5.492650677382439062e-01,1.244694769132751899e+00,6.878829518939975074e-01,7.609830186897335036e-01,5.900629680533642230e-01,4.004524165084812348e-01,1.183407123110700621e+00
1.000000000000000000e+02,-1.265091583679727734e+02,-3.365960245472467971e-01,-1.199352370038870186e+00,9.546252366383806143e-02,5.608560846831339708e-01,1.249342261112130537e+00,7.640861715012253752e-01,7.618610433105192925e-01,4.937099630647062698e-01,4.080094544229388442e-01,1.186595743041322981e+00
1.020000000000000000e+02,-1.293754132800906120e+02,-4.478310333884643613e-01,-1.157047499525450052e+00,1.793117479972629880e-01,5.714642535936962364e-01,1.253580573618908067e+00,8.214579546158609080e-01,7.633250833714201322e-01,3.961876165532322580e-01,4.144229816157843915e-01,1.189295162881383483e+00
1.040000000000000000e+02,-1.317283340833964189e+02,-5.490668179741097221e-01,-1.102393665148446056e+00,2.531223676045870619e-01,5.808170965413846920e-01,1.257305490956532434e+00,8.605940672476298792e-01,7.657689662121913710e-01,3.040176817788455832e-01,4.194510090296957316e-01,1.191407156061192074e+00
1.060000000000000000e+02,-1.335458315027245249e+02,-6.404291277326917831e-01,-1.039379455526579177e+00,3.136202672678928827e-01,5.888167922603683158e-01,1.260482762024009995e+00,8.839128374394981114e-01,7.695007182515271049e-01,2.227368869111916727e-01,4.230449803708492551e-01,1.192914490976722419e+00
1.080000000000000000e+02,-1.348714267653241450e+02,-7.229749239362979196e-01,-9.717289169819736117e-01,3.585857772213867922e-01,5.955335883651242668e-01,1.263144326459726852e+00,8.947944060353097973e-01,7.747324861272757435e-01,1.564048986657387563e-01,4.253299464596679846e-01,1.193871831017003116e+00
1.100000000000000000e+02,-1.357980205702977514e+02,-7.981967441675374975e-01,-9.024644696688319812e-01,3.867941444060821188e-01,6.011698715611389909e-01,1.265373412330192959e+00,8.967671016435774245e-01,7.815345340035972921e-01,1.075734896288716436e-01,4.265595181013650539e-01,1.194386671285491586e+00
1.120000000000000000e+02,-1.364482474652534449e+02,-8.675898619614189622e-01,-8.337048686246367746e-01,3.977891078924397084e-01,6.060121509045143240e-01,1.267285347474054857e+00,8.929379027485554454e-01,7.897546669607722336e-01,7.754417205842845107e-02,4.270636307715370839e-01,1.194597686764754529e+00
1.140000000000000000e+02,-1.369566759657974444e+02,-9.323427071715291170e-01,-7.666515277023693287e-01,3.916222112735688876e-01,6.103854449071209887e-01,1.269009631902950908e+00,8.857076078448200551e-01,7.989203318707175372e-01,6.671186679596052826e-02,4.272021364420038325e-01,1.194655657041741703e+00
1.160000000000000000e+02,-1.374560377851399835e+02,-9.931488079219490395e-01,-7.016902521877135257e-01,3.686507117554725377e-01,6.146171119698584651e-01,1.270675848854318168e+00,8.767147731369165919e-01,8.081448849248038524e-01,7.484817794647992406e-02,4.273291982085413165e-01,1.194708835105114275e+00
1.180000000000000000e+02,-1.380671409300728101e+02,-1.050113270206087801e+00,-6.385482907281981868e-01,3.294367570767403053e-01,6.190103767680624758e-01,1.272403386351792509e+00,8.669253420970122193e-01,8.160608763137370270e-01,1.012530678036425713e-01,4.277670863596061968e-01,1.194892082509772413e+00
1.200000000000000000e+02,-1.388909461792474929e+02,-1.102729796666103379e+00,-5.764742892117724615e-01,2.747518640833944148e-01,6.238241973947815655e-01,1.274293607524747296e+00,8.567980599650466544e-01,8.208079873179915387e-01,1.447635164389479145e-01,4.287851432966360288e-01,1.195318010325015834e+00
1.220000000000000000e+02,-1.400013727133464556e+02,-1.149919693874424054e+00,-5.144338140269743009e-01,2.056653958036890328e-01,6.292557064056654159e-01,1.276423012624674058e+00,8.464787834679460277e-01,8.201103427732420181e-01,2.036488341605671992e-01,4.305801528399767486e-01,1.196068624868481090e+00
1.240000000000000000e+02,-1.414383299978970854e+02,-1.190139212467894447e+00,-4.513268018626925837e-01,1.236772292159387387e-01,6.354232841598363990e-01,1.278836692036143141e+00,8.359927247969967112e-01,8.114791878191756069e-01,2.754537364429051616e-01,4.332570690975339756e-01,1.197187149828645714e+00
1.260000000000000000e+02,-1.432017803408174927e+02,-1.221566744959052153e+00,-3.862317473233580212e-01,3.083896797956696759e-02,6.423513169763525044e-01,1.281542553999020395e+00,8.254088633540402897e-01,7.925603411475177218e-01,3.568768301615312666e-01,4.368127579694222051e-01,1.198671247952139307e+00
1.280000000000000000e+02,-1.452487917788216976e+02,-1.242370949238221112e+00,-3.186642196131653781e-01,-7.020158073221442752e-02,6.499607223100550835e-01,1.284507969281121875e+00,8.149506559959677210e-01,7.616023499252120299e-01,4.437857693677032533e-01,4.411285202131453587e-01,1.200470125825767731e+00
1.300000000000000000e+02,-1.474959575342333551e+02,-1.251034112941910026e+00,-2.488098041214733824e-01,-1.762905823304597996e-01,6.580710397897223674e-01,1.287661073725116179e+00,8.050315481000052120e-01,7.179560554173614051e-01,5.314520294335622896e-01,4.459779505357953089e-01,1.202488234237300668e+00
1.320000000000000000e+02,-1.498287961409428704e+02,-1.246670705523442502e+00,-1.776681835690729627e-01,-2.840161142252647375e-01,6.664189846026745689e-01,1.290898518671037332e+00,7.962101027589055802e-01,6.624579578707787686e-01,6.150226954211033270e-01,4.510539895647028841e-01,1.204597025011345579e+00
1.340000000000000000e+02,-1.521178406057288441e+02,-1.229257880999982566e+00,-1.070460377350531261e-01,-3.900776295580138386e-01,6.746943492769276185e-01,1.294099822376864717e+00,7.890854310042202391e-01,5.975429811005403824e-01,6.901448467133257658e-01,4.560133411305944406e-01,1.206653779880934696e+00
1.360000000000000000e+02,-1.542387426910225940e+02,-1.199703031519590901e+00,-3.937417658078490312e-02,-4.916812238162081017e-01,6.825881154721199495e-01,1.297146143146540975e+00,7.841749786540056499e-01,5.270058769517782515e-01,7.535678571898697387e-01,4.605301068784516949e-01,1.208523938744067161e+00
1.380000000000000000e+02,-1.560919380576777087e+02,-1.159719110029395761e+00,2.261255915244370432e-02,-5.868411337721644028e-01,6.898422582857958174e-01,1.299939329246551090e+00,7.818178304336352857e-01,4.554620406597054694e-01,8.035308173789292852e-01,4.643465649435153386e-01,1.210101883489980823e+00
1.400000000000000000e+02,-1.576172014889489787e+02,-1.111542552577927667e+00,7.624033139296287898e-02,-6.744994893980089667e-01,6.962889955205349146e-01,1.302416598918222812e+00,7.821252207570078552e-01,3.876756535709432461e-01,8.398197430300493593e-01,4.673094740989165996e-01,1.211325504288749411e+00
1.420000000000000000e+02,-1.588000229965071242e+02,-1.057577737703493392e+00,1.192031416521855680e-01,-7.544471230613737367e-01,7.018705217613711023e-01,1.304557596846566803e+00,7.849710168448348346e-01,3.279559889048570542e-01,8.635104787716274544e-01,4.693849748933866528e-01,1.212181908019988485e+00
1.440000000000000000e+02,-1.596694161638320679e+02,-1.000062150136900252e+00,1.497451768072301515e-01,-8.270967918616578540e-01,7.066370252213205472e-01,1.306383185358195309e+00,7.899977948868887045e-01,2.797602995085471389e-01,8.765212656054032214e-01,4.706518701657585457e-01,1.212704363556070142e+00
1.460000000000000000e+02,-1.602891880369733144e+02,-9.408197587134726758e-01,1.667105808148409696e-01,-8.931926871427030568e-01,7.107274125065057291e-01,1.307947787278526119e+00,7.966161235089830317e-01,2.455344503968908132e-01,8.811323914265247748e-01,4.712787057872019347e-01,1.212962781371686782e+00
1.480000000000000000e+02,-1.607458083672800626e+02,-8.811283565646494953e-01,1.694988195378070439e-01,-9.535321413484993958e-01,7.143405751516795910e-01,1.309328292227004642e+00,8.039891125506894998e-01,2.267344540447371881e-01,8.795939205829690355e-01,4.714924708775161677e-01,1.213050895093604309e+00
1.500000000000000000e+02,-1.611356912707895788e+02,-8.216924295247680643e-01,1.579812360343725575e-01,-1.008745787666126992e+00,7.177045838114100018e-01,1.310612294081474616e+00,8.110103255434057967e-01,2.239359406017763232e-01,8.738768441585083036e-01,4.715457923876603119e-01,1.213072873163242749e+00
1.520000000000000000e+02,-1.615535913960064818e+02,-7.626969329481285698e-01,1.324263376975498285e-01,-1.059153009922102484e+00,7.210484448715228645e-01,1.311887360392878898e+00,8.162944506350507945e-01,2.369491194573473125e-01,8.655664379975845923e-01,4.716867739370127488e-01,1.213130981038926137e+00
1.540000000000000000e+02,-1.620827225174242301e+02,-7.039169498940880398e-01,9.346036295522154591e-02,-1.104691905084634884e+00,7.245781169514345921e-01,1.313231936230636610e+00,8.182055732769810685e-01,2.648916291857992267e-01,8.558651041922842317e-01,4.721330119282923787e-01,1.213314887056468949e+00
1.560000000000000000e+02,-1.627866207215421355e+02,-6.448653409665980885e-01,4.206660222409368266e-02,-1.144917391036304188e+00,7.284567393000198621e-01,1.314707853707239860e+00,8.149476944880745810e-01,3.062112995732174658e-01,8.456623883097065253e-01,4.730499797394223105e-01,1.213692705332374500e+00
1.580000000000000000e+02,-1.637027787687292459e+02,-5.849669786196688426e-01,-2.039253943597508362e-02,-1.179061738009256288e+00,7.327888037774753505e-01,1.316354361484858515e+00,8.047347506505444503e-01,3.586846998083134674e-01,8.356323093117018486e-01,4.745340891467814126e-01,1.214303953879752651e+00
1.600000000000000000e+02,-1.648384625246025337e+02,-5.237487380508030199e-01,-9.216009958339488328e-02,-1.206152007666302817e+00,7.376088901624888727e-01,1.318183936831091696e+00,7.860399377321753978e-01,4.194400624264787991e-01,8.263250031148465791e-01,4.766017604510782713e-01,1.215155036918050602e+00
1.620000000000000000e+02,-1.661695328709102739e+02,-4.610278139004449494e-01,-1.711098247599945610e-01,-1.225174094497555544e+00,7.428767791471314608e-01,1.320180586235370823e+00,7.578960159926417806e-01,4.850594641636768456e-01,8.182284288985166576e-01,4.791868166899987957e-01,1.216218245231760697e+00
1.640000000000000000e+02,-1.676431800129835210e+02,-3.970703670575501665e-01,-2.548391847151192935e-01,-1.235262509395010699e+00,7.484813535783376715e-01,1.322301537031491891e+00,7.201858067566685451e-01,5.517991771836771031e-01,8.117872825650961355e-01,4.821485203287562138e-01,1.217435223676706313e+00
1.660000000000000000e+02,-1.691850111988569552e+02,-3.326853252410134076e-01,-3.408369997268222984e-01,-1.235882519381170219e+00,7.542549877254661750e-01,1.324482913808484152e+00,6.738402336258750847e-01,6.159277456463740918e-01,8.073806034767304629e-01,4.852910871804436144e-01,1.218725190865012076e+00
1.680000000000000000e+02,-1.707099595702411818e+02,-2.692228965717329281e-01,-4.267036762455657661e-01,-1.226964121895803617e+00,7.599979517794973605e-01,1.326649144670834390e+00,6.208677501403945254e-01,6.741293300510911024e-01,8.052736804559924577e-01,4.883928172346596042e-01,1.219997057781643024e+00
1.700000000000000000e+02,-1.721353342830078930e+02,-2.084678976438393838e-01,-5.103760365238663166e-01,-1.208952772606063375e+00,7.655093693977536029e-01,1.328724715955727165e+00,5.641814002052295551e-01,7.238786188831474178e-01,8.055676216534165546e-01,4.912401002700409469e-01,1.221163422430768586e+00
1.720000000000000000e+02,-1.733935083645747568e+02,-1.524485296915928378e-01,-5.902993732354295808e-01,-1.182761535168686429e+00,7.706187533218563646e-01,1.330645991548579543e+00,5.072545280596535422e-01,7.636878732492232702e-01,8.081667175608102660e-01,4.936597673579541379e-01,1.222153742936073595e+00
1.740000000000000000e+02,-1.744416621740303128e+02,-1.032074236554973157e-01,-6.655034313598403584e-01,-1.149636830575120783e+00,7.752114316641312008e-01,1.332370606599657892e+00,4.536922537457000471e-01,7.931643916339884415e-01,8.127711975250149212e-01,4.955434327912077719e-01,1.222924133669892166e+00
1.760000000000000000e+02,-1.752667685654102741e+02,-6.258976495631725367e-02,-7.355701717688828412e-01,-1.110973375913767436e+00,7.792427982626206617e-01,1.333882603562157598e+00,4.068245080637906685e-01,8.128801438557642367e-01,8.188890604726140054e-01,4.968596019980218714e-01,1.223462139128826731e+00
1.780000000000000000e+02,-1.758853116853062772e+02,-3.208962556174891484e-02,-8.005136413648694660e-01,-1.068123476207813116e+00,7.827395945061982330e-01,1.335192718834668835e+00,3.694013711363911545e-01,8.241121359276902814e-01,8.258537139555329754e-01,4.976525424348892668e-01,1.223786152203808042e+00
1.800000000000000000e+02,-1.763385150931914893e+02,-1.276920999983171059e-02,-8.606117405651392271e-01,-1.022239807479988771e+00,7.857898447193043534e-01,1.336334481584146250e+00,3.434213905637873987e-01,8.285373411549313838e-01,8.328370551061369254e-01,4.980299375427048036e-01,1.223940334104522965e+00
1.820000000000000000e+02,-1.766846312951389848e+02,-5.240617344461784115e-03,-9.162316310473557213e-01,-9.741752222947154261e-01,7.885252295348063045e-01,1.337357555576217827e+00,3.300763486651856482e-01,8.279563542423407085e-01,8.388569698979865263e-01,4.981431364248455340e-01,1.223986576862035935e+00
1.840000000000000000e+02,-1.769899658868456527e+02,-9.685885712012336224e-03,-9.676801864841662049e-01,-9.244465046972454303e-01,7.911000997430134296e-01,1.338319880147943675e+00,3.297704253918563588e-01,8.240895607274015822e-01,8.427882020748460601e-01,4.981640911195510668e-01,1.223995136851862675e+00
1.860000000000000000e+02,-1.773199686687390511e+02,-2.589046357665207229e-02,-1.015096980042631269e+00,-8.732572783736967104e-01,7.936704692285200258e-01,1.339279832970936113e+00,3.421709213277895345e-01,8.184568272319705518e-01,8.433918306681724708e-01,4.982622974827423112e-01,1.224035253333652484e+00
1.880000000000000000e+02,-1.777312573871695349e+02,-5.327391975287243397e-02,-1.058396150447545647e+00,-8.205696470727558145e-01,7.963750675051270989e-01,1.340289173721552318e+00,3.662638072973564141e-01,8.123281781973227256e-01,8.393793831348721479e-01,4.985839944612049934e-01,1.224166654663448872e+00
1.900000000000000000e+02,-1.782651086503871056e+02,-9.091399674925028374e-02,-1.097256947610610434e+00,-7.662124000503324206e-01,7.993196058755619449e-01,1.341387195215545836e+00,4.004095537063539489e-01,8.067216076650622902e-01,8.295224924712523151e-01,4.992351284887372453e-01,1.224432575699560655e+00
1.920000000000000000e+02,-1.789428372910568044e+02,-1.375712521260493704e-01,-1.131159350251476292e+00,-7.100125110347803581e-01,8.025650908987868037e-01,1.342596399684344854e+00,4.424139180241108971e-01,8.024228070046892647e-01,8.128080316925474502e-01,5.002693324466385150e-01,1.224854822588976155e+00
1.940000000000000000e+02,-1.797635067683901866e+02,-1.917281819773460350e-01,-1.159458271441683452e+00,-6.519340193278164719e-01,8.061211445357935323e-01,1.343920066830982973e+00,4.896382318227447406e-01,8.000066451176510718e-01,7.886228188587065535e-01,5.016821807195519511e-01,1.225431427999347900e+00
1.960000000000000000e+02,-1.807044001404702556e+02,-2.516567526949720635e-01,-1.181485678107778492e+00,-5.922042853991162925e-01,8.099454443958535865e-01,1.345342129677652210e+00,5.391702730158308698e-01,7.998488326187885855e-01,7.569346743761439233e-01,5.034128396185190146e-01,1.226137367363573594e+00
1.980000000000000000e+02,-1.817244786515082922e+02,-3.155210279664024675e-01,-1.196664452494585973e+00,-5.314045566597017656e-01,8.139501337918297885e-01,1.346829660826592834e+00,5.880594984000222514e-01,8.021259428608916719e-01,7.184243675524309980e-01,5.053535737620703516e-01,1.226928513772131080e+00
2.000000000000000000e+02,-1.827706098035449145e+02,-3.815088024349094220e-01,-1.204613040943652846e+00,-4.705035393944912991e-01,8.180151253295729896e-01,1.348337912715062759e+00,6.335940914155796522e-01,8.068101863002445917e-01,6.745236640306471188e-01,5.073663227318940816e-01,1.227748478714743019e+00
2.020000000000000000e+02,-1.837857507701204725e+02,-4.479724598824533222e-01,-1.205218976786593510e+00,-4.108219206987143157e-01,8.220067573462410682e-01,1.349817305764639652e+00,6.735725921033354213e-01,8.136692136711360934e-01,6.273327722543660112e-01,5.093040332533561587e-01,1.228537357036082911e+00
2.040000000000000000e+02,-1.847177364643013391e+02,-5.135508965886801391e-01,-1.198664559676319463e+00,-3.539315080112814260e-01,8.257987623741966932e-01,1.351221212106811898e+00,7.065124980640057339e-01,8.222791911380102903e-01,5.794222976589639140e-01,5.110331771236165110e-01,1.229240896490733981e+00
2.060000000000000000e+02,-1.855270779400191259e+02,-5.772459275290513503e-01,-1.185399002989433237e+00,-3.015095035021374548e-01,8.292916378393315746e-01,1.352513082970572045e+00,7.317496422970259928e-01,8.320527145034571914e-01,5.335580378212574360e-01,5.124534384380571295e-01,1.229818459320455304e+00
2.080000000000000000e+02,-1.861923627709273319e+02,-6.384380960527881177e-01,-1.166064807204049147e+00,-2.551791740991068980e-01,8.324267479852235363e-01,1.353671581236610022e+00,7.494118838532081162e-01,8.422758156822844899e-01,4.924067750092006035e-01,5.135111534186272975e-01,1.230248413054416456e+00
2.100000000000000000e+02,-1.867124219996136389e+02,-6.968431565090457136e-01,-1.141397066827139595e+00,-2.163681293178754961e-01,8.351928163196078447e-01,1.354692887066930584e+00,7.602853836513185914e-01,8.521447602422457246e-01,4.582793846579519270e-01,5.142045514046152954e-01,1.230530192964553127e+00
2.120000000000000000e+02,-1.871051789187064003e+02,-7.524246487068972922e-01,-1.112119177371195144e+00,-1.862053902763010638e-01,8.376243640264240398e-01,1.355590043499794728e+00,7.656163712214499872e-01,8.607954868965900230e-01,4.329472985700448251e-01,5.145806614829341319e-01,1.230683007877841240e+00
2.140000000000000000e+02,-1.874037548707817109e+02,-8.052850665051868306e-01,-1.078856350771568495e+00,-1.654639237993857925e-01,8.397933740154907012e-01,1.356389831887670372e+00,7.668976867924559571e-01,8.673248948452130236e-01,4.175413524791289910e-01,5.147253162559702888e-01,1.230741776595097203e+00
2.160000000000000000e+02,-1.876507883887506409e+02,-8.555575738694277677e-01,-1.042081674835590777e+00,-1.545428506546528136e-01,8.417964719219540592e-01,1.357128024155111801e+00,7.656793514809028256e-01,8.708102163628633763e-01,4.125206624881896378e-01,5.147485991858435916e-01,1.230751235460826543e+00
2.180000000000000000e+02,-1.878919957903215732e+02,-9.033148173789968816e-01,-1.002101392846087791e+00,-1.534771802743065128e-01,8.437401057054729758e-01,1.357843918756690860e+00,7.634242341324457559e-01,8.703371400521210388e-01,4.176900617589568432e-01,5.147682863070125459e-01,1.230759233445356982e+00
2.200000000000000000e+02,-1.881698654456256747e+02,-9.485047173801509635e-01,-9.590790300360878540e-01,-1.619631235251663970e-01,8.457258381293998317e-01,1.358574929879375670e+00,7.614122759791236428e-01,8.650474535128351850e-01,4.322473872272478146e-01,5.148935546055265489e-01,1.230810123054480343e+00
2.220000000000000000e+02,-1.885181773242756265e+02,-9.909175704399886264e-01,-9.130927367068838452e-01,-1.793916241670788225e-01,8.478373320548627801e-01,1.359351806558819264e+00,7.606850154823430188e-01,8.542125688902465486e-01,4.548516018606926781e-01,5.152107853446821206e-01,1.230938987018572073e+00
2.240000000000000000e+02,-1.889578721667209038e+02,-1.030184941024158363e+00,-8.642163048561631866e-01,-2.048886409449465207e-01,8.501301894804575987e-01,1.360194909342857583e+00,7.620176405484329063e-01,8.373312029334621931e-01,4.837132087999239660e-01,5.157728962805172568e-01,1.231167291929050833e+00
2.260000000000000000e+02,-1.894946773282840127e+02,-1.065807983509865053e+00,-8.126110376617777797e-01,-2.373651454032516261e-01,8.526255684954229253e-01,1.361111887542343357e+00,7.659071575075858673e-01,8.142393306677415676e-01,5.167144855015552984e-01,5.165933210547323240e-01,1.231500436668673260e+00
2.280000000000000000e+02,-1.901187802964252285e+02,-1.097210041441113670e+00,-7.586129366991544165e-01,-2.755809578635956547e-01,8.553083271035371027e-01,1.362097033627401865e+00,7.725700574155058842e-01,7.852109381603892269e-01,5.515656701688274044e-01,5.176453995305014821e-01,1.231927515719619004e+00
2.300000000000000000e+02,-1.908066594128080737e+02,-1.123805166142453293e+00,-7.027984446213196845e-01,-3.182238631339213142e-01,8.581301322785033214e-01,1.363132471257153311e+00,7.819484070844069379e-01,7.510226194884488393e-01,5.859941269947874787e-01,5.188674031975126777e-01,1.232423388164931133e+00
2.320000000000000000e+02,-1.915249014712508142e+02,-1.145071058031689848e+00,-6.460137634632634462e-01,-3.639998337954734042e-01,8.610173895289201518e-01,1.364191112512662896e+00,7.937271721816481218e-01,7.129571683003503857e-01,6.179497540856027094e-01,5.201726462647817684e-01,1.232952817768988796e+00
2.340000000000000000e+02,-1.922354902095115676e+02,-1.160613130336320742e+00,-5.893586235469919776e-01,-4.117239312332117152e-01,8.638830210084134098e-01,1.365241012779264462e+00,8.073661544570764903e-01,6.727324328341134363e-01,6.457973429173263780e-01,5.214632416687859928e-01,1.233476082590584610e+00
2.360000000000000000e+02,-1.929017326525559213e+02,-1.170207319319361394e+00,-5.341247529457526788e-01,-4.603974847662870018e-01,8.666402658770937517e-01,1.366250441135111515e+00,8.221470164969961747e-01,6.323594461759860508e-01,6.684617539737058856e-01,5.226453024285190319e-01,1.233955147938418317e+00
2.380000000000000000e+02,-1.934938186484996550e+02,-1.173813522896616224e+00,-4.816996208070236651e-01,-5.092577019388053738e-01,8.692161182045943235e-01,1.367192788264802727e+00,8.372310703041762059e-01,5.939521007046274503e-01,6.854984110208716119e-01,5.236430345262537145e-01,1.234359363897924888e+00
2.400000000000000000e+02,-1.939930640351765589e+02,-1.171558337872854683e+00,-4.334536730833817297e-01,-5.577911734745366612e-01,8.715620189549766472e-01,1.368050445374059620e+00,8.517195596116040601e-01,5.595222437568397877e-01,6.970782077806468857e-01,5.244093772463559455e-01,1.234669746106315635e+00
2.420000000000000000e+02,-1.943941707352260835e+02,-1.163693053176148018e+00,-3.906314325877505156e-01,-6.057108188400972537e-01,8.736600341959201987e-01,1.368817020780128901e+00,8.647074565979322447e-01,5.307946931104089439e-01,7.038960100455280422e-01,5.249315846882461889e-01,1.234881204562462864e+00
2.440000000000000000e+02,-1.947052613643899122e+02,-1.150538316477273337e+00,-3.542630977765292011e-01,-6.529035307133469468e-01,8.755237805465374556e-01,1.369497638830983188e+00,8.753249400314898621e-01,5.090671691959538503e-01,7.070276191306360536e-01,5.252311876078467057e-01,1.235002507000255267e+00
2.460000000000000000e+02,-1.949458783170219363e+02,-1.132429021936293134e+00,-3.251057802563362964e-01,-6.993605568224808833e-01,8.771944465187291318e-01,1.370107458833539793e+00,8.827662799640602076e-01,4.951257533750272888e-01,7.077662067563812442e-01,5.253588201230784405e-01,1.235054178896785038e+00
2.480000000000000000e+02,-1.951434592744155623e+02,-1.109671653359438848e+00,-3.036155951041270562e-01,-7.451036638222918729e-01,8.787330777013017125e-01,1.370668844004960807e+00,8.863112632004136460e-01,4.892135676298743907e-01,7.074656238139200859e-01,5.253851789074843737e-01,1.235064849954949029e+00
2.500000000000000000e+02,-1.953289584536419454e+02,-1.082522566043441437e+00,-2.899462131981844215e-01,-7.901182043528700571e-01,8.802106893910449648e-01,1.371207749244296004e+00,8.853472877582688749e-01,4.910431472435277667e-01,7.074083624490400402e-01,5.253897836585810222e-01,1.235066714127454057e+00
2.520000000000000000e+02,-1.955322925129027567e+02,-1.051190878415761754e+00,-2.839673110215080176e-01,-8.343009579123521480e-01,8.816977849667518852e-01,1.371749899625587243e+00,8.793997497528727170e-01,4.998421530176614391e-01,7.087052729802686413e-01,5.254492617487860340e-01,1.235090792790954906e+00
2.540000000000000000e+02,-1.957782094659626466e+02,-1.015864850158840094e+00,-2.852970802295205499e-01,-8.774273947842311516e-01,8.832546508935726903e-01,1.372317256688675213e+00,8.681745365729560682e-01,5.144254952191372743e-01,7.122261540841690053e-01,5.256267106466410155e-01,1.235162627081268560e+00
2.560000000000000000e+02,-1.960830642389203149e+02,-9.767564082371475997e-01,-2.933451075235310457e-01,-9.191404108639756876e-01,8.849235280235315804e-01,1.372925172795551152e+00,8.516104363059273652e-01,5.332912368839644035e-01,7.185565676387756229e-01,5.259634194592219814e-01,1.235298920973476156e+00
2.580000000000000000e+02,-1.964528621933970669e+02,-9.341550931007842618e-01,-3.073638898269840936e-01,-9.589604803793368992e-01,8.867235016650726331e-01,1.373580541397755539e+00,8.299327403386441704e-01,5.547397429014581105e-01,7.279762198143575613e-01,5.264739124555856131e-01,1.235505531014007508e+00
2.600000000000000000e+02,-1.968827968619480373e+02,-8.884804191811408458e-01,-3.265078591479688708e-01,-9.963151392886714364e-01,8.886486941294863273e-01,1.374281156150364280e+00,8.036942331581601318e-01,5.770137393856052954e-01,7.404563635881776795e-01,5.271449022296663678e-01,1.235777045811627950e+00
2.620000000000000000e+02,-1.973583415423871656e+02,-8.403209920965728497e-01,-3.498976955118174859e-01,-1.030583451366676728e+00,8.906700173135072562e-01,1.375016370564449808e+00,7.737880984068739032e-01,5.984514488338421589e-01,7.556759337098102325e-01,5.279382746356510170e-01,1.236098005555887447e+00
2.640000000000000000e+02,-1.978577489064347219e+02,-7.904502993078946771e-01,-3.766854119673749834e-01,-1.061148776553293649e+00,8.927403012455240594e-01,1.375768986147611894e+00,7.414203562737563535e-01,6.176378992277126168e-01,7.730568889254599840e-01,5.287976727746358518e-01,1.236445582108830488e+00
2.660000000000000000e+02,-1.983555895630278769e+02,-7.398131323638785783e-01,-4.061133786147254066e-01,-1.087451394848609754e+00,8.948020832661121027e-01,1.376518102051378145e+00,7.080371843035855317e-01,6.335342344021950289e-01,7.918177775722329281e-01,5.296576733955519201e-01,1.236793304556500939e+00
2.680000000000000000e+02,-1.988267689629524284e+02,-6.894825330765336213e-01,-4.375594620114963140e-01,-1.109032185858575437e+00,8.967968354836749478e-01,1.377242475934116639e+00,6.752128718991059486e-01,6.455645593369047086e-01,8.110413448194070396e-01,5.304540856565603812e-01,1.237115229272141681e+00
2.700000000000000000e+02,-1.992503614372352558e+02,-6.405934936955908210e-01,-4.705616652028065117e-01,-1.125560208426322539e+00,8.986740877162703311e-01,1.377923833079770732e+00,6.445138035979145474e-01,6.536458662317312651e-01,8.297485919322467041e-01,5.311336872836324163e-01,1.237389870713779594e+00
2.720000000000000000e+02,-1.996126319144687216e+02,-5.942644658049295314e-01,-5.048189677879538761e-01,-1.136840558899033793e+00,9.003989019147847772e-01,1.378549565301299573e+00,6.173593452815404614e-01,6.581574405187685661e-01,8.469699238306035438e-01,5.316618295902848512e-01,1.237603262124138404e+00
2.740000000000000000e+02,-1.999087811096904375e+02,-5.515195584295707887e-01,-5.401694351103583092e-01,-1.142803421512049056e+00,9.019565021774350599e-01,1.379114391297289632e+00,5.949000838982188011e-01,6.598581151510151122e-01,8.618050437649759088e-01,5.320267754114997860e-01,1.237750693891712661e+00
2.760000000000000000e+02,-2.001432054018905831e+02,-5.132228026926918263e-01,-5.765506223262143459e-01,-1.143479426991261816e+00,9.033534652607595472e-01,1.379620769412073678e+00,5.779283140488324921e-01,6.597686817438080942e-01,8.734668975874310126e-01,5.322402707702974523e-01,1.237836934167596992e+00
2.780000000000000000e+02,-2.003283379558303920e+02,-4.800319636059672823e-01,-6.139497031165497276e-01,-1.138969106261434883e+00,9.046155490582754588e-01,1.380078096053831693e+00,5.668277032382282865e-01,6.590401352004350288e-01,8.813098102043407378e-01,5.323345265257379832e-01,1.237875006350551477e+00
2.800000000000000000e+02,-2.004823649106594132e+02,-4.523747333584688390e-01,-6.523512530739857818e-01,-1.129414778577489287e+00,9.057827988375913852e-01,1.380500923936016866e+00,5.615618496555560002e-01,6.588262466733139089e-01,8.848460948731711184e-01,5.323563459065082659e-01,1.237883819559983500e+00
2.820000000000000000e+02,-2.006262495355936153e+02,-4.304462723240564115e-01,-6.916896318572779423e-01,-1.114981781882540046e+00,9.069029141065052535e-01,1.380906555941667779e+00,5.616970460224798289e-01,6.601733193848768888e-01,8.837573777485866477e-01,5.323594858630775750e-01,1.237885087835127740e+00
2.840000000000000000e+02,-2.007805435568165535e+02,-4.142247866794218081e-01,-7.318112044590481258e-01,-1.095853164631501064e+00,9.080239713042979055e-01,1.381312409780981021e+00,5.664533128073347967e-01,6.639336625267151515e-01,8.779061493078158529e-01,5.323964708190194184e-01,1.237900026513076623e+00
2.860000000000000000e+02,-2.009624390106547764e+02,-4.035011139546842984e-01,-7.724498789368343665e-01,-1.072238580247562467e+00,9.091875374035013335e-01,1.381733526945046142e+00,5.747785438173603767e-01,6.707044735604256180e-01,8.673500810564087615e-01,5.325110283953238266e-01,1.237946296581462491e+00
2.880000000000000000e+02,-2.011834429492272704e+02,-3.979185208036694066e-01,-8.132179038966282913e-01,-1.044394821935105355e+00,9.104230525014629372e-01,1.382180543399800010e+00,5.854416738695313871e-01,6.807913249947085133e-01,8.523575325790917478e-01,5.327321450355169130e-01,1.238035601210581094e+00
2.900000000000000000e+02,-2.014479595724801584e+02,-3.970193348417578871e-01,-8.536124923257805142e-01,-1.012652712508210984e+00,9.117441554430609774e-01,1.382658366144791984e+00,5.971406451412154537e-01,6.941949627348673602e-01,8.334187959883192498e-01,5.330704858727451922e-01,1.238172237901401962e+00
2.920000000000000000e+02,-2.017529460400729420e+02,-4.002950805506708121e-01,-8.930373852466313433e-01,-9.774433300708292860e-01,9.131473864611653335e-01,1.383165712584416340e+00,6.086190087143721339e-01,7.106205514530580247e-01,8.112453013103090305e-01,5.335176048139697036e-01,1.238352780778143369e+00
2.940000000000000000e+02,-2.020886697698705348e+02,-4.072363334165465254e-01,-9.308367930115337696e-01,-9.393161590883470913e-01,9.146134132030392383e-01,1.383695564492380736e+00,6.187817689787927788e-01,7.295086225986822104e-01,7.867491904881548370e-01,5.340479968001147215e-01,1.238566914474412917e+00
2.960000000000000000e+02,-2.024404419375769635e+02,-4.173778445905685364e-01,-9.663373764797070775e-01,-8.989429335813361455e-01,9.161105881725722933e-01,1.384236464681168011e+00,6.267980235948840129e-01,7.500859710671728964e-01,7.609986285800687256e-01,5.346236390749771195e-01,1.238799275075694206e+00
2.980000000000000000e+02,-2.027910520642435870e+02,-4.303341788719549088e-01,-9.988924733423266700e-01,-8.571036160593266118e-01,9.176002874673261367e-01,1.384774454358027151e+00,6.321768755998747880e-01,7.714325394810689351e-01,7.351493184838310269e-01,5.352002854806744425e-01,1.239031997316597522e+00
3.000000000000000000e+02,-2.031235113289571643e+02,-4.458216734672272308e-01,-1.027922197005302740e+00,-8.146546288756769671e-01,9.190431719779085240e-01,1.385295338169802326e+00,6.348052911129996589e-01,7.925576531906693978e-01,7.103584317111387714e-01,5.357344927592599948e-01,1.239247553027638116e+00
3.020000000000000000e+02,-2.034236586430853322e+02,-4.636641495219012699e-01,-1.052943759524896050e+00,-7.724832257433517091e-01,9.204053383291500579e-01,1.385786902920306707e+00,6.349420854103569045e-01,8.124770194120229938e-01,6.876917068753747309e-01,5.361902426030636937e-01,1.239431421074001394e+00
3.040000000000000000e+02,-2.036822129372255574e+02,-4.837822080400678848e-01,-1.073588420471606408e+00,-7.314547353264957419e-01,9.216633512183968202e-01,1.386240727000922934e+00,6.331696485364176619e-01,8.302817436071311397e-01,6.680363300652781833e-01,5.365441158821077083e-01,1.239574169140929660e+00
3.060000000000000000e+02,-2.038959646780418211e+02,-5.061684670085647708e-01,-1.089604371138612304e+00,-6.923605823348650823e-01,9.228073785692442188e-01,1.386653302217858430e+00,6.303121046846125175e-01,8.451926044325774878e-01,6.520309600934105498e-01,5.367882608197981353e-01,1.239672644583248884e+00
3.080000000000000000e+02,-2.040679634236572326e+02,-5.308530454671188670e-01,-1.100847827611832752e+00,-6.558743272660788604e-01,9.238420286061369557e-01,1.387026326568943757e+00,6.273332332338305006e-01,8.565964020670796542e-01,6.400206454426810021e-01,5.369308081467416560e-01,1.239730137188867154e+00
3.100000000000000000e+02,-2.042067362732474010e+02,-5.578645415514649208e-01,-1.107266809690292453e+00,-6.225209063467633808e-01,9.247849134009421546e-01,1.387366179274665656e+00,6.252286489991335516e-01,8.640651266675321018e-01,6.320398890623493138e-01,5.369938280182042778e-01,1.239755553698654422e+00
3.120000000000000000e+02,-2.043247251043540018e+02,-5.871916656236110255e-01,-1.108883002507021098e+00,-5.926615974566696865e-01,9.256633345267124557e-01,1.387682721850036494e+00,6.249248093419031980e-01,8.673616784466182672e-01,6.278232281168453222e-01,5.370093043317923920e-01,1.239761795362225083e+00
3.140000000000000000e+02,-2.044362327501505092e+02,-6.187498929239814149e-01,-1.105776644752223259e+00,-5.664947641329557415e-01,9.265097358629807989e-01,1.387987657672854258e+00,6.271937339758067997e-01,8.664370672965743259e-01,6.268402426080831313e-01,5.370138612769573827e-01,1.239763633191577341e+00
3.160000000000000000e+02,-2.045552121541346651e+02,-6.523564134808153003e-01,-1.098077846177331507e+00,-5.440706124537317834e-01,9.273566778107773523e-01,1.388292721219554826e+00,6.325884501652737635e-01,8.614233140718556836e-01,6.283508740500368672e-01,5.370430942284858400e-01,1.239775422863536924e+00
3.180000000000000000e+02,-2.046932247439019363e+02,-6.877155879705743047e-01,-1.085965592404216418e+00,-5.253171215560982210e-01,9.282320760235379664e-01,1.388607964111616466e+00,6.414012121854089088e-01,8.526242021056353870e-01,6.314766815558758850e-01,5.371263443580071018e-01,1.239808997091068621e+00
3.200000000000000000e+02,-2.048578474260746702e+02,-7.244161584432903256e-01,-1.069673462036980549e+00,-5.100737836913793455e-01,9.291553508091577873e-01,1.388940370487923293e+00,6.536448258708981163e-01,8.405034907596847793e-01,6.352833727859874546e-01,5.372826401053509837e-01,1.239872027678216027e+00
3.220000000000000000e+02,-2.050517331618303558e+02,-7.619405233326965732e-01,-1.049499206345025026e+00,-4.981295353459110897e-01,9.301349791992724603e-01,1.389292978876091489e+00,6.690565969475661401e-01,8.256681576593295491e-01,6.388690778826590089e-01,5.375183351662417008e-01,1.239967072177765139e+00
3.240000000000000000e+02,-2.052724358973365213e+02,-7.996853240400759733e-01,-1.025814169888207950e+00,-4.892610926494289081e-01,9.311677454090255823e-01,1.389664616862214652e+00,6.871238339835639142e-01,8.088434209978944134e-01,6.414513857038706135e-01,5.378267231412590110e-01,1.240091419237639991e+00
3.260000000000000000e+02,-2.055130032859950688e+02,-8.369913528246972767e-01,-9.990682871747613714e-01,-4.832678220689708981e-01,9.322397549889140933e-01,1.390050271369300816e+00,7.071288520797005539e-01,7.908370393738730630e-01,6.424446967903344463e-01,5.381896247232054176e-01,1.240237731098498886e+00
3.280000000000000000e+02,-2.057632296079908940e+02,-8.731795082372408867e-01,-9.697871462205343018e-01,-4.799994424717436980e-01,9.333290273531910097e-01,1.390442026584797208e+00,7.282098026187368012e-01,7.724925189109065338e-01,6.415188581562391024e-01,5.385806537734157962e-01,1.240395363869231993e+00
3.300000000000000000e+02,-2.060113612937254004e+02,-9.075885002779437993e-01,-9.385592298133718092e-01,-4.793734730054556858e-01,9.344092403259566249e-01,1.390830414630251477e+00,7.494316713038379207e-01,7.546337269512212176e-01,6.386311321365339966e-01,5.389696147395436343e-01,1.240552143079409753e+00
3.320000000000000000e+02,-2.062459767862793285e+02,-9.396096119536349045e-01,-9.060135717737805017e-01,-4.813805129351430012e-01,9.354540133476435537e-01,1.391205957173745622e+00,7.698601200697267055e-01,7.380060862527654253e-01,6.340265957545677677e-01,5.393273119440179508e-01,1.240696303258898459e+00
3.340000000000000000e+02,-2.064577376555783985e+02,-9.687143161091291699e-01,-8.727901814133682823e-01,-4.860770535067544529e-01,9.364410289521578612e-01,1.391560645776067640e+00,7.886302576956395471e-01,7.232211296071399120e-01,6.282065850573284038e-01,5.396299991727030454e-01,1.240818280070688395e+00
3.360000000000000000e+02,-2.066407368378400804e+02,-9.944719247104956139e-01,-8.395071665646993697e-01,-4.935672612663981607e-01,9.373553331448938319e-01,1.391889124556039636e+00,8.050033630037497501e-01,7.107112456792945565e-01,6.218696740360164510e-01,5.398627806680138530e-01,1.240912078124831286e+00
3.380000000000000000e+02,-2.067932477618553833e+02,-1.016556408839089931e+00,-8.067291613743976519e-01,-5.039766341658120652e-01,9.381913199487746935e-01,1.392189398700101277e+00,8.184069453742344180e-01,7.007000274976474818e-01,6.158335971108871432e-01,5.400214761025160515e-01,1.240976019534904884e+00
3.400000000000000000e+02,-2.069177877236699601e+02,-1.034743563806464151e+00,-7.749413603250955296e-01,-5.174212987562710753e-01,9.389531551880362370e-01,1.392462982303011909e+00,8.284566525648290325e-01,6.931913177269878323e-01,6.109485333737132429e-01,5.401127385824875393e-01,1.241012789433971752e+00
3.420000000000000000e+02,-2.070205260389198259e+02,-1.048901282376082378e+00,-7.445323761077141667e-01,-5.339768825496813420e-01,9.396536703402662560e-01,1.392714497745035196e+00,8.349615042181585123e-01,6.879775867366185738e-01,6.080120349010184055e-01,5.401525079626703363e-01,1.241028812283894167e+00
3.440000000000000000e+02,-2.071101689633788396e+02,-1.058976485770050546e+00,-7.157876429977833022e-01,-5.536504789223951617e-01,9.403120000932020384e-01,1.392950825397539560e+00,8.379159407094096679e-01,6.846662833956248528e-01,6.076940784297157894e-01,5.401631362722407736e-01,1.241033094332210984e+00
3.460000000000000000e+02,-2.071965230800354618e+02,-1.064982154252072544e+00,-6.888935528055747382e-01,-5.763584740053629973e-01,9.409504065302599640e-01,1.393179962677844053e+00,8.374828445333497573e-01,6.827214961284581163e-01,6.104781265095625686e-01,5.401696991101743173e-01,1.241035738431972568e+00
3.480000000000000000e+02,-2.072889705474227640e+02,-1.066987046902673875e+00,-6.639511954444182740e-01,-6.019121741704016593e-01,9.415908136047048682e-01,1.393409780171205536e+00,8.339711239140066290e-01,6.815175156356944042e-01,6.166215453805594660e-01,5.401960898681499312e-01,1.241046370940231514e+00
3.500000000000000000e+02,-2.073950851783747567e+02,-1.065109404001764570e+00,-6.409975858272930482e-01,-6.300124016241442915e-01,9.422515737296339733e-01,1.393646861869297870e+00,8.278101291124712047e-01,6.804003663062059282e-01,6.261367395084516119e-01,5.402614848931013292e-01,1.241072717390169888e+00
3.520000000000000000e+02,-2.075195840718533304e+02,-1.059514528692984348e+00,-6.200315859382935502e-01,-6.602535241196871851e-01,9.429449201851469731e-01,1.393895592234620118e+00,8.195217353985888575e-01,6.787527750913562308e-01,6.387929838434572849e-01,5.403776806925586484e-01,1.241119529155709778e+00
3.540000000000000000e+02,-2.076637528418167733e+02,-1.050414955006644169e+00,-6.010413338004558792e-01,-6.921366765126354403e-01,9.436754416122022926e-01,1.394157610701250105e+00,8.096899339425046582e-01,6.760573033486744210e-01,6.541378984871512037e-01,5.405476567760797435e-01,1.241188004187232741e+00
3.560000000000000000e+02,-2.078254105525285809e+02,-1.038071155515079225e+00,-5.840298593175309305e-01,-7.250911402347494095e-01,9.444397621337959903e-01,1.394431699294117255e+00,7.989275505664920063e-01,6.719516951836327356e-01,6.715364601374178566e-01,5.407655290082277189e-01,1.241275768706731286e+00
3.580000000000000000e+02,-2.079994008972389281e+02,-1.022790552062280645e+00,-5.690357419607252609e-01,-7.585019756133799529e-01,9.452274360260726205e-01,1.394714106147529886e+00,7.878402848280784410e-01,6.662703168281424171e-01,6.902241670742258473e-01,5.410178502975656611e-01,1.241377402434811206e+00
3.600000000000000000e+02,-2.081785182252701816e+02,-1.004922981171589180e+00,-5.561462080588196466e-01,-7.917411724795295758e-01,9.460228870242635146e-01,1.394999243326989102e+00,7.769893640549900837e-01,6.590663084029783070e-01,7.093695395292488604e-01,5.412860143384441436e-01,1.241485408420151204e+00
3.620000000000000000e+02,-2.083547119311259621e+02,-9.848516257252547534e-01,-5.455009928456120427e-01,-8.241990086758687051e-01,9.468080637915153863e-01,1.395280640461595612e+00,7.668552948726452545e-01,6.506109509938208246e-01,7.281398910519946144e-01,5.415493537685052150e-01,1.241591462097656917e+00
3.640000000000000000e+02,-2.085203718784049727e+02,-9.629795444730654408e-01,-5.372865204387802240e-01,-8.553122032966369304e-01,9.475653732269138096e-01,1.395551996551185336e+00,7.578060053544352082e-01,6.413695951681966934e-01,7.457637196799803414e-01,5.417884249483703174e-01,1.241687734472396221e+00
3.660000000000000000e+02,-2.086694894676073488e+02,-9.397130386666711077e-01,-5.317212869146800136e-01,-8.845859452041573423e-01,9.482804164510902911e-01,1.395808159560941064e+00,7.500727960875867018e-01,6.319567430699826183e-01,7.615835032655479120e-01,5.419879569884844539e-01,1.241768078982397272e+00
3.680000000000000000e+02,-2.087985160651176102e+02,-9.154439294055720655e-01,-5.290345081495368973e-01,-9.116079203618319138e-01,9.489440991649550350e-01,1.396045880694720465e+00,7.437369064025638465e-01,6.230757666921580284e-01,7.750942002100759121e-01,5.421390161835732968e-01,1.241828901728393664e+00
3.700000000000000000e+02,-2.089067975310547070e+02,-8.905332025743328828e-01,-5.294408824001356484e-01,-9.360538323485482204e-01,9.495538098983327124e-01,1.396264234209082966e+00,7.387283547928173988e-01,6.154506061916110715e-01,7.859650456137355912e-01,5.422400837631183856e-01,1.241869594097700924e+00
3.720000000000000000e+02,-2.089965386206599476e+02,-8.652983601424163451e-01,-5.331145971931131600e-01,-9.576852843550115457e-01,9.501135296756679782e-01,1.396464654583961851e+00,7.348373700055463864e-01,6.097572891730802525e-01,7.940447234037841806e-01,5.422969348217648866e-01,1.241892483189391605e+00
3.740000000000000000e+02,-2.090723289390380160e+02,-8.400062701019126443e-01,-5.401655075953623042e-01,-9.763419528478983755e-01,9.506329182971341440e-01,1.396650607746163120e+00,7.317375100031732194e-01,6.065623390121895886e-01,7.993520800081589384e-01,5.423214024669474886e-01,1.241902334101544492e+00
3.760000000000000000e+02,-2.091403287103524917e+02,-8.148724843997147138e-01,-5.506198719444506118e-01,-9.919305275602479099e-01,9.511255807178423671e-01,1.396826969432147125e+00,7.290186441751718149e-01,6.062735231532819791e-01,8.020558027595700024e-01,5.423292791719933614e-01,1.241905505322861591e+00
3.780000000000000000e+02,-2.092072579517189013e+02,-7.900670659270694340e-01,-5.644073372919884424e-01,-1.004412871457115886e+00,9.516068274003657290e-01,1.396999223053054129e+00,7.262273456448314901e-01,6.091064683660390999e-01,8.024468052109192673e-01,5.423377225608972951e-01,1.241908904686672255e+00
3.800000000000000000e+02,-2.092793523497819592e+02,-7.657260757379289462e-01,-5.813551699993307897e-01,-1.013795362879041040e+00,9.520912945450182852e-01,1.397172607930628807e+00,7.229117837652258016e-01,6.150688670870021468e-01,8.009066271541531723e-01,5.423625837857480869e-01,1.241918913925360801e+00
3.820000000000000000e+02,-2.093614437074786281e+02,-7.419671195022955468e-01,-6.011900967851960820e-01,-1.020120603831819794e+00,9.525907852573219925e-01,1.397351347035152180e+00,7.186677921078408193e-01,6.239625126029105795e-01,7.978743326981945216e-01,5.424160633254865305e-01,1.241940444750216699e+00
3.840000000000000000e+02,-2.094562958830164234e+02,-7.189068018735562671e-01,-6.235475507294908626e-01,-1.023461822306591440e+00,9.531126395199458479e-01,1.397538064355001941e+00,7.131823774922305681e-01,6.354022005501602788e-01,7.938135609651959523e-01,5.425050296016949991e-01,1.241976261682922411e+00
3.860000000000000000e+02,-2.095642838771846073e+02,-6.966776373687303403e-01,-6.479875616227278590e-01,-1.023919547641083394e+00,9.536588504689708090e-01,1.397733469681558427e+00,7.062706326446686056e-01,6.488494707833777353e-01,7.891808290903287171e-01,5.426302232758678512e-01,1.242026661654055175e+00
3.880000000000000000e+02,-2.096834501495373217e+02,-6.754419604172133829e-01,-6.740159640696933296e-01,-1.021619629410061902e+00,9.542260289089894432e-01,1.397936347158249104e+00,6.979020305416229197e-01,6.636581106270657004e-01,7.843960087230783529e-01,5.427864305359016983e-01,1.242089544085059449e+00
3.900000000000000000e+02,-2.098099151567379863e+02,-6.554006970006082122e-01,-7.011090499813061871e-01,-1.016711471856182714e+00,9.548061905985363307e-01,1.398143838234710445e+00,6.882126402579695768e-01,6.791273024453119422e-01,7.798160229205287619e-01,5.429635607410798759e-01,1.242160845355904542e+00
3.920000000000000000e+02,-2.099385661250061048e+02,-6.367955010177801523e-01,-7.287393580387461212e-01,-1.009365471698810968e+00,9.553882175289736267e-01,1.398351965465726598e+00,6.775010369797848098e-01,6.945574402509185896e-01,7.757130495060020614e-01,5.431484280904931294e-01,1.242235256740531923e+00
3.940000000000000000e+02,-2.100639071378548124e+02,-6.199036537749508247e-01,-7.564000982594684119e-01,-9.997690207205894852e-01,9.559597434030731034e-01,1.398556307480444572e+00,6.662075075820698133e-01,7.093032244820146603e-01,7.722586527164039261e-01,5.433269341146422793e-01,1.242307103383250455e+00
3.960000000000000000e+02,-2.101809316335869653e+02,-6.050261396886869036e-01,-7.836258603159304004e-01,-9.881209610724402959e-01,9.565091523732018874e-01,1.398752713727656749e+00,6.548782859092777686e-01,7.228189079267818284e-01,7.695151406781506331e-01,5.434862947448491077e-01,1.242371240711959368e+00
3.980000000000000000e+02,-2.102858794613519819e+02,-5.924702645086062924e-01,-8.100077793234519152e-01,-9.746249299902084440e-01,9.570273710498365949e-01,1.398937944597183014e+00,6.441185531980667678e-01,7.346915914468264974e-01,7.674350243057935783e-01,5.436169616478755406e-01,1.242423827303209327e+00
4.000000000000000000e+02,-2.103767645722218447e+02,-5.825288966164003934e-01,-8.352021587045918016e-01,-9.594824740164475951e-01,9.575091792426624338e-01,1.399110138989479113e+00,6.345393764727266239e-01,7.446601164927356686e-01,7.658688147368565291e-01,5.437139507757974277e-01,1.242462858911584700e+00
4.020000000000000000e+02,-2.104536014615179056e+02,-5.754587679838767400e-01,-8.589325138666098480e-01,-9.428870550587840071e-01,9.579538556241697922e-01,1.399269043965956971e+00,6.267043511542216283e-01,7.526190402406292002e-01,7.645806925794379483e-01,5.437773989536109909e-01,1.242488391877541343e+00
4.040000000000000000e+02,-2.105183103162502505e+02,-5.714602431051413189e-01,-8.809859016911537610e-01,-9.250200664190821875e-01,9.583650917063247787e-01,1.399415983001737640e+00,6.210814230795803637e-01,7.586089967359103126e-01,7.632709590125533738e-01,5.438123008951659676e-01,1.242502436976042013e+00
4.060000000000000000e+02,-2.105743327151821518e+02,-5.706606170886425744e-01,-9.012050632285601992e-01,-9.060497349244411858e-01,9.587502280414380573e-01,1.399553582330228751e+00,6.180043738277822829e-01,7.627960955786861064e-01,7.616037163585970271e-01,5.438275102715763865e-01,1.242508557422227877e+00
4.080000000000000000e+02,-2.106260328722860322e+02,-5.731024598269431891e-01,-9.194782282501988702e-01,-8.861333575435050847e-01,9.591189690371457743e-01,1.399685311349293304e+00,6.176470708922616737e-01,7.654437099355183571e-01,7.592379207993059653e-01,5.438341976412899292e-01,1.242511248495077103e+00
4.100000000000000000e+02,-2.106779876634877269e+02,-5.787379094613346320e-01,-9.357283994117083781e-01,-8.654227851011128125e-01,9.594818022854453288e-01,1.399814917785056734e+00,6.200121169530820042e-01,7.668800804674205107e-01,7.558597401804370008e-01,5.438440298120025274e-01,1.242515205060821915e+00
4.120000000000000000e+02,-2.107342792486988969e+02,-5.874292277339453472e-01,-9.499036165180304581e-01,-8.440725086194407201e-01,9.598483780772507634e-01,1.399945848897099721e+00,6.249341838398203564e-01,7.674647862421954958e-01,7.512139707871107186e-01,5.438673621590555118e-01,1.242524594184978071e+00
4.140000000000000000e+02,-2.107978972462236129e+02,-5.989554034014682449e-01,-9.619692076332362340e-01,-8.222492101085626670e-01,9.602260952224835888e-01,1.400080746595960601e+00,6.320971583377950065e-01,7.675565450461674377e-01,7.451321025526899122e-01,5.439117176765140282e-01,1.242542443006470432e+00
4.160000000000000000e+02,-2.108703356118718091e+02,-6.130241281763003647e-01,-9.719024828754335710e-01,-8.001412861415808653e-01,9.606190957340559056e-01,1.400221088792696689e+00,6.410632343312833159e-01,7.674842112446882414e-01,7.375545302566494099e-01,5.439807700232668353e-01,1.242570229411648297e+00
4.180000000000000000e+02,-2.109514365269286316e+02,-6.292880599825412258e-01,-9.796898221875244284e-01,-7.779667032407848737e-01,9.610278014857507323e-01,1.400367024480074107e+00,6.513112117208191831e-01,7.675223584508309438e-01,7.285445060769183412e-01,5.440739625700327098e-01,1.242607728756808472e+00
4.200000000000000000e+02,-2.110394945327242340e+02,-6.473639330057971986e-01,-9.853257249109997895e-01,-7.559776415656586090e-01,9.614490404753022190e-01,1.400517419470538094e+00,6.622805065823395010e-01,7.678724840137226559e-01,7.182918439992461712e-01,5.441867942602010011e-01,1.242653129099516862e+00
4.220000000000000000e+02,-2.111315943128753361e+02,-6.668528052772971781e-01,-9.888131689095223109e-01,-7.344607363499453534e-01,9.618767201547864243e-01,1.400670097460324115e+00,6.734168169294116879e-01,7.686505957252739440e-01,7.071051922421902614e-01,5.443117005280201370e-01,1.242703385982848907e+00
4.240000000000000000e+02,-2.112241206157204942e+02,-6.873596089340595627e-01,-9.901645811070022285e-01,-7.137322980533722383e-01,9.623029229573373255e-01,1.400822231663084505e+00,6.842151610462290368e-01,7.698816553363913018e-01,6.953928521117841433e-01,5.444393685971857799e-01,1.242754751994486817e+00
4.260000000000000000e+02,-2.113133541444395576e+02,-7.085102435635061147e-01,-9.894028316728218364e-01,-6.941285966282259023e-01,9.627192372136920140e-01,1.400970820173307985e+00,6.942562440280649616e-01,7.715010010913764260e-01,6.836334820026633841e-01,5.445602647720321210e-01,1.242803391442637517e+00
4.280000000000000000e+02,-2.113960567845489606e+02,-7.299647579155604804e-01,-9.865618882126553357e-01,-6.759920106138843643e-01,9.631181054862456570e-01,1.401113167181149644e+00,7.032328694537736125e-01,7.733624480691162484e-01,6.723393352588237226e-01,5.446661264999166363e-01,1.242845980606453571e+00
4.300000000000000000e+02,-2.114699549641558463e+02,-7.514256773526327704e-01,-9.816870441078237031e-01,-6.596544370612902330e-01,9.634939774886668307e-01,1.401247294109531749e+00,7.109643274327662743e-01,7.752523206072815531e-01,6.620156736245349505e-01,5.447511876134473185e-01,1.242880200431342397e+00
4.320000000000000000e+02,-2.115340500477974501e+02,-7.726411768748001618e-01,-9.748348993795802331e-01,-6.454197283462199675e-01,9.638440949893873899e-01,1.401372219201033387e+00,7.173981622579770345e-01,7.769082813652314901e-01,6.531204764460375456e-01,5.448129576180913425e-01,1.242905049723416200e+00
4.340000000000000000e+02,-2.115887155205055876e+02,-7.934034597538900391e-01,-9.660734613837556051e-01,-6.335470152635098717e-01,9.641688032887344439e-01,1.401488068107009877e+00,7.226001861547834970e-01,7.780415514789862375e-01,6.460284591863898473e-01,5.448524549374912374e-01,1.242920938735081471e+00
4.360000000000000000e+02,-2.116355765079081266e+02,-8.135432630275724053e-01,-9.554828023089815270e-01,-6.242366045988076984e-01,9.644713648468248302e-01,1.401596006916074888e+00,7.267348054044321382e-01,7.783609877980086633e-01,6.410027927588515251e-01,5.448738850367587094e-01,1.242929559566651854e+00
4.380000000000000000e+02,-2.116772015640185316e+02,-8.329217850649697219e-01,-9.431566430591067363e-01,-6.176197674340989652e-01,9.647573305076878603e-01,1.401698017499769078e+00,7.300384933472936488e-01,7.775974709067223767e-01,6.381769449011388540e-01,5.448838415326624496e-01,1.242933564813516467e+00
4.400000000000000000e+02,-2.117166641169997092e+02,-8.514214763670187036e-01,-9.292050398980469250e-01,-6.137532506530081200e-01,9.650335892780564917e-01,1.401796558360825173e+00,7.327895359554995602e-01,7.755271066262919843e-01,6.375479439760575184e-01,5.448901779861267114e-01,1.242936113802051157e+00
4.420000000000000000e+02,-2.117570477261775181e+02,-8.689370618416404346e-01,-9.137580685685471327e-01,-6.126188328400682392e-01,9.653072596664369343e-01,1.401894169122652078e+00,7.352770578506037102e-01,7.719918006232865393e-01,6.389812583408184254e-01,5.449007405418415662e-01,1.242940362828831802e+00
4.440000000000000000e+02,-2.118009737420997567e+02,-8.853679174276131159e-01,-8.969700867486204432e-01,-6.141277671133896776e-01,9.655846000716190591e-01,1.401993081946215636e+00,7.377719426373122724e-01,7.669158118114988154e-01,6.422264872083655041e-01,5.449221626213237579e-01,1.242948980299932060e+00
4.460000000000000000e+02,-2.118502224255158808e+02,-9.006125712086262558e-01,-8.790238751769794412e-01,-6.181295386391041369e-01,9.658701030883580785e-01,1.402094898657633149e+00,7.405017327170684283e-01,7.603169532488982529e-01,6.469422057807633353e-01,5.449589031751503887e-01,1.242963759802620860e+00
4.480000000000000000e+02,-2.119055009898188757e+02,-9.145657059562988245e-01,-8.601337742432356714e-01,-6.244240247407280009e-01,9.661659027786667631e-01,1.402200379593503632e+00,7.436310358439663926e-01,7.523112553704003336e-01,6.527276016348063647e-01,5.450126643632792200e-01,1.242985385823680122e+00
4.500000000000000000e+02,-2.119663874133158004e+02,-9.271176644897350938e-01,-8.405468965466957876e-01,-6.327758861539291013e-01,9.664715712010819582e-01,1.402309371342413069e+00,7.472484305750010103e-01,7.431102112405022497e-01,6.591579915072525164e-01,5.450822608145766690e-01,1.243013381191272693e+00
4.520000000000000000e+02,-2.120314509664857781e+02,-9.381561463846034288e-01,-8.205416325071895889e-01,-6.429298507325622580e-01,9.667843186397711008e-01,1.402420878478941590e+00,7.513603577784845333e-01,7.330102346389059109e-01,6.658209589268719863e-01,5.451639406726905834e-01,1.243046236340942690e+00
4.540000000000000000e+02,-2.120985233117565087e+02,-9.475695656098723774e-01,-8.004229680559759030e-01,-6.546254963065997190e-01,9.670995498762903209e-01,1.402533262218895738e+00,7.558919987520070771e-01,7.223746675861361100e-01,6.723497713858367364e-01,5.452520892300679600e-01,1.243081692505633162e+00
4.560000000000000000e+02,-2.121650717657599046e+02,-9.552514307270698612e-01,-7.805145574808206588e-01,-6.676102195511165460e-01,9.674116755946827739e-01,1.402644529932284723e+00,7.606946677984330885e-01,7.116094919335048674e-01,6.784509878056174115e-01,5.453401894812427431e-01,1.243117128229312973e+00
4.580000000000000000e+02,-2.122286122436218534e+02,-9.611051142674080783e-01,-7.611479677171479885e-01,-6.816493030544272802e-01,9.677150417855125974e-01,1.402752666559490491e+00,7.655588085026420186e-01,7.011346916046212741e-01,6.839237778113681498e-01,5.454218789032667658e-01,1.243149984483343795e+00
4.600000000000000000e+02,-2.122870956539447036e+02,-9.650484811417576747e-01,-7.426499454660624444e-01,-6.965323496571226292e-01,9.680048265736387325e-01,1.402855954233215519e+00,7.702313196800945061e-01,6.913538219234671711e-01,6.886693984958589532e-01,5.454919333289749428e-01,1.243178160340387306e+00
4.620000000000000000e+02,-2.123392084931212764e+02,-9.670180168116255803e-01,-7.253288745608988952e-01,-7.120757993995719959e-01,9.682777652006181457e-01,1.402953230494200509e+00,7.744356968534192864e-01,6.826246428846427516e-01,6.926903896834687435e-01,5.455470275940617064e-01,1.243200318778285185e+00
4.640000000000000000e+02,-2.123845446193057569e+02,-9.669722919534773364e-01,-7.094617334880400916e-01,-7.281217156086067233e-01,9.685325974304378471e-01,1.403044047485114021e+00,7.778933879119830364e-01,6.752336047545681730e-01,6.960801826913787238e-01,5.455861646826922762e-01,1.243216059137208340e+00
4.660000000000000000e+02,-2.124236275906186222e+02,-9.648947752443456372e-01,-6.952828156489513356e-01,-7.445334511073991024e-01,9.687701808484620036e-01,1.403128712057799765e+00,7.803448249605974274e-01,6.693765571477860998e-01,6.990047935093517406e-01,5.456107224508616182e-01,1.243225935807672267e+00
4.680000000000000000e+02,-2.124577874937605770e+02,-9.607961199407309971e-01,-6.829752598853068291e-01,-7.611891220457700502e-01,9.689932692293797833e-01,1.403208206568608007e+00,7.815687714266660313e-01,6.651473743894114055e-01,7.016789546166652958e-01,5.456241294784524021e-01,1.243231327827869714e+00
4.700000000000000000e+02,-2.124889187156901187e+02,-9.547160792574360677e-01,-6.726661053755667030e-01,-7.779739882257039607e-01,9.692060076696269455e-01,1.403284008824059237e+00,7.813988561572522418e-01,6.625353703391042570e-01,7.043393709307195216e-01,5.456312387973120126e-01,1.243234187034457428e+00
4.720000000000000000e+02,-2.125191621624452125e+02,-9.467251480617830950e-01,-6.644251931580384962e-01,-7.947728568447002262e-01,9.694132372527972663e-01,1.403357844245035402e+00,7.797364008211128406e-01,6.614315303736646445e-01,7.072177792639525729e-01,5.456375114449474317e-01,1.243236709745406898e+00
4.740000000000000000e+02,-2.125505647388290242e+02,-9.369259040341957334e-01,-6.582678415212105394e-01,-8.114635083002423865e-01,9.696197261342341944e-01,1.403431411892010816e+00,7.765588515817036797e-01,6.616428028710936715e-01,7.105162184609181697e-01,5.456481452570119961e-01,1.243240986402385451e+00
4.760000000000000000e+02,-2.125847696227052950e+02,-9.254538675239234458e-01,-6.541608657166618768e-01,-8.279119214459398357e-01,9.698294488224674659e-01,1.403506127729167385e+00,7.719233038806693203e-01,6.629130175559529992e-01,7.143864709577288918e-01,5.456672858066209386e-01,1.243248684222458156e+00
4.780000000000000000e+02,-2.126227834770780305e+02,-9.124775617670805028e-01,-6.520312203378035854e-01,-8.439697914093812203e-01,9.700450218352028031e-01,1.403582923658626358e+00,7.659647921350583033e-01,6.649484593154463274e-01,7.189150998216896626e-01,5.456974370881176872e-01,1.243260810169366071e+00
4.800000000000000000e+02,-2.126648528086215038e+02,-8.981973778844640766e-01,-6.517763310176865055e-01,-8.594745253102177296e-01,9.702673749706390849e-01,1.403662130543392728e+00,7.588892480602512647e-01,6.674457429068632042e-01,7.241149376271640570e-01,5.457391534407382006e-01,1.243277587047405319e+00
4.820000000000000000e+02,-2.127104635523509728e+02,-8.828428637803034107e-01,-6.532750615150909601e-01,-8.742516056252521706e-01,9.704956980636808561e-01,1.403743459402291949e+00,7.509613449286725029e-01,6.701194325393909912e-01,7.299233192459224639e-01,5.457910474229776820e-01,1.243298456701430688e+00
4.840000000000000000e+02,-2.127584584534330929e+02,-8.666681740372755849e-01,-6.563982414570066481e-01,-8.881189582736976895e-01,9.707276593221184635e-01,1.403826079353563072e+00,7.424878423748905165e-01,6.727268643223931477e-01,7.362068107365655756e-01,5.458500982304633764e-01,1.243322204115115737e+00
4.860000000000000000e+02,-2.128072488677708520e+02,-8.499456263711706594e-01,-6.610177643893564436e-01,-9.008927777785334934e-01,9.709598496793065969e-01,1.403908776035865280e+00,7.337974899355540481e-01,6.750878879076495087e-01,7.427716922471579997e-01,5.459121994390391253e-01,1.243347177765211420e+00
4.880000000000000000e+02,-2.128550839015221356e+02,-8.329575740237767922e-01,-6.670134528708547839e-01,-9.123941625566655000e-01,9.711883743017499793e-01,1.403990162377618978e+00,7.252189666659950573e-01,6.770977502236614765e-01,7.493790344484042576e-01,5.459728502408542905e-01,1.243371567657985288e+00
4.900000000000000000e+02,-2.129003323879717584e+02,-8.159870726677420638e-01,-6.742771617309768484e-01,-9.224559062137810406e-01,9.714094925015511750e-01,1.404068906518825655e+00,7.170586444958090278e-01,6.787320616913729010e-01,7.557629025026300074e-01,5.460278760131802578e-01,1.243393695107593677e+00
4.920000000000000000e+02,-2.129417330791087579e+02,-7.993080417496668533e-01,-6.827139220339681902e-01,-9.309288688266723621e-01,9.716202037596062269e-01,1.404143940453011385e+00,7.095800910380966053e-01,6.800436314942353011e-01,7.616500627647431187e-01,5.460740644430377433e-01,1.243412268502883222e+00
4.940000000000000000e+02,-2.129785754068054189e+02,-7.831757499317359983e-01,-6.922402746069619139e-01,-9.376874945654203319e-01,9.718186905334381676e-01,1.404214617601080572e+00,7.029871345426236262e-01,6.811518183571968477e-01,7.667795712142042586e-01,5.461096218152055037e-01,1.243426566723163651e+00
4.960000000000000000e+02,-2.130107858429972225e+02,-7.678184679049556705e-01,-7.027802569475004590e-01,-9.426342164816712277e-01,9.720045552931179111e-01,1.404280797078707899e+00,6.974120040196226666e-01,6.822257959962721996e-01,7.709207784812773800e-01,5.461343867675891861e-01,1.243436525032348250e+00
4.980000000000000000e+02,-2.130389109335472710e+02,-7.534310282837025641e-01,-7.142597501220113720e-01,-9.457026592564570233e-01,9.721788247497373803e-01,1.404342845070393642e+00,6.929095771522449931e-01,6.834636789208340391e-01,7.738885561585666650e-01,5.461497798664969316e-01,1.243442714757545975e+00
5.000000000000000000e+02,-2.130640047124850582e+02,-7.401708316015047640e-01,-7.266000357646364982e-01,-9.468596835143882062e-01,9.723437321918105836e-01,1.404401557227231923e+00,6.894581869954823361e-01,6.850697402715952844e-01,7.755548781791354873e-01,5.461585097183326853e-01,1.243446225108094660e+00
5.020000000000000000e+02,-2.130874427197891805e+02,-7.281565735141949380e-01,-7.397114478096595835e-01,-9.461063900784768554e-01,9.725023229199246666e-01,1.404458018123071916e+00,6.869668305196393598e-01,6.872319739326804289e-01,7.758562244158644372e-01,5.461640931944432564e-01,1.243448470267896511e+00
5.040000000000000000e+02,-2.131106950872163566e+02,-7.174696800044646494e-01,-7.534879359524763176e-01,-9.434782146235628497e-01,9.726579528209100545e-01,1.404513422709444459e+00,6.852880508933899550e-01,6.901020455366598805e-01,7.747965715601465853e-01,5.461702732524978954e-01,1.243450955313285755e+00
5.060000000000000000e+02,-2.131350958141335354e+02,-7.081581608062458288e-01,-7.678032067687987627e-01,-9.390442044245784770e-01,9.728137629043351886e-01,1.404568889251902597e+00,6.842352761934997751e-01,6.937793011037860502e-01,7.724459836342965069e-01,5.461804294604027943e-01,1.243455039186154520e+00
5.080000000000000000e+02,-2.131616440759105160e+02,-7.002423556214010247e-01,-7.825088989753686830e-01,-9.329055035047613131e-01,9.729722120513266681e-01,1.404625293023486599e+00,6.836030192015989382e-01,6.983000220016357673e-01,7.689350194687155637e-01,5.461970727543817850e-01,1.243461731526750658e+00
5.100000000000000000e+02,-2.131908667385046101e+02,-6.937218741928455890e-01,-7.974350083094218222e-01,-9.251930101511521842e-01,9.731347372436403020e-01,1.404683145408133438e+00,6.831880967495509438e-01,7.036325857324016164e-01,7.644453592930501307e-01,5.462214985894159325e-01,1.243471553195600876e+00
5.120000000000000000e+02,-2.132227604773611631e+02,-6.885829340044484770e-01,-8.123925310178183867e-01,-9.160641387485621845e-01,9.733015877568514940e-01,1.404742534953284272e+00,6.828099311002567839e-01,7.096786560391125098e-01,7.591972391525028119e-01,5.462536447834018816e-01,1.243484479114917995e+00
5.140000000000000000e+02,-2.132568188113744156e+02,-6.848052861489786203e-01,-8.271780674120574606e-01,-9.056986341350846681e-01,9.734718510192945651e-01,1.404803136659898088e+00,6.823280671375451245e-01,7.162800161193872972e-01,7.534344788898375000e-01,5.462921666756427319e-01,1.243499968512767451e+00
5.160000000000000000e+02,-2.132921360157967570e+02,-6.823679921480499955e-01,-8.415799405990765925e-01,-8.942934554242371048e-01,9.736436575415298167e-01,1.404864285008272429e+00,6.816552875394843447e-01,7.232302057135041595e-01,7.474080856883884572e-01,5.463347080393156086e-01,1.243517073890125557e+00
5.180000000000000000e+02,-2.133275683036824830e+02,-6.812534658536487653e-01,-8.553852590083389495e-01,-8.820568570366841277e-01,9.738145251117975576e-01,1.404925096530848849e+00,6.807651269069650013e-01,7.302897580199330108e-01,7.413595808118225161e-01,5.463783167429470122e-01,1.243534608188268775e+00
5.200000000000000000e+02,-2.133619245900682699e+02,-6.814494094728562601e-01,-8.683872973248730753e-01,-8.692019250993245905e-01,9.739817824224658027e-01,1.404984620617968583e+00,6.796931430877670710e-01,7.372035870988151718e-01,7.355052931473229361e-01,5.464199338396179551e-01,1.243551341465250815e+00
5.220000000000000000e+02,-2.133941557307226162e+02,-6.829485266257222520e-01,-8.803925924117101953e-01,-8.559399485937463359e-01,9.741430023923336456e-01,1.405041993729343242e+00,6.785319411167045622e-01,7.437189750133217370e-01,7.300228541167630425e-01,5.464568764432533587e-01,1.243566195047284495e+00
5.240000000000000000e+02,-2.134235127468988651e+02,-6.857461569591246642e-01,-8.912272411562586205e-01,-8.424740885059027740e-01,9.742963769670620611e-01,1.405096572737122518e+00,6.774205839422631215e-01,7.496026593918637682e-01,7.250409952517120615e-01,5.464872393116189109e-01,1.243578402969460317e+00
5.260000000000000000e+02,-2.134496507622795320e+02,-6.898362132687138049e-01,-9.007420273501028918e-01,-8.289938338195765866e-01,9.744409774825681936e-01,1.405148027516322617e+00,6.765295816646111904e-01,7.546557138510336937e-01,7.206334955739642778e-01,5.465101562584556705e-01,1.243587617048980132e+00
5.280000000000000000e+02,-2.134726649953316837e+02,-6.952059844928433208e-01,-9.088161684415366759e-01,-8.156706911683003769e-01,9.745768653263989778e-01,1.405196380253217692e+00,6.760430572344877653e-01,7.587252120850167536e-01,7.168177764063994317e-01,5.465258872606221230e-01,1.243593941879500786e+00
5.300000000000000000e+02,-2.134930564602169909e+02,-7.018304767051705140e-01,-9.153596317205704436e-01,-8.026554487820416472e-01,9.747050428753240015e-01,1.405241987924359170e+00,6.761398986149042001e-01,7.617120232589840167e-01,7.135582367043359353e-01,5.465357260448675536e-01,1.243597897659747487e+00
5.320000000000000000e+02,-2.135116361332448776e+02,-7.096669915189633970e-01,-9.203140987110679516e-01,-7.900771994312952851e-01,9.748272601991422315e-01,1.405285473471265423e+00,6.769757155199650489e-01,7.635744508969473099e-01,7.107740075097169763e-01,5.465417512177654924e-01,1.243600320133726678e+00
5.340000000000000000e+02,-2.135293854914106930e+02,-7.186505908413801658e-01,-9.236527409228992846e-01,-7.780441229033691064e-01,9.749457147155244918e-01,1.405327618908007947e+00,6.786672431484198631e-01,7.643277579518855669e-01,7.083504208504536326e-01,5.465464672174414895e-01,1.243602216239725555e+00
5.360000000000000000e+02,-2.135472972059204153e+02,-7.286909812638285855e-01,-9.253790061017679314e-01,-7.666458403855733739e-01,9.750626956896453201e-01,1.405369238826467582e+00,6.812805162364032885e-01,7.640398925108409234e-01,7.061531682496292595e-01,5.465523961803051556e-01,1.243604600023320295e+00
5.380000000000000000e+02,-2.135662216623713050e+02,-7.396711883594971892e-01,-9.255246093170194088e-01,-7.559569842426603348e-01,9.751802313658290977e-01,1.405411054857547581e+00,6.848237226839108960e-01,7.628239354295425212e-01,7.040438898274057333e-01,5.465616864181701562e-01,1.243608335223329586e+00
5.400000000000000000e+02,-2.135867428218023463e+02,-7.514482005788888364e-01,-9.241468931247519558e-01,-7.460414968454046614e-01,9.752997932407146964e-01,1.405453590479123438e+00,6.892451841024634929e-01,7.608279408743845451e-01,7.018958028271914396e-01,5.465757974500279337e-01,1.243614008633187495e+00
5.420000000000000000e+02,-2.136091012809364997e+02,-7.638555640085926690e-01,-9.213256841348447246e-01,-7.369570962025773220e-01,9.754221005567557112e-01,1.405497101493525358e+00,6.944364419586375181e-01,7.582229467282127766e-01,6.996079602045147672e-01,5.465953068469061593e-01,1.243621852439698916e+00
5.440000000000000000e+02,-2.136331742649542775e+02,-7.767077217138325107e-01,-9.171597461115024164e-01,-7.287593332389824541e-01,9.755470506401365816e-01,1.405541551285531376e+00,7.002399874424910520e-01,7.551900047753239420e-01,6.971168337285614802e-01,5.466198631937485564e-01,1.243631725316039827e+00
5.460000000000000000e+02,-2.136585130340305057e+02,-7.898057320401620229e-01,-9.117629228358996585e-01,-7.215047181371188056e-01,9.756737801158881229e-01,1.405586632643461842e+00,7.064607917021933359e-01,7.519071232350091893e-01,6.944041427990587101e-01,5.466482857205279267e-01,1.243643152491437975e+00
5.480000000000000000e+02,-2.136844292575812005e+02,-8.029438842035531154e-01,-9.052600799874587212e-01,-7.152525064183583581e-01,9.758008415365410082e-01,1.405631830632321222e+00,7.128804988216574934e-01,7.485370199882200870e-01,6.915001897773422890e-01,5.466787883551527116e-01,1.243655415850266399e+00
5.500000000000000000e+02,-2.137101146679100623e+02,-8.159166682591018072e-01,-8.977829889129721463e-01,-7.100648970089609158e-01,9.759264626888898286e-01,1.405676514863673399e+00,7.192729615722173175e-01,7.452165422448556731e-01,6.884823886624522604e-01,5.467092875826016218e-01,1.243667677718647724e+00
5.520000000000000000e+02,-2.137347738099019239e+02,-8.285255557493195200e-01,-8.894663351549664254e-01,-7.060055852912104912e-01,9.760488443661085034e-01,1.405720045427488074e+00,7.254197462455480583e-01,7.420485065333267682e-01,6.854691444218704577e-01,5.467377422457428970e-01,1.243679117484195240e+00
5.540000000000000000e+02,-2.137577485594975144e+02,-8.405851051392473350e-01,-8.804440670510741418e-01,-7.031368103963940852e-01,9.761664483218173149e-01,1.405761875309071929e+00,7.311243117309454975e-01,7.390965476823176949e-01,6.826097016464787171e-01,5.467624707818523611e-01,1.243689059131378283e+00
5.560000000000000000e+02,-2.137786153445787534e+02,-8.519280123869797938e-01,-8.708463115862894455e-01,-7.015152130554331844e-01,9.762782308412829568e-01,1.405801633443342746e+00,7.362237669934225126e-01,7.363833435700474217e-01,6.800709769218157286e-01,5.467823974247787433e-01,1.243697070208759525e+00
5.580000000000000000e+02,-2.137972411658997203e+02,-8.624088644584123609e-01,-8.607970669591893387e-01,-7.011869565157297091e-01,9.763837879697750965e-01,1.405839176335764940e+00,7.405974017600185366e-01,7.338923203944893725e-01,6.780226713464188038e-01,5.467971922874287349e-01,1.243703018130817961e+00
5.600000000000000000e+02,-2.138137916301060386e+02,-8.719065010300756091e-01,-8.504128308806958580e-01,-7.021826432317818112e-01,9.764833939210023628e-01,1.405874601688065884e+00,7.441715272995449437e-01,7.315726652965572896e-01,6.766220967844209788e-01,5.468072885093853142e-01,1.243707077060081323e+00
5.620000000000000000e+02,-2.138286920427802045e+02,-8.803250258511238213e-01,-8.398022436819267966e-01,-7.045125777395715438e-01,9.765779318262333142e-01,1.405908223738929763e+00,7.469205139952911354e-01,7.293472051648809407e-01,6.760001329639818701e-01,5.468137796761325387e-01,1.243709686661670366e+00
5.640000000000000000e+02,-2.138425498876366930e+02,-8.875936173619276559e-01,-8.290667245707433741e-01,-7.081628834386791693e-01,9.766687328522670741e-01,1.405940516025736553e+00,7.488642313556328478e-01,7.271224760415284649e-01,6.762495745448205975e-01,5.468182192406801923e-01,1.243711471467821017e+00
5.660000000000000000e+02,-2.138560526243888944e+02,-8.936653583574126758e-01,-8.183019704007724604e-01,-7.130928871491845067e-01,9.767573531926230235e-01,1.405972032062863919e+00,7.500623568004959330e-01,7.248001256785526758e-01,6.774168558617990055e-01,5.468223578784486838e-01,1.243713135292220162e+00
5.680000000000000000e+02,-2.138698578890422937e+02,-8.985153350909371728e-01,-8.076000834341685586e-01,-7.192340540180991448e-01,9.768453266157717252e-01,1.406003317338202274e+00,7.506062090441136814e-01,7.222886755091270095e-01,6.794977930649308551e-01,5.468278626044136281e-01,1.243715348310983959e+00
5.700000000000000000e+02,-2.138844935257671125e+02,-9.021382527797506823e-01,-7.970520119320347874e-01,-7.264906023661118484e-01,9.769339321796863818e-01,1.406034826712996955e+00,7.506088795494626487e-01,7.195146266759417930e-01,6.824375972450702488e-01,5.468360621927430554e-01,1.243718644715332777e+00
5.720000000000000000e+02,-2.139002825160468717e+02,-9.045457873145287264e-01,-7.867499371575438216e-01,-7.347417692526930777e-01,9.770240124504377954e-01,1.406066859790285006e+00,7.501944888837581704e-01,7.164319333279769442e-01,6.861350238724507333e-01,5.468477572280753263e-01,1.243723346346632175e+00
5.740000000000000000e+02,-2.139173032987409329e+02,-9.057638541260651932e-01,-7.767892311732668142e-01,-7.438455477861558585e-01,9.771158680693426968e-01,1.406099523440415444e+00,7.494873941025702591e-01,7.130289872980654087e-01,6.904501652088025354e-01,5.468631212828221067e-01,1.243729522968113343e+00
5.760000000000000000e+02,-2.139353899984945144e+02,-9.058299354786696345e-01,-7.672696455002082638e-01,-7.536435898862782201e-01,9.772092414919768544e-01,1.406132726040463909e+00,7.486021275433162314e-01,7.093324584238464015e-01,6.952150907455870721e-01,5.468817043363843888e-01,1.243736993643104860e+00
5.780000000000000000e+02,-2.139541706760453508e+02,-9.047905745478947992e-01,-7.582954694333946533e-01,-7.639668746455070547e-01,9.773033883095428864e-01,1.406166202857821679e+00,7.476347623231648365e-01,7.054076038075715038e-01,7.002463193816576004e-01,5.469025331511102594e-01,1.243745367095440146e+00
5.800000000000000000e+02,-2.139731358856061831e+02,-9.026991218355974178e-01,-7.499745107272902667e-01,-7.746416911819253848e-01,9.773972210205957856e-01,1.406199567191897426e+00,7.466562789948887335e-01,7.013549769860936145e-01,7.053579841221352398e-01,5.469242884705033392e-01,1.243754112954344793e+00
5.820000000000000000e+02,-2.139917254500333001e+02,-8.996138060241732903e-01,-7.424158872794177633e-01,-7.854954804657027223e-01,9.774894995062355374e-01,1.406232378114067094e+00,7.457083546553112674e-01,6.973038048425013180e-01,7.103745359991873176e-01,5.469455278466249792e-01,1.243762651339517689e+00
5.840000000000000000e+02,-2.140094190679784845e+02,-8.955961933724874147e-01,-7.357267594429400814e-01,-7.963621225145847138e-01,9.775790363196450450e-01,1.406264213464082591e+00,7.448018160649794162e-01,6.934026200758011127e-01,7.151419288953039244e-01,5.469649172057792219e-01,1.243770445953150450e+00
5.860000000000000000e+02,-2.140258164257703584e+02,-8.907100917126649087e-01,-7.300082606098121651e-01,-8.070863373825718501e-01,9.776648840269512863e-01,1.406294736453575611e+00,7.439178017411681720e-01,6.898080027821671401e-01,7.195364189150420531e-01,5.469814345948214029e-01,1.243777085982771480e+00
5.880000000000000000e+02,-2.140406947925365273e+02,-8.850209415614225250e-01,-7.253509824069279688e-01,-8.175269790517649682e-01,9.777464761584664377e-01,1.406323745767123379e+00,7.430114777260651282e-01,6.866724642949987301e-01,7.234703769674932783e-01,5.469945156031248423e-01,1.243782344553953534e+00
5.900000000000000000e+02,-2.140540361664511124e+02,-8.785957138286233370e-01,-7.218304283240374319e-01,-8.275591255756237219e-01,9.778237019359842241e-01,1.406351202113431897e+00,7.420179628655880766e-01,6.841325791462694594e-01,7.268948186974071302e-01,5.470041205136600970e-01,1.243786205718039328e+00
5.920000000000000000e+02,-2.140660211820286065e+02,-8.715032995680657146e-01,-7.195028600310445777e-01,-8.370749903762163546e-01,9.778969062642343113e-01,1.406377228205164753e+00,7.408599565612181692e-01,6.822984306670523136e-01,7.297986658633290880e-01,5.470107164225065377e-01,1.243788857259618075e+00
5.940000000000000000e+02,-2.140769923178789611e+02,-8.638153335536671307e-01,-7.184019247991584312e-01,-8.459837838524655318e-01,9.779668185789065493e-01,1.406402083448609508e+00,7.394564367897121793e-01,6.812452909922015465e-01,7.322050346471512539e-01,5.470151811714180079e-01,1.243790652076155911e+00
5.960000000000000000e+02,-2.140873936127526633e+02,-8.556073443537902667e-01,-7.185363767000206847e-01,-8.542107308639608210e-01,9.780344250764808622e-01,1.406426118509609191e+00,7.377317170524592127e-01,6.810082272910235046e-01,7.341650739597899156e-01,5.470186478056154877e-01,1.243792045651593625e+00
5.980000000000000000e+02,-2.140976974083118023e+02,-8.469600754075373716e-01,-7.198890991198706457e-01,-8.616954929635260996e-01,9.781008069596174304e-01,1.406449717803293309e+00,7.356241226829466351e-01,6.815800406767900110e-01,7.357500356163131361e-01,5.470223166314343022e-01,1.243793520505690919e+00
6.000000000000000000e+02,-2.141083301457582309e+02,-8.379607820153356368e-01,-7.224175141556756774e-01,-8.683902547552919682e-01,9.781669715085730132e-01,1.406473239438895018e+00,7.330935713080023453e-01,6.829126328930242851e-01,7.370423442575089190e-01,5.470272656866066452e-01,1.243795510004381377e+00
6.020000000000000000e+02,-2.141196088112210134e+02,-8.287042858275605051e-01,-7.260553386432683221e-01,-8.742577162828839565e-01,9.782337026015314185e-01,1.406496962083638724e+00,7.301274192851062717e-01,6.849215879786216821e-01,7.381264519960109016e-01,5.470342892073053465e-01,1.243798333423754121e+00
6.040000000000000000e+02,-2.141316974175691144e+02,-8.192935677446903098e-01,-7.307155290979738815e-01,-8.792691956391802677e-01,9.783014530127285280e-01,1.406521046682739806e+00,7.267440633824991947e-01,6.874934781945943874e-01,7.390802200687480727e-01,5.470437879186702546e-01,1.243802151846835180e+00
6.060000000000000000e+02,-2.141445893547732169e+02,-8.098397059535873410e-01,-7.362941593663235862e-01,-8.834029968392138610e-01,9.783702932804581032e-01,1.406545518292623198e+00,7.229939597287174946e-01,6.904951780594812405e-01,7.399674783863562366e-01,5.470557257970690701e-01,1.243806950783465259e+00
6.080000000000000000e+02,-2.141581171476263705e+02,-8.004610183405074242e-01,-7.426749038762074928e-01,-8.866431456529131339e-01,9.784399224635518255e-01,1.406570269916156857e+00,7.189579307242504047e-01,6.937843153217970738e-01,7.408322850620522315e-01,5.470696569280905086e-01,1.243812550969276565e+00
6.100000000000000000e+02,-2.141719868232892452e+02,-7.912813438457879656e-01,-7.497337620506004940e-01,-8.889785470749030916e-01,9.785097362363446294e-01,1.406595086719955034e+00,7.147428605730882234e-01,6.972199155954946770e-01,7.416952524847222339e-01,5.470848150015684697e-01,1.243818644345916269e+00
6.120000000000000000e+02,-2.141858303846451008e+02,-7.824274876047913052e-01,-7.573436586326675046e-01,-8.904025766004716180e-01,9.785789390474294303e-01,1.406619685912199991e+00,7.104751115017351459e-01,7.006723139331926253e-01,7.425521348625911955e-01,5.471002485648821523e-01,1.243824848435645780e+00
6.140000000000000000e+02,-2.141992673587035370e+02,-7.740259491211516352e-01,-7.653785895965214969e-01,-8.909130852496760511e-01,9.786466807947601376e-01,1.406643765330447549e+00,7.062922023704294450e-01,7.040315092685835996e-01,7.433746953060539342e-01,5.471149787936409048e-01,1.243830769765222444e+00
6.160000000000000000e+02,-2.142119653869175124e+02,-7.661991390485837217e-01,-7.737170493314614594e-01,-8.905127749932854053e-01,9.787121955312245714e-01,1.406667052745393498e+00,7.023334558025480234e-01,7.072133148891067700e-01,7.441136997803089459e-01,5.471281540967222190e-01,1.243836066014187391e+00
6.180000000000000000e+02,-2.142236904389795029e+02,-7.590613568742602402e-01,-7.822445636055633811e-01,-8.892098850341001448e-01,9.787749204325983943e-01,1.406689348143612017e+00,6.987304193826611165e-01,7.101628898648590926e-01,7.447037319974594283e-01,5.471391775628189347e-01,1.243840497243757115e+00
6.200000000000000000e+02,-2.142343392950244834e+02,-7.527148399456168315e-01,-7.908552534850510352e-01,-8.870191176784643083e-01,9.788345773663391647e-01,1.406710552713072104e+00,6.955978884508389193e-01,7.128554965145192934e-01,7.450693976391669082e-01,5.471477886266136181e-01,1.243843958721275067e+00
6.220000000000000000e+02,-2.142439500621627246e+02,-7.472461989040377617e-01,-7.994524558309089590e-01,-8.839627227312008007e-01,9.788912060889639610e-01,1.406730680633922370e+00,6.930262995630801504e-01,7.152945888526532903e-01,7.451323960492041154e-01,5.471540883700070079e-01,1.243846491087601480e+00
6.240000000000000000e+02,-2.142526901272965461e+02,-7.427235253642971990e-01,-8.079485147845842929e-01,-8.800716496520888388e-01,9.789451461935299026e-01,1.406749852653685906e+00,6.910761316973664803e-01,7.175075697318058499e-01,7.448188872208479916e-01,5.471585071851418069e-01,1.243848267356653547e+00
6.260000000000000000e+02,-2.142608245019548860e+02,-7.391943986328290972e-01,-8.162639267033180435e-01,-8.753866666053913281e-01,9.789969730777712265e-01,1.406768273321936435e+00,6.897747619252041495e-01,7.195397386562385478e-01,7.440665728904310994e-01,5.471617225873711687e-01,1.243849559877842070e+00
6.280000000000000000e+02,-2.142686704324492837e+02,-7.366849368410174348e-01,-8.243260626949041603e-01,-8.699593360140672749e-01,9.790474001245799140e-01,1.406786196218783092e+00,6.891159942509741398e-01,7.214470748250412235e-01,7.428309411061195799e-01,5.471645423707198752e-01,1.243850693367789084e+00
6.300000000000000000e+02,-2.142765460072469352e+02,-7.351999435887917045e-01,-8.320677065503110370e-01,-8.638527297084654943e-01,9.790971639616232736e-01,1.406803883172228709e+00,6.890622378150208505e-01,7.232885555211704398e-01,7.410901907609162009e-01,5.471677729725944461e-01,1.243851991996371531e+00
6.320000000000000000e+02,-2.142847210569624110e+02,-7.347241043087836543e-01,-8.394256334392016239e-01,-8.571417665464418079e-01,9.791469114855152478e-01,1.406821564105438016e+00,6.895490765795816435e-01,7.251187012521815856e-01,7.388484515456342772e-01,5.471720942687789968e-01,1.243853729057210700e+00
6.340000000000000000e+02,-2.142933778893412580e+02,-7.352240968693110057e-01,-8.463394210396263384e-01,-8.499130649317619968e-01,9.791971061646993491e-01,1.406839403738392447e+00,6.904917676317201547e-01,7.269809738550034872e-01,7.361370405666335381e-01,5.471779600085501238e-01,1.243856086944679307e+00
6.360000000000000000e+02,-2.143025875134681542e+02,-7.366514069712335466e-01,-8.527506363838581738e-01,-8.422642246107906461e-01,9.792479673049886424e-01,1.406857480006784566e+00,6.917930466013920698e-01,7.289025434220713917e-01,7.330136431647945594e-01,5.471855381989219058e-01,1.243859133189661570e+00
6.380000000000000000e+02,-2.143123043304490238e+02,-7.389455873158127241e-01,-8.586024858163670004e-01,-8.343024874274641567e-01,9.792994501912013483e-01,1.406875777009837236e+00,6.933515194239052715e-01,7.308907972229161665e-01,7.295594642662519558e-01,5.471946988530487221e-01,1.243862815536187050e+00
6.400000000000000000e+02,-2.143223792529904870e+02,-7.420376746877401786e-01,-8.638399589198980655e-01,-8.261427739835521811e-01,9.793512682879658149e-01,1.406894192906353869e+00,6.950698877633527673e-01,7.329318021558897112e-01,7.258745575543752437e-01,5.472050487915980366e-01,1.243866975931311902e+00
6.420000000000000000e+02,-2.143325883455241296e+02,-7.458534827390981281e-01,-8.684104458139464411e-01,-8.179051485118515874e-01,9.794029520750099360e-01,1.406912560829755465e+00,6.968622932175188023e-01,7.349907646532538585e-01,7.220716903672736997e-01,5.472160058638054769e-01,1.243871380362517876e+00
6.440000000000000000e+02,-2.143426717900144638e+02,-7.503165192781888759e-01,-8.722647650230201943e-01,-8.097118217151693109e-01,9.794539336276919528e-01,1.406930678950858882e+00,6.986601687054666554e-01,7.370143711033793066e-01,7.182692285003928756e-01,5.472268991590057974e-01,1.243875759141670923e+00
6.460000000000000000e+02,-2.143523766108184532e+02,-7.553503313145494280e-01,-8.753585084888310108e-01,-8.016838536066822618e-01,9.795036425344507691e-01,1.406948344566982589e+00,7.004161435255987778e-01,7.389347490624499359e-01,7.145836136255119264e-01,5.472370783453547327e-01,1.243879850856456137e+00
6.480000000000000000e+02,-2.143614963097019199e+02,-7.608801525362898222e-01,-8.776535917983719903e-01,-7.939377582132758349e-01,9.795515976369562061e-01,1.406965386703649346e+00,7.021057447935118434e-01,7.406746745746183302e-01,7.111220459277869388e-01,5.472460146327885466e-01,1.243883442953640062e+00
6.500000000000000000e+02,-2.143699013650581549e+02,-7.668338080201567708e-01,-8.791198903023830225e-01,-7.865822333405680933e-01,9.795974804550058312e-01,1.406981692205001577e+00,7.037268515307926187e-01,7.421535708738671300e-01,7.079759696910730149e-01,5.472533779862914782e-01,1.243886402774703859e+00
6.520000000000000000e+02,-2.143775562622487314e+02,-7.731419107303176830e-01,-8.797368433846279867e-01,-7.797152377323640637e-01,9.796411796881252521e-01,1.406997221544155297e+00,7.052970662382865852e-01,7.432938024655743048e-01,7.052158897980478347e-01,5.472590796517112777e-01,1.243888694647899751e+00
6.540000000000000000e+02,-2.143845210329325539e+02,-7.797374550777553814e-01,-8.794949170740704592e-01,-7.734216141298307923e-01,9.796828012134561892e-01,1.407012012371636311e+00,7.068493514459873728e-01,7.440267664191314578e-01,7.028879286257796455e-01,5.472632749955569365e-01,1.243890381029100878e+00
6.560000000000000000e+02,-2.143909377985582125e+02,-7.865549673499986350e-01,-8.783968269459115907e-01,-7.677714122117411666e-01,9.797226436612195277e-01,1.407026170831796374e+00,7.084264186404047869e-01,7.442983168152258466e-01,7.010123772490146621e-01,5.472663280979528366e-01,1.243891608267857718e+00
6.580000000000000000e+02,-2.143970051317172363e+02,-7.935294064245004275e-01,-8.764584369559680344e-01,-7.628190050403473865e-01,9.797611450224612550e-01,1.407039852586466910e+00,7.100744434503052371e-01,7.440731234291227958e-01,6.995843174275919729e-01,5.472687454414574271e-01,1.243892579953222333e+00
6.600000000000000000e+02,-2.144029448157199909e+02,-8.005950188947357216e-01,-8.737092646088996384e-01,-7.586030231026985593e-01,9.797988100030478043e-01,1.407053236998096590e+00,7.118367096854866238e-01,7.433376553366997097e-01,6.985762087371932827e-01,5.472710905109459123e-01,1.243893522586273059e+00
6.620000000000000000e+02,-2.144089665492246581e+02,-8.076843413955691053e-01,-8.701925387844940962e-01,-7.551470588440571952e-01,9.798361303726349503e-01,1.407066498825163103e+00,7.137477579689518459e-01,7.421015871312470757e-01,6.979421651575776764e-01,5.472738935332719379e-01,1.243894649298861621e+00
6.640000000000000000e+02,-2.144152361983793753e+02,-8.147275127049411481e-01,-8.659647745032006405e-01,-7.524610291725738476e-01,9.798735110622049937e-01,1.407079781961702469e+00,7.158285392897651978e-01,7.403975429316885792e-01,6.976235026325665611e-01,5.472775706663294271e-01,1.243896127370510918e+00
6.660000000000000000e+02,-2.144218523799486888e+02,-8.216520140253227300e-01,-8.610948499995901839e-01,-7.505430303538579428e-01,9.799112132604320680e-01,1.407093179218553480e+00,7.180829603972550546e-01,7.382792146221782703e-01,6.975550358499571502e-01,5.472823647956628346e-01,1.243898054430781386e+00
6.680000000000000000e+02,-2.144288346346469325e+02,-8.283829035640312144e-01,-8.556625964183046662e-01,-7.493814841275511229e-01,9.799493225797020202e-01,1.407106721013880124e+00,7.204960690802401091e-01,7.358180090487046465e-01,6.976715474737195111e-01,5.472883161548502962e-01,1.243900446649792046e+00
6.700000000000000000e+02,-2.144361244902366650e+02,-8.348435571965041602e-01,-8.497569390668483491e-01,-7.489573589952855937e-01,9.799877460779701233e-01,1.407120374317888611e+00,7.230339762858138952e-01,7.330984871456481811e-01,6.979138508661149043e-01,5.472952659496853611e-01,1.243903240196146953e+00
6.720000000000000000e+02,-2.144435986433699384e+02,-8.409568762182272339e-01,-8.434736600323387012e-01,-7.492462575290115279e-01,9.800262372483014017e-01,1.407134051535494867e+00,7.256454618406062984e-01,7.302129487578893352e-01,6.982339178571693727e-01,5.473028908697318284e-01,1.243906305109374166e+00
6.740000000000000000e+02,-2.144510916342548796e+02,-8.466468805836029343e-01,-8.369128824378333498e-01,-7.502201880609452589e-01,9.800644437665547715e-01,1.407147627475111573e+00,7.282650732237911928e-01,7.272555828401685574e-01,6.985986415673679506e-01,5.473107616496146743e-01,1.243909468840495469e+00
6.760000000000000000e+02,-2.144584240286565375e+02,-8.518405748321724591e-01,-8.301764031141579681e-01,-7.518488839245457411e-01,9.801019694765652490e-01,1.407160961375329977e+00,7.308174129045000855e-01,7.243166372167370026e-01,6.989919409074656365e-01,5.473184154069759000e-01,1.243912545329699082e+00
6.780000000000000000e+02,-2.144654314473022794e+02,-8.564699557441430855e-01,-8.233650191505349492e-01,-7.541005903794847365e-01,9.801384402638202431e-01,1.407173920311871163e+00,7.332222270212678250e-01,7.214770605822314886e-01,6.994150746645392269e-01,5.473254298124066164e-01,1.243915364819552893e+00
6.800000000000000000e+02,-2.144719898681830443e+02,-8.604740256620866390e-01,-8.165760012550481450e-01,-7.569423020802112934e-01,9.801735633432974160e-01,1.407186400263025883e+00,7.353998615963589502e-01,7.188040303187691604e-01,6.998852027166697631e-01,5.473314874202074298e-01,1.243917799712682903e+00
6.820000000000000000e+02,-2.144780334247366795e+02,-8.638006819415449122e-01,-8.099008608455613434e-01,-7.603394955460189841e-01,9.802071710082393974e-01,1.407198341652657225e+00,7.372766434735852359e-01,7.163477051182628452e-01,7.004323928371672947e-01,5.473364205754752687e-01,1.243919782621463854e+00
6.840000000000000000e+02,-2.144835622741157692e+02,-8.664083686770330806e-01,-8.034235376874627743e-01,-7.642554550119055046e-01,9.802392427392900842e-01,1.407209737203680255e+00,7.387897697998853097e-01,7.141394371081662973e-01,7.010954080629788754e-01,5.473402308011270367e-01,1.243921314160429281e+00
6.860000000000000000e+02,-2.144886397767980384e+02,-8.682673986878888250e-01,-7.972191019218951569e-01,-7.686503308742422824e-01,9.802699032464700091e-01,1.407220631240111874e+00,7.398913472084760468e-01,7.121915533686399291e-01,7.019167090770050965e-01,5.473430808451031915e-01,1.243922459748438847e+00
6.880000000000000000e+02,-2.144933799350570212e+02,-8.693608787445368247e-01,-7.913530214365693816e-01,-7.734800940331827412e-01,9.802993978938405739e-01,1.407231110953335307e+00,7.405513029445576212e-01,7.104986824197172535e-01,7.029371607137441247e-01,5.473452619253345031e-01,1.243923336442740668e+00
6.900000000000000000e+02,-2.144979275139580750e+02,-8.696851966795590139e-01,-7.858809969942041063e-01,-7.786955551818812715e-01,9.803280504201840051e-01,1.407241291378652059e+00,7.407589869249247005e-01,7.090404697790734234e-01,7.041909385728262194e-01,5.473471424626444870e-01,1.243924092332047815e+00
6.920000000000000000e+02,-2.145024342953984160e+02,-8.692500536314964332e-01,-7.808493183956267680e-01,-7.842416060246617526e-01,9.803562103974211572e-01,1.407251296726368395e+00,7.405233880168310412e-01,7.077854096207987222e-01,7.057010931760537842e-01,5.473491071818759046e-01,1.243924882058113246e+00
6.940000000000000000e+02,-2.145070353546350646e+02,-8.680780473481134463e-01,-7.762956503818558840e-01,-7.900568118966250220e-01,9.803841991137668410e-01,1.407261241153953568e+00,7.398719921364145247e-01,7.066954272584842212e-01,7.074761514614480440e-01,5.473514965426585777e-01,1.243925842469732368e+00
6.960000000000000000e+02,-2.145118290604484059e+02,-8.662038330431008903e-01,-7.722501216671936453e-01,-7.960734461134008066e-01,9.804122624004221187e-01,1.407271212005925642e+00,7.388484075429784248e-01,7.057307876228690047e-01,7.095080281501651154e-01,5.473545559371272295e-01,1.243927072202580364e+00
6.980000000000000000e+02,-2.145168637440382042e+02,-8.636729069360741251e-01,-7.687365681455313737e-01,-8.022180103028268006e-01,9.804405374337982204e-01,1.407281258019818848e+00,7.375089683764401993e-01,7.048548832678758203e-01,7.117713939318642824e-01,5.473584021219574103e-01,1.243928618186418866e+00
7.000000000000000000e+02,-2.145221328026332515e+02,-8.605400744819829972e-01,-7.657737742438950335e-01,-8.084122369962845056e-01,9.804690380345373324e-01,1.407291384104389920e+00,7.359185963490235682e-01,7.040384736440504776e-01,7.142245154626177817e-01,5.473630113111738194e-01,1.243930470859299753e+00
7.020000000000000000e+02,-2.145275786049776627e+02,-8.568676802548481630e-01,-7.633765653025236242e-01,-8.145745257305171405e-01,9.804976598875017046e-01,1.407301553195798416e+00,7.341462486393534048e-01,7.032630038505006675e-01,7.168114555392331999e-01,5.473682297683376552e-01,1.243932568425446528e+00
7.040000000000000000e+02,-2.145331041750888517e+02,-8.527236888413153304e-01,-7.615566277192606925e-01,-8.206217260090066246e-01,9.805262039322754086e-01,1.407311694569473692e+00,7.322603043401316736e-01,7.025227207952898789e-01,7.194654110097881139e-01,5.473738041853942748e-01,1.243934809066312264e+00
7.060000000000000000e+02,-2.145385904642012633e+02,-8.481797147886637189e-01,-7.603229697672790888e-01,-8.264711528445332078e-01,9.805544134188945993e-01,1.407321717006654982e+00,7.303242402952766499e-01,7.018254193485584658e-01,7.221128796572109376e-01,5.473794261734702404e-01,1.243937068824275904e+00
7.080000000000000000e+02,-2.145439162505881256e+02,-8.433091032454810287e-01,-7.596819804969823231e-01,-8.320427050884559028e-01,9.805820181994316931e-01,1.407331524531099554e+00,7.283929193737017638e-01,7.011917797735301994e-01,7.246782915452398832e-01,5.473847832526412827e-01,1.243939222098269681e+00
7.100000000000000000e+02,-2.145489774350110395e+02,-8.381851600938984292e-01,-7.596370920886066358e-01,-8.372609537757733644e-01,9.806087789959778700e-01,1.407341032136662617e+00,7.265097615813373988e-01,7.006533880435633632e-01,7.270887182591984077e-01,5.473896080696967203e-01,1.243941161426697084e+00
7.120000000000000000e+02,-2.145537027458008765e+02,-8.328796201951833567e-01,-7.601880972304749795e-01,-8.420570763446750817e-01,9.806345247295064071e-01,1.407350179048874050e+00,7.247049944491956719e-01,7.002496499245914885e-01,7.292782850460388655e-01,5.473937182388176614e-01,1.243942813500994893e+00
7.140000000000000000e+02,-2.145580635694052489e+02,-8.274614246948469587e-01,-7.613302126618104460e-01,-8.463705307576366854e-01,9.806591774046684584e-01,1.407358937564943568e+00,7.229950894793111260e-01,7.000239064736448746e-01,7.311919528948036540e-01,5.473970410239339390e-01,1.243944149086170015e+00
7.160000000000000000e+02,-2.145620766483857835e+02,-8.219958539308965806e-01,-7.630530089185211251e-01,-8.501503884327038518e-01,9.806827612514704695e-01,1.407367316300397686e+00,7.213833931487868556e-01,7.000191240808311122e-01,7.327884044757493331e-01,5.473996197238617523e-01,1.243945185587193469e+00
7.180000000000000000e+02,-2.145657995631742381e+02,-8.165440330809666802e-01,-7.653393418597232989e-01,-8.533562733604647121e-01,9.807053954420678066e-01,1.407375357600462396e+00,7.198618624510494390e-01,7.002735608901757836e-01,7.340418520325466822e-01,5.474016016286712416e-01,1.243945982207571577e+00
7.200000000000000000e+02,-2.145693200452674319e+02,-8.111627957982040504e-01,-7.681644226208085291e-01,-8.559588838446424708e-01,9.807272723000901582e-01,1.407383129797601828e+00,7.184137240947348069e-01,7.008168022517662354e-01,7.349426787275231687e-01,5.474032103012360650e-01,1.243946628808054289e+00
7.220000000000000000e+02,-2.145727410832443809e+02,-8.059048597717408668e-01,-7.714951497094210131e-01,-8.579401005114400958e-01,9.807486250944636996e-01,1.407390715769118783e+00,7.170168014025735115e-01,7.016665129754980912e-01,7.354969193206489786e-01,5.474047072549433901e-01,1.243947230503212875e+00
7.240000000000000000e+02,-2.145761643466528312e+02,-8.008192406246035233e-01,-7.752898019794498552e-01,-8.592927078317966760e-01,9.807696909408106789e-01,1.407398199757025292e+00,7.156471996816271552e-01,7.028261796125615524e-01,7.357246742856631272e-01,5.474063495136860524e-01,1.243947890602868700e+00
7.260000000000000000e+02,-2.145796745954295943e+02,-7.959518098143175679e-01,-7.794981572339361175e-01,-8.600197754449346865e-01,9.807906748341543857e-01,1.407405654590225597e+00,7.142830140809023343e-01,7.042840198938656870e-01,7.356576275638730955e-01,5.474083498752662091e-01,1.243948694640128361e+00
7.280000000000000000e+02,-2.145833274623101659e+02,-7.913458906213792776e-01,-7.840620620105395178e-01,-8.601337597645541955e-01,9.808117203742696688e-01,1.407413131284681151e+00,7.129077260432626906e-01,7.060131285274271473e-01,7.353358977020920673e-01,5.474108459545988792e-01,1.243949697928416809e+00
7.300000000000000000e+02,-2.145871423563858400e+02,-7.870427853854964351e-01,-7.889164377738194789e-01,-8.596553958536984341e-01,9.808328914374704333e-01,1.407420652532735295e+00,7.115129853848105590e-01,7.079728189584004738e-01,7.348044921408826147e-01,5.474138824255303515e-01,1.243950918423691210e+00
7.320000000000000000e+02,-2.145911013542230137e+02,-7.830821372537055680e-01,-7.939906712382174270e-01,-8.586124547438034327e-01,9.808541671403283591e-01,1.407428210914670075e+00,7.101005323843132544e-01,7.101110191612446387e-01,7.341096532431247157e-01,5.474174086114454996e-01,1.243952335756105310e+00
7.340000000000000000e+02,-2.145951539697133228e+02,-7.795020500081957238e-01,-7.992103053324995932e-01,-8.570384426262289690e-01,9.808754502558358901e-01,1.407435771889409049e+00,7.086830930102478998e-01,7.123674946728725255e-01,7.332953820204631823e-01,5.474212910776092844e-01,1.243953896291643879e+00
7.360000000000000000e+02,-2.145992267808434804e+02,-7.763389180651091293e-01,-8.044989250292355898e-01,-8.549713159277936292e-01,9.808965871349940580e-01,1.407443280872467284e+00,7.072841740232513885e-01,7.146776104800519613e-01,7.324004019703965751e-01,5.474253385516221204e-01,1.243955523149127274e+00
7.380000000000000000e+02,-2.146032361810510736e+02,-7.736269525333798747e-01,-8.097801205233865485e-01,-8.524522803066787446e-01,9.809173954810157525e-01,1.407450673103339378e+00,7.059367842606837362e-01,7.169763095582971646e-01,7.314557832558995498e-01,5.474293346986551789e-01,1.243957129373986392e+00
7.400000000000000000e+02,-2.146071021160929604e+02,-7.713974247188022382e-01,-8.149794094787211618e-01,-8.495247321477968905e-01,9.809376952678710015e-01,1.407457884629539135e+00,7.046812049510975395e-01,7.192019814155228286e-01,7.304833896659740367e-01,5.474330732612296968e-01,1.243958632062601266e+00
7.420000000000000000e+02,-2.146107606137740333e+02,-7.696776818551759325e-01,-8.200260095737317290e-01,-8.462333883160236825e-01,9.809573378241960295e-01,1.407464862638541536e+00,7.035620163475337918e-01,7.212999178228338693e-01,7.294952417007225520e-01,5.474363899622270990e-01,1.243959965185422289e+00
7.440000000000000000e+02,-2.146141732058503351e+02,-7.684900175825636337e-01,-8.248543706630807604e-01,-8.426236340732741192e-01,9.809762286248975283e-01,1.407471573554066380e+00,7.026246522623361690e-01,7.232251014796512445e-01,7.284938139493176701e-01,5.474391863394382218e-01,1.243961089166913281e+00
7.460000000000000000e+02,-2.146173319168323417e+02,-7.678504988726172487e-01,-8.294054000713675379e-01,-8.387411008410807778e-01,9.809943405265777461e-01,1.407478007737366976e+00,7.019117924497171312e-01,7.249441408464462056e-01,7.274732094321951781e-01,5.474414421691413679e-01,1.243961995878882343e+00
7.480000000000000000e+02,-2.146202592499175807e+02,-7.677678598218984352e-01,-8.336273420104205467e-01,-8.346314659227415111e-01,9.810117158311968399e-01,1.407484180219755521e+00,7.014599120346965977e-01,7.264362438089633223e-01,7.264210835090193497e-01,5.474432150774116712e-01,1.243962708484136703e+00
7.500000000000000000e+02,-2.146230034091031484e+02,-7.682425702769390963e-01,-8.374762999984258771e-01,-8.303404467688874080e-01,9.810284573851312251e-01,1.407490127540054869e+00,7.012962870824692718e-01,7.276932064235924758e-01,7.253211309863238920e-01,5.474446280059850345e-01,1.243963276398359241e+00
7.520000000000000000e+02,-2.146256297294440287e+02,-7.692661741300310663e-01,-8.409164169149788703e-01,-8.259139445039782590e-01,9.810447106239130743e-01,1.407495901365760860e+00,7.014367087788143662e-01,7.287184736559972897e-01,7.241559064149182268e-01,5.474458470655905185e-01,1.243963766388452408e+00
7.540000000000000000e+02,-2.146282098335869080e+02,-7.708209699214237931e-01,-8.439197490017213976e-01,-8.213982769466917633e-01,9.810606397967301939e-01,1.407501560046793943e+00,7.018840905318616263e-01,7.295254000678539352e-01,7.229097231362533460e-01,5.474470536908283558e-01,1.243964251380472730e+00
7.560000000000000000e+02,-2.146308103158322353e+02,-7.728800775926550903e-01,-8.464658864440487429e-01,-8.168404318510384954e-01,9.810764023597245975e-01,1.407507159518943451e+00,7.026280697535582931e-01,7.301348950648561820e-01,7.215713729896745532e-01,5.474484157151815467e-01,1.243964798833522956e+00
7.580000000000000000e+02,-2.146334827433124133e+02,-7.754079028774574223e-01,-8.485413836193989034e-01,-8.122882678361091902e-01,9.810921256237329358e-01,1.407512745008382193e+00,7.036456170554968859e-01,7.305726761403952274e-01,7.201364262487784940e-01,5.474500619347131281e-01,1.243965460515864319e+00
7.600000000000000000e+02,-2.146362564736015202e+02,-7.783609781451563681e-01,-8.501390667517473299e-01,-8.077905942013227092e-01,9.811078891967476290e-01,1.407518344794838283e+00,7.049025783654430111e-01,7.308663728636157764e-01,7.186089089338199010e-01,5.474520639681238476e-01,1.243966265213742650e+00
7.620000000000000000e+02,-2.146391352774401753e+02,-7.816891286639312542e-01,-8.512572861118398171e-01,-8.033970716025616854e-01,9.811237156894481171e-01,1.407523966910216195e+00,7.063559977651514554e-01,7.310427239737272709e-01,7.170022092351315823e-01,5.474544279017917736e-01,1.243967215373263713e+00
7.640000000000000000e+02,-2.146420981146216604e+02,-7.853368889491770810e-01,-8.518991748679619613e-01,-7.991578926974528541e-01,9.811395707457235549e-01,1.407529599149844435e+00,7.079570072412852966e-01,7.311250911300755106e-01,7.153391318675926813e-01,5.474570965630748409e-01,1.243968288014138945e+00
7.660000000000000000e+02,-2.146451037459866029e+02,-7.892450771633621187e-01,-8.520719681542890944e-01,-7.951232239176529992e-01,9.811553719541354912e-01,1.407535212238515410e+00,7.096540289057938766e-01,7.311314777652098140e-01,7.136510933531221568e-01,5.474599615654708318e-01,1.243969439571265490e+00
7.680000000000000000e+02,-2.146480982803131781e+02,-7.933524276711964029e-01,-8.517864248018235385e-01,-7.913424144210302602e-01,9.811710048301636178e-01,1.407540765508176861e+00,7.113960184430414557e-01,7.310731935899177358e-01,7.119765258355239546e-01,5.474628827831966582e-01,1.243970613722441554e+00
7.700000000000000000e+02,-2.146510243387455148e+02,-7.975971831096273501e-01,-8.510563813281196710e-01,-7.878630035327112147e-01,9.811863430393176211e-01,1.407546214081967673e+00,7.131354861125663858e-01,7.309542483993251016e-01,7.103586256647842490e-01,5.474657118623814656e-01,1.243971750838478441e+00
7.720000000000000000e+02,-2.146538303286499172e+02,-8.019185570847350286e-01,-8.498984539647820302e-01,-7.847295809723362492e-01,9.812012695016107955e-01,1.407551516371162270e+00,7.148310619056588155e-01,7.307714974645357353e-01,7.088426393307177831e-01,5.474683159050675041e-01,1.243972797502748140e+00
7.740000000000000000e+02,-2.146564783727145880e+02,-8.062579954081986466e-01,-8.483318904110174197e-01,-7.819825724339301010e-01,9.812156950383734699e-01,1.407556640698870876e+00,7.164494206843043944e-01,7.305154996257795519e-01,7.074729182271934924e-01,5.474705976172776767e-01,1.243973714609375669e+00
7.760000000000000000e+02,-2.146589497178590875e+02,-8.105601855612704076e-01,-8.463785593044446109e-01,-7.796570346609177360e-01,9.812295717636373427e-01,1.407561570056783840e+00,7.179664460182958452e-01,7.301719927495484708e-01,7.062899916721281368e-01,5.474725089401962785e-01,1.243974482841983420e+00
7.780000000000000000e+02,-2.146612468979317612e+02,-8.147737883994297103e-01,-8.440630527663863791e-01,-7.777815477807882294e-01,9.812428993763528950e-01,1.407566304340009289e+00,7.193675816262145029e-01,7.297238436182945653e-01,7.053279031079487948e-01,5.474740563424567164e-01,1.243975104800827181e+00
7.800000000000000000e+02,-2.146633924658273429e+02,-8.188518904923233199e-01,-8.414128665014071196e-01,-7.763772879401314997e-01,9.812557237062464743e-01,1.407570859830238108e+00,7.206473902291505862e-01,7.291532939714374661e-01,7.046120281315486622e-01,5.474752973411398660e-01,1.243975603604394964e+00
7.820000000000000000e+02,-2.146654246554685130e+02,-8.227521976595909559e-01,-8.384586135194624923e-01,-7.754573507091568896e-01,9.812681281075299466e-01,1.407575266138358483e+00,7.218084050089282888e-01,7.284443037286213452e-01,7.041575477360195734e-01,5.474763292098167033e-01,1.243976018350671842e+00
7.840000000000000000e+02,-2.146673907967087587e+02,-8.264370083908021414e-01,-8.352342222892276125e-01,-7.750263766239817720e-01,9.812802193839372800e-01,1.407579561204565399e+00,7.228594133654631104e-01,7.275847877981276302e-01,7.039686904125592726e-01,5.474772720074804200e-01,1.243976397295876613e+00
7.860000000000000000e+02,-2.146693396182051004e+02,-8.298730187015089799e-01,-8.317770686117045287e-01,-7.750805065707394581e-01,9.812921107029930479e-01,1.407583785229092888e+00,7.238133525187443462e-01,7.265685543028799209e-01,7.040387883220017295e-01,5.474782488481112486e-01,1.243976789924089887e+00
7.880000000000000000e+02,-2.146713136933143176e+02,-8.330310170119843427e-01,-8.281279931380824966e-01,-7.756076688559350174e-01,9.813039043110616255e-01,1.407587974532283459e+00,7.246850191693331444e-01,7.253967787069690587e-01,7.043511219957878655e-01,5.474793666236219547e-01,1.243977239199075546e+00
7.900000000000000000e+02,-2.146733432022250554e+02,-8.358855288880672196e-01,-8.243311633762520074e-01,-7.765881742859899184e-01,9.813156767585683449e-01,1.407592156306429532e+00,7.254888003168056265e-01,7.240788879150216184e-01,7.048804613979406941e-01,5.474807001699424358e-01,1.243977775200038938e+00
7.920000000000000000e+02,-2.146754419225648292e+02,-8.384144675303762950e-01,-8.204337500140828077e-01,-7.779955728013220329e-01,9.813274688248729838e-01,1.407596345037053887e+00,7.262366200990579834e-01,7.226327779327322842e-01,7.055951545124276025e-01,5.474822821870936052e-01,1.243978411070231660e+00
7.940000000000000000e+02,-2.146776059695937988e+02,-8.405988376874279355e-01,-8.164854018012236425e-01,-7.797977072412175525e-01,9.813392814946226839e-01,1.407600541073857903e+00,7.269362702252569752e-01,7.210843441697232237e-01,7.064595726865157133e-01,5.474841002160973913e-01,1.243979141801771826e+00
7.960000000000000000e+02,-2.146798153530401976e+02,-8.424225293674491022e-01,-8.125375200333641024e-01,-7.819578881762533351e-01,9.813510783288925676e-01,1.407604731473181880e+00,7.275902521541202095e-01,7.194663605640210235e-01,7.074366980861794829e-01,5.474861008120147643e-01,1.243979945913042284e+00
7.980000000000000000e+02,-2.146820379744843592e+02,-8.438722245715185588e-01,-8.086423514750479269e-01,-7.844361092891998233e-01,9.813627935591641149e-01,1.407608892873288609e+00,7.281952114291165845e-01,7.178167976375210424e-01,7.084906343788955896e-01,5.474881999214904482e-01,1.243980789619878902e+00
8.000000000000000000e+02,-2.146842353256805325e+02,-8.449374264578086713e-01,-8.048519357151564524e-01,-7.871902256229772465e-01,9.813743443699451952e-01,1.407612995857435934e+00,7.287419925469117432e-01,7.161767158873556527e-01,7.095888369121110539e-01,5.474902975507277558e-01,1.243981632731180564e+00
8.020000000000000000e+02,-2.146863689171976830e+02,-8.456106069255611146e-01,-8.012169577815054788e-01,-7.901770265400935855e-01,9.813856452534137631e-01,1.407617010052881534e+00,7.292162906546396650e-01,7.145879055290446091e-01,7.107038911846755846e-01,5.474922942295311623e-01,1.243982435266405728e+00
8.040000000000000000e+02,-2.146884063984605859e+02,-8.458874564494712756e-01,-7.977855677928528122e-01,-7.933531502038513317e-01,9.813966220954944975e-01,1.407620909134375209e+00,7.295998282140457869e-01,7.130904635122158330e-01,7.118147147482237758e-01,5.474941066141213453e-01,1.243983163726877450e+00
8.060000000000000000e+02,-2.146903264274225762e+02,-8.457672097661712574e-01,-7.946022352734229965e-01,-7.966758050723857787e-01,9.814072238049061925e-01,1.407624674954829347e+00,7.298719440892743604e-01,7.117205021389094721e-01,7.129071130924021782e-01,5.474956798312586859e-01,1.243983796057276381e+00
8.080000000000000000e+02,-2.146921215880308296e+02,-8.452530131925820589e-01,-7.917067057661797413e-01,-8.001032842814860269e-01,9.814174297842858108e-01,1.407628300198972893e+00,7.300114521016300984e-01,7.105081702463341697e-01,7.139736792084878658e-01,5.474969947888251864e-01,1.243984324583936374e+00
8.100000000000000000e+02,-2.146937989919066183e+02,-8.443522942482156735e-01,-7.891331214179305720e-01,-8.035952788260353197e-01,9.814272522725346892e-01,1.407631789215228135e+00,7.299986078927728217e-01,7.094761390662803757e-01,7.150130838793531396e-01,5.474980695484493731e-01,1.243984756566641314e+00
8.120000000000000000e+02,-2.146953785797438741e+02,-8.430770920258382484e-01,-7.869093557610595813e-01,-8.071130132467136953e-01,9.814367334352224193e-01,1.407635156982066871e+00,7.298170178869530789e-01,7.086386632375316630e-01,7.160288543026600561e-01,5.474989548264598271e-01,1.243985112390108894e+00
8.140000000000000000e+02,-2.146968894966734354e+02,-8.414443074583863869e-01,-7.850565970400789073e-01,-8.106192415654756012e-01,9.814459379064590649e-01,1.407638426458708070e+00,7.294553322273824580e-01,7.080012768738384032e-01,7.170277782860975391e-01,5.474997246038425525e-01,1.243985421789834733e+00
8.160000000000000000e+02,-2.146983651990663873e+02,-8.394758362085910086e-01,-7.835891956437417427e-01,-8.140781504592154993e-01,9.814549421628194770e-01,1.407641624810620717e+00,7.289085837532327528e-01,7.075611297539695643e-01,7.180180970809787455e-01,5.475004635436448996e-01,1.243985718794797579e+00
8.180000000000000000e+02,-2.146998381172757036e+02,-8.371985531968789696e-01,-7.825147713004014793e-01,-8.174552206459626547e-01,9.814638225396076221e-01,1.407644779152840586e+00,7.281790655928946920e-01,7.073079145149634428e-01,7.190076604803439242e-01,5.475012533326665265e-01,1.243986036237708204e+00
8.200000000000000000e+02,-2.147013347292185017e+02,-8.346441264907549229e-01,-7.818345565689612808e-01,-8.207170962610456089e-01,9.814726438260632513e-01,1.407647912498963150e+00,7.272766782641016947e-01,7.072252870202079267e-01,7.200022130414293065e-01,5.475021601322396236e-01,1.243986400711024398e+00
8.220000000000000000e+02,-2.147028717950435350e+02,-8.318486489642125115e-01,-7.815439365928471549e-01,-8.238315061863566990e-01,9.814814501939185254e-01,1.407651040539002807e+00,7.262187202734063929e-01,7.072926430375650053e-01,7.210039614840200173e-01,5.475032250462525951e-01,1.243986828735711869e+00
8.240000000000000000e+02,-2.147044542863136485e+02,-8.288520881911406457e-01,-7.816331325761752824e-01,-8.267672718043344027e-01,9.814902597664444395e-01,1.407654169710393699e+00,7.250291407772354590e-01,7.074870882650052817e-01,7.220105428006747816e-01,5.475044589531944395e-01,1.243987324684176166e+00
8.260000000000000000e+02,-2.147060752532495371e+02,-8.256975676872060355e-01,-7.820879690561508557e-01,-8.294944236567866058e-01,9.814990635046524359e-01,1.407657296802481417e+00,7.237373154529679331e-01,7.077854275948503027e-01,7.230144735818123669e-01,5.475058423034785404e-01,1.243987880698697479e+00
8.280000000000000000e+02,-2.147077175592989988e+02,-8.224305049468834117e-01,-7.828906633197042497e-01,-8.319844362731543264e-01,9.815078283811123905e-01,1.407660410083957592e+00,7.223764440447207891e-01,7.081660039763665315e-01,7.240031171071181770e-01,5.475073296793786515e-01,1.243988478524292285e+00
8.300000000000000000e+02,-2.147093571238900154e+02,-8.190976427397275161e-01,-7.840205792140747532e-01,-8.342105772346962711e-01,9.815165041432001303e-01,1.407663491705253733e+00,7.209816971062792401e-01,7.086102365008789539e-01,7.249591597766824602e-01,5.475088581801906829e-01,1.243989092879042690e+00
8.320000000000000000e+02,-2.147109670955086074e+02,-8.157460188493870223e-01,-7.854548965414597239e-01,-8.361483544624261910e-01,9.815250324398075987e-01,1.407666520940396016e+00,7.195882579546303282e-01,7.091037392880399359e-01,7.258615460839702438e-01,5.475103581418717669e-01,1.243989695762676595e+00
8.340000000000000000e+02,-2.147125222591009788e+02,-8.124219249905118012e-01,-7.871691601420118811e-01,-8.377760356383658902e-01,9.815333567739107368e-01,1.407669477722145457e+00,7.182294122307942841e-01,7.096369441435835812e-01,7.266867848798054252e-01,5.475117644057780897e-01,1.243990260985844198e+00
8.360000000000000000e+02,-2.147140029780407531e+02,-8.091699073830622702e-01,-7.891376882340821464e-01,-8.390752062127968536e-01,9.815414316867961952e-01,1.407672345904194655e+00,7.169348312261005773e-01,7.102051967678351119e-01,7.274105117528629760e-01,5.475130263497931526e-01,1.243990768201935770e+00
8.380000000000000000e+02,-2.147153980766361201e+02,-8.060318590833118746e-01,-7.913338359776498354e-01,-8.400313279603176531e-01,9.815492297751735595e-01,1.407675115753555195e+00,7.157291768333774451e-01,7.108083440878765202e-01,7.280091747891228593e-01,5.475141151726620192e-01,1.243991205834861447e+00
8.400000000000000000e+02,-2.147167062628179792e+02,-8.030462477361132168e-01,-7.937301259166060774e-01,-8.406342586145431062e-01,9.815567455470721736e-01,1.407677785320087693e+00,7.146311271892507033e-01,7.114498747470452411e-01,7.284617046885543123e-01,5.475150274231230796e-01,1.243991572497541220e+00
8.420000000000000000e+02,-2.147179359377267929e+02,-8.002475123938377344e-01,-7.962982704492055364e-01,-8.408786946109770843e-01,9.815639956635868746e-01,1.407680360522289398e+00,7.136528853699819486e-01,7.121357120053842804e-01,7.287510351893303762e-01,5.475157843998305074e-01,1.243991876750657255e+00
8.440000000000000000e+02,-2.147191034982337214e+02,-7.976656502873876731e-01,-7.990091215876647945e-01,-8.407645030988490920e-01,9.815710156997606850e-01,1.407682853996710115e+00,7.128001920772224498e-01,7.128727852784688679e-01,7.288653551206076830e-01,5.475164277110921018e-01,1.243992135317940173e+00
8.460000000000000000e+02,-2.147202304689385244e+02,-7.953260000642825567e-01,-8.018325892124645859e-01,-8.402969157352395690e-01,9.815778540955722997e-01,1.407685282949321603e+00,7.120728207462397874e-01,7.136675213032612763e-01,7.287989975714553870e-01,5.475170118698048372e-01,1.243992370109881174e+00
8.480000000000000000e+02,-2.147213399671704792e+02,-7.932492133394272171e-01,-8.047375704811743358e-01,-8.394865648523592849e-01,9.815845643751780480e-01,1.407687666391838732e+00,7.114654936437261323e-01,7.145243977113564515e-01,7.285529024377437324e-01,5.475175952209376806e-01,1.243992604577183636e+00
8.500000000000000000e+02,-2.147224530848847905e+02,-7.914513927859427866e-01,-8.076919301529548179e-01,-8.383493518547683321e-01,9.815911969323265485e-01,1.407690022223939019e+00,7.109691237036160905e-01,7.154446910775253965e-01,7.281346234364924896e-01,5.475182306979129443e-01,1.243992859995463274e+00
8.520000000000000000e+02,-2.147235857567414712e+02,-7.899443636769255539e-01,-8.106625648841295773e-01,-8.369061475915053894e-01,9.815977916859145447e-01,1.407692364624605785e+00,7.105722619492913505e-01,7.164255298077574219e-01,7.275578868023636625e-01,5.475189578603698592e-01,1.243993152264974755e+00
8.540000000000000000e+02,-2.147247465807587332e+02,-7.887360377981157411e-01,-8.136155749102267354e-01,-8.351823343763585816e-01,9.816043727123180407e-01,1.407694702145608989e+00,7.102626163978550400e-01,7.174593319370728972e-01,7.268417435459930687e-01,5.475197973968992660e-01,1.243993489701061828e+00
8.560000000000000000e+02,-2.147259358870998653e+02,-7.878308246762880662e-01,-8.165165550378989945e-01,-8.332072087054753773e-01,9.816109455998468514e-01,1.407697036771882404e+00,7.100285063810840569e-01,7.185336720179387182e-01,7.260093877753009961e-01,5.475207488351970797e-01,1.243993872113893895e+00
8.580000000000000000e+02,-2.147271461415344334e+02,-7.872300453982392643e-01,-8.193310046987151152e-01,-8.310132719589442551e-01,9.816174978102323312e-01,1.407699364049983304e+00,7.098601261834095455e-01,7.196315831261071994e-01,7.250867379068086649e-01,5.475217916660473083e-01,1.243994291260133167e+00
8.600000000000000000e+02,-2.147283635575642791e+02,-7.869323087926590743e-01,-8.220248451060226946e-01,-8.286354429153662826e-01,9.816240018488792130e-01,1.407701674214169252e+00,7.097505127202122788e-01,7.207322628732479863e-01,7.241008938616216861e-01,5.475228895441913712e-01,1.243994732531448211e+00
8.620000000000000000e+02,-2.147295706082106221e+02,-7.869338178653297877e-01,-8.245650213129852579e-01,-8.261102302616044613e-01,9.816304206158680268e-01,1.407703954087068388e+00,7.096961415337426082e-01,7.218121193106209477e-01,7.230785903848252483e-01,5.475239967644737193e-01,1.243995177557491338e+00
8.640000000000000000e+02,-2.147307490025077925e+02,-7.872285852209195411e-01,-8.269201589832007038e-01,-8.234749050681969829e-01,9.816367139988025903e-01,1.407706189421393139e+00,7.096971108757593738e-01,7.228460662425626460e-01,7.220447640042133575e-01,5.475250658936459125e-01,1.243995607273386650e+00
8.660000000000000000e+02,-2.147318826396219436e+02,-7.878085486279159388e-01,-8.290612404784313272e-01,-8.207667122049369102e-01,9.816428456185725127e-01,1.407708367295961382e+00,7.097569117275341899e-01,7.238089596405418158e-01,7.210213391501255620e-01,5.475260553107690331e-01,1.243996004950425949e+00
8.680000000000000000e+02,-2.147329600800165963e+02,-7.886635906134472629e-01,-8.309622626785535537e-01,-8.180221558806317628e-01,9.816487886667538687e-01,1.407710478189047487e+00,7.098818188015791897e-01,7.246770586149164917e-01,7.200263186400217563e-01,5.475269354821103995e-01,1.243996358718131745e+00
8.700000000000000000e+02,-2.147339761703236718e+02,-7.897814777483046500e-01,-8.326008397411467366e-01,-8.152763881245731481e-01,9.816545299654101386e-01,1.407712517420329323e+00,7.100799705362900172e-01,7.254293959743313147e-01,7.190732368467235291e-01,5.475276930497183780e-01,1.243996663207558973e+00
8.720000000000000000e+02,-2.147349326079798004e+02,-7.911477449735911938e-01,-8.339587175075212633e-01,-8.125627205424269528e-01,9.816600716989000164e-01,1.407714485765972023e+00,7.103602320188527885e-01,7.260489542224970450e-01,7.181710026425842663e-01,5.475283321981173623e-01,1.243996920100657988e+00
8.740000000000000000e+02,-2.147358374075608367e+02,-7.927455570510865135e-01,-8.350221720140168502e-01,-8.099122697416228922e-01,9.816654306572840660e-01,1.407716389189856754e+00,7.107309515044343273e-01,7.265235615604758168e-01,7.173241263789127409e-01,5.475288732141824211e-01,1.243997137551364984e+00
8.760000000000000000e+02,-2.147367034041256204e+02,-7.945555824464275441e-01,-8.357822719938141631e-01,-8.073537362590266220e-01,9.816706352273338876e-01,1.407718237774791437e+00,7.111987276489998289e-01,7.268464472895620476e-01,7.165332933304396912e-01,5.475293485979784158e-01,1.243997328622448384e+00
8.780000000000000000e+02,-2.147375460730099803e+02,-7.965559144946655623e-01,-8.362349937271371658e-01,-8.049133065477601656e-01,9.816757207079123138e-01,1.407720044058592856e+00,7.117673004187882180e-01,7.270164246537370589e-01,7.157962180581259881e-01,5.475297974480622942e-01,1.243997509028804238e+00
8.800000000000000000e+02,-2.147383810390914789e+02,-7.987220707494261385e-01,-8.363811854731627582e-01,-8.026146585039598547e-01,9.816807237611752113e-01,1.407721821063231404e+00,7.124366647447245571e-01,7.270376992617164635e-01,7.151086921999377788e-01,5.475302590802522129e-01,1.243997694572644308e+00
8.820000000000000000e+02,-2.147392216794397370e+02,-8.010270944977296859e-01,-8.362263873973492245e-01,-8.004790439533748803e-01,9.816856769075955613e-01,1.407723580339547587e+00,7.132024839059776244e-01,7.269193303798328065e-01,7.144657241489746902e-01,5.475307669132385424e-01,1.243997898685941017e+00
8.840000000000000000e+02,-2.147400771895558478e+02,-8.034417733125739369e-01,-8.357805208573091393e-01,-7.985254171125872880e-01,9.816906039230007819e-01,1.407725330332373126e+00,7.140558516250076204e-01,7.266743983878611868e-01,7.138626639989305023e-01,5.475313435639228565e-01,1.243998130459093243e+00
8.860000000000000000e+02,-2.147409513934971415e+02,-8.059349791618218850e-01,-8.350574676715779576e-01,-7.967705766804651368e-01,9.816955168143574051e-01,1.407727075306410391e+00,7.149834206093609312e-01,7.263189526624973524e-01,7.132962113447030017e-01,5.475319978617222416e-01,1.243998393440877148e+00
8.880000000000000000e+02,-2.147418424486766071e+02,-8.084741240035208110e-01,-8.340745652035156388e-01,-7.952292910033745832e-01,9.817004147724212038e-01,1.407728814974248399e+00,7.159678836155067838e-01,7.258708286560774381e-01,7.127652165299902531e-01,5.475327241577675474e-01,1.243998685360847345e+00
8.900000000000000000e+02,-2.147427434492486498e+02,-8.110257149494939366e-01,-8.328520464760855724e-01,-7.939143804862207610e-01,9.817052851715671880e-01,1.407730544851514942e+00,7.169887637833179950e-01,7.253484300629029491e-01,7.122712064532118470e-01,5.475335039285532668e-01,1.243998998773842679e+00
8.920000000000000000e+02,-2.147436437913189309e+02,-8.135559848143761874e-01,-8.314124559245305024e-01,-7.928367385976877735e-01,9.817101063639678271e-01,1.407732257249348473e+00,7.180234463902746000e-01,7.247695713426671738e-01,7.118185922021503798e-01,5.475343093150506490e-01,1.243999322482469694e+00
8.940000000000000000e+02,-2.147445310507175975e+02,-8.160315678362037861e-01,-8.297800707339857418e-01,-7.920052817086284946e-01,9.817148517468771152e-01,1.407733942719024522e+00,7.190483662177645785e-01,7.241504677589044592e-01,7.114145451401128195e-01,5.475351079527875919e-01,1.243999643478485906e+00
8.960000000000000000e+02,-2.147453930556430635e+02,-8.184201869573380916e-01,-8.279803550615613128e-01,-7.914268277106137894e-01,9.817194944072352714e-01,1.407735591701654299e+00,7.200402546195404652e-01,7.235049452698359973e-01,7.110685579989374228e-01,5.475358682771664931e-01,1.243999949075155431e+00
8.980000000000000000e+02,-2.147462198210938311e+02,-8.206913184312115694e-01,-8.260394699943131025e-01,-7.911059129180088023e-01,9.817240115906882281e-01,1.407737196115473433e+00,7.209773486519462926e-01,7.228439223900917643e-01,7.107917353535381233e-01,5.475365644523706443e-01,1.244000228888320736e+00
9.000000000000000000e+02,-2.147470050493322162e+02,-8.228168015559820248e-01,-8.239838561627017555e-01,-7.910445652207388489e-01,9.817283883048391058e-01,1.407738750635639802e+00,7.218404710367708477e-01,7.221751922220510655e-01,7.105958811334864844e-01,5.475371801714128406e-01,1.244000476363752883e+00
9.020000000000000000e+02,-2.147477469823710123e+02,-8.247713656947842642e-01,-8.218398989462809556e-01,-7.912420580104283507e-01,9.817326195346494089e-01,1.407740253481086334e+00,7.226139033653219412e-01,7.215035072275608474e-01,7.104924675943729007e-01,5.475377107868759641e-01,1.244000689633530943e+00
9.040000000000000000e+02,-2.147484485039186950e+02,-8.265330529189836017e-01,-8.196336787048410510e-01,-7.916946734408915054e-01,9.817367107894959810e-01,1.407741706608789389e+00,7.232859943708268569e-01,7.208309440548485991e-01,7.104915790902213146e-01,5.475381635181116868e-01,1.244000871599342917e+00
9.060000000000000000e+02,-2.147491165103492676e+02,-8.280835219965411165e-01,-8.173908010347515907e-01,-7.923955047555402142e-01,9.817406769752191620e-01,1.407743115313140558e+00,7.238494684142529056e-01,7.201575029310175458e-01,7.106009244591258156e-01,5.475385557935923408e-01,1.244001029266215141e+00
9.080000000000000000e+02,-2.147497606835435420e+02,-8.294082273843796926e-01,-8.151362952955649721e-01,-7.933343256696882007e-01,9.817445398468573892e-01,1.407744487321179738e+00,7.243014244795460410e-01,7.194818775706665059e-01,7.108250040761324717e-01,5.475389120755388417e-01,1.244001172466228544e+00
9.100000000000000000e+02,-2.147503918856850191e+02,-8.304964747463896568e-01,-8.128945641465475935e-01,-7.944975503561758634e-01,9.817483245071481068e-01,1.407745831548952831e+00,7.246430408534905165e-01,7.188023187187323471e-01,7.111645025463665393e-01,5.475392597348508472e-01,1.244001312200537557e+00
9.120000000000000000e+02,-2.147510204447412718e+02,-8.313413617321995241e-01,-8.106893630598372980e-01,-7.958683009382021556e-01,9.817520555433781881e-01,1.407747156729385996e+00,7.248790232622298602e-01,7.181175083519317770e-01,7.116159571697658892e-01,5.475396246658323918e-01,1.244001458876813571e+00
9.140000000000000000e+02,-2.147516546037341527e+02,-8.319396188547103499e-01,-8.085437870774757618e-01,-7.974265912179917537e-01,9.817557534232507210e-01,1.407748470132196283e+00,7.250168528943194968e-01,7.174273625772106255e-01,7.121717277336505614e-01,5.475400273384102290e-01,1.244001620722504198e+00
9.160000000000000000e+02,-2.147522993684211485e+02,-8.322913699515088748e-01,-8.064802426175716743e-01,-7.991496264609750932e-01,9.817594317009856741e-01,1.407749776571555422e+00,7.250659041388222148e-01,7.167336892386515501e-01,7.128202671429212378e-01,5.475404798840052267e-01,1.244001802613569074e+00
9.180000000000000000e+02,-2.147529559146205429e+02,-8.323998346924722513e-01,-8.045203848711682815e-01,-8.010122102456151971e-01,9.817630954318734560e-01,1.407751077843006904e+00,7.250365091712164256e-01,7.160406404106289813e-01,7.135466671990075005e-01,5.475409846216596765e-01,1.244002005482090834e+00
9.200000000000000000e+02,-2.147536216214112414e+02,-8.322709968116850376e-01,-8.026850060205346082e-01,-8.029872414690577553e-01,9.817667409861858818e-01,1.407752372657369522e+00,7.249390474140259277e-01,7.153549190011057046e-01,7.143334316564933228e-01,5.475415341867736485e-01,1.244002226368014163e+00
9.220000000000000000e+02,-2.147542906954201101e+02,-8.319132612303269392e-01,-8.009938657179085375e-01,-8.050462782329553812e-01,9.817703572253350108e-01,1.407753657058505636e+00,7.247831325316723694e-01,7.146857209655644860e-01,7.151614112995955397e-01,5.475421131665232366e-01,1.244002459076477773e+00
9.240000000000000000e+02,-2.147549552607603118e+02,-8.313371211231904701e-01,-7.994654624041555024e-01,-8.071601410239570562e-01,9.817739277922971075e-01,1.407754925236829990e+00,7.245769586308803412e-01,7.140444181473479812e-01,7.160108245334797505e-01,5.475427009152674662e-01,1.244002695309401441e+00
9.260000000000000000e+02,-2.147556067222664922e+02,-8.305548524961238188e-01,-7.981167514383272765e-01,-8.092995256234863932e-01,9.817774341057272647e-01,1.407756170592756151e+00,7.243268517972935028e-01,7.134440094453854408e-01,7.168622825941828314e-01,5.475432750542205129e-01,1.244002926072125925e+00
9.280000000000000000e+02,-2.147562371761021325e+02,-8.295802492813756368e-01,-7.969628229389480456e-01,-8.114355965892289246e-01,9.817808585566929480e-01,1.407757386872091176e+00,7.240370543344859522e-01,7.128983879499043441e-01,7.176977410338910568e-01,5.475438150760822964e-01,1.244003143122188293e+00
9.300000000000000000e+02,-2.147568406450361067e+02,-8.284284066812704905e-01,-7.960165580375899719e-01,-8.135405347813757793e-01,9.817841873988569779e-01,1.407758569192563813e+00,7.237097486872158258e-01,7.124214871219542999e-01,7.185013081605459151e-01,5.475443054863843306e-01,1.244003340231926602e+00
9.320000000000000000e+02,-2.147574139536448854e+02,-8.271155548994229001e-01,-7.952882863539197933e-01,-8.155880169097037280e-01,9.817874128950364598e-01,1.407759714806211981e+00,7.233453076685284477e-01,7.120263788029947971e-01,7.192598555286494610e-01,5.475447380124699448e-01,1.244003514076337913e+00
9.340000000000000000e+02,-2.147579571236790059e+02,-8.256589399105329630e-01,-7.947854695270455405e-01,-8.175536109603481760e-01,9.817905344198190054e-01,1.407760823490992852e+00,7.229427389079950972e-01,7.117243990386494801e-01,7.199633939668518279e-01,5.475451125789951856e-01,1.244003664625147110e+00
9.360000000000000000e+02,-2.147584732504905389e+02,-8.240767429506367092e-01,-7.945124353913296522e-01,-8.194150780475742968e-01,9.817935583953063539e-01,1.407761897527954664e+00,7.225002758530252311e-01,7.115243742581734976e-01,7.206051992488941016e-01,5.475454369557196665e-01,1.244003795001252355e+00
9.380000000000000000e+02,-2.147589679043797730e+02,-8.223880263422748138e-01,-7.944701849000285199e-01,-8.211525781236036492e-01,9.817964971252709505e-01,1.407762941287156844e+00,7.220160563769929540e-01,7.114320107080442934e-01,7.211816925499682229e-01,5.475457251955148097e-01,1.244003910852901962e+00
9.400000000000000000e+02,-2.147594481728845039e+02,-8.206126904275564682e-01,-7.946562894240695174e-01,-8.227487834996427551e-01,9.817993667621189857e-01,1.407763960505562961e+00,7.214888238920761365e-01,7.114494951868548522e-01,7.216921005255373389e-01,5.475459951637644540e-01,1.244004019360695157e+00
9.420000000000000000e+02,-2.147599215106660608e+02,-8.187714250030015961e-01,-7.950648900189241086e-01,-8.241889097913424056e-01,9.818021847652851353e-01,1.407764961384344371e+00,7.209185852801690553e-01,7.115753364960669680e-01,7.221379365996914990e-01,5.475462655883093221e-01,1.244004128051876767e+00
9.440000000000000000e+02,-2.147603945858317331e+02,-8.168856388599939899e-01,-7.956868032329038609e-01,-8.254606783232079081e-01,9.818049672725052135e-01,1.407765949655223503e+00,7.203071648039623964e-01,7.118044563432316396e-01,7.225223576994734831e-01,5.475465531136064490e-01,1.244004243616315897e+00
9.460000000000000000e+02,-2.147608723031711406e+02,-8.149773528354998797e-01,-7.965097306693368351e-01,-8.265542269646748430e-01,9.818077267988752910e-01,1.407766929763245134e+00,7.196586030751185303e-01,7.121285175533479395e-01,7.228494582736442187e-01,5.475468698192570427e-01,1.244004370909143287e+00
9.480000000000000000e+02,-2.147613571486040769e+02,-8.130690450341107045e-01,-7.975185624824401298e-01,-8.274619877137058266e-01,9.818104706078634170e-01,1.407767904288209637e+00,7.189793641360338050e-01,7.125364582013786752e-01,7.231235656851592308e-01,5.475472215688415023e-01,1.244004512287090414e+00
9.500000000000000000e+02,-2.147618489421192862e+02,-8.111834413334830796e-01,-7.986957588859529000e-01,-8.281785491191626658e-01,9.818131999771571028e-01,1.407768873683925781e+00,7.182783306085951391e-01,7.130151842753732483e-01,7.233485979655094322e-01,5.475476074077918476e-01,1.244004667366482630e+00
9.520000000000000000e+02,-2.147623450185074887e+02,-8.093432495537123961e-01,-8.000217890952407984e-01,-8.287005199748042061e-01,9.818159104318234798e-01,1.407769836361030924e+00,7.175665851977417464e-01,7.135503620135483782e-01,7.235275369555015379e-01,5.475480200549076581e-01,1.244004833220798689e+00
9.540000000000000000e+02,-2.147628407874759091e+02,-8.075708412995187269e-01,-8.014756042544344261e-01,-8.290264078607298970e-01,9.818185928626932402e-01,1.407770789084226148e+00,7.168569950481314956e-01,7.141272449607164452e-01,7.236620578794945580e-01,5.475484473590009893e-01,1.244005004966137085e+00
9.560000000000000000e+02,-2.147633305676511668e+02,-8.058878909685130987e-01,-8.030351199963678965e-01,-8.291565223504077098e-01,9.818212353134884163e-01,1.407771727607005197e+00,7.161636320197991568e-01,7.147314704044369638e-01,7.237523415044360142e-01,5.475488744474392711e-01,1.244005176624772835e+00
9.580000000000000000e+02,-2.147638085512263899e+02,-8.043149862585373677e-01,-8.046776853308671429e-01,-8.290929083861530158e-01,9.818238251257337401e-01,1.407772647433472635e+00,7.155010754746303769e-01,7.153497650084386095e-01,7.237970785345213542e-01,5.475492861980900683e-01,1.244005342118708279e+00
9.600000000000000000e+02,-2.147642697423057427e+02,-8.028712282507662890e-01,-8.063805173668039394e-01,-8.288393108122885655e-01,9.818263510894416068e-01,1.407773544582205938e+00,7.148836535457038233e-01,7.159705095062774971e-01,7.237936591623246319e-01,5.475496696331206836e-01,1.244005496231792351e+00
9.620000000000000000e+02,-2.147647107235640078e+02,-8.015738414370843223e-01,-8.081210856063139047e-01,-8.284011666973207788e-01,9.818288052632138108e-01,1.407774416232696391e+00,7.143246833452672195e-01,7.165841262058548766e-01,7.237385250887470312e-01,5.475500158641521953e-01,1.244005635391548736e+00
9.640000000000000000e+02,-2.147651301395100063e+02,-8.004378146761270685e-01,-8.098774347570490972e-01,-8.277856182024222464e-01,9.818311841949224350e-01,1.407775261158900504e+00,7.138357698556697661e-01,7.171832694372383132e-01,7.236276480482939366e-01,5.475503213060297636e-01,1.244005758157014752e+00
9.660000000000000000e+02,-2.147655288342327822e+02,-7.994755929317139964e-01,-8.116284406829391562e-01,-8.270015356465274525e-01,9.818334893806555108e-01,1.407776079892228971e+00,7.134262174836925041e-01,7.177628164521654419e-01,7.234570889345307565e-01,5.475505880040618667e-01,1.244005865350258588e+00
9.680000000000000000e+02,-2.147659096384319923e+02,-7.986968368644109528e-01,-8.133539997376341146e-01,-8.260595383019967430e-01,9.818357269261277498e-01,1.407776874601295747e+00,7.131025980323081326e-01,7.183196731307709415e-01,7.232235857177135019e-01,5.475508230655102837e-01,1.244005959827882979e+00
9.700000000000000000e+02,-2.147662768556257902e+02,-7.981082631581161158e-01,-8.150351568196952945e-01,-8.249719994811750556e-01,9.818379065013366214e-01,1.407777648720632380e+00,7.128685051280361229e-01,7.188524237626943147e-01,7.229251168506372061e-01,5.475510373264848019e-01,1.244006045945224237e+00
9.720000000000000000e+02,-2.147666355420230957e+02,-7.977135732441936744e-01,-8.166541816577640445e-01,-8.237530227125561266e-01,9.818400397852109496e-01,1.407778406398272120e+00,7.127245091899014895e-01,7.193608659740928779e-01,7.225613897820596376e-01,5.475512434987689359e-01,1.244006128811492751e+00
9.740000000000000000e+02,-2.147669907024064457e+02,-7.975134723033916462e-01,-8.181946057884361689e-01,-8.224183772392258396e-01,9.818421386675176832e-01,1.407779151857120548e+00,7.126683102710150708e-01,7.198454796966959890e-01,7.221342112145626713e-01,5.475514541107848743e-01,1.244006213462200972e+00
9.760000000000000000e+02,-2.147673465316339616e+02,-7.975057745923296304e-01,-8.196412342691895558e-01,-8.209853835958784707e-01,9.818442135005079896e-01,1.407779888774000732e+00,7.126950700056122745e-01,7.203068824670788572e-01,7.216477061797221815e-01,5.475516795741989240e-01,1.244006304082085457e+00
9.780000000000000000e+02,-2.147677058181954521e+02,-7.976855857631487412e-01,-8.209801463410758560e-01,-8.194727434459310178e-01,9.818462716713275418e-01,1.407780619772607489e+00,7.127978898314045741e-01,7.207453221830575352e-01,7.211083659725247008e-01,5.475519266724271361e-01,1.244006403397586835e+00
9.800000000000000000e+02,-2.147680695953357883e+02,-7.980455483759623103e-01,-8.221986981107595183e-01,-8.179003119239642849e-01,9.818483167030366277e-01,1.407781346104235221e+00,7.129683917852075448e-01,7.211602530431600044e-01,7.205249193700616894e-01,5.475521976872856911e-01,1.244006512325827929e+00
9.820000000000000000e+02,-2.147684370826275995e+02,-7.985761336025254398e-01,-8.232855380502319687e-01,-8.162888151124758629e-01,9.818503479999596273e-01,1.407782067557321160e+00,7.131973513422649180e-01,7.215500313707483571e-01,7.199080361667536954e-01,5.475524902702209040e-01,1.244006629922851603e+00
9.840000000000000000e+02,-2.147688059133750471e+02,-7.992659604177893007e-01,-8.242306429853689664e-01,-8.146595196325512322e-01,9.818523612465889228e-01,1.407782782599144022e+00,7.134753294532182322e-01,7.219117562779022723e-01,7.192698856843053878e-01,5.475527980429356623e-01,1.244006753625045869e+00
9.860000000000000000e+02,-2.147691725988120481e+02,-8.001021234595723230e-01,-8.250253785793948413e-01,-8.130338652863212667e-01,9.818543493670145450e-01,1.407783488716572773e+00,7.137932531919820578e-01,7.222412667227513516e-01,7.186235844581738696e-01,5.475531117991890850e-01,1.244006879732174164e+00
9.880000000000000000e+02,-2.147695331453845142e+02,-8.010705121460610645e-01,-8.256625844528061586e-01,-8.114330749193768844e-01,9.818563038683567612e-01,1.407784182893223157e+00,7.141429009197436395e-01,7.225332926260701338e-01,7.179825758361851884e-01,5.475534210914979605e-01,1.244007004045108555e+00
9.900000000000000000e+02,-2.147698837213955301e+02,-8.021561063764087729e-01,-8.261366803481282606e-01,-8.098777578910492103e-01,9.818582163402239660e-01,1.407784862142011040e+00,7.145172578939567032e-01,7.227817444887304488e-01,7.173599890864279516e-01,5.475537159365528872e-01,1.244007122551290978e+00
9.920000000000000000e+02,-2.147702212664934223e+02,-8.033432378917704231e-01,-8.264437864454176053e-01,-8.083875245498098883e-01,9.818600798684453679e-01,1.407785524007266975e+00,7.149107208154921178e-01,7.229801144429953697e-01,7.167680264564955106e-01,5.475539883672678743e-01,1.244007232048534028e+00
9.940000000000000000e+02,-2.147705439514860188e+02,-8.046158107529836068e-01,-8.265818483117347570e-01,-8.069806288097093327e-01,9.818618901462441428e-01,1.407786166959387852e+00,7.153191437354932125e-01,7.231219527567436245e-01,7.162174234426760266e-01,5.475542335960669194e-01,1.244007330612586504e+00
9.960000000000000000e+02,-2.147708514236507256e+02,-8.059574789701142716e-01,-8.265507552104762734e-01,-8.056736543270096584e-01,9.818636461235116242e-01,1.407786790625435103e+00,7.157397317843025020e-01,7.232013781218548099e-01,7.157170206541367818e-01,5.475544506260419109e-01,1.244007417842763585e+00
9.980000000000000000e+02,-2.147711448093774038e+02,-8.073517836743261400e-01,-8.263524397185290082e-01,-8.044812570120489781e-01,9.818653501145644391e-01,1.407787395827405419e+00,7.161708021220889453e-01,7.232135779526093211e-01,7.152734757373089280e-01,5.475546422405339619e-01,1.244007494857771290e+00
1.000000000000000000e+03,-2.147714264851975088e+02,-8.087822559763547803e-01,-8.259909468382616859e-01,-8.034159729133022454e-01,9.818670073731919912e-01,1.407787984431295270e+00,7.166114422574803022e-01,7.231552564565114638e-01,7.148911317726014403e-01,5.475548144021327168e-01,1.244007564054138149e+00
1.002000000000000000e+03,-2.147716996639321962e+02,-8.102324945045262794e-01,-8.254724620123221612e-01,-8.024880961951302849e-01,9.818686252265973469e-01,1.407788559039505616e+00,7.170611036406767669e-01,7.230249931850621925e-01,7.145720453938368966e-01,5.475549751829760226e-01,1.244007628676272015e+00
1.004000000000000000e+03,-2.147719678693874528e+02,-8.116862283562027436e-01,-8.248052895497147707e-01,-8.017056273671635536e-01,9.818702119244862025e-01,1.407789122582073782e+00,7.175191725949222610e-01,7.228234826425036230e-01,7.143161648142474229e-01,5.475551334156729677e-01,1.244007692274230026e+00
1.006000000000000000e+03,-2.147722343869752706e+02,-8.131273767397945162e-01,-8.239997757847787874e-01,-8.010742875036850341e-01,9.818717753966440531e-01,1.407789677875413537e+00,7.179845610723779581e-01,7.225536355962993706e-01,7.141216360236892768e-01,5.475552972888754200e-01,1.244007758139255237e+00
1.008000000000000000e+03,-2.147725017772564797e+02,-8.145401159520540002e-01,-8.230681746077755934e-01,-8.005975902850699377e-01,9.818733221176269010e-01,1.407790227219074319e+00,7.184553564563426198e-01,7.222205341537130119e-01,7.139852056839761651e-01,5.475554731096851091e-01,1.244007828806334981e+00
1.010000000000000000e+03,-2.147727715254585803e+02,-8.159089626527880057e-01,-8.220244565765851830e-01,-8.002769606227666532e-01,9.818748562507927380e-01,1.407790772091751297e+00,7.189285631392020592e-01,7.218312444785737192e-01,7.139026824543103222e-01,5.475556644183429134e-01,1.244007905698394811e+00
1.012000000000000000e+03,-2.147730438753450528e+02,-8.172188798771350404e-01,-8.208840663801255655e-01,-8.001118866308981614e-01,9.818763791924719486e-01,1.407791312989379540e+00,7.193999595558492333e-01,7.213945022658444506e-01,7.138694151374315178e-01,5.475558715769998086e-01,1.244007988960991629e+00
1.014000000000000000e+03,-2.147733178646776651e+02,-8.184554091333384740e-01,-8.196636367088766528e-01,-8.001000909174248443e-01,9.818778895685140728e-01,1.407791849423911890e+00,7.198640835908031166e-01,7.209202958828819785e-01,7.138807463537010234e-01,5.475560918743997973e-01,1.244008077504394905e+00
1.016000000000000000e+03,-2.147735915472098043e+02,-8.196048285751186269e-01,-8.183806693477655436e-01,-8.002377076073604600e-01,9.818793836624422067e-01,1.407792380075384431e+00,7.203143477954591090e-01,7.204193796509894554e-01,7.139324042856136643e-01,5.475563201057552787e-01,1.244008169236656025e+00
1.018000000000000000e+03,-2.147738623577031376e+02,-8.206543339180467633e-01,-8.170531963323077740e-01,-8.005194530881716286e-01,9.818808561879078800e-01,1.407792903066278134e+00,7.207432746162414361e-01,7.199027545229407243e-01,7.140208019661828942e-01,5.475565495146974548e-01,1.244008261442214325e+00
1.020000000000000000e+03,-2.147741275561855900e+02,-8.215922357740578219e-01,-8.156994351417201639e-01,-8.009387809900494481e-01,9.818823012685696794e-01,1.407793416309521595e+00,7.211428317780111952e-01,7.193811550709895419e-01,7.141432229160901146e-01,5.475567729330560462e-01,1.244008351239991317e+00
1.022000000000000000e+03,-2.147743846782511241e+02,-8.224081646482884755e-01,-8.143374520559528706e-01,-8.014880151076219095e-01,9.818837134623014107e-01,1.407793917872273370e+00,7.215048398778686201e-01,7.188645801624007348e-01,7.142978827853626589e-01,5.475569839309024633e-01,1.244008436045627164e+00
1.024000000000000000e+03,-2.147746319207572014e+02,-8.230932731604295727e-01,-8.129848469633667030e-01,-8.021584575093561043e-01,9.818850886677925605e-01,1.407794406297897538e+00,7.218214187150520100e-01,7.183619001564247597e-01,7.144838680365767081e-01,5.475571777966671272e-01,1.244008513965420448e+00
1.026000000000000000e+03,-2.147748684056893751e+02,-8.236404242299549816e-01,-8.116584711432092147e-01,-8.029404726211061272e-01,9.818864247772411957e-01,1.407794880837791363e+00,7.220854362775545043e-01,7.178805663434973949e-01,7.147009636095376095e-01,5.475573522022112449e-01,1.244008584063627465e+00
1.028000000000000000e+03,-2.147750942867251638e+02,-8.240443540408249889e-01,-8.103741870058998042e-01,-8.038235512805322891e-01,9.818877219852908400e-01,1.407795341561100422e+00,7.222909247391646748e-01,7.174264392979178284e-01,7.149493910057481694e-01,5.475575074637303308e-01,1.244008646467340773e+00
1.030000000000000000e+03,-2.147753106892696735e+02,-8.243017995462016412e-01,-8.091466756660750104e-01,-8.047963613520885406e-01,9.818889827221393141e-01,1.407795789330959169e+00,7.224334311475744119e-01,7.170037426368994771e-01,7.152294855372720583e-01,5.475576463768849766e-01,1.244008702300213542e+00
1.032000000000000000e+03,-2.147755195012170475e+02,-8.244115819896455921e-01,-8.079892948076421444e-01,-8.058467932533109890e-01,9.818902112390656134e-01,1.407796225657284239e+00,7.225102763426599628e-01,7.166151382305562256e-01,7.155413460521199420e-01,5.475577736720191879e-01,1.244008753463494488e+00
1.034000000000000000e+03,-2.147757230541947706e+02,-8.243746402626430658e-01,-8.069139858609933880e-01,-8.069620095403231552e-01,9.818914129275984060e-01,1.407796652454970321e+00,7.225207034814482565e-01,7.162619090772220920e-01,7.158844919666126350e-01,5.475578951925692550e-01,1.244008802305814898e+00
1.036000000000000000e+03,-2.147759237502945666e+02,-8.241940106986700432e-01,-8.059312263365547846e-01,-8.081285075008057817e-01,9.818925934913935727e-01,1.407797071749764761e+00,7.224659066614360636e-01,7.159442276710169528e-01,7.162575608777802527e-01,5.475580169381651929e-01,1.244008851238584956e+00
1.038000000000000000e+03,-2.147761236952073887e+02,-8.238747529115622026e-01,-8.050500205052095737e-01,-8.093322025637323947e-01,9.818937581071908172e-01,1.407797485380267055e+00,7.223489397621080110e-01,7.156614814034718552e-01,7.166580756457979762e-01,5.475581441283836615e-01,1.244008902359689639e+00
1.040000000000000000e+03,-2.147763243947984790e+02,-8.234238242992318879e-01,-8.042779196970739619e-01,-8.105585383984782455e-01,9.818949107065051418e-01,1.407797894742818468e+00,7.221745149749153603e-01,7.154126228545248933e-01,7.170823030961226419e-01,5.475582804324780062e-01,1.244008957143896366e+00
1.042000000000000000e+03,-2.147765265595527922e+02,-8.228499086380310912e-01,-8.036210624476836095e-01,-8.117926270480304574e-01,9.818960534847103183e-01,1.407798300617139953e+00,7.219487088236815620e-01,7.151965119906189550e-01,7.175252180529605450e-01,5.475584274776688076e-01,1.244009016245232635e+00
1.044000000000000000e+03,-2.147767300423674612e+02,-8.221632065921258281e-01,-8.030842246169956899e-01,-8.130194195718172256e-01,9.818971867034180789e-01,1.407798703096153847e+00,7.216786001514374771e-01,7.150122192936778642e-01,7.179805770658770347e-01,5.475585846996573469e-01,1.244009079436892096e+00
1.046000000000000000e+03,-2.147769339130932735e+02,-8.213751977941141647e-01,-8.026708704171537923e-01,-8.142239047312201938e-01,9.818983088033159667e-01,1.407799101626046490e+00,7.213718690757812135e-01,7.148592634683786917e-01,7.184410967380135959e-01,5.475587495425592310e-01,1.244009145691594043e+00
1.048000000000000000e+03,-2.147771366517544891e+02,-8.204983852963111390e-01,-8.023831969029777689e-01,-8.153913304965478837e-01,9.818994167950353402e-01,1.407799495145108049e+00,7.210363879853388669e-01,7.147377641311248864e-01,7.188987228298582277e-01,5.475589179605068191e-01,1.244009213383195922e+00
1.050000000000000000e+03,-2.147773364246025096e+02,-8.195460335793504081e-01,-8.022221667241565823e-01,-8.165074408201962175e-01,9.819005068539974346e-01,1.407799882294987759e+00,7.206798351632701660e-01,7.146484981505011325e-01,7.193449689881338260e-01,5.475590851282629012e-01,1.244009280572310416e+00
1.052000000000000000e+03,-2.147775313959811285e+02,-8.185319109224465928e-01,-8.021875265791352794e-01,-8.175587183921505519e-01,9.819015750165280831e-01,1.407800261667934816e+00,7.203093586831644801e-01,7.145928573226115743e-01,7.197712986059449092e-01,5.475592462399341276e-01,1.244009345327321103e+00
1.054000000000000000e+03,-2.147777200255448804e+02,-8.174700458332333497e-01,-8.022778115823767653e-01,-8.185326230955737303e-01,9.819026178637211277e-01,1.407800632049686307e+00,7.199313131288813672e-01,7.145727140257012167e-01,7.201695203305988890e-01,5.475593972667347487e-01,1.244009406028955045e+00
1.056000000000000000e+03,-2.147779013050967478e+02,-8.163745055041272680e-01,-8.024903383915146238e-01,-8.194178156703557647e-01,9.819036330868110563e-01,1.407800992620257929e+00,7.195510849105035689e-01,7.145902096307552576e-01,7.205321672634483754e-01,5.475595355573659173e-01,1.244009461611586431e+00
1.058000000000000000e+03,-2.147780749008714452e+02,-8.152592020543673046e-01,-8.028211921898210646e-01,-8.202043566622936321e-01,9.819046198512162427e-01,1.407801343083244783e+00,7.191730140818505257e-01,7.146474870641109645e-01,7.208528318900937482e-01,5.475596601945875719e-01,1.244009511706550608e+00
1.060000000000000000e+03,-2.147782411834987499e+02,-8.141377298163201548e-01,-8.032652142773096804e-01,-8.208838720145082979e-01,9.819055789119826017e-01,1.407801683706816132e+00,7.188004122850132349e-01,7.147463934911334471e-01,7.211264329880543444e-01,5.475597720637530585e-01,1.244009556669694927e+00
1.062000000000000000e+03,-2.147784011462854323e+02,-8.130232343383739790e-01,-8.038159979466413807e-01,-8.214496785228369014e-01,9.819065124742677453e-01,1.407802015274173701e+00,7.184356684361221657e-01,7.148881812842452499e-01,7.213493967663118234e-01,5.475598736362772279e-01,1.244009597494348363e+00
1.064000000000000000e+03,-2.147785562298597597e+02,-8.119283113168700439e-01,-8.044659004365910526e-01,-8.218968646671551692e-01,9.819074238328261428e-01,1.407802338955501442e+00,7.180804267262752560e-01,7.150732351143352927e-01,7.215197417195240437e-01,5.475599685152745533e-01,1.244009635628700483e+00
1.066000000000000000e+03,-2.147787080850127381e+02,-8.108649315362916887e-01,-8.052060780733135692e-01,-8.222223248584783484e-01,9.819083168572426690e-01,1.407802656125139773e+00,7.177358159239008994e-01,7.153008503025612974e-01,7.216370645429737163e-01,5.475600608257170654e-01,1.244009672730680194e+00
1.068000000000000000e+03,-2.147788583137462979e+02,-8.098443862612509925e-01,-8.060265503041202928e-01,-8.224247477165868014e-01,9.819091954107099784e-01,1.407802968155151824e+00,7.174027053665362752e-01,7.155690827439838975e-01,7.217024322429379524e-01,5.475601545516574076e-01,1.244009710401583924e+00
1.070000000000000000e+03,-2.147790082299964638e+02,-8.088772465119803412e-01,-8.069162963473528460e-01,-8.225045614223349677e-01,9.819100627962746852e-01,1.407803276218669408e+00,7.170819615970418504e-01,7.158746842871411831e-01,7.217181927010382081e-01,5.475602529267326046e-01,1.244009749941095366e+00
1.072000000000000000e+03,-2.147791586765477518e+02,-8.079733293384716575e-01,-8.078633858119416145e-01,-8.224638413074237819e-01,9.819109213159913363e-01,1.407803581133296289e+00,7.167746804427729268e-01,7.162131300036979065e-01,7.216877218417081519e-01,5.475603579706035395e-01,1.244009792160969186e+00
1.074000000000000000e+03,-2.147793099240550703e+02,-8.071416645948459312e-01,-8.088551421024300359e-01,-8.223061865119748459e-01,9.819117720063549326e-01,1.407803883267158884e+00,7.164823723200067773e-01,7.165787359841828685e-01,7.216151297796823405e-01,5.475604702369384347e-01,1.244009837283738040e+00
1.076000000000000000e+03,-2.147794616641214134e+02,-8.063904567518177524e-01,-8.098783349441316393e-01,-8.220365736576993321e-01,9.819126145831829078e-01,1.407804182519329483e+00,7.162070833768634515e-01,7.169648588199131201e-01,7.215049506000875690e-01,5.475605888022833101e-01,1.244009884938239274e+00
1.078000000000000000e+03,-2.147796130930294396e+02,-8.057270378583101245e-01,-8.109193961513455617e-01,-8.216611959952023758e-01,9.819134475946562635e-01,1.407804478374177881e+00,7.159514412781914361e-01,7.173641614182304505e-01,7.213618406393954574e-01,5.475607114862529601e-01,1.244009934248122784e+00
1.080000000000000000e+03,-2.147797630687996104e+02,-8.051578097139336920e-01,-8.119646509988646121e-01,-8.211872963786699398e-01,9.819142687487588672e-01,1.407804770017663465e+00,7.157186214969769589e-01,7.177689247227845293e-01,7.211903083114475921e-01,5.475608352575985771e-01,1.244009983995051805e+00
1.082000000000000000e+03,-2.147799103135290579e+02,-8.046881754503149020e-01,-8.130005563793835099e-01,-8.206230017327911241e-01,9.819150753556870059e-01,1.407805056494474405e+00,7.155122371766863276e-01,7.181713817179082859e-01,7.209944949067357278e-01,5.475609567540117295e-01,1.244010032827623791e+00
1.084000000000000000e+03,-2.147800536272755494e+02,-8.043224628338431215e-01,-8.140139364122322974e-01,-8.199771654859119296e-01,9.819158648107573217e-01,1.407805336879527358e+00,7.153361624457001966e-01,7.185640489206712722e-01,7.207780207006455608e-01,5.475610728289509455e-01,1.244010079481161490e+00
1.086000000000000000e+03,-2.147801920795025410e+02,-8.040638434937268375e-01,-8.149922063344851031e-01,-8.192592228595773074e-01,9.819166350403403243e-01,1.407805610436348331e+00,7.151943048552995563e-01,7.189400314795977298e-01,7.205439046147644744e-01,5.475611810388261169e-01,1.244010122973523425e+00
1.088000000000000000e+03,-2.147803251492269681e+02,-8.039142537696202240e-01,-8.159235763135136432e-01,-8.184790620686176466e-01,9.819173848429207929e-01,1.407805876738212003e+00,7.150903469272957835e-01,7.192932808349253859e-01,7.202945591036330475e-01,5.475612799971674161e-01,1.244010162747452686e+00
1.090000000000000000e+03,-2.147804527943983999e+02,-8.038743238227752386e-01,-8.167972281825908176e-01,-8.176469125537737526e-01,9.819181140770086857e-01,1.407806135734862352e+00,7.150274792941393454e-01,7.196187883513488481e-01,7.200318554430484852e-01,5.475613695467537179e-01,1.244010198739756046e+00
1.092000000000000000e+03,-2.147805754430062279e+02,-8.039433219788925111e-01,-8.176034598874151182e-01,-8.167732495002982818e-01,9.819188236736122732e-01,1.407806387756971533e+00,7.150081484213742788e-01,7.199127039821702212e-01,7.197572487078278680e-01,5.475614507313347756e-01,1.244010231369947928e+00
1.094000000000000000e+03,-2.147806939110118378e+02,-8.041191209412977825e-01,-8.183337944853820156e-01,-8.158687122445965612e-01,9.819195154799036374e-01,1.407806633460583434e+00,7.150338404265317305e-01,7.201723753545472562e-01,7.194719469180398397e-01,5.475615255809560544e-01,1.244010261453952326e+00
1.096000000000000000e+03,-2.147808092633912054e+02,-8.043981915633527935e-01,-8.189810526915030087e-01,-8.149440328685930712e-01,9.819201919662003952e-01,1.407806873723067120e+00,7.151049192266006882e-01,7.203963091312599598e-01,7.191771054761707527e-01,5.475615967530994554e-01,1.244010290059884172e+00
1.098000000000000000e+03,-2.147809226426894327e+02,-8.047756283879202721e-01,-8.195393900472716098e-01,-8.140099704318939366e-01,9.819208558487727556e-01,1.407807109509141119e+00,7.152205324884930437e-01,7.205840625771450236e-01,7.188740263491232296e-01,5.475616670927050400e-01,1.244010318331193465e+00
1.100000000000000000e+03,-2.147810350934466328e+02,-8.052452092839912368e-01,-8.200043016490858871e-01,-8.130772459572614963e-01,9.819215096912735641e-01,1.407807341729323314e+00,7.153785930643552504e-01,7.207360784318395108e-01,7.185643415975146997e-01,5.475617391835049252e-01,1.244010347306357067e+00
1.102000000000000000e+03,-2.147811474100935811e+02,-8.057994894046113243e-01,-8.203725988837131666e-01,-8.121564734854131995e-01,9.819221555482068320e-01,1.407807571113295797e+00,7.155758373026980257e-01,7.208534801180430662e-01,7.182501627091067986e-01,5.475618149614069896e-01,1.244010377763457686e+00
1.104000000000000000e+03,-2.147812600310224980e+02,-8.064299275380721888e-01,-8.206423636880783024e-01,-8.112580832235126715e-01,9.819227947041064830e-01,1.407807798117275189e+00,7.158079553705317677e-01,7.209378466741716007e-01,7.179341806239950552e-01,5.475618954471780375e-01,1.244010410112774245e+00
1.106000000000000000e+03,-2.147813729931844762e+02,-8.071270409079854824e-01,-8.208128864253908530e-01,-8.103922339570106548e-01,9.819234275447000782e-01,1.407808022878263454e+00,7.160697830416625775e-01,7.209909874897101334e-01,7.176197059781079801e-01,5.475619806348298590e-01,1.244010444351897782e+00
1.108000000000000000e+03,-2.147814859514590466e+02,-8.078805827649837568e-01,-8.208845935345104872e-01,-8.095687133672028191e-01,9.819240535740481057e-01,1.407808245220118826e+00,7.163555397642125122e-01,7.210147359255854038e-01,7.173106445417319899e-01,5.475620695455912790e-01,1.244010480087432313e+00
1.110000000000000000e+03,-2.147815982567132380e+02,-8.086797358328036145e-01,-8.208589706936019192e-01,-8.087968265597796913e-01,9.819246715679433857e-01,1.407808464708052210e+00,7.166590945751797337e-01,7.210107783774371004e-01,7.170114085965049178e-01,5.475621604312980173e-01,1.244010516616747886e+00
1.112000000000000000e+03,-2.147817090775706106e+02,-8.095133139175355597e-01,-8.207384864022927440e-01,-8.080852748080685766e-01,9.819252798333041321e-01,1.407808680740748164e+00,7.169742398081268009e-01,7.209805315314702368e-01,7.167267705984785575e-01,5.475622510883584315e-01,1.244010553054165635e+00
1.114000000000000000e+03,-2.147818175448008162e+02,-8.103699638023607044e-01,-8.205265197213266193e-01,-8.074420280917612436e-01,9.819258765279699208e-01,1.407808892663939826e+00,7.172949526256802155e-01,7.209250758350177479e-01,7.164616704318403917e-01,5.475623392279821422e-01,1.244010588479756763e+00
1.116000000000000000e+03,-2.147819228946966916e+02,-8.112383599240292620e-01,-8.202272945261220860e-01,-8.068741963219219215e-01,9.819264599880256350e-01,1.407809099886672355e+00,7.176156261365322919e-01,7.208451479727607802e-01,7.162209914620701889e-01,5.475624228421093198e-01,1.244010622086434870e+00
1.118000000000000000e+03,-2.147820245890662534e+02,-8.121073852066071908e-01,-8.198458211571518772e-01,-8.063879050651117097e-01,9.819270290112558364e-01,1.407809301981966410e+00,7.179312550210281696e-01,7.207411898493971680e-01,7.160093231421971183e-01,5.475625005081371510e-01,1.244010653302418001e+00
1.120000000000000000e+03,-2.147821223942196696e+02,-8.129662927190920430e-01,-8.193878449118238150e-01,-8.059881820273422370e-01,9.819275830544114125e-01,1.407809498756883881e+00,7.182375648788321687e-01,7.206134466723663756e-01,7.158307289153914565e-01,5.475625715876319966e-01,1.244010681871102530e+00
1.122000000000000000e+03,-2.147822164085061161e+02,-8.138048444017796923e-01,-8.188597995416209141e-01,-8.056788604899969286e-01,9.819281223176169471e-01,1.407809690282499471e+00,7.185310795199068012e-01,7.204621025935773471e-01,7.156885375520746218e-01,5.475626362930328117e-01,1.244010707877871269e+00
1.124000000000000000e+03,-2.147823070365762987e+02,-8.146134248311995840e-01,-8.182687628987633799e-01,-8.054625053078982022e-01,9.819286477079749442e-01,1.407809876880989686e+00,7.188091257079338714e-01,7.202874393308270617e-01,7.155851739376276610e-01,5.475626956181063321e-01,1.244010731722149599e+00
1.126000000000000000e+03,-2.147823949168695776e+02,-8.153831297196825201e-01,-8.176224112011030165e-01,-8.053403660342335346e-01,9.819291606939296591e-01,1.407810059073887565e+00,7.190697799775576105e-01,7.200900014686456574e-01,7.155220419089005635e-01,5.475627511495615440e-01,1.244010754041672939e+00
1.128000000000000000e+03,-2.147824808159064105e+02,-8.161058304354985582e-01,-8.169289681044187290e-01,-8.053123603169032307e-01,9.819296630781505497e-01,1.407810237501432082e+00,7.193117666668330523e-01,7.198707518442593045e-01,7.154994673433184849e-01,5.475628047947465049e-01,1.244010775603055619e+00
1.130000000000000000e+03,-2.147825655074508404e+02,-8.167742171657623729e-01,-8.161971449070906104e-01,-8.053770890378936231e-01,9.819301567283961196e-01,1.407810412826984825e+00,7.195343198791122052e-01,7.196312015463732781e-01,7.155167047310009298e-01,5.475628584720823033e-01,1.244010797177360850e+00
1.132000000000000000e+03,-2.147826496561701788e+02,-8.173818243359557423e-01,-8.154360687480765035e-01,-8.055318828825712707e-01,9.819306433104422194e-01,1.407810585642162549e+00,7.197370244545627793e-01,7.193735014655838755e-01,7.155720053445071560e-01,5.475629138143143226e-01,1.244010819420829250e+00
1.134000000000000000e+03,-2.147827337237409040e+02,-8.179230424909346153e-01,-8.146551965465296252e-01,-8.057728782769454368e-01,9.819311240646195760e-01,1.407810756387485984e+00,7.199196520393899013e-01,7.191004858054368398e-01,7.156627402989642617e-01,5.475629719303531928e-01,1.244010842779163184e+00
1.136000000000000000e+03,-2.147828179110429403e+02,-8.183931210114190336e-01,-8.138642135928129129e-01,-8.060951190604580541e-01,9.819315996589518258e-01,1.407810925300210680e+00,7.200820079578702515e-01,7.188156621796699675e-01,7.157855676672880696e-01,5.475630332602056116e-01,1.244010867429211409e+00
1.138000000000000000e+03,-2.147829021437444226e+02,-8.187881658019294795e-01,-8.130729170349100254e-01,-8.064926789904528492e-01,9.819320701381513139e-01,1.407811092396218822e+00,7.202238029024125021e-01,7.185231475154133518e-01,7.159366297086372510e-01,5.475630975412304480e-01,1.244010893265409035e+00
1.140000000000000000e+03,-2.147829861015040649e+02,-8.191051354884388847e-01,-8.122910858962494318e-01,-8.069587992964327716e-01,9.819325349719859597e-01,1.407811257487192602e+00,7.203445606476207574e-01,7.182275535630908703e-01,7.161117644152212858e-01,5.475631638857217931e-01,1.244010919930967907e+00
1.142000000000000000e+03,-2.147830692841579889e+02,-8.193418387790470936e-01,-8.115283405898695568e-01,-8.074860350720269864e-01,9.819329931907234688e-01,1.407811420228719745e+00,7.204435693388925310e-01,7.179338299976653071e-01,7.163067150988009502e-01,5.475632309525114705e-01,1.244010946886835223e+00
1.144000000000000000e+03,-2.147831511028021794e+02,-8.194969345632155955e-01,-8.107939960447204664e-01,-8.080664043268458441e-01,9.819334435823923179e-01,1.407811580190357903e+00,7.205198797374179343e-01,7.176470765413019981e-01,7.165173226211025703e-01,5.475632971812144367e-01,1.244010973505855100e+00
1.146000000000000000e+03,-2.147832309803529540e+02,-8.195699351570566726e-01,-8.100969134321259757e-01,-8.086915339933669067e-01,9.819338849181409312e-01,1.407811736935667968e+00,7.205723494848765842e-01,7.173723379711507420e-01,7.167396870003184262e-01,5.475633610496597470e-01,1.244010999176225818e+00
1.148000000000000000e+03,-2.147833084454300661e+02,-8.195612119518322913e-01,-8.094453559976204637e-01,-8.093527980349723983e-01,9.819343161691171940e-01,1.407811890099241348e+00,7.205997283458132063e-01,7.171143971146969331e-01,7.169702882768924646e-01,5.475634213130859962e-01,1.244011023397644466e+00
1.150000000000000000e+03,-2.147833832052038474e+02,-8.194720016903045412e-01,-8.088468546194105269e-01,-8.100414439393566202e-01,9.819347366813966360e-01,1.407812039448829600e+00,7.206007758287068521e-01,7.168775809003933297e-01,7.172060603941414758e-01,5.475634771886161989e-01,1.244011045855456077e+00
1.152000000000000000e+03,-2.147834551868202766e+02,-8.193044107690623523e-01,-8.083080884177089587e-01,-8.107487051956707713e-01,9.819351462835822497e-01,1.407812184923565857e+00,7.205743998555768082e-01,7.166655932535951345e-01,7.174444160895401268e-01,5.475635284588078466e-01,1.244011066462262116e+00
1.154000000000000000e+03,-2.147835245423951847e+02,-8.190614144128570695e-01,-8.078347850528003748e-01,-8.114658987241937238e-01,9.819355453135563128e-01,1.407812326643446799e+00,7.205198034476517632e-01,7.164813862434865621e-01,7.176832250291187432e-01,5.475635754818198864e-01,1.244011085362019431e+00
1.156000000000000000e+03,-2.147835916185598535e+02,-8.187468473329639895e-01,-8.074316443304689894e-01,-8.121845075350463405e-01,9.819359345638205561e-01,1.407812464889943271e+00,7.204366258339351958e-01,7.163270776192033340e-01,7.179207512934009383e-01,5.475636191111323825e-01,1.244011102897759846e+00
1.158000000000000000e+03,-2.147836568969447342e+02,-8.183653825843452134e-01,-8.071022874655461310e-01,-8.128962500304247607e-01,9.819363151580736693e-01,1.407812600062149366e+00,7.203250649867521949e-01,7.162039190192158733e-01,7.181555595237687495e-01,5.475636605415462599e-01,1.244011119549706335e+00
1.160000000000000000e+03,-2.147837209163311059e+02,-8.179224957649661176e-01,-8.068492329426101284e-01,-8.135931382471848217e-01,9.819366883813748226e-01,1.407812732616468665e+00,7.201859702628943261e-01,7.161123150364602230e-01,7.183864013180560892e-01,5.475637011090934703e-01,1.244011135854844463e+00
1.162000000000000000e+03,-2.147837841894543658e+02,-8.174244124199250283e-01,-8.066738984716844696e-01,-8.142675279029507607e-01,9.819370554927542294e-01,1.407812863000059922e+00,7.200208964172667425e-01,7.160518893219007808e-01,7.186120946653192787e-01,5.475637420782677456e-01,1.244011152321405911e+00
1.164000000000000000e+03,-2.147838471277576957e+02,-8.168780374633953789e-01,-8.065766271819304611e-01,-8.149121633305619339e-01,9.819374175503373658e-01,1.407812991588729190e+00,7.198321135213329169e-01,7.160215903455895425e-01,7.188314092698020463e-01,5.475637844504254170e-01,1.244011169351864510e+00
1.166000000000000000e+03,-2.147839099854633673e+02,-8.162908665361842120e-01,-8.065567350320392848e-01,-8.155202202642317655e-01,9.819377752757629807e-01,1.407813118638776562e+00,7.196225709758574673e-01,7.160198265949044849e-01,7.190429695696005652e-01,5.475638288223578787e-01,1.244011187186082390e+00
1.168000000000000000e+03,-2.147839728307827158e+02,-8.156708803862900981e-01,-8.066125755294544231e-01,-8.160853490075883343e-01,9.819381289772373123e-01,1.407813244259661145e+00,7.193958175461175886e-01,7.160446190914835363e-01,7.192451852337701235e-01,5.475638753146794269e-01,1.244011205872538550e+00
1.170000000000000000e+03,-2.147840355475133833e+02,-8.150264245007178276e-01,-8.067416173003962854e-01,-8.166017198252434328e-01,9.819384785404308147e-01,1.407813368410779864e+00,7.191558828572135464e-01,7.160937582846905736e-01,7.194362161273106793e-01,5.475639235780160874e-01,1.244011225270811316e+00
1.172000000000000000e+03,-2.147840978652986621e+02,-8.143660772371604795e-01,-8.069405298686899153e-01,-8.170640715305781399e-01,9.819388234855332964e-01,1.407813490921721922e+00,7.189071287836337198e-01,7.161649526652041908e-01,7.196139754274006872e-01,5.475639728722982991e-01,1.244011245083447292e+00
1.174000000000000000e+03,-2.147841594125045788e+02,-8.136985105225912340e-01,-8.072052731794320257e-01,-8.174677632805956717e-01,9.819391630783428360e-01,1.407813611531729903e+00,7.186540814151645140e-01,7.162559577791420828e-01,7.197761710521785039e-01,5.475640222033242299e-01,1.244011264910850345e+00
1.176000000000000000e+03,-2.147842197823578374e+02,-8.130323477377471297e-01,-8.075311869093252382e-01,-8.178088286246346650e-01,9.819394964755416844e-01,1.407813729941291614e+00,7.184012556118316573e-01,7.163646765627065260e-01,7.199203821264491543e-01,5.475640704925346380e-01,1.244011284319522348e+00
1.178000000000000000e+03,-2.147842786013909517e+02,-8.123760236481754049e-01,-8.079130763772459645e-01,-8.180840299749406741e-01,9.819398228798130734e-01,1.407813845867230684e+00,7.181529844849667832e-01,7.164892248399510333e-01,7.200441641423921402e-01,5.475641167519370578e-01,1.244011302912359618e+00
1.180000000000000000e+03,-2.147843355893860746e+02,-8.117376511566923858e-01,-8.083452928235587143e-01,-8.182909109508005319e-01,9.819401416800843663e-01,1.407813959092519163e+00,7.179132654575853811e-01,7.166279591600259735e-01,7.201451740216560093e-01,5.475641602365034499e-01,1.244011320389921238e+00
1.182000000000000000e+03,-2.147843906018566713e+02,-8.111248992472633867e-01,-8.088218068716678255e-01,-8.184278435547578390e-01,9.819404525557196006e-01,1.407814069503281917e+00,7.176856329438159321e-01,7.167794675968442997e-01,7.202213046342399450e-01,5.475642005514258503e-01,1.244011336593519701e+00
1.184000000000000000e+03,-2.147844436492492832e+02,-8.105448858018379221e-01,-8.093362750203657585e-01,-8.184940669099110000e-01,9.819407555300833090e-01,1.407814177107813647e+00,7.174730653006299308e-01,7.169425273972983570e-01,7.202708175934589008e-01,5.475642376994508398e-01,1.244011351524261455e+00
1.186000000000000000e+03,-2.147844948909568643e+02,-8.100040880563629253e-01,-8.098820999496058048e-01,-8.184897143401570485e-01,9.819410509674322274e-01,1.407814282035489750e+00,7.172779307664619575e-01,7.171160361672889172e-01,7.202924633584251168e-01,5.475642720638452809e-01,1.244011365336191055e+00
1.188000000000000000e+03,-2.147845446062972599e+02,-8.095082723965382199e-01,-8.104524861754334175e-01,-8.184158259039693295e-01,9.819413395164496849e-01,1.407814384516693273e+00,7.171019738635711072e-01,7.172989254108698143e-01,7.202855787935866783e-01,5.475643043326312576e-01,1.244011378305842630e+00
1.190000000000000000e+03,-2.147845931480507318e+02,-8.090624440635432180e-01,-8.110404931025620989e-01,-8.182743440713949878e-01,9.819416220115987359e-01,1.407814484847795811e+00,7.169463404848559485e-01,7.174900665219798856e-01,7.202501542425451264e-01,5.475643353787474910e-01,1.244011390784069748e+00
1.192000000000000000e+03,-2.147846408866638512e+02,-8.086708162357294505e-01,-8.116390877601070697e-01,-8.180680910159326968e-01,9.819418993498671977e-01,1.407814583347372084e+00,7.168116368855869114e-01,7.176881796921283918e-01,7.201868646903492044e-01,5.475643661169058429e-01,1.244011403138520544e+00
1.194000000000000000e+03,-2.147846881542749600e+02,-8.083367969598610481e-01,-8.122411994586653528e-01,-8.178007269169291771e-01,9.819421723632388854e-01,1.407814680310907729e+00,7.166980152962332262e-01,7.178917556408008771e-01,7.200970624951053001e-01,5.475643973606695303e-01,1.244011415696189005e+00
1.196000000000000000e+03,-2.147847351973279331e+02,-8.080629915996754287e-01,-8.128397782914075220e-01,-8.174766896622831513e-01,9.819424417070581335e-01,1.407814775971157228e+00,7.166052770632233004e-01,7.180989986748422815e-01,7.199827322161177490e-01,5.475644297020564322e-01,1.244011428695020571e+00
1.198000000000000000e+03,-2.147847821447605838e+02,-8.078512179063190857e-01,-8.134278588578617297e-01,-8.171011173301661046e-01,9.819427077810094495e-01,1.407814870470075030e+00,7.165329832405082922e-01,7.183077974872884575e-01,7.198464109994815452e-01,5.475644634314155157e-01,1.244011442251711230e+00
1.200000000000000000e+03,-2.147848289960140562e+02,-8.077025305290841395e-01,-8.139986298753362215e-01,-8.166797557375284899e-01,9.819429706935252078e-01,1.407814963846168332e+00,7.164805624556193075e-01,7.185157275128528642e-01,7.196910805673079059e-01,5.475644985081855598e-01,1.244011456349962019e+00
1.202000000000000000e+03,-2.147848756298090223e+02,-8.076172517848867471e-01,-8.145455095295266457e-01,-8.162188541057958657e-01,9.819432302730742856e-01,1.407815056038518975e+00,7.164474066410964070e-01,7.187200858034630269e-01,7.195200388902827093e-01,5.475645345847643952e-01,1.244011470850061363e+00
1.204000000000000000e+03,-2.147849218313168080e+02,-8.075950057746774657e-01,-8.150622255803254834e-01,-8.157250524547502435e-01,9.819434861224639599e-01,1.407815146906058912e+00,7.164329467633203663e-01,7.189179565213056344e-01,7.193367609544423225e-01,5.475645710771696040e-01,1.244011485517290350e+00
1.206000000000000000e+03,-2.147849673326263371e+02,-8.076347534360576175e-01,-8.155428984568795503e-01,-8.152052646569273309e-01,9.819437377055429961e-01,1.407815236258368019e+00,7.164367028416371852e-01,7.191063025104041939e-01,7.191447585712399393e-01,5.475646072692670341e-01,1.244011500063820330e+00
1.208000000000000000e+03,-2.147850118595503943e+02,-8.077348267950473781e-01,-8.159821249163325962e-01,-8.146665611467472923e-01,9.819439844512756199e-01,1.407815323892639414e+00,7.164583051267783276e-01,7.192820762152204450e-01,7.189474489023003345e-01,5.475646424327390571e-01,1.244011514196917911e+00
1.210000000000000000e+03,-2.147850551771563801e+02,-8.078929614554851701e-01,-8.163750593601206695e-01,-8.141160550827885034e-01,9.819442258581163596e-01,1.407815409630742032e+00,7.164974860657825628e-01,7.194423416359182477e-01,7.187480403215298352e-01,5.475646759431940236e-01,1.244011527665625838e+00
1.212000000000000000e+03,-2.147850971269589024e+02,-8.081063271640870349e-01,-8.167174896390858585e-01,-8.135607953295723727e-01,9.819444615822982003e-01,1.407815493350587976e+00,7.165540453792018649e-01,7.195843981581547810e-01,7.185494425247489492e-01,5.475647073745608662e-01,1.244011540298694651e+00
1.214000000000000000e+03,-2.147851376503734286e+02,-8.083715570360876512e-01,-8.170059041554428303e-01,-8.130076689966087011e-01,9.819446914971095008e-01,1.407815575007169251e+00,7.166277929845191741e-01,7.197058970199664563e-01,7.183542055802253357e-01,5.475647365579691117e-01,1.244011552028250644e+00
1.216000000000000000e+03,-2.147851767953944488e+02,-8.086847766510447677e-01,-8.172375472851401979e-01,-8.124633155012807029e-01,9.819449157151147745e-01,1.407815654640470093e+00,7.167184764199454605e-01,7.198049418626030205e-01,7.181644900898890294e-01,5.475647635976182981e-01,1.244011562896176315e+00
1.218000000000000000e+03,-2.147852147062686754e+02,-8.090416346757273169e-01,-8.174104605807841484e-01,-8.119340532741102789e-01,9.819451345717934432e-01,1.407815732369634976e+00,7.168257007071399123e-01,7.198801661804014040e-01,7.179820680135412525e-01,5.475647888432040311e-01,1.244011573043022123e+00
1.220000000000000000e+03,-2.147852515985635478e+02,-8.094373369030397614e-01,-8.175235078363869423e-01,-8.114258193679771969e-01,9.819453485747833277e-01,1.407815808374959898e+00,7.169488491393314344e-01,7.199307823955941599e-01,7.178083512347048778e-01,5.475648128252266211e-01,1.244011582682006845e+00
1.222000000000000000e+03,-2.147852877242273735e+02,-8.098666855963340128e-01,-8.175763828516834364e-01,-8.109441214367548723e-01,9.819455583284637523e-01,1.407815882871095159e+00,7.170870132872468883e-01,7.199565995813629327e-01,7.176444427842175733e-01,5.475648361650546914e-01,1.244011592062880922e+00
1.224000000000000000e+03,-2.147853233325800772e+02,-8.103241258017094273e-01,-8.175695995684960637e-01,-8.104940008734230483e-01,9.819457644467121105e-01,1.407815956076067021e+00,7.172389395920890642e-01,7.199580093225108612e-01,7.174912040020138271e-01,5.475648594750753828e-01,1.244011601431772807e+00
1.226000000000000000e+03,-2.147853586335160969e+02,-8.108037998624250120e-01,-8.175044650997697060e-01,-8.100800053937280421e-01,9.819459674681116912e-01,1.407816028181156254e+00,7.174029983840791713e-01,7.199359416454917948e-01,7.173493298954165542e-01,5.475648832648489783e-01,1.244011610993489336e+00
1.228000000000000000e+03,-2.147853937685721348e+02,-8.112996107817977975e-01,-8.173830369734568224e-01,-8.097061690514860688e-01,9.819461677866834215e-01,1.407816099326306691e+00,7.175771791637785002e-01,7.198917951637162638e-01,7.172194246303775778e-01,5.475649078678064274e-01,1.244011620882045310e+00
1.230000000000000000e+03,-2.147854287940076858e+02,-8.118052943894983331e-01,-8.172080666104245550e-01,-8.093759975909510240e-01,9.819463656083251557e-01,1.407816169584643617e+00,7.177591136976131381e-01,7.198273473978421544e-01,7.171020694720466881e-01,5.475649333988908962e-01,1.244011631143639107e+00
1.232000000000000000e+03,-2.147854636779734676e+02,-8.123144995334060647e-01,-8.169829316013721421e-01,-8.090924571754892769e-01,9.819465609384566696e-01,1.407816238958093491e+00,7.179461261128827765e-01,7.197446525091756309e-01,7.169978765186653114e-01,5.475649597483233100e-01,1.244011641734147577e+00
1.234000000000000000e+03,-2.147854983115623213e+02,-8.128208748105730796e-01,-8.167115597084551037e-01,-8.088579648567328917e-01,9.819467536014226949e-01,1.407816307384269328e+00,7.181353069271981804e-01,7.196459343382574092e-01,7.169075231476941257e-01,5.475649866107568098e-01,1.244011652530844447e+00
1.236000000000000000e+03,-2.147855325313268509e+02,-8.133181597271840202e-01,-8.163983476728791100e-01,-8.086743796250870364e-01,9.819469432870493453e-01,1.407816374753008137e+00,7.183236060059331463e-01,7.195334826372664638e-01,7.168317640577311911e-01,5.475650135436056498e-01,1.244011663355842678e+00
1.238000000000000000e+03,-2.147855661492441470e+02,-8.138002776901527291e-01,-8.160480778584568995e-01,-8.085429934584610345e-01,9.819471296158303053e-01,1.407816440929527513e+00,7.185079379563510393e-01,7.194095597438229239e-01,7.167714199707908573e-01,5.475650400440266186e-01,1.244011674007038382e+00
1.240000000000000000e+03,-2.147855989850535821e+02,-8.142614279222056828e-01,-8.156658355151757966e-01,-8.084645224022656285e-01,9.819473122117123864e-01,1.407816505780267402e+00,7.186852925521808322e-01,7.192763237373436258e-01,7.167273442612350776e-01,5.475650656316795040e-01,1.244011684291368214e+00
1.242000000000000000e+03,-2.147856308958274951e+02,-8.146961732803603695e-01,-8.152569290347996267e-01,-8.084390983084296378e-01,9.819474907706684519e-01,1.407816569197251066e+00,7.188528424959549357e-01,7.191357724646763039e-01,7.167003708113476312e-01,5.475650899240009917e-01,1.244011694055071615e+00
1.244000000000000000e+03,-2.147856617982808984e+02,-8.150995210516951417e-01,-8.148268150319608605e-01,-8.084662623763553269e-01,9.819476651146217261e-01,1.407816631117232209e+00,7.190080411729635745e-01,7.189897108684458749e-01,7.166912480884525261e-01,5.475651126926464052e-01,1.244011703206370445e+00
1.246000000000000000e+03,-2.147856916806610457e+02,-8.154669940893395363e-01,-8.143810294678633932e-01,-8.085449620254211434e-01,9.819478352229363827e-01,1.407816691532880693e+00,7.191487039825674721e-01,7.188397419713901115e-01,7.167005656589192641e-01,5.475651338931155632e-01,1.244011711727379454e+00
1.248000000000000000e+03,-2.147857206028784276e+02,-8.157946901102581805e-01,-8.139251253933569297e-01,-8.086735528499403580e-01,9.819480012376248235e-01,1.407816750494635949e+00,7.192730682548775789e-01,7.186872798388205252e-01,7.167286800075292064e-01,5.475651536642370809e-01,1.244011719673896454e+00
1.250000000000000000e+03,-2.147857486853860394e+02,-8.160793275660892521e-01,-8.134646172765427341e-01,-8.088498074433545515e-01,9.819481634427523753e-01,1.407816808103384387e+00,7.193798285408421478e-01,7.185335810275406132e-01,7.167756465751817796e-01,5.475651722989836045e-01,1.244011727163675696e+00
1.252000000000000000e+03,-2.147857760890962311e+02,-8.163182771722461428e-01,-8.130049313479372763e-01,-8.090709327252182392e-01,9.819483222223902574e-01,1.407816864495534448e+00,7.194681460458700606e-01,7.183797895767037867e-01,7.168411643771803732e-01,5.475651901925681075e-01,1.244011734355563448e+00
1.254000000000000000e+03,-2.147858029899017254e+02,-8.165095788865167625e-01,-8.125513609834827955e-01,-8.093335970755513031e-01,9.819484780047919026e-01,1.407816919823185575e+00,7.195376329885982969e-01,7.182269896204385162e-01,7.169245384773171859e-01,5.475652077769873616e-01,1.244011741423188155e+00
1.256000000000000000e+03,-2.147858295520145475e+02,-8.166519448137395942e-01,-8.121090258836337616e-01,-8.096339681068284166e-01,9.819486312021391550e-01,1.407816974232725782e+00,7.195883145458985553e-01,7.180762592655239862e-01,7.170246640814368355e-01,5.475652254528693419e-01,1.244011748527575900e+00
1.258000000000000000e+03,-2.147858559043719140e+02,-8.167447491299675288e-01,-8.116828337104362578e-01,-8.099677613237858953e-01,9.819487821554487850e-01,1.407817027845272184e+00,7.196205726431863514e-01,7.179287195036631042e-01,7.171400342122780103e-01,5.475652435294621201e-01,1.244011755793019036e+00
1.260000000000000000e+03,-2.147858821236461893e+02,-8.167880066253626614e-01,-8.112774429159402834e-01,-8.103302992865467624e-01,9.819489310930907822e-01,1.407817080741932347e+00,7.196350770396506835e-01,7.177855725966187928e-01,7.172687709972918046e-01,5.475652621816838872e-01,1.244011763289822659e+00
1.262000000000000000e+03,-2.147859082261877006e+02,-8.167823418294620774e-01,-8.108972257207560652e-01,-8.107165802564061385e-01,9.819490781086879228e-01,1.407817132955958561e+00,7.196327098627705032e-01,7.176481255041091689e-01,7.174086787084513750e-01,5.475652814301996685e-01,1.244011771026291013e+00
1.264000000000000000e+03,-2.147859341697550519e+02,-8.167289508857814573e-01,-8.105462305542385781e-01,-8.111213547184608075e-01,9.819492231609854294e-01,1.407817184472697880e+00,7.196144899225856983e-01,7.175177954121946255e-01,7.175573149977659826e-01,5.475653011465211328e-01,1.244011778950780744e+00
1.266000000000000000e+03,-2.147859598642980359e+02,-8.166295583805205371e-01,-8.102281437100251615e-01,-8.115392076875163063e-01,9.819493660946454483e-01,1.407817235236979547e+00,7.195815027861531821e-01,7.173960961328464947e-01,7.177120754052581653e-01,5.475653210811435301e-01,1.244011786963014288e+00
1.268000000000000000e+03,-2.147859851896743635e+02,-8.164863712085408398e-01,-8.099462504579179045e-01,-8.119646443519638046e-01,9.819495066777403913e-01,1.407817285166433230e+00,7.195348417632828619e-01,7.172846059268688235e-01,7.178702852872063112e-01,5.475653409093055313e-01,1.244011794932456283e+00
1.270000000000000000e+03,-2.147860100172038358e+02,-8.163020312992914640e-01,-8.097033963368530651e-01,-8.123921764188333228e-01,9.819496446493110042e-01,1.407817334168377510e+00,7.194755637323997366e-01,7.171849189994023988e-01,7.180292928829610233e-01,5.475653602862419200e-01,1.244011802720540238e+00
1.272000000000000000e+03,-2.147860342315195226e+02,-8.160795686562309914e-01,-8.095019497868338743e-01,-8.128164065041014741e-01,9.819497797690669438e-01,1.407817382157471098e+00,7.194046622335229513e-01,7.170985843859597475e-01,7.181865573312603557e-01,5.475653789030096030e-01,1.244011810203092816e+00
1.274000000000000000e+03,-2.147860577492710945e+02,-8.158223557217821886e-01,-8.093437676186688856e-01,-8.132321080618684084e-01,9.819499118613729260e-01,1.407817429071333226e+00,7.193230586070554766e-01,7.170270370727866993e-01,7.183397260327712974e-01,5.475653965340170348e-01,1.244011817289444100e+00
1.276000000000000000e+03,-2.147860805319294570e+02,-8.155340636088089790e-01,-8.092301650354997156e-01,-8.136342986484849105e-01,9.819500408468907482e-01,1.407817474881788877e+00,7.192316103059672727e-01,7.169715268833353194e-01,7.184866967763207102e-01,5.475654130692851895e-01,1.244011823935389005e+00
1.278000000000000000e+03,-2.147861025909458590e+02,-8.152186202805745685e-01,-8.091618919883328820e-01,-8.140183047446032383e-01,9.819501667575788462e-01,1.407817519600187417e+00,7.191311339924671975e-01,7.169330508692384196e-01,7.186256613989694397e-01,5.475654285270735722e-01,1.244011830148266329e+00
1.280000000000000000e+03,-2.147861239848334947e+02,-8.148801703546768582e-01,-8.091391175607497432e-01,-8.143798168724306619e-01,9.819502897334279057e-01,1.407817563276247297e+00,7.190224397714845006e-01,7.169122946610263503e-01,7.187551293137205422e-01,5.475654430458622990e-01,1.244011835983737324e+00
1.282000000000000000e+03,-2.147861448090145302e+02,-8.145230358864278264e-01,-8.091614238409116089e-01,-8.147149343055171133e-01,9.819504100023320747e-01,1.407817605990909549e+00,7.189063720109133415e-01,7.169095874975374150e-01,7.188739308767101432e-01,5.475654568579162440e-01,1.244011841535152874e+00
1.284000000000000000e+03,-2.147861651803519578e+02,-8.141516772792344314e-01,-8.092278103710855985e-01,-8.150201992297554376e-01,9.819505278470807008e-01,1.407817647844607611e+00,7.187838517177311815e-01,7.169248745357448271e-01,7.189812021403143572e-01,5.475654702493994996e-01,1.244011846917531416e+00
1.286000000000000000e+03,-2.147861852190354455e+02,-8.137706533892730132e-01,-8.093367097951110756e-01,-8.152926207353884402e-01,9.819506435651522702e-01,1.407817688942996082e+00,7.186559154096430202e-01,7.169577086483757133e-01,7.190763539224183098e-01,5.475654835139608378e-01,1.244011852248895433e+00
1.288000000000000000e+03,-2.147862050307886363e+02,-8.133845799427992240e-01,-8.094860147912347204e-01,-8.155296894636838712e-01,9.819507574280508244e-01,1.407817729382498939e+00,7.185237458334227112e-01,7.170072623692544944e-01,7.191590292074198087e-01,5.475654969072994982e-01,1.244011857632018714e+00
1.290000000000000000e+03,-2.147862246921533256e+02,-8.129980855594323153e-01,-8.096731158235003223e-01,-8.157293840703551124e-01,9.819508696464404052e-01,1.407817769237937222e+00,7.183886906881751244e-01,7.170723590790779589e-01,7.192290536024773528e-01,5.475655106098190616e-01,1.244011863139410146e+00
1.292000000000000000e+03,-2.147862442410106212e+02,-8.126157649548991779e-01,-8.098949487139968095e-01,-8.158901708812813514e-01,9.819509803463686293e-01,1.407817808554078898e+00,7.182522666357098462e-01,7.171515210690974085e-01,7.192863838581511349e-01,5.475655247027920725e-01,1.244011868803733822e+00
1.294000000000000000e+03,-2.147862636735702040e+02,-8.122421292551810224e-01,-8.101480505704049540e-01,-8.160109981977509142e-01,9.819510895597014510e-01,1.407817847342241135e+00,7.181161472185361161e-01,7.172430308945288990e-01,7.193310593171667877e-01,5.475655391611146117e-01,1.244011874614900925e+00
1.296000000000000000e+03,-2.147862829479951756e+02,-8.118815537563380813e-01,-8.104286222344403434e-01,-8.160912866603821092e-01,9.819511972296178781e-01,1.407817885582243855e+00,7.179821347402798315e-01,7.173450015295904647e-01,7.193631606062029782e-01,5.475655538630391783e-01,1.244011880523978819e+00
1.298000000000000000e+03,-2.147863019937884417e+02,-8.115382238730799447e-01,-8.107325951710918632e-01,-8.161309169181559797e-01,9.819513032296038890e-01,1.407817923229152557e+00,7.178521175700305346e-01,7.174554503258487870e-01,7.193827789935547390e-01,5.475655686145266543e-01,1.244011886452977000e+00
1.300000000000000000e+03,-2.147863207251835149e+02,-8.112160803969138412e-01,-8.110557006118487289e-01,-8.161302155923406687e-01,9.819514073923114594e-01,1.407817960223533893e+00,7.177280155930590988e-01,7.175723716861326373e-01,7.193899986859152440e-01,5.475655831837292764e-01,1.244011892308709566e+00
1.302000000000000000e+03,-2.147863390562874031e+02,-8.109187654961901304e-01,-8.113935387991755288e-01,-8.160899402053940488e-01,9.819515095433538621e-01,1.407817996503452740e+00,7.176117175423694095e-01,7.176938036908353524e-01,7.193848930366888439e-01,5.475655973397431930e-01,1.244011897998370531e+00
1.304000000000000000e+03,-2.147863569154848449e+02,-8.106495711067857046e-01,-8.117416463468802856e-01,-8.160112633934211157e-01,9.819516095344896778e-01,1.407818032016257659e+00,7.175050146289385644e-01,7.178178846117959644e-01,7.193675342988078425e-01,5.475656108893686147e-01,1.244011903444308675e+00
1.306000000000000000e+03,-2.147863742569406611e+02,-8.104113914630256543e-01,-8.120955600111117167e-01,-8.158957563734615670e-01,9.819517072710285399e-01,1.407818066728320883e+00,7.174095351922417096e-01,7.179428962501011036e-01,7.193380152928777749e-01,5.475656237062258569e-01,1.244011908595729743e+00
1.308000000000000000e+03,-2.147863910674868748e+02,-8.102066814931176975e-01,-8.124508755337057631e-01,-8.157453713248582483e-01,9.819518027295062179e-01,1.407818100631308189e+00,7.173266850026444041e-01,7.180672922442887796e-01,7.192964802778597511e-01,5.475656357480463976e-01,1.244011913435643102e+00
1.310000000000000000e+03,-2.147864073680740944e+02,-8.100374226520862253e-01,-8.128033006388108994e-01,-8.155624220972192973e-01,9.819518959632571597e-01,1.407818133744163758e+00,7.172575973747893352e-01,7.181897108071271241e-01,7.192431614960851372e-01,5.475656470599681303e-01,1.244011917982191573e+00
1.312000000000000000e+03,-2.147864232097990396e+02,-8.099050974989033813e-01,-8.131487017006558959e-01,-8.153495624966602406e-01,9.819519870956704422e-01,1.407818166110704095e+00,7.172030964509381601e-01,7.183089726482521087e-01,7.191784173751438747e-01,5.475656577640153344e-01,1.244011922284420812e+00
1.314000000000000000e+03,-2.147864386653963038e+02,-8.098106739636081741e-01,-8.134831440183182272e-01,-8.151097613421814936e-01,9.819520763026307053e-01,1.407818197793402337e+00,7.171636759549110396e-01,7.184240660199197048e-01,7.191027682406045951e-01,5.475656680370536433e-01,1.244011926413415958e+00
1.316000000000000000e+03,-2.147864538177231566e+02,-8.097545998225477160e-01,-8.138029260016947930e-01,-8.148462735294925707e-01,9.819521637875903153e-01,1.407818228864517573e+00,7.171394944983240372e-01,7.185341217885435894e-01,7.190169256265368514e-01,5.475656780811803959e-01,1.244011930450405812e+00
1.318000000000000000e+03,-2.147864687472071807e+02,-8.097368074390405290e-01,-8.141046078641241968e-01,-8.145626064865821858e-01,9.819522497533779148e-01,1.407818259396081961e+00,7.171303872451948447e-01,7.186383821134153527e-01,7.189218118366876853e-01,5.475656880915809044e-01,1.244011934473838954e+00
1.320000000000000000e+03,-2.147864835202312577e+02,-8.097567283671234240e-01,-8.143850356140296398e-01,-8.142624816405431565e-01,9.819523343753095990e-01,1.407818289450362803e+00,7.171358925176137822e-01,7.187361666586107312e-01,7.188185672524082248e-01,5.475656982269502260e-01,1.244011938547502361e+00
1.322000000000000000e+03,-2.147864981802611908e+02,-8.098133169929536690e-01,-8.146413612302986218e-01,-8.139497908185437947e-01,9.819524177798326647e-01,1.407818319072270175e+00,7.171552908521076075e-01,7.188268402586837080e-01,7.187085439269377263e-01,5.475657085870390128e-01,1.244011942711485519e+00
1.324000000000000000e+03,-2.147865127429539598e+02,-8.099050820313554722e-01,-8.148710598941432126e-01,-8.136285478512268465e-01,9.819525000317228525e-01,1.407818348284806564e+00,7.171876531805614352e-01,7.189097856150431509e-01,7.185932851569947211e-01,5.475657192004248497e-01,1.244011946977274574e+00
1.326000000000000000e+03,-2.147865271958268920e+02,-8.100301244290087910e-01,-8.150719450428480783e-01,-8.133028360045156946e-01,9.819525811313971619e-01,1.407818377088123185e+00,7.172318942706233935e-01,7.189843839596768982e-01,7.184744918833859684e-01,5.475657300239903380e-01,1.244011951327540721e+00
1.328000000000000000e+03,-2.147865415023305502e+02,-8.101861800660621338e-01,-8.152421818238936302e-01,-8.129767522059739848e-01,9.819526610223933138e-01,1.407818405462164524e+00,7.172868273561320285e-01,7.190500057497056785e-01,7.183539778454314240e-01,5.475657409536335285e-01,1.244011955720441431e+00
1.330000000000000000e+03,-2.147865556094702697e+02,-8.103706656018946353e-01,-8.153802992851191256e-01,-8.126543493250303341e-01,9.819527396072440517e-01,1.407818433372314715e+00,7.173512160223165512e-01,7.191060124317042446e-01,7.182336163114669825e-01,5.475657518439648319e-01,1.244011960097543001e+00
1.332000000000000000e+03,-2.147865694576273654e+02,-8.105807258750959976e-01,-8.154852013631516128e-01,-8.123395779884517998e-01,9.819528167689570708e-01,1.407818460777026770e+00,7.174238198620337403e-01,7.191517692307730636e-01,7.181152818596538978e-01,5.475657625335510481e-01,1.244011964393959557e+00
1.334000000000000000e+03,-2.147865829909362674e+02,-8.108132814309219061e-01,-8.155561764572856198e-01,-8.120362295440223255e-01,9.819528923944782495e-01,1.407818487636142590e+00,7.175034311388877040e-01,7.191866678689438075e-01,7.180007910405933336e-01,5.475657728714294903e-01,1.244011968549014746e+00
1.336000000000000000e+03,-2.147865961665717975e+02,-8.110650749919985358e-01,-8.155929051260917273e-01,-8.117478818158213594e-01,9.819529663962737187e-01,1.407818513918577707e+00,7.175889006109369417e-01,7.192101571890381351e-01,7.178918457935367092e-01,5.475657827407373057e-01,1.244011972515741249e+00
1.338000000000000000e+03,-2.147866089615447436e+02,-8.113327159851759784e-01,-8.155954652433640151e-01,-8.114778492204801630e-01,9.819530387289200357e-01,1.407818539608197250e+00,7.176791517012199861e-01,7.192217789285879626e-01,7.177899832152287996e-01,5.475657920759047226e-01,1.244011976267781039e+00
1.340000000000000000e+03,-2.147866213760619871e+02,-8.116127225600571204e-01,-8.155643338182838598e-01,-8.112291386410954708e-01,9.819531093981814784e-01,1.407818564707049358e+00,7.177731832570645176e-01,7.192212054098888752e-01,7.176965347253163596e-01,5.475658008709587410e-01,1.244011979802736256e+00
1.342000000000000000e+03,-2.147866334330910831e+02,-8.119015608550113061e-01,-8.155003846343515939e-01,-8.110044121976415221e-01,9.819531784616184478e-01,1.407818589235578122e+00,7.178700621296491002e-01,7.192082757208010380e-01,7.176125968869643268e-01,5.475658091781637760e-01,1.244011983141613653e+00
1.344000000000000000e+03,-2.147866451743718130e+02,-8.121956815556710119e-01,-8.154048808984450947e-01,-8.108059577299089327e-01,9.819532460209994262e-01,1.407818613229926408e+00,7.179689076456868824e-01,7.191830270652402879e-01,7.175390151991215548e-01,5.475658170975902239e-01,1.244011986324631502e+00
1.346000000000000000e+03,-2.147866566536759478e+02,-8.124915540270786218e-01,-8.152794622135094427e-01,-8.106356674459834766e-01,9.819533122080722487e-01,1.407818636736886120e+00,7.180688706719069447e-01,7.191457183457903302e-01,7.174763811559080606e-01,5.475658247596804085e-01,1.244011989404220309e+00
1.348000000000000000e+03,-2.147866679284877307e+02,-8.127856984653618611e-01,-8.151261253867667644e-01,-8.104950248140931901e-01,9.819533771662655175e-01,1.407818659807398287e+00,7.181691103392354725e-01,7.190968436665871044e-01,7.174250418595841117e-01,5.475658323039158670e-01,1.244011992436439673e+00
1.350000000000000000e+03,-2.147866790514813999e+02,-8.130747165985904301e-01,-8.149471988444417780e-01,-8.103850994157539844e-01,9.819534410313639494e-01,1.407818682489686779e+00,7.182687715794183747e-01,7.190371342521935105e-01,7.173851205574528489e-01,5.475658398570426577e-01,1.244011995472232845e+00
1.352000000000000000e+03,-2.147866900631527756e+02,-8.133553214656833452e-01,-8.147453107236793945e-01,-8.103065491599084069e-01,9.819535039142128774e-01,1.407818704823118994e+00,7.183669664320025960e-01,7.189675481984769689e-01,7.173565457226132036e-01,5.475658475143222459e-01,1.244011998549888531e+00
1.354000000000000000e+03,-2.147867009866802732e+02,-8.136243667230645960e-01,-8.145233510293173884e-01,-8.102596290020452896e-01,9.819535658880702567e-01,1.407818726833715006e+00,7.184627616304881670e-01,7.188892484245290593e-01,7.173390857721986258e-01,5.475658553265856376e-01,1.244012001689834612e+00
1.356000000000000000e+03,-2.147867118257282755e+02,-8.138788757814916508e-01,-8.142844285521451120e-01,-8.102442051360476682e-01,9.819536269823893049e-01,1.407818748531934450e+00,7.185551743194398266e-01,7.188035701015335066e-01,7.173323862498123260e-01,5.475658632948062765e-01,1.244012004892465884e+00
1.358000000000000000e+03,-2.147867225653947969e+02,-8.141160708787557043e-01,-8.140318235233763300e-01,-8.102597735367333964e-01,9.819536871836541669e-01,1.407818769912976054e+00,7.186431769517045431e-01,7.187119796211370870e-01,7.173360063056853919e-01,5.475658713727636906e-01,1.244012008139201653e+00
1.360000000000000000e+03,-2.147867331759993874e+02,-8.143334019676048419e-01,-8.137689372051439829e-01,-8.103054817306235558e-01,9.819537464428291784e-01,1.407818790959426192e+00,7.187257115391297857e-01,7.186160277711350908e-01,7.173494515784540893e-01,5.475658794768937243e-01,1.244012011396457229e+00
1.362000000000000000e+03,-2.147867436189997932e+02,-8.145285750666128033e-01,-8.134992397728981750e-01,-8.103801527535319238e-01,9.819538046879705551e-01,1.407818811645732415e+00,7.188017125581731559e-01,7.185173001646631974e-01,7.173722010846699249e-01,5.475658875015464444e-01,1.244012014621769024e+00
1.364000000000000000e+03,-2.147867538539933889e+02,-8.146995795062303980e-01,-8.132262179210790753e-01,-8.104823104040429493e-01,9.819538618397354313e-01,1.407818831943715265e+00,7.188701370167444038e-01,7.184173680955107111e-01,7.174037264059857089e-01,5.475658953369455517e-01,1.244012017771014111e+00
1.366000000000000000e+03,-2.147867638456781663e+02,-8.148447133253921004e-01,-8.129533236140965569e-01,-8.106102051033626799e-01,9.819539178272707058e-01,1.407818851828210205e+00,7.189299995364391016e-01,7.183177428628897410e-01,7.174435022646961091e-01,5.475659028869330758e-01,1.244012020805546515e+00
1.368000000000000000e+03,-2.147867735696651437e+02,-8.149626059513215282e-01,-8.126839253123370188e-01,-8.107618399023893696e-01,9.819539726019508308e-01,1.407818871281950379e+00,7.189804098455327974e-01,7.182198362421959859e-01,7.174910084247364539e-01,5.475659100837628745e-01,1.244012023698135128e+00
1.370000000000000000e+03,-2.147867830163167469e+02,-8.150522372402333460e-01,-8.124212628364081423e-01,-8.109349964133690802e-01,9.819540261469796860e-01,1.407818890298964121e+00,7.190206098467039064e-01,7.181249292095674974e-01,7.175457236728194355e-01,5.475659168977189406e-01,1.244012026436836393e+00
1.372000000000000000e+03,-2.147867921920689298e+02,-8.151129519743131047e-01,-8.121684068062569040e-01,-8.111272606631555471e-01,9.819540784814145828e-01,1.407818908886027565e+00,7.190500074329764235e-01,7.180341503118827795e-01,7.176071133544225100e-01,5.475659233403418202e-01,1.244012029026289490e+00
1.374000000000000000e+03,-2.147868011181891177e+02,-8.151444690018463390e-01,-8.119282233235404211e-01,-8.113360490480148179e-01,9.819541296584681778e-01,1.407818927062034042e+00,7.190682044698182285e-01,7.179484642699390795e-01,7.176746125048896197e-01,5.475659294610440986e-01,1.244012031486356751e+00
1.376000000000000000e+03,-2.147868098272438147e+02,-8.151468843656675123e-01,-8.117033442774355123e-01,-8.115586347000098844e-01,9.819541797583806186e-01,1.407818944855484755e+00,7.190750168116837315e-01,7.178686705880854557e-01,7.177476069784967105e-01,5.475659353379795924e-01,1.244012033848445942e+00
1.378000000000000000e+03,-2.147868183579806782e+02,-8.151206679792989407e-01,-8.114961433674465763e-01,-8.117921746421122853e-01,9.819542288774322225e-01,1.407818962300572130e+00,7.190704848409553707e-01,7.177954111718963803e-01,7.178254151226232116e-01,5.475659410647983893e-01,1.244012036150199840e+00
1.380000000000000000e+03,-2.147868267494562815e+02,-8.150666536643363935e-01,-8.113087176734349315e-01,-8.120337381084445916e-01,9.819542771148640492e-01,1.407818979432544859e+00,7.190548737441309068e-01,7.177291853062793825e-01,7.179072724524042659e-01,5.475659467356487342e-01,1.244012038429457290e+00
1.382000000000000000e+03,-2.147868350353973881e+02,-8.149860226378778938e-01,-8.111428743816520015e-01,-8.122803363400563637e-01,9.819543245599444692e-01,1.407818996283106916e+00,7.190286635171386775e-01,7.176703698567493683e-01,7.179923214778921592e-01,5.475659524307678883e-01,1.244012040718470269e+00
1.384000000000000000e+03,-2.147868432396491869e+02,-8.148802808150809041e-01,-8.110001221098122048e-01,-8.125289540427040880e-01,9.819543712811309444e-01,1.407819012876569742e+00,7.189925294510534082e-01,7.176192422671731075e-01,7.180796083488346637e-01,5.475659582049494656e-01,1.244012043039260940e+00
1.386000000000000000e+03,-2.147868513733727980e+02,-8.147512305492417006e-01,-8.108816661741166110e-01,-8.127765825244499531e-01,9.819544173189427294e-01,1.407819029227325824e+00,7.189473145310764091e-01,7.175760038567577936e-01,7.181680873570146506e-01,5.475659640805112804e-01,1.244012045400797239e+00
1.388000000000000000e+03,-2.147868594343512996e+02,-8.146009376521378131e-01,-8.107884071091360223e-01,-8.130202543339168919e-01,9.819544626835124967e-01,1.407819045338974284e+00,7.188939957308314588e-01,7.175408010626930233e-01,7.182566336332154577e-01,5.475659700456513290e-01,1.244012047798338516e+00
1.390000000000000000e+03,-2.147868674084107283e+02,-8.144316947059513367e-01,-8.107209417854186473e-01,-8.132570790136904870e-01,9.819545073569382332e-01,1.407819061205156208e+00,7.188336465611259163e-01,7.175137426160665965e-01,7.183440636540220359e-01,5.475659760582425317e-01,1.244012050214951870e+00
1.392000000000000000e+03,-2.147868752726332673e+02,-8.142459817840452807e-01,-8.106795665609984880e-01,-8.134842793864296429e-01,9.819545512998660852e-01,1.407819076811894110e+00,7.187673984102769253e-01,7.174949111405514168e-01,7.184291624955804201e-01,5.475659820541587397e-01,1.244012052624862807e+00
1.394000000000000000e+03,-2.147868829997801754e+02,-8.140464257361814671e-01,-8.106642820388549886e-01,-8.136992276226079346e-01,9.819545944610628130e-01,1.407819092140992989e+00,7.186964031845455292e-01,7.174843682782358067e-01,7.185107161933066422e-01,5.475659879586391998e-01,1.244012054998023142e+00
1.396000000000000000e+03,-2.147868905631697203e+02,-8.138357591639754363e-01,-8.106747991665556041e-01,-8.138994802127695882e-01,9.819546367883545956e-01,1.407819107173923001e+00,7.186217995300925310e-01,7.174821531185078261e-01,7.185875471335027020e-01,5.475659936987812282e-01,1.244012057305131647e+00
1.398000000000000000e+03,-2.147868979412328088e+02,-8.136167801197198290e-01,-8.107105465884536510e-01,-8.140828108964246468e-01,9.819546782391522788e-01,1.407819121895558023e+00,7.185446845173784070e-01,7.174882743748495217e-01,7.186585501485120986e-01,5.475659992151428179e-01,1.244012059522297653e+00
1.400000000000000000e+03,-2.147869051210408600e+02,-8.133923134160346846e-01,-8.107706793268907308e-01,-8.142472405900136323e-01,9.819547187889365869e-01,1.407819136297189688e+00,7.184660921336466499e-01,7.175026973630768135e-01,7.187227269271537766e-01,5.475660044706889273e-01,1.244012061634635291e+00
1.402000000000000000e+03,-2.147869121003217572e+02,-8.131651742486836199e-01,-8.108540890095350395e-01,-8.143910634100142154e-01,9.819547584364669568e-01,1.407819150378378126e+00,7.183869793072809040e-01,7.175253273327530934e-01,7.187792164869505340e-01,5.475660094558044699e-01,1.244012063638280097e+00
1.404000000000000000e+03,-2.147869188876875057e+02,-8.129381346264324959e-01,-8.109594159615421960e-01,-8.145128680005592203e-01,9.819547972050911566e-01,1.407819164147412261e+00,7.183082195340873000e-01,7.175559910508739758e-01,7.188273197684967863e-01,5.475660141887852550e-01,1.244012065540583967e+00
1.406000000000000000e+03,-2.147869255011656549e+02,-8.127138928876378454e-01,-8.110850635336569470e-01,-8.146115535395217488e-01,9.819548351400564368e-01,1.407819177620366791e+00,7.182306035451916371e-01,7.175944187083775905e-01,7.188665168733465727e-01,5.475660187119203437e-01,1.244012067358547302e+00
1.408000000000000000e+03,-2.147869319653052571e+02,-8.124950463800536538e-01,-8.112292150348640041e-01,-8.146863400010740941e-01,9.819548723025612880e-01,1.407819190818973443e+00,7.181548458990084649e-01,7.176402282056546511e-01,7.188964760358406147e-01,5.475660230840400100e-01,1.244012069115812746e+00
1.410000000000000000e+03,-2.147869383073944505e+02,-8.122840672037848764e-01,-8.113898535815361468e-01,-8.147367724813284751e-01,9.819549087614799499e-01,1.407819203767695315e+00,7.180815959475667087e-01,7.176929136760871186e-01,7.189170540412263000e-01,5.475660273707818604e-01,1.244012070838764084e+00
1.412000000000000000e+03,-2.147869445534352053e+02,-8.120832807802053077e-01,-8.115647850683794795e-01,-8.147627196297497765e-01,9.819549445842901125e-01,1.407819216490497904e+00,7.180114513369112439e-01,7.177518397552981044e-01,7.189282884344165847e-01,5.475660316342898515e-01,1.244012072552375781e+00
1.414000000000000000e+03,-2.147869507244824945e+02,-8.118948469198367102e-01,-8.117516643191047265e-01,-8.147643664574275579e-01,9.819549798285991393e-01,1.407819229007837514e+00,7.179449720917079336e-01,7.178162426222651771e-01,7.189303824431082512e-01,5.475660359239042929e-01,1.244012074276479529e+00
1.416000000000000000e+03,-2.147869568339456237e+02,-8.117207430247931343e-01,-8.119480242998796671e-01,-8.147422019966370499e-01,9.819550145355369075e-01,1.407819241334328675e+00,7.178826933934276955e-01,7.178852382785951836e-01,7.189236840285576635e-01,5.475660402693087736e-01,1.244012076023007785e+00
1.418000000000000000e+03,-2.147869628861806177e+02,-8.115627490750936257e-01,-8.121513080909866789e-01,-8.146970024529721632e-01,9.819550487260870764e-01,1.407819253477418542e+00,7.178251353866774709e-01,7.179578379397477672e-01,7.189086608360374386e-01,5.475660446770748147e-01,1.244012077794600879e+00
1.420000000000000000e+03,-2.147869688765837850e+02,-8.114224341084531611e-01,-8.123589031273391603e-01,-8.146298106108508241e-01,9.819550824006111345e-01,1.407819265437235678e+00,7.177728087135032409e-01,7.180329698372917013e-01,7.188858730209717329e-01,5.475660491309604083e-01,1.244012079584730257e+00
1.422000000000000000e+03,-2.147869747930537017e+02,-8.113011440005709618e-01,-8.125681770531053560e-01,-8.145419123197931155e-01,9.819551155416293975e-01,1.407819277207574604e+00,7.177262149438591310e-01,7.181095062241229510e-01,7.188559459646080008e-01,5.475660535957618258e-01,1.244012081379247459e+00
1.424000000000000000e+03,-2.147869806185622110e+02,-8.111999904757422053e-01,-8.127765144021468213e-01,-8.144348109012121695e-01,9.819551481192362319e-01,1.407819288777811817e+00,7.176858416016173026e-01,7.181862939721455064e-01,7.188195447670344684e-01,5.475660580239511965e-01,1.244012083159048876e+00
1.426000000000000000e+03,-2.147869863343664747e+02,-8.111198414116116417e-01,-8.129813532260539155e-01,-8.143102002758311198e-01,9.819551800981365375e-01,1.407819300135412011e+00,7.176521520287008071e-01,7.182621868889691452e-01,7.187773521320482972e-01,5.475660623639051483e-01,1.244012084903386883e+00
1.428000000000000000e+03,-2.147869919233261271e+02,-8.110613126323795719e-01,-8.131802207523605164e-01,-8.141699375273854233e-01,9.819552114451667313e-01,1.407819311268599272e+00,7.176255708406411582e-01,7.183360777712199940e-01,7.187300508649350217e-01,5.475660665683997896e-01,1.244012086593280220e+00
1.430000000000000000e+03,-2.147869973728081163e+02,-8.110247614980510278e-01,-8.133707671692612662e-01,-8.140160154982416518e-01,9.819552421361213979e-01,1.407819322168775589e+00,7.176064661608774209e-01,7.184069282642250309e-01,7.186783117278986444e-01,5.475660706020015756e-01,1.244012088214486500e+00
1.432000000000000000e+03,-2.147870026767558613e+02,-8.110102826807678023e-01,-8.135507966997488349e-01,-8.138505358701023651e-01,9.819552721607958112e-01,1.407819332832314085e+00,7.175951301431786611e-01,7.184737948011599151e-01,7.186227868813119812e-01,5.475660744462551577e-01,1.244012089759589434e+00
1.434000000000000000e+03,-2.147870078366077848e+02,-8.110177065643229266e-01,-8.137182952408286152e-01,-8.136756830304486821e-01,9.819553015255604311e-01,1.407819343261481171e+00,7.175917594770681029e-01,7.185358492285786047e-01,7.185641086263424571e-01,5.475660781019882073e-01,1.244012091228921646e+00
1.436000000000000000e+03,-2.147870128610154268e+02,-8.110466007033507729e-01,-8.138714539945580695e-01,-8.134936988776011457e-01,9.819553302532423311e-01,1.407819353464382361e+00,7.175964376068648676e-01,7.185923931583546587e-01,7.185028926993679566e-01,5.475660815884731969e-01,1.244012092630228272e+00
1.438000000000000000e+03,-2.147870177644214209e+02,-8.110962747336083467e-01,-8.140086886949029488e-01,-8.133068585858775901e-01,9.819553583803626307e-01,1.407819363453987282e+00,7.176091202819144810e-01,7.186428655801182508e-01,7.184397449882369280e-01,5.475660849397431251e-01,1.244012093977189259e+00
1.440000000000000000e+03,-2.147870225648165388e+02,-8.111657890361496648e-01,-8.141286542246438662e-01,-8.131174472485976912e-01,9.819553859523429962e-01,1.407819373246430361e+00,7.176296258059262634e-01,7.186868437802774734e-01,7.183752702742294272e-01,5.475660881987838291e-01,1.244012095287080122e+00
1.442000000000000000e+03,-2.147870272810251322e+02,-8.112539673330209089e-01,-8.142302546067183844e-01,-8.129277372479386532e-01,9.819554130175501827e-01,1.407819382858886526e+00,7.176576309919816543e-01,7.187240381026279712e-01,7.183100814711009807e-01,5.475660914105793253e-01,1.244012096577982174e+00
1.444000000000000000e+03,-2.147870319299926507e+02,-8.113594132394357228e-01,-8.143126485302321083e-01,-8.127399661715447587e-01,9.819554396210778968e-01,1.407819392307374740e+00,7.176926733888432386e-01,7.187542815105607552e-01,7.182448078401978409e-01,5.475660946151829078e-01,1.244012097865992983e+00
1.446000000000000000e+03,-2.147870365244881725e+02,-8.114805306293205733e-01,-8.143752507226142967e-01,-8.125563151064690848e-01,9.819554657993690983e-01,1.407819401604835763e+00,7.177341598631886699e-01,7.187775152409584534e-01,7.181801008043886547e-01,5.475660978418771530e-01,1.244012099162883134e+00
1.448000000000000000e+03,-2.147870410715621006e+02,-8.116155475006008313e-01,-8.144177295962277130e-01,-8.123788871893372621e-01,9.819554915763687442e-01,1.407819410759772794e+00,7.177813811413454870e-01,7.187937720500598981e-01,7.181166362466191444e-01,5.475661011052954663e-01,1.244012100474533256e+00
1.450000000000000000e+03,-2.147870455719656491e+02,-8.117625428665657950e-01,-8.144400016743408299e-01,-8.122096863700212221e-01,9.819555169617926182e-01,1.407819419775639291e+00,7.178335314740718065e-01,7.188031586299592490e-01,7.180551125359864173e-01,5.475661044039991099e-01,1.244012101800367365e+00
1.452000000000000000e+03,-2.147870500205840187e+02,-8.119194760624801610e-01,-8.144422233358943330e-01,-8.120505964469374449e-01,9.819555419517053130e-01,1.407819428651037041e+00,7.178897322229227385e-01,7.188058387185823905e-01,7.179962439418801079e-01,5.475661077216633643e-01,1.244012103133820046e+00
1.454000000000000000e+03,-2.147870544077478598e+02,-8.120842177520225524e-01,-8.144247804108666333e-01,-8.119033605435698187e-01,9.819555665311499038e-01,1.407819437380652516e+00,7.179490579062157707e-01,7.188020182461665186e-01,7.179407495380764059e-01,5.475661110304744783e-01,1.244012104463715129e+00
1.456000000000000000e+03,-2.147870587212051419e+02,-8.122545818535642503e-01,-8.143882761140921467e-01,-8.117695613067573701e-01,9.819555906783516974e-01,1.407819445956752569e+00,7.180105631035247349e-01,7.187919335763582884e-01,7.178893381249917827e-01,5.475661142962179317e-01,1.244012105776300059e+00
1.458000000000000000e+03,-2.147870629483913092e+02,-8.124283575854874817e-01,-8.143335177305108807e-01,-8.116506022060032688e-01,9.819556143697760753e-01,1.407819454370978995e+00,7.180733086094344131e-01,7.187758435386975009e-01,7.178426900735457306e-01,5.475661174840871226e-01,1.244012107057585803e+00
1.460000000000000000e+03,-2.147870670786340952e+02,-8.126033408535420222e-01,-8.142615023701015309e-01,-8.115476903896858829e-01,9.819556375851862251e-01,1.407819462616146211e+00,7.181363853449695966e-01,7.187540255432630643e-01,7.178014372884354843e-01,5.475661205643179708e-01,1.244012108295609487e+00
1.462000000000000000e+03,-2.147870711049605177e+02,-8.127773642678174371e-01,-8.141734020049489207e-01,-8.114618215994501282e-01,9.819556603119495852e-01,1.407819470687764030e+00,7.181989347670512114e-01,7.187267756551757314e-01,7.177661426764050390e-01,5.475661235167718077e-01,1.244012109482275141e+00
1.464000000000000000e+03,-2.147870750252328662e+02,-8.129483251767773977e-01,-8.140705478963596864e-01,-8.113937676540695643e-01,9.819556825478752415e-01,1.407819478585056183e+00,7.182601648374964398e-01,7.186944121204050795e-01,7.177372805757611385e-01,5.475661263337733287e-01,1.244012110614499234e+00
1.466000000000000000e+03,-2.147870788424729085e+02,-8.131142112321985138e-01,-8.139544144258996639e-01,-8.113440669846201381e-01,9.819557043023142695e-01,1.407819486311344681e+00,7.183193609960430992e-01,7.186572815074682152e-01,7.177152195512005450e-01,5.475661290208931886e-01,1.244012111694520417e+00
1.468000000000000000e+03,-2.147870825643562114e+02,-8.132731231409571215e-01,-8.138266022699992552e-01,-8.113130186368190389e-01,9.819557255953591524e-01,1.407819493873765149e+00,7.183758919920214536e-01,7.186157663885149871e-01,7.177002087906254602e-01,5.475661315955945296e-01,1.244012112729357744e+00
1.470000000000000000e+03,-2.147870862020014044e+02,-8.134232944071995153e-01,-8.136888208102218689e-01,-8.113006800561617382e-01,9.819557464553809734e-01,1.407819501282393082e+00,7.184292108320917691e-01,7.185702933455809793e-01,7.176923690750239837e-01,5.475661340840973779e-01,1.244012113729550340e+00
1.472000000000000000e+03,-2.147870897682799978e+02,-8.135631080097525114e-01,-8.135428696542456040e-01,-8.113068688453209942e-01,9.819557669153606838e-01,1.407819508548942888e+00,7.184788514641048396e-01,7.185213400623570168e-01,7.176916889520410514e-01,5.475661365170144679e-01,1.244012114707401473e+00
1.474000000000000000e+03,-2.147870932759200002e+02,-8.136911100854081758e-01,-8.133906191572922717e-01,-8.113311685394341000e-01,9.819557870086709217e-01,1.407819515685266198e+00,7.185244221109955420e-01,7.184694403484696013e-01,7.176980263592169784e-01,5.475661389245038979e-01,1.244012115675032115e+00
1.476000000000000000e+03,-2.147870967357179381e+02,-8.138060207903989873e-01,-8.132339898789068267e-01,-8.113729382940285673e-01,9.819558067649544197e-01,1.407819522701890813e+00,7.185655963718768913e-01,7.184151861308035736e-01,7.177111155465595305e-01,5.475661413317157722e-01,1.244012116642551735e+00
1.478000000000000000e+03,-2.147871001551455663e+02,-8.139067425847653636e-01,-8.130749309805145320e-01,-8.114313262333725518e-01,9.819558262067704657e-01,1.407819529606828324e+00,7.186021033066606334e-01,7.183592257172627393e-01,7.177305787726864228e-01,5.475661437552450383e-01,1.244012117616629221e+00
1.480000000000000000e+03,-2.147871035375197835e+02,-8.139923662239224589e-01,-8.129153976588221475e-01,-8.115052860738831697e-01,9.819558453474727111e-01,1.407819536404825378e+00,7.186337177112341879e-01,7.183022579670648167e-01,7.177559419252635964e-01,5.475661462010742442e-01,1.244012118599669092e+00
1.482000000000000000e+03,-2.147871068818739673e+02,-8.140621747489468207e-01,-8.127573278102960819e-01,-8.115935965274292396e-01,9.819558641906469543e-01,1.407819543097151627e+00,7.186602516772383487e-01,7.182450223589716964e-01,7.177866529687211283e-01,5.475661486642690035e-01,1.244012119589691157e+00
1.484000000000000000e+03,-2.147871101834966794e+02,-8.141156457443571304e-01,-8.126026182235309703e-01,-8.116948829095418372e-01,9.819558827310231885e-01,1.407819549681935456e+00,7.186815483272106508e-01,7.181882853044082582e-01,7.178221019695195659e-01,5.475661511304215079e-01,1.244012120580899827e+00
1.486000000000000000e+03,-2.147871134350184832e+02,-8.141524520845295765e-01,-8.124531006895612251e-01,-8.118076403320017009e-01,9.819559009567473407e-01,1.407819556154969121e+00,7.186974783427140245e-01,7.181328233753792034e-01,7.178616413997782608e-01,5.475661535784457357e-01,1.244012121564823437e+00
1.488000000000000000e+03,-2.147871166278696649e+02,-8.141724613246332787e-01,-8.123105184966421533e-01,-8.119302578503007073e-01,9.819559188525616156e-01,1.407819562510830513e+00,7.187079395859492514e-01,7.180794043819371808e-01,7.179046054755110484e-01,5.475661559843464365e-01,1.244012122531815479e+00
1.490000000000000000e+03,-2.147871197538561034e+02,-8.141757338167247005e-01,-8.121765038286044014e-01,-8.120610429617096671e-01,9.819559364033070281e-01,1.407819568744139049e+00,7.187128597823843057e-01,7.180287674190017899e-01,7.179503274373472133e-01,5.475661583252097175e-01,1.244012123472668208e+00
1.492000000000000000e+03,-2.147871228065805553e+02,-8.141625195558866990e-01,-8.120525566085721181e-01,-8.121982459062401238e-01,9.819559535972884889e-01,1.407819574850737387e+00,7.187122019126918060e-01,7.179816030940862071e-01,7.179981539134606683e-01,5.475661605828745504e-01,1.244012124380080353e+00
1.494000000000000000e+03,-2.147871257825334510e+02,-8.141332536926739749e-01,-8.119400253211094265e-01,-8.123400833038908475e-01,9.819559704288439717e-01,1.407819580828619355e+00,7.187059716833174017e-01,7.179385351404760085e-01,7.180474557950411452e-01,5.475661627466518189e-01,1.244012125249757350e+00
1.496000000000000000e+03,-2.147871286816676957e+02,-8.140885505944437384e-01,-8.118400903039285632e-01,-8.124847607594045673e-01,9.819559868999235830e-01,1.407819586678473511e+00,7.186942262293403161e-01,7.179001045168996731e-01,7.180976353769774612e-01,5.475661648147709393e-01,1.244012126080986658e+00
1.498000000000000000e+03,-2.147871315074042400e+02,-8.140291963055437119e-01,-8.117537499292301062e-01,-8.126304941720255970e-01,9.819560030202987289e-01,1.407819592403771525e+00,7.186770830673290256e-01,7.178667569065545484e-01,7.181481298427506710e-01,5.475661667943446664e-01,1.244012126876627544e+00
1.500000000000000000e+03,-2.147871342660855589e+02,-8.139561392478944502e-01,-8.116818099982103796e-01,-8.127755295930505497e-01,9.819560188065702411e-01,1.407819598010411788e+00,7.186547282703035222e-01,7.178388342711962133e-01,7.181984114761472693e-01,5.475661686999562239e-01,1.244012127642541321e+00
1.502000000000000000e+03,-2.147871369660097400e+02,-8.138704790214925655e-01,-8.116248765573659263e-01,-8.129181615702241182e-01,9.819560342801543218e-01,1.407819603505996664e+00,7.186274228819188314e-01,7.178165708146568846e-01,7.182479852370687867e-01,5.475661705511367661e-01,1.244012128386577043e+00
1.504000000000000000e+03,-2.147871396161902737e+02,-8.137734532075417970e-01,-8.115833522205196937e-01,-8.130567499982450652e-01,9.819560494645381832e-01,1.407819608898869035e+00,7.185955067180839206e-01,7.178000933893610158e-01,7.182963845265980529e-01,5.475661723691810367e-01,1.244012129117296084e+00
1.506000000000000000e+03,-2.147871422250572095e+02,-8.136664221420788490e-01,-8.115574359535205895e-01,-8.131897355534085658e-01,9.819560643823758150e-01,1.407819614197075353e+00,7.185593989077095900e-01,7.177894260655691694e-01,7.183431660729534540e-01,5.475661741738658828e-01,1.244012129842643644e+00
1.508000000000000000e+03,-2.147871447993286154e+02,-8.135508517105188853e-01,-8.115471261595582630e-01,-8.133156538245571721e-01,9.819560790528162331e-01,1.407819619407416178e+00,7.185195947816527262e-01,7.177844983029662007e-01,7.183879048893233588e-01,5.475661759805029449e-01,1.244012130568777463e+00
1.510000000000000000e+03,-2.147871473431638663e+02,-8.134282943061328375e-01,-8.115522267981466475e-01,-8.134331482615388964e-01,9.819560934894907556e-01,1.407819624534732750e+00,7.184766590075044590e-01,7.177851559380185043e-01,7.184301901885445929e-01,5.475661777978934053e-01,1.244012131299232715e+00
1.512000000000000000e+03,-2.147871498577986813e+02,-8.133003681916778360e-01,-8.115723561876844183e-01,-8.135409820474285292e-01,9.819561076994403059e-01,1.407819629581527732e+00,7.184312151627532117e-01,7.177911740463110979e-01,7.184696229962210801e-01,5.475661796273394444e-01,1.244012132034533868e+00
1.514000000000000000e+03,-2.147871523416116304e+02,-8.131687355942105455e-01,-8.116069580842127928e-01,-8.136380489655913317e-01,9.819561216831355077e-01,1.407819634547963439e+00,7.183839322157198337e-01,7.178022706661595365e-01,7.185058159985172610e-01,5.475661814629076973e-01,1.244012132772294832e+00
1.516000000000000000e+03,-2.147871547906592866e+02,-8.130350799424795882e-01,-8.116553145993480323e-01,-8.137233832826760160e-01,9.819561354354380267e-01,1.407819639432219994e+00,7.183355086194009864e-01,7.178181203816882405e-01,7.185383959128416320e-01,5.475661832927873895e-01,1.244012133507769624e+00
1.518000000000000000e+03,-2.147871571995275986e+02,-8.129010827167301168e-01,-8.117165605194917033e-01,-8.137961686097165970e-01,9.819561489474812888e-01,1.407819644231145251e+00,7.182866549000531675e-01,7.178383668560917030e-01,7.185670084017065085e-01,5.475661851015167780e-01,1.244012134234743883e+00
1.520000000000000000e+03,-2.147871595623881831e+02,-8.127684004180387722e-01,-8.117896986127017822e-01,-8.138557456436178450e-01,9.819561622089368891e-01,1.407819648941071922e+00,7.182380757264580362e-01,7.178626335681685955e-01,7.185913252857963895e-01,5.475661868726665604e-01,1.244012134946613335e+00
1.522000000000000000e+03,-2.147871618740484223e+02,-8.126386421750774192e-01,-8.118736155560675183e-01,-8.139016186359395721e-01,9.819561752104423169e-01,1.407819653558675110e+00,7.181904524703335291e-01,7.178905322212429940e-01,7.186110535742552541e-01,5.475661885915393823e-01,1.244012135637472705e+00
1.524000000000000000e+03,-2.147871641308661594e+02,-8.125133484897588687e-01,-8.119670981782972641e-01,-8.139334603931784873e-01,9.819561879457326947e-01,1.407819658081730596e+00,7.181444272141200846e-01,7.179216685434401946e-01,7.186259456383410349e-01,5.475661902474910914e-01,1.244012136303040750e+00
1.526000000000000000e+03,-2.147871663313666772e+02,-8.123939715806360873e-01,-8.120688497837706965e-01,-8.139511155858758507e-01,9.819562004131856536e-01,1.407819662509659731e+00,7.181005890345590892e-01,7.179556454587612269e-01,7.186358097239379239e-01,5.475661918354695068e-01,1.244012136941290203e+00
1.528000000000000000e+03,-2.147871684764925817e+02,-8.122818577171995180e-01,-8.121775063975736897e-01,-8.139546021381306451e-01,9.819562126165268801e-01,1.407819666843786566e+00,7.180594632028746149e-01,7.179920638581563930e-01,7.186405199389758192e-01,5.475661933566523532e-01,1.244012137552692243e+00
1.530000000000000000e+03,-2.147871705694609545e+02,-8.121782318547975388e-01,-8.122916528395180968e-01,-8.139441104849455266e-01,9.819562245646764609e-01,1.407819671087283009e+00,7.180215037102879450e-01,7.180305214171265327e-01,7.186400248671798163e-01,5.475661948180338134e-01,1.244012138140059287e+00
1.532000000000000000e+03,-2.147871726152736471e+02,-8.120841847842158456e-01,-8.124098385933172795e-01,-8.139200005227372747e-01,9.819562362708029735e-01,1.407819675244819324e+00,7.179870892745155997e-01,7.180706100733907915e-01,7.186343540459929624e-01,5.475661962311583197e-01,1.244012138708029402e+00
1.534000000000000000e+03,-2.147871746199627410e+02,-8.120006629092464401e-01,-8.125305934791994256e-01,-8.138827961358743313e-01,9.819562477506661446e-01,1.407819679321998141e+00,7.179565227245667813e-01,7.181119128843919119e-01,7.186236216970244284e-01,5.475661976101690032e-01,1.244012139262288263e+00
1.536000000000000000e+03,-2.147871765897138800e+02,-8.119284606670518212e-01,-8.126524431622338396e-01,-8.138331772556328669e-01,9.819562590207152608e-01,1.407819683324659676e+00,7.179300334249859583e-01,7.181540010202145385e-01,7.186080272962624971e-01,5.475661989695632670e-01,1.244012139808663209e+00
1.538000000000000000e+03,-2.147871785300019098e+02,-8.118682155157168623e-01,-8.127739245326123241e-01,-8.137719694922400659e-01,9.819562700960975388e-01,1.407819687258180963e+00,7.179077822016164401e-01,7.181964316127902315e-01,7.185878528022900946e-01,5.475662003219893270e-01,1.244012140352238394e+00
1.540000000000000000e+03,-2.147871804448780892e+02,-8.118204053373242468e-01,-8.128936009792396833e-01,-8.137001314697552834e-01,9.819562809889519350e-01,1.407819691126878103e+00,7.178898680840178903e-01,7.182387470838496046e-01,7.185634566036469550e-01,5.475662016764416551e-01,1.244012140896626040e+00
1.542000000000000000e+03,-2.147871823365112220e+02,-8.117853480473334882e-01,-8.130100775464166318e-01,-8.136187400809586912e-01,9.819562917072933717e-01,1.407819694933595045e+00,7.178763360971419649e-01,7.182804764197201486e-01,7.185352644812137424e-01,5.475662030370851419e-01,1.244012141443503694e+00
1.544000000000000000e+03,-2.147871842050445821e+02,-8.117632031641907053e-01,-8.131220159189489483e-01,-8.135289739591599067e-01,9.819563022545286790e-01,1.407819698679540821e+00,7.178671853190986551e-01,7.183211386676050525e-01,7.185037580891533437e-01,5.475662044029314668e-01,1.244012141992471676e+00
1.546000000000000000e+03,-2.147871860487656193e+02,-8.117539750780754515e-01,-8.132281491293835707e-01,-8.134320955299566558e-01,9.819563126297166100e-01,1.407819702364383918e+00,7.178623764729943346e-01,7.183602487118737612e-01,7.184694616220416163e-01,5.475662057682959549e-01,1.244012142541246035e+00
1.548000000000000000e+03,-2.147871878645696313e+02,-8.117575177634859251e-01,-8.133272958268987773e-01,-8.133294320543665856e-01,9.819563228285187462e-01,1.407819705986580905e+00,7.178618384312144274e-01,7.183973251701544216e-01,7.184329274445289126e-01,5.475662071239847384e-01,1.244012143086131728e+00
1.550000000000000000e+03,-2.147871896486072103e+02,-8.117735407036786865e-01,-8.134183738973886912e-01,-8.132223561020159863e-01,9.819563328445752859e-01,1.407819709543874476e+00,7.178654731692739599e-01,7.184319000455955395e-01,7.183947215057339131e-01,5.475662084589704159e-01,1.244012143622696298e+00
1.552000000000000000e+03,-2.147871913970155049e+02,-8.118016158323998477e-01,-8.135004131832270780e-01,-8.131122658979988982e-01,9.819563426711565013e-01,1.407819713033874987e+00,7.178731588972668831e-01,7.184635296013304195e-01,7.183554093413139219e-01,5.475662097622713276e-01,1.244012144146526166e+00
1.554000000000000000e+03,-2.147871931066235618e+02,-8.118411853444682524e-01,-8.135725670238952434e-01,-8.130005659699258702e-01,9.819563523027823315e-01,1.407819716454633552e+00,7.178847513035596650e-01,7.184918057989841955e-01,7.183155433862501438e-01,5.475662110247341285e-01,1.244012144653942276e+00
1.556000000000000000e+03,-2.147871947755030533e+02,-8.118915702758513486e-01,-8.136341223283641844e-01,-8.128886484842082760e-01,9.819563617365171249e-01,1.407819719805113445e+00,7.179000830485539053e-01,7.185163675749890455e-01,7.182756521880541145e-01,5.475662122404475474e-01,1.244012145142568082e+00
1.558000000000000000e+03,-2.147871964033081156e+02,-8.119519798009601219e-01,-8.136845078988390600e-01,-8.127778756066279531e-01,9.819563709728950096e-01,1.407819723085495189e+00,7.179189618288266406e-01,7.185369112210047149e-01,7.182362319370827475e-01,5.475662134075777177e-01,1.244012145611666176e+00
1.560000000000000000e+03,-2.147871979913419693e+02,-8.120215212343233624e-01,-8.137233007530727535e-01,-8.126695631558443766e-01,9.819563800160953093e-01,1.407819726297270924e+00,7.179411674790975306e-01,7.185531991866455082e-01,7.181977405324406760e-01,5.475662145285181692e-01,1.244012146062201563e+00
1.562000000000000000e+03,-2.147871995423649309e+02,-8.120992107520432768e-01,-8.137502302383504693e-01,-8.125649657452842511e-01,9.819563888737011803e-01,1.407819729443129608e+00,7.179664486789829603e-01,7.185650667298412175e-01,7.181605941961994866e-01,5.475662156094014410e-01,1.244012146496636495e+00
1.564000000000000000e+03,-2.147872010601811041e+02,-8.121839848620198143e-01,-8.137651797908288520e-01,-8.124652635340395834e-01,9.819563975557948909e-01,1.407819732526653489e+00,7.179945198760961933e-01,7.185724259904101574e-01,7.181251664530043932e-01,5.475662166590106184e-01,1.244012146918500372e+00
1.566000000000000000e+03,-2.147872025490772501e+02,-8.122747126501768111e-01,-8.137681862659911225e-01,-8.123715506368915928e-01,9.819564060737631106e-01,1.407819735551888884e+00,7.180250590252890142e-01,7.185752672447530687e-01,7.180917891211432424e-01,5.475662176873365983e-01,1.244012147331811535e+00
1.568000000000000000e+03,-2.147872040132193092e+02,-8.123702088122443099e-01,-8.137594368442212511e-01,-8.122848251815750764e-01,9.819564144389489879e-01,1.407819738522859243e+00,7.180577066769449068e-01,7.185736572968139946e-01,7.180607548285643515e-01,5.475662187040434281e-01,1.244012147740450658e+00
1.570000000000000000e+03,-2.147872054560827451e+02,-8.124692474491826966e-01,-8.137392635951912201e-01,-8.122059809520072449e-01,9.819564226613027857e-01,1.407819741443104622e+00,7.180920668330194045e-01,7.185677351568625637e-01,7.180323204842704587e-01,5.475662197170049206e-01,1.244012148147585206e+00
1.572000000000000000e+03,-2.147872068800283500e+02,-8.125705765617378118e-01,-8.137081358600092296e-01,-8.121358005221539500e-01,9.819564307484052179e-01,1.407819744315311983e+00,7.181277098386656954e-01,7.185577053391187796e-01,7.180067111043515471e-01,5.475662207312345098e-01,1.244012148555230235e+00
1.574000000000000000e+03,-2.147872082860610590e+02,-8.126729331299693548e-01,-8.136666506766978557e-01,-8.120749497671339023e-01,9.819564387047954312e-01,1.407819747141096034e+00,7.181641774039048132e-01,7.185438292581864950e-01,7.179841234157283703e-01,5.475662217482925032e-01,1.244012148964011244e+00
1.576000000000000000e+03,-2.147872096738164771e+02,-8.127750586112213460e-01,-8.136155215281499764e-01,-8.120239736361672955e-01,9.819564465318736390e-01,1.407819749920953489e+00,7.182009896682953753e-01,7.185264153110351160e-01,7.179647287339476769e-01,5.475662227662513315e-01,1.244012149373155518e+00
1.578000000000000000e+03,-2.147872110417575584e+02,-8.128757146400461542e-01,-8.135555657292385945e-01,-8.119832930840731322e-01,9.819564542282493980e-01,1.407819752654392298e+00,7.182376540483896843e-01,7.185058082890989350e-01,7.179486747269087088e-01,5.475662237802315646e-01,1.244012149780699739e+00
1.580000000000000000e+03,-2.147872123875498858e+02,-8.129736986703146595e-01,-8.134876907897410359e-01,-8.119532030815644896e-01,9.819564617905321979e-01,1.407819755340205425e+00,7.182736754566690918e-01,7.184823787704961440e-01,7.179360858221345287e-01,5.475662247833410490e-01,1.244012150183875232e+00
1.582000000000000000e+03,-2.147872137085292366e+02,-8.130678592674855931e-01,-8.134128800916570201e-01,-8.119338716555228874e-01,9.819564692143502027e-01,1.407819757976841668e+00,7.183085673641773639e-01,7.184565130970858027e-01,7.179270621779915151e-01,5.475662257679153599e-01,1.244012150579600462e+00
1.584000000000000000e+03,-2.147872150022145945e+02,-8.131571107406529997e-01,-8.133321782046685211e-01,-8.119253399446652031e-01,9.819564764955006630e-01,1.407819760562809774e+00,7.183418631060186632e-01,7.184286044506471569e-01,7.179216773041950939e-01,5.475662267267947803e-01,1.244012150964997954e+00
1.586000000000000000e+03,-2.147872162667515568e+02,-8.132404468017386812e-01,-8.132466761336060168e-01,-8.119275232890929006e-01,9.819564836310109568e-01,1.407819763097050147e+00,7.183731268043924700e-01,7.183990454154352001e-01,7.179199745695498125e-01,5.475662276544719376e-01,1.244012151337854588e+00
1.588000000000000000e+03,-2.147872175012441858e+02,-8.133169529535557718e-01,-8.131574967509567209e-01,-8.119402133999558124e-01,9.819564906199100829e-01,1.407819765579221949e+00,7.184019633088811752e-01,7.183682222633541725e-01,7.179219629625922527e-01,5.475662285479252489e-01,1.244012151696956892e+00
1.590000000000000000e+03,-2.147872187059206794e+02,-8.133858173389864055e-01,-8.130657806189868220e-01,-8.119630816742391399e-01,9.819564974637046140e-01,1.407819768009857420e+00,7.184280266249503111e-01,7.183365110358130856e-01,7.179276125625152494e-01,5.475662294070318126e-01,1.244012152042252684e+00
1.592000000000000000e+03,-2.147872198821068253e+02,-8.134463398281870372e-01,-8.129726723542826106e-01,-8.119956837272248595e-01,9.819565041663783633e-01,1.407819770390373870e+00,7.184510264123734613e-01,7.183042753370639799e-01,7.179368502270816466e-01,5.475662302344741494e-01,1.244012152374823765e+00
1.594000000000000000e+03,-2.147872210320354327e+02,-8.134979391767578338e-01,-8.128793076374598581e-01,-8.120374652096236101e-01,9.819565107340501031e-01,1.407819772722941565e+00,7.184707322752130754e-01,7.182718656109474686e-01,7.179495560072165494e-01,5.475662310352698015e-01,1.244012152696682749e+00
1.596000000000000000e+03,-2.147872221585205637e+02,-8.135401581512998748e-01,-8.127868009254539672e-01,-8.120877689577493674e-01,9.819565171742564713e-01,1.407819775010239249e+00,7.184869757222459574e-01,7.182396195575159181e-01,7.179655607557073882e-01,5.475662318158844855e-01,1.244012153010432220e+00
1.598000000000000000e+03,-2.147872232645473503e+02,-8.135726665858001860e-01,-8.126962338871972502e-01,-8.121458434943285010e-01,9.819565234950843324e-01,1.407819777255139293e+00,7.184996498379981889e-01,7.182078632671365925e-01,7.179846453143458040e-01,5.475662325832346689e-01,1.244012153318849512e+00
1.600000000000000000e+03,-2.147872243528667582e+02,-8.135952623980632348e-01,-8.126086445573682537e-01,-8.122108528567515418e-01,9.819565297042268659e-01,1.407819779460373066e+00,7.185087068568677404e-01,7.181769126120737257e-01,7.180065415478268376e-01,5.475662333436052132e-01,1.244012153624461270e+00
1.602000000000000000e+03,-2.147872254256328972e+02,-8.136078706564019436e-01,-8.125250171892783868e-01,-8.122818876816469968e-01,9.819565358081482342e-01,1.407819781628235400e+00,7.185141539637442953e-01,7.181470744426099451e-01,7.180309353537909223e-01,5.475662341017493162e-01,1.244012153929178854e+00
1.604000000000000000e+03,-2.147872264841575713e+02,-8.136105408388304427e-01,-8.124462727857045818e-01,-8.123579774237569273e-01,9.819565418114560851e-01,1.407819783760365873e+00,7.185160477447779526e-01,7.181186471819130945e-01,7.180574716296096449e-01,5.475662348602667873e-01,1.244012154234045209e+00
1.606000000000000000e+03,-2.147872275288005994e+02,-8.136034424676028554e-01,-8.123732602960774818e-01,-8.124381035361485370e-01,9.819565477166272149e-01,1.407819785857641337e+00,7.185144877746212355e-01,7.180919204978181147e-01,7.180857610293176485e-01,5.475662356193236047e-01,1.244012154539130943e+00
1.608000000000000000e+03,-2.147872285590166257e+02,-8.135868593294227624e-01,-8.123067484862900312e-01,-8.125212133933104042e-01,9.819565535240251108e-01,1.407819787920192356e+00,7.185096098468707337e-01,7.180671738410417948e-01,7.181153882117057297e-01,5.475662363768124541e-01,1.244012154843584517e+00
1.610000000000000000e+03,-2.147872295735435557e+02,-8.135611825049103851e-01,-8.122474185120435175e-01,-8.126062347004340269e-01,9.819565592322911929e-01,1.407819789947530653e+00,7.185015793339637469e-01,7.180446737679960778e-01,7.181459211725804703e-01,5.475662371287999264e-01,1.244012155145826748e+00
1.612000000000000000e+03,-2.147872305706853808e+02,-8.135269024306656105e-01,-8.121958572537751886e-01,-8.126920901056262636e-01,9.819565648388890455e-01,1.407819791938767384e+00,7.184905851033909219e-01,7.180246701006565146e-01,7.181769211795349106e-01,5.475662378702813582e-01,1.244012155443847023e+00
1.614000000000000000e+03,-2.147872315486543187e+02,-8.134846002050206693e-01,-8.121525514977887550e-01,-8.127777117182070077e-01,9.819565703409662838e-01,1.407819793892880034e+00,7.184768343264136270e-01,7.180073911032112122e-01,7.182079527918826534e-01,5.475662385960533562e-01,1.244012155735554348e+00
1.616000000000000000e+03,-2.147872325059037166e+02,-8.134349383259786848e-01,-8.121178830707121987e-01,-8.128620552365443119e-01,9.819565757360338987e-01,1.407819795808986862e+00,7.184605484015768040e-01,7.179930379660528494e-01,7.182385934523195514e-01,5.475662393015808815e-01,1.244012156019123072e+00
1.618000000000000000e+03,-2.147872334414182092e+02,-8.133786510212825949e-01,-8.120921250497670218e-01,-8.129441134036313743e-01,9.819565810226672520e-01,1.407819797686583163e+00,7.184419600888730661e-01,7.179817789716177456e-01,7.182684421802892905e-01,5.475662399836931371e-01,1.244012156293280658e+00
1.620000000000000000e+03,-2.147872343548940819e+02,-8.133165342970939404e-01,-8.120754391772299075e-01,-8.130229285358746560e-01,9.819565862009806967e-01,1.407819799525706461e+00,7.184213118230348138e-01,7.179737437675518530e-01,7.182971269745856979e-01,5.475662406410672922e-01,1.244012156557496196e+00
1.622000000000000000e+03,-2.147872352468035899e+02,-8.132494357996813417e-01,-8.120678746026032124e-01,-8.130976039090808127e-01,9.819565912727845625e-01,1.407819801327006459e+00,7.183988550561299924e-01,7.179690181865667764e-01,7.183243106373625730e-01,5.475662412743846907e-01,1.244012156812042358e+00
1.624000000000000000e+03,-2.147872361183351302e+02,-8.131782445540812754e-01,-8.120693680596312580e-01,-8.131673138319926997e-01,9.819565962415749416e-01,1.407819803091715505e+00,7.183748503813700559e-01,7.179676400290021521e-01,7.183496948540306626e-01,5.475662418861559910e-01,1.244012157057928780e+00
1.626000000000000000e+03,-2.147872369712239333e+02,-8.131038806199961666e-01,-8.120797455580991420e-01,-8.132313122888751300e-01,9.819566011120928195e-01,1.407819804821524912e+00,7.183495681185189108e-01,7.179695961656772374e-01,7.183730224931337283e-01,5.475662424802844042e-01,1.244012157296724430e+00
1.628000000000000000e+03,-2.147872378074995368e+02,-8.130272846889041727e-01,-8.120987256339369242e-01,-8.132889400852525430e-01,9.819566058898746563e-01,1.407819806518396666e+00,7.183232890024222606e-01,7.179748212311964917e-01,7.183940782162677730e-01,5.475662430614254284e-01,1.244012157530299367e+00
1.630000000000000000e+03,-2.147872386292047793e+02,-8.129494076390746393e-01,-8.121259241574418919e-01,-8.133396304811749689e-01,9.819566105805619394e-01,1.407819808184337607e+00,7.182963046122660122e-01,7.179831980686837145e-01,7.184126876007115303e-01,5.475662436342483286e-01,1.244012157760531423e+00
1.632000000000000000e+03,-2.147872394381192009e+02,-8.128712000675218929e-01,-8.121608606516618201e-01,-8.133829133413373880e-01,9.819566151893077688e-01,1.407819809821176715e+00,7.182689172092522334e-01,7.179945599657826527e-01,7.184287150673650535e-01,5.475662442027511290e-01,1.244012157989026424e+00
1.634000000000000000e+03,-2.147872402355407928e+02,-8.127936018285093489e-01,-8.122029660242350291e-01,-8.134184178688863565e-01,9.819566197202411750e-01,1.407819811430378598e+00,7.182414387111590859e-01,7.180086945987002034e-01,7.184420609683717096e-01,5.475662447696834079e-01,1.244012158216892372e+00
1.636000000000000000e+03,-2.147872410221489190e+02,-8.127175316264918514e-01,-8.122515915696175703e-01,-8.134458740172417768e-01,9.819566241761161773e-01,1.407819813012921140e+00,7.182141886177448864e-01,7.180253494862430808e-01,7.184526582173373921e-01,5.475662453362342141e-01,1.244012158444602889e+00
1.638000000000000000e+03,-2.147872417979706938e+02,-8.126438767345278702e-01,-8.123060190577474637e-01,-8.134651126917631370e-01,9.819566285581800003e-01,1.407819814569253314e+00,7.181874908027551241e-01,7.180442386580665470e-01,7.184604688403702921e-01,5.475662459019209338e-01,1.244012158671966572e+00
1.640000000000000000e+03,-2.147872425624537698e+02,-8.125734829347495136e-01,-8.123654716924310071e-01,-8.134760648596668364e-01,9.819566328663451582e-01,1.407819816099336263e+00,7.181616691978530698e-01,7.180650501687786402e-01,7.184654807893419148e-01,5.475662464647941263e-01,1.244012158898198939e+00
1.642000000000000000e+03,-2.147872433146155231e+02,-8.125071448030649623e-01,-8.124291257002952404e-01,-8.134787596841398516e-01,9.819566370994344817e-01,1.407819817602756540e+00,7.181370425008428704e-01,7.180874540463472178e-01,7.184677052945480646e-01,5.475662470218328748e-01,1.244012159122087180e+00
1.644000000000000000e+03,-2.147872440532640042e+02,-8.124455964821434284e-01,-8.124961223000177757e-01,-8.134733217874466904e-01,9.819566412556994806e-01,1.407819819078891532e+00,7.181139181366134050e-01,7.181111102530798318e-01,7.184671749489175419e-01,5.475662475695043385e-01,1.244012159342210211e+00
1.646000000000000000e+03,-2.147872447772325586e+02,-8.123895031033229186e-01,-8.125655798021067522e-01,-8.134599677314873212e-01,9.819566453333257172e-01,1.407819820527098198e+00,7.180925857757195496e-01,7.181356762591994958e-01,7.184639426178918153e-01,5.475662481043631624e-01,1.244012159557183583e+00
1.648000000000000000e+03,-2.147872454855996409e+02,-8.123394530266129232e-01,-8.126366056015882355e-01,-8.134390017842233478e-01,9.819566493309604960e-01,1.407819821946894034e+00,7.180733107667303106e-01,7.181608138804407293e-01,7.184580811673731970e-01,5.475662486236169135e-01,1.244012159765885084e+00
1.650000000000000000e+03,-2.147872461778613626e+02,-8.122959510671392547e-01,-8.127083078473572586e-01,-8.134108110198182695e-01,9.819566532481042165e-01,1.407819823338103848e+00,7.180563278602657418e-01,7.181861951065425798e-01,7.184496839054026474e-01,5.475662491255588460e-01,1.244012159967628373e+00
1.652000000000000000e+03,-2.147872468540277850e+02,-8.122594128659453849e-01,-8.127798066019548129e-01,-8.133758597820215375e-01,9.819566570853832665e-01,1.407819824700948796e+00,7.180418355939085506e-01,7.182115067403755937e-01,7.184388655497845333e-01,5.475662496098145926e-01,1.244012160162262237e+00
1.654000000000000000e+03,-2.147872475146374143e+02,-8.122301605425473747e-01,-8.128502443401623978e-01,-8.133346835256449747e-01,9.819566608446043121e-01,1.407819826036069033e+00,7.180299916688110962e-01,7.182364537691936501e-01,7.184257634707186257e-01,5.475662500773514907e-01,1.244012160350177920e+00
1.656000000000000000e+03,-2.147872481606798090e+02,-8.122084197374729309e-01,-8.129187956726355857e-01,-8.132878820432023481e-01,9.819566645286144091e-01,1.407819827344478414e+00,7.180209095851274315e-01,7.182607614914751082e-01,7.184105389194572755e-01,5.475662505303141581e-01,1.244012160532234734e+00
1.658000000000000000e+03,-2.147872487934613446e+02,-8.121943181168861381e-01,-8.129846762180141795e-01,-8.132361120820692513e-01,9.819566681410227815e-01,1.407819828627459913e+00,7.180146567193950169e-01,7.182841765168329617e-01,7.183933779436607603e-01,5.475662509716362480e-01,1.244012160709613068e+00
1.660000000000000000e+03,-2.147872494144152995e+02,-8.121878853699506795e-01,-8.130471505818271938e-01,-8.131800793642637304e-01,9.819566716858149080e-01,1.407819829886424845e+00,7.180112539306267028e-01,7.183064668348246862e-01,7.183744917080708836e-01,5.475662514045820384e-01,1.244012160883624762e+00
1.662000000000000000e+03,-2.147872500249138454e+02,-8.121890546863593796e-01,-8.131055394298856154e-01,-8.131205300341354247e-01,9.819566751668827864e-01,1.407819831122756105e+00,7.180106766805242069e-01,7.183274212054173713e-01,7.183541159827747657e-01,5.475662518322450545e-01,1.244012161055513044e+00
1.664000000000000000e+03,-2.147872506260866317e+02,-8.121976656581171294e-01,-8.131592256671535957e-01,-8.130582415789878725e-01,9.819566785876151505e-01,1.407819832337661836e+00,7.180128575558999415e-01,7.183468481554737828e-01,7.183325096267030307e-01,5.475662522570914348e-01,1.244012161226270008e+00
1.666000000000000000e+03,-2.147872512186860945e+02,-8.122134685099641205e-01,-8.132076597485351499e-01,-8.129940132915635109e-01,9.819566819506192479e-01,1.407819833532062193e+00,7.180176899951558056e-01,7.183645748702321976e-01,7.183099519748948891e-01,5.475662526806390762e-01,1.244012161396504279e+00
1.668000000000000000e+03,-2.147872518030264644e+02,-8.122361295280657867e-01,-8.132503641557126128e-01,-8.129286563698850943e-01,9.819566852574862503e-01,1.407819834706526052e+00,7.180250329525754704e-01,7.183804462469947083e-01,7.182867391276944735e-01,5.475662531032725600e-01,1.244012161566372399e+00
1.670000000000000000e+03,-2.147872523789847889e+02,-8.122652375297160221e-01,-8.132869370744031379e-01,-8.128629837763181598e-01,9.819566885088106822e-01,1.407819835861263247e+00,7.180347161888326335e-01,7.183943243334977025e-01,7.182631792298141971e-01,5.475662535242842299e-01,1.244012161735586597e+00
1.672000000000000000e+03,-2.147872529460736359e+02,-8.123003111982628477e-01,-8.133170553008416404e-01,-8.127978000021159888e-01,9.819566917043027754e-01,1.407819836996172747e+00,7.180465458564336823e-01,7.184060883093742467e-01,7.182395869107295328e-01,5.475662539420237396e-01,1.244012161903488067e+00
1.674000000000000000e+03,-2.147872535035651538e+02,-8.123408070984388107e-01,-8.133404763953755445e-01,-8.127338909032135739e-01,9.819566948430744624e-01,1.407819838110935473e+00,7.180603100555085216e-01,7.184156350935314572e-01,7.182162771271685120e-01,5.475662543542665350e-01,1.244012162069177752e+00
1.676000000000000000e+03,-2.147872540506439236e+02,-8.123861281872437612e-01,-8.133570400881293683e-01,-8.126720137865972582e-01,9.819566979239511273e-01,1.407819839205136869e+00,7.180757840669267367e-01,7.184228805784454996e-01,7.181935586989077747e-01,5.475662547585686823e-01,1.244012162231676877e+00
1.678000000000000000e+03,-2.147872545865732832e+02,-8.124356326442895293e-01,-8.133666689276443096e-01,-8.126128879320582143e-01,9.819567009458627371e-01,1.407819840278394796e+00,7.180927350220831507e-01,7.184277614133198764e-01,7.181717278561358109e-01,5.475662551527088473e-01,1.244012162390092158e+00
1.680000000000000000e+03,-2.147872551108346499e+02,-8.124886428607416278e-01,-8.133693681514441165e-01,-8.125571857311818524e-01,9.819567039081490423e-01,1.407819841330478994e+00,7.181109258376437987e-01,7.184302371871195136e-01,7.181510621191760091e-01,5.475662555350382377e-01,1.244012162543759459e+00
1.682000000000000000e+03,-2.147872556232246666e+02,-8.125444544471255304e-01,-8.133652247482738851e-01,-8.125055246139873955e-01,9.819567068108395747e-01,1.407819842361396567e+00,7.181301183217922990e-01,7.184302928069631333e-01,7.181318148091989650e-01,5.475662559047257405e-01,1.244012162692346379e+00
1.684000000000000000e+03,-2.147872561239025799e+02,-8.126023451437597300e-01,-8.133544056781212284e-01,-8.124584599138650054e-01,9.819567096547550111e-01,1.407819843371437507e+00,7.181500754393360664e-01,7.184279408308338333e-01,7.181142104442198582e-01,5.475662562618778262e-01,1.244012162835895552e+00
1.686000000000000000e+03,-2.147872566133765417e+02,-8.126615835427399848e-01,-8.133371552178561004e-01,-8.124164787948430222e-01,9.819567124414899650e-01,1.407819844361171580e+00,7.181705628001830988e-01,7.184232234993338517e-01,7.180984412123391225e-01,5.475662566074944726e-01,1.244012162974807767e+00
1.688000000000000000e+03,-2.147872570924337197e+02,-8.127214375536683244e-01,-8.133137914089575427e-01,-8.123799953334551738e-01,9.819567151733079591e-01,1.407819845331401254e+00,7.181913495017598903e-01,7.184162142198917689e-01,7.180846646392737842e-01,5.475662569432904192e-01,1.244012163109772917e+00
1.690000000000000000e+03,-2.147872575620314137e+02,-8.127811825659421174e-01,-8.132847015980962935e-01,-8.123493468121248950e-01,9.819567178528867402e-01,1.407819846283078657e+00,7.182122085064893691e-01,7.184070182873352195e-01,7.180730024859222071e-01,5.475662572714132814e-01,1.244012163241653646e+00
1.692000000000000000e+03,-2.147872580231660891e+02,-8.128401092764866442e-01,-8.132503370816194233e-01,-8.123247912448980923e-01,9.819567204830466078e-01,1.407819847217203879e+00,7.182329167666409164e-01,7.183957726742797867e-01,7.180635408309697931e-01,5.475662575941040444e-01,1.244012163371350344e+00
1.694000000000000000e+03,-2.147872584767391118e+02,-8.128975311622883559e-01,-8.132112068890816614e-01,-8.123065061211135474e-01,9.819567230664338897e-01,1.407819848134716834e+00,7.182532553182914281e-01,7.183826447884640309e-01,7.180563312197536519e-01,5.475662579133606656e-01,1.244012163499667478e+00
1.696000000000000000e+03,-2.147872589234499685e+02,-8.129527915818769435e-01,-8.131678707679023121e-01,-8.122945883208240181e-01,9.819567256052643689e-01,1.407819849036405557e+00,7.182730095544626048e-01,7.183678301669774724e-01,7.180513926993175033e-01,5.475662582306590753e-01,1.244012163627198353e+00
1.698000000000000000e+03,-2.147872593637187606e+02,-8.130052704892551940e-01,-8.131209314585873260e-01,-8.122890551286245930e-01,9.819567281011400972e-01,1.407819849922838928e+00,7.182919698559160349e-01,7.183515491526971664e-01,7.180487145153851003e-01,5.475662585467669929e-01,1.244012163754250277e+00
1.700000000000000000e+03,-2.147872597976560769e+02,-8.130543907380032298e-01,-8.130710263763860635e-01,-8.122898462518564067e-01,9.819567305549670166e-01,1.407819850794338690e+00,7.183099327102276943e-01,7.183340426700444148e-01,7.180482592227391825e-01,5.475662588616697635e-01,1.244012163880816590e+00
1.702000000000000000e+03,-2.147872602250898240e+02,-8.130996239441680151e-01,-8.130188188379288139e-01,-8.122968267352818073e-01,9.819567329669843803e-01,1.407819851650988108e+00,7.183267023903218140e-01,7.183155672796781577e-01,7.180499659573448268e-01,5.475662591746197627e-01,1.244012164006600196e+00
1.704000000000000000e+03,-2.147872606456259632e+02,-8.131404958651547998e-01,-8.129649889897204718e-01,-8.123097906574763272e-01,9.819567353368798823e-01,1.407819852492677715e+00,7.183420931981361335e-01,7.182963897398672026e-01,7.180537536359805628e-01,5.475662594843285769e-01,1.244012164131079512e+00
1.706000000000000000e+03,-2.147872610587385225e+02,-8.131765912401563989e-01,-8.129102246070301074e-01,-8.123284654943424554e-01,9.819567376640101486e-01,1.407819853319178138e+00,7.183559322133546976e-01,7.182767813328345685e-01,7.180595238844875716e-01,5.475662597891798322e-01,1.244012164253608166e+00
1.708000000000000000e+03,-2.147872614638917810e+02,-8.132075580271271864e-01,-8.128552119367355999e-01,-8.123525170407667195e-01,9.819567399476289982e-01,1.407819854130226922e+00,7.183680624269053183e-01,7.182570122246224598e-01,7.180671635458076851e-01,5.475662600875450536e-01,1.244012164373528018e+00
1.710000000000000000e+03,-2.147872618606377557e+02,-8.132331109638515354e-01,-8.128006267547736030e-01,-8.123815547919998048e-01,9.819567421871605584e-01,1.407819854925616454e+00,7.183783460895960538e-01,7.182373461177096186e-01,7.180765466782724760e-01,5.475662603780278026e-01,1.244012164490279293e+00
1.712000000000000000e+03,-2.147872622487059573e+02,-8.132530343772386150e-01,-8.127471257994616227e-01,-8.124151376995031315e-01,9.819567443823750130e-01,1.407819855705267464e+00,7.183866680714525721e-01,7.182180354266904931e-01,7.180875360182191747e-01,5.475662606596934934e-01,1.244012164603489179e+00
1.714000000000000000e+03,-2.147872626280636155e+02,-8.132671841668213109e-01,-8.126953387255062555e-01,-8.124527802307959234e-01,9.819567465335525824e-01,1.407819856469277875e+00,7.183929390102320456e-01,7.181993171631657624e-01,7.180999839429285103e-01,5.475662609322314855e-01,1.244012164713028223e+00
1.716000000000000000e+03,-2.147872629989199993e+02,-8.132754888959620176e-01,-8.126458607021403990e-01,-8.124939586767547794e-01,9.819567486415233803e-01,1.407819857217942339e+00,7.183970980291758401e-01,7.181814096592903374e-01,7.181137330249385275e-01,5.475662611959505321e-01,1.244012164819024546e+00
1.718000000000000000e+03,-2.147872633617149347e+02,-8.132779499371398657e-01,-8.125992457537126734e-01,-8.125381176622795687e-01,9.819567507076288893e-01,1.407819857951738030e+00,7.183991148239506908e-01,7.181645101957734312e-01,7.181286163126938682e-01,5.475662614517529114e-01,1.244012164921837860e+00
1.720000000000000000e+03,-2.147872637170514736e+02,-8.132746406360524816e-01,-8.125560009136487682e-01,-8.125846768252000807e-01,9.819567527336034995e-01,1.407819858671281787e+00,7.183989909548716968e-01,7.181487935357342423e-01,7.181444575008204545e-01,5.475662617009533495e-01,1.244012165021998184e+00
1.722000000000000000e+03,-2.147872640656161138e+02,-8.132657044815424507e-01,-8.125165812353979389e-01,-8.126330376332735472e-01,9.819567547214014258e-01,1.407819859377267946e+00,7.183967602301309929e-01,7.181344113031540299e-01,7.181610711659348611e-01,5.475662619450832880e-01,1.244012165120120139e+00
1.724000000000000000e+03,-2.147872644080889870e+02,-8.132513522936184458e-01,-8.124813856778195786e-01,-8.126825903098015003e-01,9.819567566730018626e-01,1.407819860070394835e+00,7.183924881239212024e-01,7.181214920926815015e-01,7.181782632378668207e-01,5.475662621856538514e-01,1.244012165216809906e+00
1.726000000000000000e+03,-2.147872647450505212e+02,-8.132318584684862239e-01,-8.124507538593402911e-01,-8.127327208347486787e-01,9.819567585901693985e-01,1.407819860751294172e+00,7.183862702355398033e-01,7.181101421564592968e-01,7.181958318543939512e-01,5.475662624239141518e-01,1.244012165312574858e+00
1.728000000000000000e+03,-2.147872650769249674e+02,-8.132075563457619172e-01,-8.124249636564271349e-01,-8.127828179805162145e-01,9.819567604743337785e-01,1.407819861420473107e+00,7.183782298569488800e-01,7.181004464885198946e-01,7.182135687114968858e-01,5.475662626607253891e-01,1.244012165407754944e+00
1.730000000000000000e+03,-2.147872654039294957e+02,-8.131788327875442146e-01,-8.124042296076096070e-01,-8.128322803312060252e-01,9.819567623264782164e-01,1.407819862078278472e+00,7.183685147712131069e-01,7.180924701187909598e-01,7.182312609741472453e-01,5.475662628964130807e-01,1.244012165502483169e+00
1.732000000000000000e+03,-2.147872657260740539e+02,-8.131461220798138489e-01,-8.123887020755956589e-01,-8.128805232219419308e-01,9.819567641470888786e-01,1.407819862724885462e+00,7.183572934491805340e-01,7.180862594365949869e-01,7.182486937596984644e-01,5.475662631307768313e-01,1.244012165596679376e+00
1.734000000000000000e+03,-2.147872660431856673e+02,-8.131098992830042560e-01,-8.123784671161725646e-01,-8.129269855221896712e-01,9.819567659362341550e-01,1.407819863360315615e+00,7.183447508433983275e-01,7.180818433871833939e-01,7.182656531510906994e-01,5.475662633631532827e-01,1.244012165690078220e+00
1.736000000000000000e+03,-2.147872663549609911e+02,-8.130706731694691269e-01,-8.123735470033063288e-01,-8.129711361756045696e-01,9.819567676936429290e-01,1.407819863984475228e+00,7.183310839936420944e-01,7.180792344205265687e-01,7.182819296453972768e-01,5.475662635925664379e-01,1.244012165782284240e+00
1.738000000000000000e+03,-2.147872666610382453e+02,-8.130289788901280401e-01,-8.123739013642782281e-01,-8.130124803998647343e-01,9.819567694188805485e-01,1.407819864597209092e+00,7.183164976581668526e-01,7.180784291166146804e-01,7.182973218990911235e-01,5.475662638178816488e-01,1.244012165872845133e+00
1.740000000000000000e+03,-2.147872669610720493e+02,-8.129853705114794549e-01,-8.123794288855955559e-01,-8.130505654443219710e-01,9.819567711115084752e-01,1.407819865198362441e+00,7.183012001680476599e-01,7.180794084611440420e-01,7.183116405984703023e-01,5.475662640380337676e-01,1.244012165961329242e+00
1.742000000000000000e+03,-2.147872672548029982e+02,-8.129404135574097578e-01,-8.123899695582921243e-01,-8.130849858024972177e-01,9.819567727712612548e-01,1.407819865787838021e+00,7.182853996720715006e-01,7.180821377951994711e-01,7.183247122642962834e-01,5.475662642521731405e-01,1.244012166047397283e+00
1.744000000000000000e+03,-2.147872675421154725e+02,-8.128946776782315364e-01,-8.124053074391555107e-01,-8.131153877803770635e-01,9.819567743981456598e-01,1.407819866365641381e+00,7.182693008980739480e-01,7.180865665080061744e-01,7.183363827956655845e-01,5.475662644598208173e-01,1.244012166130856745e+00
1.746000000000000000e+03,-2.147872678230558279e+02,-8.128487295544299940e-01,-8.124251739108965253e-01,-8.131414733305218911e-01,9.819567759925453831e-01,1.407819866931906638e+00,7.182531025085298060e-01,7.180926275794097258e-01,7.183465205692187716e-01,5.475662646609297246e-01,1.244012166211686976e+00
1.748000000000000000e+03,-2.147872680978386484e+02,-8.128031261242236738e-01,-8.124492514281764777e-01,-8.131630030760673700e-01,9.819567775552086042e-01,1.407819867486900911e+00,7.182369950768525690e-01,7.181002371046925070e-01,7.183550189349591220e-01,5.475662648558761170e-01,1.244012166290041854e+00
1.750000000000000000e+03,-2.147872683668195464e+02,-8.127584082055707704e-01,-8.124771777372323811e-01,-8.131797984667986645e-01,9.819567790872192337e-01,1.407819868031007449e+00,7.182211596608900628e-01,7.181092939472470960e-01,7.183617979871732562e-01,5.475662650454107272e-01,1.244012166366219363e+00
1.752000000000000000e+03,-2.147872686304492333e+02,-8.127150945644044944e-01,-8.125085505541929098e-01,-8.131917430307368244e-01,9.819567805898784529e-01,1.407819868564690324e+00,7.182057669060258887e-01,7.181196796635175295e-01,7.183668055341950742e-01,5.475662652305043343e-01,1.244012166440614298e+00
1.754000000000000000e+03,-2.147872688892119299e+02,-8.126736764639356236e-01,-8.125429326806108410e-01,-8.131987827081182951e-01,9.819567820645885847e-01,1.407819869088447362e+00,7.181909765741480989e-01,7.181312588294773702e-01,7.183700172415993235e-01,5.475662654122320783e-01,1.244012166513655204e+00
1.756000000000000000e+03,-2.147872691435612182e+02,-8.126346127154033816e-01,-8.125798575253662115e-01,-8.132009252784092590e-01,9.819567835127067656e-01,1.407819869602760399e+00,7.181769373718795979e-01,7.181438798706585303e-01,7.183714359737887190e-01,5.475662655915846111e-01,1.244012166585740875e+00
1.758000000000000000e+03,-2.147872693938678879e+02,-8.125983252395291290e-01,-8.126188349897418561e-01,-8.131982389142530243e-01,9.819567849354171596e-01,1.407819870108049098e+00,7.181637869393387996e-01,7.181573764612446675e-01,7.183710904070250702e-01,5.475662657693310953e-01,1.244012166657182394e+00
1.760000000000000000e+03,-2.147872696403760813e+02,-8.125651951405477025e-01,-8.126593576588031498e-01,-8.131908499174230753e-01,9.819567863336321478e-01,1.407819870604636092e+00,7.181516518639912139e-01,7.181715695141782652e-01,7.183690330272426428e-01,5.475662659459350490e-01,1.244012166728163615e+00
1.762000000000000000e+03,-2.147872698831890261e+02,-8.125355592906785551e-01,-8.127009072278276181e-01,-8.131789397095586791e-01,9.819567877079241613e-01,1.407819871092729436e+00,7.181406475992171412e-01,7.181862697386934835e-01,7.183653376563196025e-01,5.475662661214882876e-01,1.244012166798722285e+00
1.764000000000000000e+03,-2.147872701222711385e+02,-8.125097074228434524e-01,-8.127429610791139236e-01,-8.131627411647444070e-01,9.819567890585636505e-01,1.407819871572421500e+00,7.181308781928472662e-01,7.182012806972962737e-01,7.183600966691195966e-01,5.475662662957297977e-01,1.244012166868754266e+00
1.766000000000000000e+03,-2.147872703574704474e+02,-8.124878797314653012e-01,-8.127849989124967811e-01,-8.131425343799256744e-01,9.819567903855339619e-01,1.407819872043706955e+00,7.181224357656003088e-01,7.182164022544841320e-01,7.183534180685935411e-01,5.475662664681166802e-01,1.244012166938041508e+00
1.768000000000000000e+03,-2.147872705885650646e+02,-8.124702649855576331e-01,-8.128265093245484740e-01,-8.131186419841773816e-01,9.819567916886355885e-01,1.407819872506514525e+00,7.181153997179349213e-01,7.182314342785908190e-01,7.183454225788640235e-01,5.475662666379309540e-01,1.244012167006293357e+00
1.770000000000000000e+03,-2.147872708153130645e+02,-8.124569991632827337e-01,-8.128669962259658099e-01,-8.130914240875684040e-01,9.819567929675905305e-01,1.407819872960746954e+00,7.181098356842083863e-01,7.182461804373224679e-01,7.183362408964197865e-01,5.475662668044000148e-01,1.244012167073201836e+00
1.772000000000000000e+03,-2.147872710375027054e+02,-8.124481646220899078e-01,-8.129059849863131682e-01,-8.130612729664322691e-01,9.819567942221684165e-01,1.407819873406321642e+00,7.181057942908206648e-01,7.182604519190097792e-01,7.183260112107140438e-01,5.475662669668436289e-01,1.244012167138491165e+00
1.774000000000000000e+03,-2.147872712549927314e+02,-8.124437898221876786e-01,-8.129430281988847540e-01,-8.130286075744566077e-01,9.819567954522855358e-01,1.407819873843207947e+00,7.181033098071178955e-01,7.182740709158337289e-01,7.183148770691224483e-01,5.475662671247686353e-01,1.244012167201965280e+00
1.776000000000000000e+03,-2.147872714677527881e+02,-8.124438496227103235e-01,-8.129777109669836799e-01,-8.129938679591539596e-01,9.819567966580685647e-01,1.407819874271454053e+00,7.181023988015344806e-01,7.182868737210427179e-01,7.183029856220086717e-01,5.475662672779587625e-01,1.244012167263536695e+00
1.778000000000000000e+03,-2.147872716758632805e+02,-8.124482661687869589e-01,-8.130096556249608586e-01,-8.129575096521528543e-01,9.819567978399166286e-01,1.407819874691198958e+00,7.181030589287040744e-01,7.182987133188927231e-01,7.182904862436634286e-01,5.475662674264962781e-01,1.244012167323239160e+00
1.780000000000000000e+03,-2.147872718795187268e+02,-8.124569103836517536e-01,-8.130385258233095991e-01,-8.129199980904497913e-01,9.819567989984762102e-01,1.407819875102670037e+00,7.181052679750977719e-01,7.183094613802289974e-01,7.182775294889978124e-01,5.475662675707552163e-01,1.244012167381220335e+00
1.782000000000000000e+03,-2.147872720789970629e+02,-8.124696040723466961e-01,-8.130640299248322878e-01,-8.128818031149964707e-01,9.819568001345732045e-01,1.407819875506165275e+00,7.181089832813777329e-01,7.183190096164728811e-01,7.182642663153435691e-01,5.475662677113198873e-01,1.244012167437715144e+00
1.784000000000000000e+03,-2.147872722746247405e+02,-8.124861226333872644e-01,-8.130859236785262789e-01,-8.128433935840161384e-01,9.819568012491762810e-01,1.407819875902027507e+00,7.181141416394596355e-01,7.183272704859059443e-01,7.182508474778046548e-01,5.475662678488921742e-01,1.244012167493009802e+00
1.786000000000000000e+03,-2.147872724667374484e+02,-8.125061983619094041e-01,-8.131040121571295742e-01,-8.128052321317389417e-01,9.819568023432778681e-01,1.407819876290608896e+00,7.181206597338611886e-01,7.183341772861087104e-01,7.182374229948651490e-01,5.475662679842100422e-01,1.244012167547397185e+00
1.788000000000000000e+03,-2.147872726556342400e+02,-8.125295243132808487e-01,-8.131181509630646120e-01,-8.127677700988377163e-01,9.819568034178102200e-01,1.407819876672237847e+00,7.181284351619446893e-01,7.183396837016198244e-01,7.182241415806217555e-01,5.475662681179045421e-01,1.244012167601132868e+00
1.790000000000000000e+03,-2.147872728415447057e+02,-8.125557586809467603e-01,-8.131282467241323086e-01,-8.127314426594506314e-01,9.819568044735449419e-01,1.407819877047190804e+00,7.181373480298864909e-01,7.183437629037261463e-01,7.182111499499000962e-01,5.475662682504398582e-01,1.244012167654402257e+00
1.792000000000000000e+03,-2.147872730246064350e+02,-8.125845296270940432e-01,-8.131342569144763832e-01,-8.126966641705244410e-01,9.819568055110486915e-01,1.407819877415670717e+00,7.181472630831046144e-01,7.183464063183532256e-01,7.181985919213397240e-01,5.475662683820410326e-01,1.244012167707295280e+00
1.794000000000000000e+03,-2.147872732048569446e+02,-8.126154404910557183e-01,-8.131361890470705234e-01,-8.126638237722916269e-01,9.819568065306759630e-01,1.407819877777800155e+00,7.181580322950482653e-01,7.183476221861906374e-01,7.181866072701692527e-01,5.475662685126787554e-01,1.244012167759801946e+00
1.796000000000000000e+03,-2.147872733822454734e+02,-8.126480752884154279e-01,-8.131340992914056764e-01,-8.126332812727599109e-01,9.819568075325517675e-01,1.407819878133625968e+00,7.181694978090887860e-01,7.183474340375598510e-01,7.181753303131493960e-01,5.475662686420995628e-01,1.244012167811819891e+00
1.798000000000000000e+03,-2.147872735566505185e+02,-8.126820044052394110e-01,-8.131280905738058618e-01,-8.126053633543934840e-01,9.819568085166445748e-01,1.407819878483134834e+00,7.181814951072570397e-01,7.183458791925656506e-01,7.181648882411719725e-01,5.475662687698807929e-01,1.244012167863179030e+00
1.800000000000000000e+03,-2.147872737279175794e+02,-8.127167903866339138e-01,-8.131183102184772471e-01,-8.125803601453217562e-01,9.819568094828090565e-01,1.407819878826277682e+00,7.181938562679923699e-01,7.183430073768169999e-01,7.181553992467465397e-01,5.475662688955108548e-01,1.244012167913672640e+00
1.802000000000000000e+03,-2.147872738958870968e+02,-8.127519937172918985e-01,-8.131049471853165622e-01,-8.125585222014654052e-01,9.819568104308985523e-01,1.407819879162998777e+00,7.182064131736950463e-01,7.183388795167405805e-01,7.181469705215486332e-01,5.475662690184771586e-01,1.244012167963095328e+00
1.804000000000000000e+03,-2.147872740604343562e+02,-8.127871784943524469e-01,-8.130882289561969234e-01,-8.125400579472187301e-01,9.819568113608010407e-01,1.407819879493261483e+00,7.182190005376091202e-01,7.183335667481002274e-01,7.181396962207770018e-01,5.475662691383547109e-01,1.244012168011277009e+00
1.806000000000000000e+03,-2.147872742214955508e+02,-8.128219178990409022e-01,-8.130684181163654323e-01,-8.125251316219128661e-01,9.819568122725318426e-01,1.407819879817073128e+00,7.182314586371291165e-01,7.183271496403659251e-01,7.181336555046068382e-01,5.475662692548789456e-01,1.244012168058110879e+00
1.808000000000000000e+03,-2.147872743790816230e+02,-8.128557993829484962e-01,-8.130458086715014465e-01,-8.125138617756039183e-01,9.819568131662899102e-01,1.407819880134499213e+00,7.182436356658146170e-01,7.183197176102114057e-01,7.181289107715406184e-01,5.475662693679791415e-01,1.244012168103569183e+00
1.810000000000000000e+03,-2.147872745332831528e+02,-8.128884294965209589e-01,-8.130207221357848013e-01,-8.125063203513632759e-01,9.819568140424295155e-01,1.407819880445667193e+00,7.182553896461755238e-01,7.183113684723759773e-01,7.181255061932869665e-01,5.475662694777967410e-01,1.244012168147707209e+00
1.812000000000000000e+03,-2.147872746842606375e+02,-8.129194383012433578e-01,-8.129935034219205603e-01,-8.125025323820223022e-01,9.819568149014610281e-01,1.407819880750761810e+00,7.182665898781491753e-01,7.183022080575697244e-01,7.181234666469820116e-01,5.475662695846437167e-01,1.244012168190651968e+00
1.814000000000000000e+03,-2.147872748322267853e+02,-8.129484833211169104e-01,-8.129645165613443858e-01,-8.125024763175249243e-01,9.819568157440392575e-01,1.407819881050010213e+00,7.182771179303373277e-01,7.182923498164074383e-01,7.181227971189065862e-01,5.475662696889671555e-01,1.244012168232582427e+00
1.816000000000000000e+03,-2.147872749774134036e+02,-8.129752530034899394e-01,-8.129341402820206008e-01,-8.125060849856425849e-01,9.819568165708542073e-01,1.407819881343661095e+00,7.182868682106922087e-01,7.182819143259984163e-01,7.181234826264408788e-01,5.475662697912717647e-01,1.244012168273701313e+00
1.818000000000000000e+03,-2.147872751200504240e+02,-8.129994696726825509e-01,-8.129027634726173623e-01,-8.125132471739281437e-01,9.819568173826042079e-01,1.407819881631960923e+00,7.182957481778350362e-01,7.182710286223591423e-01,7.181254886741357257e-01,5.475662698920424898e-01,1.244012168314204025e+00
1.820000000000000000e+03,-2.147872752603289257e+02,-8.130208919716807037e-01,-8.128707805647990003e-01,-8.125238098058795710e-01,9.819568181799097628e-01,1.407819881915131299e+00,7.183036782718006386e-01,7.182598252958423135e-01,7.181287622278291760e-01,5.475662699916805654e-01,1.244012168354251102e+00
1.822000000000000000e+03,-2.147872753983884877e+02,-8.130393167968088530e-01,-8.128385868702732164e-01,-8.125375806697159309e-01,9.819568189632821298e-01,1.407819882193352523e+00,7.183105916527646739e-01,7.182484413072969254e-01,7.181332331604955987e-01,5.475662700904475599e-01,1.244012168393947793e+00
1.824000000000000000e+03,-2.147872755343044844e+02,-8.130545807376582390e-01,-8.128065739150428515e-01,-8.125543316450107856e-01,9.819568197330719173e-01,1.407819882466750938e+00,7.183164338375602753e-01,7.182370165078126867e-01,7.181388160970538781e-01,5.475662701884322914e-01,1.244012168433330734e+00
1.826000000000000000e+03,-2.147872756680789053e+02,-8.130665610391968334e-01,-8.127751248193605393e-01,-8.125738023615138861e-01,9.819568204894825181e-01,1.407819882735398043e+00,7.183211623171646965e-01,7.182256918718603611e-01,7.181454125649420206e-01,5.475662702855618180e-01,1.244012168472369728e+00
1.828000000000000000e+03,-2.147872757996615292e+02,-8.130751761054710869e-01,-8.127446097781971801e-01,-8.125957042158956645e-01,9.819568212325842094e-01,1.407819882999316707e+00,7.183247462242301484e-01,7.182146074808969383e-01,7.181529133440669455e-01,5.475662703816149834e-01,1.244012168510975291e+00
1.830000000000000000e+03,-2.147872759289629698e+02,-8.130803855645954981e-01,-8.127153817017334081e-01,-8.126197246669891738e-01,9.819568219623346916e-01,1.407819883258494276e+00,7.183271661005683484e-01,7.182039003188748216e-01,7.181612009047528833e-01,5.475662704762719324e-01,1.244012168549020414e+00
1.832000000000000000e+03,-2.147872760558752532e+02,-8.130821899136145836e-01,-8.126877720790538495e-01,-8.126455317277702095e-01,9.819568226786509202e-01,1.407819883512900105e+00,7.183284137911710721e-01,7.181937019610834527e-01,7.181701518253685856e-01,5.475662705691789478e-01,1.244012168586361433e+00
1.834000000000000000e+03,-2.147872761803006938e+02,-8.130806297595338794e-01,-8.126620871293068760e-01,-8.126727785732242859e-01,9.819568233814532920e-01,1.407819883762506441e+00,7.183284924669158800e-01,7.181841362515543059e-01,7.181796390923479434e-01,5.475662706599998542e-01,1.244012168622865566e+00
1.836000000000000000e+03,-2.147872763021693459e+02,-8.130757846705128911e-01,-8.126386043035642714e-01,-8.127011081872006493e-01,9.819568240707162721e-01,1.407819884007304845e+00,7.183274167544797528e-01,7.181753170706618450e-01,7.181895342023449924e-01,5.475662707484920677e-01,1.244012168658431339e+00
1.838000000000000000e+03,-2.147872764214609163e+02,-8.130677716489180806e-01,-8.126175691964970804e-01,-8.127301579771475382e-01,9.819568247465195743e-01,1.407819884247321740e+00,7.183252129310546685e-01,7.181673462932881558e-01,7.181997090086660318e-01,5.475662708345130358e-01,1.244012168693006348e+00
1.840000000000000000e+03,-2.147872765382064131e+02,-8.130567432367635794e-01,-8.125991929205919062e-01,-8.127595642938182374e-01,9.819568254090499382e-01,1.407819884482624850e+00,7.183219191255848513e-01,7.181603120292671116e-01,7.182100372786790476e-01,5.475662709180777465e-01,1.244012168726594147e+00
1.842000000000000000e+03,-2.147872766524902772e+02,-8.130428852639060011e-01,-8.125836499866038176e-01,-8.127889668018328795e-01,9.819568260586121200e-01,1.407819884713323644e+00,7.183175854581275166e-01,7.181542872221418072e-01,7.182203959547515115e-01,5.475662709993364130e-01,1.244012168759253134e+00
1.844000000000000000e+03,-2.147872767644417138e+02,-8.130264142513143888e-01,-8.125710767228147002e-01,-8.128180126564608088e-01,9.819568266956198999e-01,1.407819884939563782e+00,7.183122740457454913e-01,7.181493286615389104e-01,7.182306661350147392e-01,5.475662710785385023e-01,1.244012168791087003e+00
1.846000000000000000e+03,-2.147872768742175538e+02,-8.130075744846030350e-01,-8.125615702534361162e-01,-8.128463604510322016e-01,9.819568273205608877e-01,1.407819885161514906e+00,7.183060588074392516e-01,7.181454764399201052e-01,7.182407338110428086e-01,5.475662711560196350e-01,1.244012168822227205e+00
1.848000000000000000e+03,-2.147872769819788061e+02,-8.129866347784884262e-01,-8.125551880430443852e-01,-8.128736839077749243e-01,9.819568279339153660e-01,1.407819885379355096e+00,7.182990250106799923e-01,7.181427538584674863e-01,7.182504904150138758e-01,5.475662712321195391e-01,1.244012168852814737e+00
1.850000000000000000e+03,-2.147872770878804829e+02,-8.129638849587391691e-01,-8.125519480007630246e-01,-8.128996752915657042e-01,9.819568285361811588e-01,1.407819885593254661e+00,7.182912685184881241e-01,7.181411677612435929e-01,7.182598332384902973e-01,5.475662713071638432e-01,1.244012168882977054e+00
1.852000000000000000e+03,-2.147872771920459627e+02,-8.129396320957651412e-01,-8.125518291251139225e-01,-8.129240485317218434e-01,9.819568291277688266e-01,1.407819885803362592e+00,7.182828947159773936e-01,7.181407092535739833e-01,7.182686657878193381e-01,5.475662713813971294e-01,1.244012168912812299e+00
1.854000000000000000e+03,-2.147872772945549400e+02,-8.129141965316746266e-01,-8.125547726590292008e-01,-8.129465420403128029e-01,9.819568297090058850e-01,1.407819886009794574e+00,7.182740171179116118e-01,7.181413547417569987e-01,7.182768981374325623e-01,5.475662714549498489e-01,1.244012168942376428e+00
1.856000000000000000e+03,-2.147872773954433399e+02,-8.128879077503292638e-01,-8.125606837149834671e-01,-8.129669212176096060e-01,9.819568302801179316e-01,1.407819886212628990e+00,7.182647556819913293e-01,7.181430672176519758e-01,7.182844473327857360e-01,5.475662715278540871e-01,1.244012168971677657e+00
1.858000000000000000e+03,-2.147872774947030905e+02,-8.128611001468399877e-01,-8.125694333225831345e-01,-8.129849806356144182e-01,9.819568308412116586e-01,1.407819886411907806e+00,7.182552348740358639e-01,7.181457977046946661e-01,7.182912378799725106e-01,5.475662716000123664e-01,1.244012169000679791e+00
1.860000000000000000e+03,-2.147872775922882340e+02,-8.128341087585713165e-01,-8.125808608460611815e-01,-8.130005458901410353e-01,9.819568313923273672e-01,1.407819886607641902e+00,7.182455815497454932e-01,7.181494867812351357e-01,7.182972023413164431e-01,5.475662716712472733e-01,1.244012169029311332e+00
1.862000000000000000e+03,-2.147872776881354469e+02,-8.128072650236473073e-01,-8.125947767163343993e-01,-8.130134751106810054e-01,9.819568319334399664e-01,1.407819886799821729e+00,7.182359227314859540e-01,7.181540661031339257e-01,7.183022820365517758e-01,5.475662717413288805e-01,1.244012169057479023e+00
1.864000000000000000e+03,-2.147872777821729073e+02,-8.127808926346119511e-01,-8.126109654222284373e-01,-8.130236601158228327e-01,9.819568324644922797e-01,1.407819886988431302e+00,7.182263833664798147e-01,7.181594598588021405e-01,7.183064278298214589e-01,5.475662718100156034e-01,1.244012169085086494e+00
1.866000000000000000e+03,-2.147872778743439142e+02,-8.127553035542568471e-01,-8.126291887068183284e-01,-8.130310272010514705e-01,9.819568329854679867e-01,1.407819887173460405e+00,7.182170841546289264e-01,7.181655861057930634e-01,7.183096009652407687e-01,5.475662718771010518e-01,1.244012169112049815e+00
1.868000000000000000e+03,-2.147872779646126560e+02,-8.127307942575405786e-01,-8.126491889184839224e-01,-8.130355375455781131e-01,9.819568334963900691e-01,1.407819887354917032e+00,7.182081395296380233e-01,7.181723579565226778e-01,7.183117738997460977e-01,5.475662719424446712e-01,1.244012169138312141e+00
1.870000000000000000e+03,-2.147872780529829697e+02,-8.127076422582319992e-01,-8.126706924703493984e-01,-8.130371872258804755e-01,9.819568339973405724e-01,1.407819887532834269e+00,7.181996558668629627e-01,7.181796846004829815e-01,7.183129310724272187e-01,5.475662720059883970e-01,1.244012169163852155e+00
1.872000000000000000e+03,-2.147872781394894730e+02,-8.126861029714177453e-01,-8.126934133669995175e-01,-8.130360068259684381e-01,9.819568344885020172e-01,1.407819887707274953e+00,7.181917299762022866e-01,7.181874721694264663e-01,7.183130695459079007e-01,5.475662720677790807e-01,1.244012169188687844e+00
1.874000000000000000e+03,-2.147872782242084213e+02,-8.126664069540330271e-01,-8.127170567621668784e-01,-8.130320606386870486e-01,9.819568349701268684e-01,1.407819887878329457e+00,7.181844479194847697e-01,7.181956244687206503e-01,7.183121994568417712e-01,5.475662721279516143e-01,1.244012169212872276e+00
1.876000000000000000e+03,-2.147872783072370737e+02,-8.126487575554894871e-01,-8.127413225156125964e-01,-8.130254454576558709e-01,9.819568354425349810e-01,1.407819888046109025e+00,7.181778841716243145e-01,7.182040436113977799e-01,7.183103442201749234e-01,5.475662721867033955e-01,1.244012169236486054e+00
1.878000000000000000e+03,-2.147872783886886907e+02,-8.126333289998440845e-01,-8.127659087214115230e-01,-8.130162889665635273e-01,9.819568359060719676e-01,1.407819888210738668e+00,7.181721011234122320e-01,7.182126306000291560e-01,7.183075404440926182e-01,5.475662722442711239e-01,1.244012169259624212e+00
1.880000000000000000e+03,-2.147872784686774992e+02,-8.126202649101580411e-01,-8.127905151821414043e-01,-8.130047477403756773e-01,9.819568363610993167e-01,1.407819888372344508e+00,7.181671489046710377e-01,7.182212859048753284e-01,7.183038375285083488e-01,5.475662723008928312e-01,1.244012169282381786e+00
1.882000000000000000e+03,-2.147872785473040267e+02,-8.126096772758739650e-01,-8.128148468052844855e-01,-8.129910048816288981e-01,9.819568368079347742e-01,1.407819888531043118e+00,7.181630654896467014e-01,7.182299100849047768e-01,7.182992969387593796e-01,5.475662723567727985e-01,1.244012169304840931e+00
1.884000000000000000e+03,-2.147872786246427950e+02,-8.126016458548489529e-01,-8.128386168981925897e-01,-8.129752673236055882e-01,9.819568372468634454e-01,1.407819888686933529e+00,7.181598770338482041e-01,7.182384044913384669e-01,7.182939911655402687e-01,5.475662724120515801e-01,1.244012169327059159e+00
1.886000000000000000e+03,-2.147872787007425188e+02,-8.125962179942707309e-01,-8.128615503373470830e-01,-8.129577628405219025e-01,9.819568376781024899e-01,1.407819888840090350e+00,7.181575983836789856e-01,7.182466720823085238e-01,7.182880024010439568e-01,5.475662724667984538e-01,1.244012169349063113e+00
1.888000000000000000e+03,-2.147872787756161301e+02,-8.125934088486529427e-01,-8.128833865861159191e-01,-8.129387368121773205e-01,9.819568381017745873e-01,1.407819888990561319e+00,7.181562336978291050e-01,7.182546183629717751e-01,7.182814209780268300e-01,5.475662725209956561e-01,1.244012169370847465e+00
1.890000000000000000e+03,-2.147872788492500433e+02,-8.125932019689523500e-01,-8.129038825333172458e-01,-8.129184487967128225e-01,9.819568385179523462e-01,1.407819889138371305e+00,7.181557771216388053e-01,7.182621524495695908e-01,7.182743436319390939e-01,5.475662725745665815e-01,1.244012169392377798e+00
1.892000000000000000e+03,-2.147872789216107776e+02,-8.125955502345977299e-01,-8.129228151229346278e-01,-8.128971689692270353e-01,9.819568389266551955e-01,1.407819889283525860e+00,7.181562134632448746e-01,7.182691882396244898e-01,7.182668716550191235e-01,5.475662726273654579e-01,1.244012169413599045e+00
1.894000000000000000e+03,-2.147872789926501866e+02,-8.126003770991007125e-01,-8.129399837439720278e-01,-8.128751744865971851e-01,9.819568393278654828e-01,1.407819889426019877e+00,7.181575188312069313e-01,7.182756456554345581e-01,7.182591090154754054e-01,5.475662726792307478e-01,1.244012169434445481e+00
1.896000000000000000e+03,-2.147872790623273431e+02,-8.126075781203889736e-01,-8.129552123486420978e-01,-8.128527458390343297e-01,9.819568397215659994e-01,1.407819889565846694e+00,7.181596612071001751e-01,7.182814519155176214e-01,7.182511605135419863e-01,5.475662727300072419e-01,1.244012169454854044e+00
1.898000000000000000e+03,-2.147872791306075158e+02,-8.126170227483824338e-01,-8.129683512675611734e-01,-8.128301632472931804e-01,9.819568401077641839e-01,1.407819889703007421e+00,7.181626009417697576e-01,7.182865427795800395e-01,7.182431300401564966e-01,5.475662727795674867e-01,1.244012169474773444e+00
1.900000000000000000e+03,-2.147872791974776874e+02,-8.126285563439463733e-01,-8.129792786925130743e-01,-8.128077031607428005e-01,9.819568404864992273e-01,1.407819889837517380e+00,7.181662911787212167e-01,7.182908637080170910e-01,7.182351189937948854e-01,5.475662728278382074e-01,1.244012169494173925e+00
1.902000000000000000e+03,-2.147872792629509320e+02,-8.126420024054025193e-01,-8.129879018006275215e-01,-8.127856349064065400e-01,9.819568408578602803e-01,1.407819889969410987e+00,7.181706782220306229e-01,7.182943708768944058e-01,7.182272248971616202e-01,5.475662728748038610e-01,1.244012169513051491e+00
1.904000000000000000e+03,-2.147872793270653347e+02,-8.126571649802775132e-01,-8.129941574985904973e-01,-8.127642175326041940e-01,9.819568412220093245e-01,1.407819890098741755e+00,7.181757018768406553e-01,7.182970319941286430e-01,7.182195402400716189e-01,5.475662729205269530e-01,1.244012169531428791e+00
1.906000000000000000e+03,-2.147872793898805241e+02,-8.126738312411773135e-01,-8.129980127718260396e-01,-8.127436968835819453e-01,9.819568415791474214e-01,1.407819890225581849e+00,7.181812957983317869e-01,7.182988268715573277e-01,7.182121515579473758e-01,5.475662729651160632e-01,1.244012169549350455e+00
1.908000000000000000e+03,-2.147872794514678390e+02,-8.126917742047282678e-01,-8.129994646307850958e-01,-8.127243029339817904e-01,9.819568419295063855e-01,1.407819890350015868e+00,7.181873878881731565e-01,7.182997477199704051e-01,7.182051387399775999e-01,5.475662730087225150e-01,1.244012169566876880e+00
1.910000000000000000e+03,-2.147872795119104978e+02,-8.127107555720199938e-01,-8.129985396546947074e-01,-8.127062474044587370e-01,9.819568422733451207e-01,1.407819890472133517e+00,7.181939007768527450e-01,7.182997991491907319e-01,7.181985745465379045e-01,5.475662730515138410e-01,1.244012169584075123e+00
1.912000000000000000e+03,-2.147872795712852394e+02,-8.127305286674022522e-01,-8.129952931415902473e-01,-8.126897216727495543e-01,9.819568426109150927e-01,1.407819890592023171e+00,7.182007524250155761e-01,7.182989978713277823e-01,7.181925243044762208e-01,5.475662730936439182e-01,1.244012169601008466e+00
1.914000000000000000e+03,-2.147872796296564388e+02,-8.127508414500435041e-01,-8.129898078820533280e-01,-8.126748949885050921e-01,9.819568429424285760e-01,1.407819890709764765e+00,7.182078568684915343e-01,7.182973721217251750e-01,7.181870457413158659e-01,5.475662731352426427e-01,1.244012169617727759e+00
1.916000000000000000e+03,-2.147872796870717025e+02,-8.127714395698392158e-01,-8.129821925820255313e-01,-8.126619129946783815e-01,9.819568432680840786e-01,1.407819890825422915e+00,7.182151251201908115e-01,7.182949608266184782e-01,7.181821889159262229e-01,5.475662731763862867e-01,1.244012169634265863e+00
1.918000000000000000e+03,-2.147872797435562404e+02,-8.127920694358964360e-01,-8.129725799672534725e-01,-8.126508965549090746e-01,9.819568435880039470e-01,1.407819890939045804e+00,7.182224662287797212e-01,7.182918125593228398e-01,7.181779962040033549e-01,5.475662732171090452e-01,1.244012169650632771e+00
1.920000000000000000e+03,-2.147872797991120137e+02,-8.128124812627663953e-01,-8.129611246079423426e-01,-8.126419408829039792e-01,9.819568439022724471e-01,1.407819891050663186e+00,7.182297884804548227e-01,7.182879843358146443e-01,7.181745023011452123e-01,5.475662732573761682e-01,1.244012169666817602e+00
1.922000000000000000e+03,-2.147872798537279948e+02,-8.128324320566159278e-01,-8.129480005065714554e-01,-8.126351149687284225e-01,9.819568442109456452e-01,1.407819891160289494e+00,7.182370007167900861e-01,7.182835403057614698e-01,7.181717342142448501e-01,5.475662732971207092e-01,1.244012169682791047e+00
1.924000000000000000e+03,-2.147872799073747103e+02,-8.128516885016238147e-01,-8.129333984947680891e-01,-8.126304612958014095e-01,9.819568445140169910e-01,1.407819891267928281e+00,7.182440137303885974e-01,7.182785503965258833e-01,7.181697112221910873e-01,5.475662733362353096e-01,1.244012169698512249e+00
1.926000000000000000e+03,-2.147872799600239659e+02,-8.128700297057054325e-01,-8.129175234862692223e-01,-8.126279958423034966e-01,9.819568448114919246e-01,1.407819891373577992e+00,7.182507416911469988e-01,7.182730889644863836e-01,7.181684447983955888e-01,5.475662733746090582e-01,1.244012169713936355e+00
1.928000000000000000e+03,-2.147872800116496421e+02,-8.128872497650095896e-01,-8.129005916326567105e-01,-8.126277083610410346e-01,9.819568451033580114e-01,1.407819891477238627e+00,7.182571035507406831e-01,7.182672335016725418e-01,7.181679384996954019e-01,5.475662734121435893e-01,1.244012169729022732e+00
1.930000000000000000e+03,-2.147872800622343732e+02,-8.129031601080363156e-01,-8.128828274266431952e-01,-8.126295629318887048e-01,9.819568453896484472e-01,1.407819891578917071e+00,7.182630243713122864e-01,7.182610634361273894e-01,7.181681878371868333e-01,5.475662734487660721e-01,1.244012169743741625e+00
1.932000000000000000e+03,-2.147872801117781023e+02,-8.129175915836392985e-01,-8.128644607947989043e-01,-8.126334987809950006e-01,9.819568456704105275e-01,1.407819891678631530e+00,7.182684365267278936e-01,7.182546590529035324e-01,7.181691801537326558e-01,5.475662734844410906e-01,1.244012169758079489e+00
1.934000000000000000e+03,-2.147872801602977120e+02,-8.129303962611048595e-01,-8.128457242175958219e-01,-8.126394313603423347e-01,9.819568459457249654e-01,1.407819891776413090e+00,7.182732807307867784e-01,7.182481005500570559e-01,7.181708945394879029e-01,5.475662735191778596e-01,1.244012169772041210e+00
1.936000000000000000e+03,-2.147872802078235850e+02,-8.129414489166114643e-01,-8.128268499103926681e-01,-8.126472536801100377e-01,9.819568462157285405e-01,1.407819891872306384e+00,7.182775068558899800e-01,7.182414672314241244e-01,7.181733018200906482e-01,5.475662735530323344e-01,1.244012169785648325e+00
1.938000000000000000e+03,-2.147872802544048341e+02,-8.129506481866008993e-01,-8.128080670944156649e-01,-8.126568378841036999e-01,9.819568464805713548e-01,1.407819891966367365e+00,7.182810745172824030e-01,7.182348368267009731e-01,7.181763646521114319e-01,5.475662735860954422e-01,1.244012169798937251e+00
1.940000000000000000e+03,-2.147872803000947783e+02,-8.129579173760054234e-01,-8.127895993822530363e-01,-8.126680370558015953e-01,9.819568467404294898e-01,1.407819892058658651e+00,7.182839534108009794e-01,7.182282849199516095e-01,7.181800377565318305e-01,5.475662736184767621e-01,1.244012169811951507e+00
1.942000000000000000e+03,-2.147872803449505170e+02,-8.129632049167978547e-01,-8.127716622985694528e-01,-8.126806872390370806e-01,9.819568469954872425e-01,1.407819892149244856e+00,7.182861234055784028e-01,7.182218844608779795e-01,7.181842683147092732e-01,5.475662736502856509e-01,1.244012169824737724e+00
1.944000000000000000e+03,-2.147872803890225839e+02,-8.129664844796489209e-01,-8.127544609533480235e-01,-8.126946096530646146e-01,9.819568472459209163e-01,1.407819892238187265e+00,7.182875744056934630e-01,7.182157053298984239e-01,7.181889965416480281e-01,5.475662736816327980e-01,1.244012169837336534e+00
1.946000000000000000e+03,-2.147872804323548053e+02,-8.129677547486748868e-01,-8.127381878822027561e-01,-8.127096130775887106e-01,9.819568474918715095e-01,1.407819892325539390e+00,7.182883060060254454e-01,7.182098139276351656e-01,7.181941564407381406e-01,5.475662737125919222e-01,1.244012169849779692e+00
1.948000000000000000e+03,-2.147872804749725901e+02,-8.129670388753760246e-01,-8.127230210666714916e-01,-8.127254963786498809e-01,9.819568477334640333e-01,1.407819892411344531e+00,7.182883269762998513e-01,7.182042727625004286e-01,7.181996767323706177e-01,5.475662737432024363e-01,1.244012169862083406e+00
1.950000000000000000e+03,-2.147872805168890693e+02,-8.129643836333633189e-01,-8.127091221461181236e-01,-8.127420511422456251e-01,9.819568479707877495e-01,1.407819892495632663e+00,7.182876546130504414e-01,7.181991400158482808e-01,7.182054819370691234e-01,5.475662737734742214e-01,1.244012169874250340e+00
1.952000000000000000e+03,-2.147872805581053797e+02,-8.129598582993158296e-01,-8.126966348323585443e-01,-8.127590643788684677e-01,9.819568482038952828e-01,1.407819892578422882e+00,7.182863140018456161e-01,7.181944690717260160e-01,7.182114935837505820e-01,5.475662738033746368e-01,1.244012169886267394e+00
1.954000000000000000e+03,-2.147872805986070546e+02,-8.129535532888939597e-01,-8.126856835380497079e-01,-8.127763212594640851e-01,9.819568484328118352e-01,1.407819892659724292e+00,7.182843372314139385e-01,7.181903080078766433e-01,7.182176315048480753e-01,5.475662738328417323e-01,1.244012169898111697e+00
1.956000000000000000e+03,-2.147872806383766715e+02,-8.129455785776315002e-01,-8.126763722297838388e-01,-8.127936078415363141e-01,9.819568486575431798e-01,1.407819892739539558e+00,7.182817625974239339e-01,7.181866990539186313e-01,7.182238151744824162e-01,5.475662738618098935e-01,1.244012169909753940e+00
1.958000000000000000e+03,-2.147872806773950458e+02,-8.129360619376315711e-01,-8.126687835168230345e-01,-8.128107137438007612e-01,9.819568488780958671e-01,1.407819892817869789e+00,7.182786338273954296e-01,7.181836780320621783e-01,7.182299650429405657e-01,5.475662738901988513e-01,1.244012169921164146e+00
1.960000000000000000e+03,-2.147872807156469719e+02,-8.129251470202759622e-01,-8.126629779861073155e-01,-8.128274347284792922e-01,9.819568490944731165e-01,1.407819892894718983e+00,7.182749993499015773e-01,7.181812738035026067e-01,7.182360038210447994e-01,5.475662739179469884e-01,1.244012169932317002e+00
1.962000000000000000e+03,-2.147872807531272770e+02,-8.129129913140448194e-01,-8.126589937929993290e-01,-8.128435751526285058e-01,9.819568493067114545e-01,1.407819892970096243e+00,7.182709116218275458e-01,7.181795077495438662e-01,7.182418576716209646e-01,5.475662739450157801e-01,1.244012169943196522e+00
1.964000000000000000e+03,-2.147872807898380074e+02,-8.128997640047165296e-01,-8.126568465160060040e-01,-8.128589502531075039e-01,9.819568495148528475e-01,1.407819893044019555e+00,7.182664265179973251e-01,7.181783933199691328e-01,7.182474572713904992e-01,5.475662739713930138e-01,1.244012169953798264e+00
1.966000000000000000e+03,-2.147872808257972963e+02,-8.128856437633745768e-01,-8.126565292810373764e-01,-8.128733882341541150e-01,9.819568497189780087e-01,1.407819893116516230e+00,7.182616027781962842e-01,7.181779356814943505e-01,7.182527387151861342e-01,5.475662739970973414e-01,1.244012169964129999e+00
1.968000000000000000e+03,-2.147872808610340201e+02,-8.128708164854629992e-01,-8.126580131577599841e-01,-8.128867321318016259e-01,9.819568499191836386e-01,1.407819893187622018e+00,7.182565014994436448e-01,7.181781314970825392e-01,7.182576442442645259e-01,5.475662740221808322e-01,1.244012169974211490e+00
1.970000000000000000e+03,-2.147872808955821426e+02,-8.128554730026874564e-01,-8.126612478266720396e-01,-8.128988414347573244e-01,9.819568501155966356e-01,1.407819893257378885e+00,7.182511856553193130e-01,7.181789688616307954e-01,7.182621227910357398e-01,5.475662740467092116e-01,1.244012169984070049e+00
1.972000000000000000e+03,-2.147872809294819376e+02,-8.128398067877314892e-01,-8.126661625110271903e-01,-8.129095934476460172e-01,9.819568503083386801e-01,1.407819893325833460e+00,7.182457196213037909e-01,7.181804274124335974e-01,7.182661303431577826e-01,5.475662740707631926e-01,1.244012169993737205e+00
1.974000000000000000e+03,-2.147872809627706374e+02,-8.128240116713458807e-01,-8.126726671629287413e-01,-8.129188843878141224e-01,9.819568504975416667e-01,1.407819893393030819e+00,7.182401686843848942e-01,7.181824786238324432e-01,7.182696301392449412e-01,5.475662740944158280e-01,1.244012170003244266e+00
1.976000000000000000e+03,-2.147872809954838544e+02,-8.128082795904897351e-01,-8.126806538875953612e-01,-8.129266302129000143e-01,9.819568506833248334e-01,1.407819893459013816e+00,7.182345985171978420e-01,7.181850862856566931e-01,7.182725927163362556e-01,5.475662741177361736e-01,1.244012170012617213e+00
1.978000000000000000e+03,-2.147872810276475661e+02,-8.127927983867386796e-01,-8.126899985850868369e-01,-8.129327671807874411e-01,9.819568508657905426e-01,1.407819893523817978e+00,7.182290746014111660e-01,7.181882071549771096e-01,7.182749958348118025e-01,5.475662741407673062e-01,1.244012170021874253e+00
1.980000000000000000e+03,-2.147872810592765802e+02,-8.127777496742482066e-01,-8.127005627839489765e-01,-8.129372521481181835e-01,9.819568510450179533e-01,1.407819893587472171e+00,7.182236615912485078e-01,7.181917917613991342e-01,7.182768243097868988e-01,5.475662741635326514e-01,1.244012170031023601e+00
1.982000000000000000e+03,-2.147872810903788263e+02,-8.127633067975663650e-01,-8.127121956372536093e-01,-8.129400626165628196e-01,9.819568512210605782e-01,1.407819893649995491e+00,7.182184226154593176e-01,7.181957853381856216e-01,7.182780697781698809e-01,5.475662741860212179e-01,1.244012170040063037e+00
1.984000000000000000e+03,-2.147872811209513486e+02,-8.127496329000744035e-01,-8.127247360482664496e-01,-8.129411965388554373e-01,9.819568513939551657e-01,1.407819893711399706e+00,7.182134185242080582e-01,7.182001288453102594e-01,7.182787304289064423e-01,5.475662742082089141e-01,1.244012170048980792e+00
1.986000000000000000e+03,-2.147872811509829489e+02,-8.127368791247135960e-01,-8.127380148908122104e-01,-8.129406718978153812e-01,9.819568515637127071e-01,1.407819893771691255e+00,7.182087070951815866e-01,7.182047600469477766e-01,7.182788107195080540e-01,5.475662742300505537e-01,1.244012170057759548e+00
1.988000000000000000e+03,-2.147872811804624575e+02,-8.127251829685404605e-01,-8.127518572880855219e-01,-8.129385260730772611e-01,9.819568517303487454e-01,1.407819893830873026e+00,7.182043422201372929e-01,7.182096146048598806e-01,7.182783210961990461e-01,5.475662742514960657e-01,1.244012170066378431e+00
1.990000000000000000e+03,-2.147872812093776531e+02,-8.127146668126503659e-01,-8.127660849138178545e-01,-8.129348150099920955e-01,9.819568518938600610e-01,1.407819893888947682e+00,7.182003730987334134e-01,7.182146271504961099e-01,7.182772777280430621e-01,5.475662742724951570e-01,1.244012170074818568e+00
1.992000000000000000e+03,-2.147872812377217144e+02,-8.127054366478337899e-01,-8.127805182806121520e-01,-8.129296122056555163e-01,9.819568520542771850e-01,1.407819893945920775e+00,7.181968434698409176e-01,7.182197323025224511e-01,7.182757022580301687e-01,5.475662742930108573e-01,1.244012170083064861e+00
1.994000000000000000e+03,-2.147872812654928794e+02,-8.126975810146808143e-01,-8.127949789822153104e-01,-8.129230075264201050e-01,9.819568522116234321e-01,1.407819894001802075e+00,7.181937909119228136e-01,7.182248656023354494e-01,7.182736215670856295e-01,5.475662743130247367e-01,1.244012170091108871e+00
1.996000000000000000e+03,-2.147872812926993618e+02,-8.126911701741962313e-01,-8.128092918595331007e-01,-8.129151058712299482e-01,9.819568523659364390e-01,1.407819894056608456e+00,7.181912462427662014e-01,7.182299643474222561e-01,7.182710675408690015e-01,5.475662743325382387e-01,1.244012170098951708e+00
1.998000000000000000e+03,-2.147872813193556283e+02,-8.126862555217143624e-01,-8.128232870633484985e-01,-8.129060256948006380e-01,9.819568525172868156e-01,1.407819894110361902e+00,7.181892330454886508e-01,7.182349683103828042e-01,7.182680768245819358e-01,5.475662743515720132e-01,1.244012170106601811e+00
2.000000000000000000e+03,-2.147872813454848142e+02,-8.126828692529739495e-01,-8.128368019907252773e-01,-8.128958974050694009e-01,9.819568526657501684e-01,1.407819894163090391e+00,7.181877673422357722e-01,7.182398203398595582e-01,7.182646905482050759e-01,5.475662743701673607e-01,1.244012170114074944e+00
2.002000000000000000e+03,-2.147872813711105096e+02,-8.126810242864771494e-01,-8.128496830759501801e-01,-8.128848616498145496e-01,9.819568528114198669e-01,1.407819894214825895e+00,7.181868574299767882e-01,7.182444668470515658e-01,7.182609540040587603e-01,5.475662743883685790e-01,1.244012170121391758e+00
2.004000000000000000e+03,-2.147872813962643193e+02,-8.126807144416123840e-01,-8.128617874207928473e-01,-8.128730675081620172e-01,9.819568529543827307e-01,1.407819894265601723e+00,7.181865038847938809e-01,7.182488581883471612e-01,7.182569162598563262e-01,5.475662744062410603e-01,1.244012170128574235e+00
2.006000000000000000e+03,-2.147872814209684975e+02,-8.126819148669460757e-01,-8.128729842525509452e-01,-8.128606706043077779e-01,9.819568530947382357e-01,1.407819894315449849e+00,7.181866997325391244e-01,7.182529489593754146e-01,7.182526296939492072e-01,5.475662744238293245e-01,1.244012170135643469e+00
2.008000000000000000e+03,-2.147872814452495618e+02,-8.126845827080800833e-01,-8.128831562015963463e-01,-8.128478311620724872e-01,9.819568532325669841e-01,1.407819894364399138e+00,7.181874307757429854e-01,7.182566982190229377e-01,7.182481494444769021e-01,5.475662744411734506e-01,1.244012170142615004e+00
2.010000000000000000e+03,-2.147872814691212682e+02,-8.126886580002079530e-01,-8.128922003928238382e-01,-8.128347120210012156e-01,9.819568533679262634e-01,1.407819894412474016e+00,7.181886760592675056e-01,7.182600696628758108e-01,7.182435327703406980e-01,5.475662744583041919e-01,1.244012170149499052e+00
2.012000000000000000e+03,-2.147872814925928822e+02,-8.126940647661478057e-01,-8.129000293477950390e-01,-8.128214766362329424e-01,9.819568535008788013e-01,1.407819894459693133e+00,7.181904084513973663e-01,7.182630317646520046e-01,7.182388383287928724e-01,5.475662744752208821e-01,1.244012170156299391e+00
2.014000000000000000e+03,-2.147872815156675586e+02,-8.127007122976589448e-01,-8.129065716958220333e-01,-8.128082870862454179e-01,9.819568536314530194e-01,1.407819894506068703e+00,7.181925953129554285e-01,7.182655579013512703e-01,7.182341253812886128e-01,5.475662744919213010e-01,1.244012170163011799e+00
2.016000000000000000e+03,-2.147872815383414604e+02,-8.127084965950081008e-01,-8.129117726936510024e-01,-8.127953021136545830e-01,9.819568537596816693e-01,1.407819894551608941e+00,7.181951992249911987e-01,7.182676264735575744e-01,7.182294529456424437e-01,5.475662745083779148e-01,1.244012170169626286e+00
2.018000000000000000e+03,-2.147872815606067718e+02,-8.127173019383954200e-01,-8.129155945540983419e-01,-8.127826752252383935e-01,9.819568538855616424e-01,1.407819894596317845e+00,7.181981787456406252e-01,7.182692210270698041e-01,7.182248789175814663e-01,5.475662745245625240e-01,1.244012170176130416e+00
2.020000000000000000e+03,-2.147872815824568420e+02,-8.127270025638901885e-01,-8.129180165846930928e-01,-8.127705528774020749e-01,9.819568540091172526e-01,1.407819894640198966e+00,7.182014891687125147e-01,7.182703303763833258e-01,7.182204591887366707e-01,5.475662745404343834e-01,1.244012170182510202e+00
2.022000000000000000e+03,-2.147872816038856456e+02,-8.127374644167149054e-01,-8.129190351378321466e-01,-8.127590727727459496e-01,9.819568541303502762e-01,1.407819894683255635e+00,7.182050832604365276e-01,7.182709487248404301e-01,7.182162467897520441e-01,5.475662745559691791e-01,1.244012170188753652e+00
2.024000000000000000e+03,-2.147872816248898289e+02,-8.127485469554520670e-01,-8.129186633745034696e-01,-8.127483622920964601e-01,9.819568542492819185e-01,1.407819894725494070e+00,7.182089119556992474e-01,7.182710757712740257e-01,7.182122910873423027e-01,5.475662745711409318e-01,1.244012170194851885e+00
2.026000000000000000e+03,-2.147872816454700740e+02,-8.127601049821168155e-01,-8.129169308444567088e-01,-8.127385370842217238e-01,9.819568543659239479e-01,1.407819894766923818e+00,7.182129250012929678e-01,7.182707167891705380e-01,7.182086370618315785e-01,5.475662745859450897e-01,1.244012170200802014e+00
2.028000000000000000e+03,-2.147872816656342252e+02,-8.127719904749495239e-01,-8.129138828865510868e-01,-8.127296998326352107e-01,9.819568544803435328e-01,1.407819894807558647e+00,7.182170715395269633e-01,7.182698826618312271e-01,7.182053246882341702e-01,5.475662746003869819e-01,1.244012170206606704e+00
2.030000000000000000e+03,-2.147872816853971756e+02,-8.127840544026032621e-01,-8.129095798546293050e-01,-8.127219392153783861e-01,9.819568545925710934e-01,1.407819894847416986e+00,7.182213006320944393e-01,7.182685898563417881e-01,7.182023884383944567e-01,5.475662746144874804e-01,1.244012170212273949e+00
2.032000000000000000e+03,-2.147872817047744718e+02,-8.127961485009367326e-01,-8.129040961758461359e-01,-8.127153290699240529e-01,9.819568547026701344e-01,1.407819894886520151e+00,7.182255617287928162e-01,7.182668603200179636e-01,7.181998569156494705e-01,5.475662746282752291e-01,1.244012170217816182e+00
2.034000000000000000e+03,-2.147872817237839627e+02,-8.128081269952458499e-01,-8.128975192505417668e-01,-8.127099277709750602e-01,9.819568548107107109e-01,1.407819894924891457e+00,7.182298050903820341e-01,7.182647212858033203e-01,7.181977526265713729e-01,5.475662746417920834e-01,1.244012170223248726e+00
2.036000000000000000e+03,-2.147872817424479308e+02,-8.128198482530146762e-01,-8.128899482051911152e-01,-8.127057778247105402e-01,9.819568549167548843e-01,1.407819894962554885e+00,7.182339821771693833e-01,7.182622049770046591e-01,7.181960918875662792e-01,5.475662746550717941e-01,1.244012170228585790e+00
2.038000000000000000e+03,-2.147872817607835429e+02,-8.128311763537537926e-01,-8.128814925125322777e-01,-8.127029056788442896e-01,9.819568550208715996e-01,1.407819894999532639e+00,7.182380460162921532e-01,7.182593482070489532e-01,7.181948848578868505e-01,5.475662746681474458e-01,1.244012170233841807e+00
2.040000000000000000e+03,-2.147872817788035604e+02,-8.128419825637298590e-01,-8.128722704956715672e-01,-8.127013217438391335e-01,9.819568551231129261e-01,1.407819895035845148e+00,7.182419515599891557e-01,7.182561918757293107e-01,7.181941356851397895e-01,5.475662746810445736e-01,1.244012170239025883e+00
2.042000000000000000e+03,-2.147872817965191530e+02,-8.128521467044249604e-01,-8.128624077354564825e-01,-8.127010206170803830e-01,9.819568552235256043e-01,1.407819895071507954e+00,7.182456560452982197e-01,7.182527803694153112e-01,7.181938427454341856e-01,5.475662746937786096e-01,1.244012170244144011e+00
2.044000000000000000e+03,-2.147872818139344986e+02,-8.128615584043267228e-01,-8.128520354027758410e-01,-8.127019814988722946e-01,9.819568553221477147e-01,1.407819895106533270e+00,7.182491193622059233e-01,7.182491608785073200e-01,7.181939989578641770e-01,5.475662747063485547e-01,1.244012170249195748e+00
2.046000000000000000e+03,-2.147872818310505920e+02,-8.128701182240251066e-01,-8.128412885393180298e-01,-8.127041687866459752e-01,9.819568554189966880e-01,1.407819895140929978e+00,7.182523044333447571e-01,7.182453826502757099e-01,7.181945921520782594e-01,5.475662747187435286e-01,1.244012170254177763e+00
2.048000000000000000e+03,-2.147872818478649890e+02,-8.128777386449792530e-01,-8.128303043117874882e-01,-8.127075328320270131e-01,9.819568555140862909e-01,1.407819895174702740e+00,7.182551776034252766e-01,7.182414961991563374e-01,7.181956054686122748e-01,5.475662747309471001e-01,1.244012170259082284e+00
2.050000000000000000e+03,-2.147872818643716073e+02,-8.128843449129344867e-01,-8.128192202651024489e-01,-8.127120108442716928e-01,9.819568556074315113e-01,1.407819895207855554e+00,7.182577090322131985e-01,7.182375524988774407e-01,7.181970177737814209e-01,5.475662747429328459e-01,1.244012170263899764e+00
2.052000000000000000e+03,-2.147872818805668658e+02,-8.128898757270844877e-01,-8.128081726005113028e-01,-8.127175279229909011e-01,9.819568556990386776e-01,1.407819895240391306e+00,7.182598730804935494e-01,7.182336021817161686e-01,7.181988040745813651e-01,5.475662747546787834e-01,1.244012170268621542e+00
2.054000000000000000e+03,-2.147872818964480359e+02,-8.128942837673679422e-01,-8.127972945034867003e-01,-8.127239982030037835e-01,9.819568557889232219e-01,1.407819895272313770e+00,7.182616486749971996e-01,7.182296947692722311e-01,7.182009359228695988e-01,5.475662747661722562e-01,1.244012170273240070e+00
2.056000000000000000e+03,-2.147872819120126167e+02,-8.128975360527616045e-01,-8.127867145452115638e-01,-8.127313260944536433e-01,9.819568558770960243e-01,1.407819895303629165e+00,7.182630196360878516e-01,7.182258779569252738e-01,7.182033818032633743e-01,5.475662747773951677e-01,1.244012170277751128e+00
2.058000000000000000e+03,-2.147872819272664344e+02,-8.128996141254863916e-01,-8.127765551794305932e-01,-8.127394076017731006e-01,9.819568559635871718e-01,1.407819895334345706e+00,7.182639749509933669e-01,7.182221969704192244e-01,7.182061075032273312e-01,5.475662747883478509e-01,1.244012170282154051e+00
2.060000000000000000e+03,-2.147872819422134114e+02,-8.129005140575232824e-01,-8.127669313537519979e-01,-8.127481317057768662e-01,9.819568560484189801e-01,1.407819895364475160e+00,7.182645089758165069e-01,7.182186940084775983e-01,7.182090764683602968e-01,5.475662747990432955e-01,1.244012170286452168e+00
2.062000000000000000e+03,-2.147872819568672185e+02,-8.129002462781763638e-01,-8.127579492518823834e-01,-8.127573817938515965e-01,9.819568561316377453e-01,1.407819895394031739e+00,7.182646215516327315e-01,7.182154077800825265e-01,7.182122501489872635e-01,5.475662748094938248e-01,1.244012170290652364e+00
2.064000000000000000e+03,-2.147872819712387127e+02,-8.128988352241428572e-01,-8.127497051798127092e-01,-8.127670371235830027e-01,9.819568562132909850e-01,1.407819895423031653e+00,7.182643180229336677e-01,7.182123731396826694e-01,7.182155883464556023e-01,5.475662748197246410e-01,1.244012170294764408e+00
2.066000000000000000e+03,-2.147872819853428723e+02,-8.128963188163275122e-01,-8.127422846060463613e-01,-8.127769743057630114e-01,9.819568562934285483e-01,1.407819895451491776e+00,7.182636091510307130e-01,7.182096208183470498e-01,7.182190495684902531e-01,5.475662748297610571e-01,1.244012170298798514e+00
2.068000000000000000e+03,-2.147872819991912081e+02,-8.128927477705845117e-01,-8.127357613623920063e-01,-8.127870687927843951e-01,9.819568563720895149e-01,1.407819895479429206e+00,7.182625109198561564e-01,7.182071772444372781e-01,7.182225914027721148e-01,5.475662748396310509e-01,1.244012170302765119e+00
2.070000000000000000e+03,-2.147872820127984994e+02,-8.128881847527278381e-01,-8.127301970092069006e-01,-8.127971963584190718e-01,9.819568564493222906e-01,1.407819895506859709e+00,7.182610442367646231e-01,7.182050644435639120e-01,7.182261709161530394e-01,5.475662748493520526e-01,1.244012170306672438e+00
2.072000000000000000e+03,-2.147872820261713116e+02,-8.128827033910431821e-01,-8.127256403658693618e-01,-8.128072345548602584e-01,9.819568565251658443e-01,1.407819895533796606e+00,7.182592345360540032e-01,7.182033000052812088e-01,7.182297450845043230e-01,5.475662748589404938e-01,1.244012170310526244e+00
2.074000000000000000e+03,-2.147872820393177165e+02,-8.128763871619536507e-01,-8.127221272052452816e-01,-8.128170641326095680e-01,9.819568565996493748e-01,1.407819895560250778e+00,7.182571112974763805e-01,7.182018971026921106e-01,7.182332712546155573e-01,5.475662748684025916e-01,1.244012170314329646e+00
2.076000000000000000e+03,-2.147872820522379129e+02,-8.128693281671772741e-01,-8.127196801086639111e-01,-8.128265704084142174e-01,9.819568566728013037e-01,1.407819895586230441e+00,7.182547074958675060e-01,7.182008645512806266e-01,7.182367076358266988e-01,5.475662748777352373e-01,1.244012170318080868e+00
2.078000000000000000e+03,-2.147872820649326400e+02,-8.128616258220735524e-01,-8.127183084764851850e-01,-8.128356445663807994e-01,9.819568567446332885e-01,1.407819895611740701e+00,7.182520590006906680e-01,7.182002068944571826e-01,7.182400138149872548e-01,5.475662748869331020e-01,1.244012170321776578e+00
2.080000000000000000e+03,-2.147872820773991975e+02,-8.128533854763728694e-01,-8.127180086882672683e-01,-8.128441848770997513e-01,9.819568568151499921e-01,1.407819895636786223e+00,7.182492039456697119e-01,7.181999245058601211e-01,7.182431512845522947e-01,5.475662748959762016e-01,1.244012170325411670e+00
2.082000000000000000e+03,-2.147872820896370740e+02,-8.128447169889926327e-01,-8.127187644055464677e-01,-8.128520978201236868e-01,9.819568568843666245e-01,1.407819895661369225e+00,7.182461820890505555e-01,7.182000137011521623e-01,7.182460839705460121e-01,5.475662749048495481e-01,1.244012170328979483e+00
2.084000000000000000e+03,-2.147872821016411820e+02,-8.128357332787217171e-01,-8.127205470097883522e-01,-8.128592990952572261e-01,9.819568569522835189e-01,1.407819895685492595e+00,7.182430341835570609e-01,7.182004668557682159e-01,7.182487787448689209e-01,5.475662749135477014e-01,1.244012170332474021e+00
2.086000000000000000e+03,-2.147872821134100718e+02,-8.128265488719725873e-01,-8.127233161676588047e-01,-8.128657145096283010e-01,9.819568570189274315e-01,1.407819895709160329e+00,7.182398013732111952e-01,7.182012725283820620e-01,7.182512059050270015e-01,5.475662749220476799e-01,1.244012170335891065e+00
2.088000000000000000e+03,-2.147872821249464437e+02,-8.128172784677702989e-01,-8.127270205153716010e-01,-8.128712807282265640e-01,9.819568570843016930e-01,1.407819895732378201e+00,7.182365246306153805e-01,7.182024155931121534e-01,7.182533396045652774e-01,5.475662749303541466e-01,1.244012170339229062e+00
2.090000000000000000e+03,-2.147872821362516902e+02,-8.128080355386821942e-01,-8.127315984536473970e-01,-8.128759458780626668e-01,9.819568571484273978e-01,1.407819895755152650e+00,7.182332442448337018e-01,7.182038773861851855e-01,7.182551582184839578e-01,5.475662749384628825e-01,1.244012170342488233e+00
2.092000000000000000e+03,-2.147872821473328315e+02,-8.127989309845505828e-01,-8.127369790442836583e-01,-8.128796699977631768e-01,9.819568572113300808e-01,1.407819895777493890e+00,7.182299993656983128e-01,7.182056358744947078e-01,7.182566446303544350e-01,5.475662749463855450e-01,1.244012170345672130e+00
2.094000000000000000e+03,-2.147872821581996163e+02,-8.127900718540279623e-01,-8.127430829989414907e-01,-8.128824253272703970e-01,9.819568572730504874e-01,1.407819895799412357e+00,7.182268276063735746e-01,7.182076658543741221e-01,7.182577864309110938e-01,5.475662749541303498e-01,1.244012170348786528e+00
2.096000000000000000e+03,-2.147872821688602301e+02,-8.127815601466462647e-01,-8.127498237498697042e-01,-8.128841964349786675e-01,9.819568573336040496e-01,1.407819895820920264e+00,7.182237647023667071e-01,7.182099391886920259e-01,7.182585760219399873e-01,5.475662749617234981e-01,1.244012170351838087e+00
2.098000000000000000e+03,-2.147872821793235687e+02,-8.127734917063398346e-01,-8.127571085915816784e-01,-8.128849801825400734e-01,9.819568573930411715e-01,1.407819895842029823e+00,7.182208442220922029e-01,7.182124250890493666e-01,7.182590106234613136e-01,5.475662749691792008e-01,1.244012170354834357e+00
2.100000000000000000e+03,-2.147872821896007451e+02,-8.127659552151818012e-01,-8.127648398814575348e-01,-8.128847855305286751e-01,9.819568574513903858e-01,1.407819895862753024e+00,7.182180973218876829e-01,7.182150904478454834e-01,7.182590921866794931e-01,5.475662749765125570e-01,1.244012170357781999e+00
2.102000000000000000e+03,-2.147872821996977848e+02,-8.127590312945163209e-01,-8.127729162860114487e-01,-8.128836331910086477e-01,9.819568575086820017e-01,1.407819895883100747e+00,7.182155525373110638e-01,7.182179002219093444e-01,7.182588272190593148e-01,5.475662749837406640e-01,1.244012170360686342e+00
2.104000000000000000e+03,-2.147872822096207130e+02,-8.127527917190173756e-01,-8.127812340588352891e-01,-8.128815551356061153e-01,9.819568575649436637e-01,1.407819895903082319e+00,7.182132356020722863e-01,7.182208178662442544e-01,7.182582265316682646e-01,5.475662749908640770e-01,1.244012170363550496e+00
2.106000000000000000e+03,-2.147872822193737079e+02,-8.127472987480117705e-01,-8.127896883347756063e-01,-8.128785939700025054e-01,9.819568576201942456e-01,1.407819895922705067e+00,7.182111692870389863e-01,7.182238058127556890e-01,7.182573049214889815e-01,5.475662749978931210e-01,1.244012170366375347e+00
2.108000000000000000e+03,-2.147872822289595263e+02,-8.127426045771953822e-01,-8.127981744244572315e-01,-8.128748021877559848e-01,9.819568576744481803e-01,1.407819895941974098e+00,7.182093732531728003e-01,7.182268259855023596e-01,7.182560808032885102e-01,5.475662750048222449e-01,1.244012170369160009e+00
2.110000000000000000e+03,-2.147872822383740186e+02,-8.127387509132203425e-01,-8.128065890922997472e-01,-8.128702413176867037e-01,9.819568577277173471e-01,1.407819895960893186e+00,7.182078639145247356e-01,7.182298403409842491e-01,7.182545758063404451e-01,5.475662750116429001e-01,1.244012170371901149e+00
2.112000000000000000e+03,-2.147872822476176680e+02,-8.127357686726414121e-01,-8.128148318012743401e-01,-8.128649809802127590e-01,9.819568577800118492e-01,1.407819895979465663e+00,7.182066543101029987e-01,7.182328114197104041e-01,7.182528143510267249e-01,5.475662750183442062e-01,1.244012170374594550e+00
2.114000000000000000e+03,-2.147872822566885418e+02,-8.127336778062610456e-01,-8.128228059074474876e-01,-8.128590978684957502e-01,9.819568578313352392e-01,1.407819895997693749e+00,7.182057539861429474e-01,7.182357028936852128e-01,7.182508232191131547e-01,5.475662750249160604e-01,1.244012170377236215e+00
2.116000000000000000e+03,-2.147872822655851621e+02,-8.127324872491723529e-01,-8.128304197880238391e-01,-8.128526746703187422e-01,9.819568578816961768e-01,1.407819896015579886e+00,7.182051688928366984e-01,7.182384800940222469e-01,7.182486311293563297e-01,5.475662750313524674e-01,1.244012170379822368e+00
2.118000000000000000e+03,-2.147872822743077563e+02,-8.127321949960192304e-01,-8.128375878876469285e-01,-8.128457989465406319e-01,9.819568579311013234e-01,1.407819896033127849e+00,7.182049013018644290e-01,7.182411105033290610e-01,7.182462683276287230e-01,5.475662750376433241e-01,1.244012170382351234e+00
2.120000000000000000e+03,-2.147872822828586550e+02,-8.127327883003552245e-01,-8.128442316689123981e-01,-8.128385619812092955e-01,9.819568579795735497e-01,1.407819896050342301e+00,7.182049497524377601e-01,7.182435641989914910e-01,7.182437661975388243e-01,5.475662750437897408e-01,1.244012170384821703e+00
2.122000000000000000e+03,-2.147872822912394781e+02,-8.127342439957708775e-01,-8.128502804549850858e-01,-8.128310576177527613e-01,9.819568580271199609e-01,1.407819896067229459e+00,7.182053090344711066e-01,7.182458142356347164e-01,7.182411568947347780e-01,5.475662750497932718e-01,1.244012170387235106e+00
2.124000000000000000e+03,-2.147872822994567343e+02,-8.127365289355065192e-01,-8.128556721542257169e-01,-8.128233810947678162e-01,9.819568580737711994e-01,1.407819896083796207e+00,7.182059702173198001e-01,7.182478369582173672e-01,7.182384730051050159e-01,5.475662750556637981e-01,1.244012170389594774e+00
2.126000000000000000e+03,-2.147872823075154827e+02,-8.127396005457651063e-01,-8.128603538589356248e-01,-8.128156278939022705e-01,9.819568581195319279e-01,1.407819896100050983e+00,7.182069207315087134e-01,7.182496122402930450e-01,7.182357472247141716e-01,5.475662750614110896e-01,1.244012170391904704e+00
2.128000000000000000e+03,-2.147872823154228286e+02,-8.127434074865418356e-01,-8.128642823130133310e-01,-8.128078926113819769e-01,9.819568581644483318e-01,1.407819896116002667e+00,7.182081445092287630e-01,7.182511236457337356e-01,7.182330120575792787e-01,5.475662750670483581e-01,1.244012170394170003e+00
2.130000000000000000e+03,-2.147872823231870996e+02,-8.127478904121828718e-01,-8.128674242454495547e-01,-8.128002678639135725e-01,9.819568582085372865e-01,1.407819896131660364e+00,7.182096221868926600e-01,7.182523585155279333e-01,7.182302995262898060e-01,5.475662750725814876e-01,1.244012170396395556e+00
2.132000000000000000e+03,-2.147872823308114221e+02,-8.127529828222381791e-01,-8.128697565693364657e-01,-8.127928432388394908e-01,9.819568582518182209e-01,1.407819896147032290e+00,7.182113313701552482e-01,7.182533079844737323e-01,7.182276408903409681e-01,5.475662750780345700e-01,1.244012170398586026e+00
2.134000000000000000e+03,-2.147872823383038963e+02,-8.127586119914792517e-01,-8.128712664481515526e-01,-8.127857042978654523e-01,9.819568582943185575e-01,1.407819896162126216e+00,7.182132469588184964e-01,7.182539669349335965e-01,7.182250663674382141e-01,5.475662750834064951e-01,1.244012170400744299e+00
2.136000000000000000e+03,-2.147872823456680464e+02,-8.127646999666584549e-01,-8.128719512330313535e-01,-8.127789316430145128e-01,9.819568583360483993e-01,1.407819896176947694e+00,7.182153415257603868e-01,7.182543338969811231e-01,7.182226048544706476e-01,5.475662750886970409e-01,1.244012170402872375e+00
2.138000000000000000e+03,-2.147872823529034747e+02,-8.127711646160024062e-01,-8.128718182767997735e-01,-8.127726000531393380e-01,9.819568583770301728e-01,1.407819896191502274e+00,7.182175857414963005e-01,7.182544109049879832e-01,7.182202836463914553e-01,5.475662750939178647e-01,1.244012170404970030e+00
2.140000000000000000e+03,-2.147872823600125969e+02,-8.127779207166393460e-01,-8.128708846316259340e-01,-8.127667776988690695e-01,9.819568584172643222e-01,1.407819896205793508e+00,7.182199488332846604e-01,7.182542033211296584e-01,7.182181281536367257e-01,5.475662750990588634e-01,1.244012170407036155e+00
2.142000000000000000e+03,-2.147872823669938498e+02,-8.127848810642037680e-01,-8.128691766385794937e-01,-8.127615254434311653e-01,9.819568584567743841e-01,1.407819896219823841e+00,7.182223990662393032e-01,7.182537196356418852e-01,7.182161616207279886e-01,5.475662751041140419e-01,1.244012170409068307e+00
2.144000000000000000e+03,-2.147872823738480292e+02,-8.127919575887930792e-01,-8.128667294179656722e-01,-8.127568962364251082e-01,9.819568584955502555e-01,1.407819896233595935e+00,7.182249042329617028e-01,7.182529712524220455e-01,7.182144048511561740e-01,5.475662751090798475e-01,1.244012170411063822e+00
2.146000000000000000e+03,-2.147872823805710993e+02,-8.127990624611410864e-01,-8.128635862700372972e-01,-8.127529346068836924e-01,9.819568585336049260e-01,1.407819896247111791e+00,7.182274321378113724e-01,7.182519722667527473e-01,7.182128759452880429e-01,5.475662751139458440e-01,1.244012170413019813e+00
2.148000000000000000e+03,-2.147872823871663570e+02,-8.128061091736761279e-01,-8.128597979957622455e-01,-8.127496762615081805e-01,9.819568585709447239e-01,1.407819896260373405e+00,7.182299510630568706e-01,7.182507392399098967e-01,7.182115900596403035e-01,5.475662751187077015e-01,1.244012170414933838e+00
2.150000000000000000e+03,-2.147872823936320401e+02,-8.128130135816283852e-01,-8.128554221476320674e-01,-8.127471477926726529e-01,9.819568586075806405e-01,1.407819896273384108e+00,7.182324302052617293e-01,7.182492909731452713e-01,7.182105591965253222e-01,5.475662751233651981e-01,1.244012170416805674e+00
2.152000000000000000e+03,-2.147872823999691718e+02,-8.128196948907485675e-01,-8.128505222203955549e-01,-8.127453665000219374e-01,9.819568586435128976e-01,1.407819896286148120e+00,7.182348400723672643e-01,7.182476482814438290e-01,7.182097920331594887e-01,5.475662751279166685e-01,1.244012170418634655e+00
2.154000000000000000e+03,-2.147872824061832375e+02,-8.128260765793952070e-01,-8.128451667915043144e-01,-8.127443403278808987e-01,9.819568586787711384e-01,1.407819896298669882e+00,7.182371528345222744e-01,7.182458337655288627e-01,7.182092937988115988e-01,5.475662751323643329e-01,1.244012170420422336e+00
2.156000000000000000e+03,-2.147872824122755731e+02,-8.128320872446112011e-01,-8.128394286210613995e-01,-8.127440679192481365e-01,9.819568587133649107e-01,1.407819896310955166e+00,7.182393426243014467e-01,7.182438715794468020e-01,7.182090662069772202e-01,5.475662751367172953e-01,1.244012170422171604e+00
2.158000000000000000e+03,-2.147872824182531417e+02,-8.128376613633070402e-01,-8.128333837208615575e-01,-8.127445387854799197e-01,9.819568587473110899e-01,1.407819896323010189e+00,7.182413857847527172e-01,7.182417871899682282e-01,7.182091074479242110e-01,5.475662751409838824e-01,1.244012170423885344e+00
2.160000000000000000e+03,-2.147872824241190699e+02,-8.128427399617391691e-01,-8.128271104023958582e-01,-8.127457335889222145e-01,9.819568587806212223e-01,1.407819896334841392e+00,7.182432610661920735e-01,7.182396071241240465e-01,7.182094122443337669e-01,5.475662751451645383e-01,1.244012170425567110e+00
2.162000000000000000e+03,-2.147872824298795820e+02,-8.128472711880031509e-01,-8.128206883133310967e-01,-8.127476245338247640e-01,9.819568588133217313e-01,1.407819896346455213e+00,7.182449497749631151e-01,7.182373587014618810e-01,7.182099719703042284e-01,5.475662751492776925e-01,1.244012170427220454e+00
2.164000000000000000e+03,-2.147872824355370369e+02,-8.128512107841374679e-01,-8.128141974725486829e-01,-8.127501758592444725e-01,9.819568588454254954e-01,1.407819896357857647e+00,7.182464358789144576e-01,7.182350697487928093e-01,7.182107748311172823e-01,5.475662751533290074e-01,1.244012170428847819e+00
2.166000000000000000e+03,-2.147872824410969201e+02,-8.128545224559180493e-01,-8.128077173137008282e-01,-8.127533444257258877e-01,9.819568588769491679e-01,1.407819896369053581e+00,7.182477060755190212e-01,7.182327682965874427e-01,7.182118060987271457e-01,5.475662751573168174e-01,1.244012170430451647e+00
2.168000000000000000e+03,-2.147872824465604822e+02,-8.128571781397625484e-01,-8.128013257474604458e-01,-8.127570803861030591e-01,9.819568589079022969e-01,1.407819896380047453e+00,7.182487498289967798e-01,7.182304822581058179e-01,7.182130483955427858e-01,5.475662751612503376e-01,1.244012170432031938e+00
2.170000000000000000e+03,-2.147872824519280073e+02,-8.128591581674445843e-01,-8.127950982528979740e-01,-8.127613279294715332e-01,9.819568589382968726e-01,1.407819896390842374e+00,7.182495593825153346e-01,7.182282390942466010e-01,7.182144820174019006e-01,5.475662751651250160e-01,1.244012170433589137e+00
2.172000000000000000e+03,-2.147872824571999217e+02,-8.128604513302376544e-01,-8.127891070082375879e-01,-8.127660260862855646e-01,9.819568589681429982e-01,1.407819896401441229e+00,7.182501297508558924e-01,7.182260654691436930e-01,7.182160852852896848e-01,5.475662751689356345e-01,1.244012170435121689e+00
2.174000000000000000e+03,-2.147872824623767372e+02,-8.128610548449251016e-01,-8.127834200713539570e-01,-8.127711095818695997e-01,9.819568589974351225e-01,1.407819896411846239e+00,7.182504586977734862e-01,7.182239869032205348e-01,7.182178349149833663e-01,5.475662751726856348e-01,1.244012170436628040e+00
2.176000000000000000e+03,-2.147872824674577714e+02,-8.128609742248639192e-01,-8.127781006199003011e-01,-8.127765097252135362e-01,9.819568590261922303e-01,1.407819896422058292e+00,7.182505467005944055e-01,7.182220274318718012e-01,7.182197063937451054e-01,5.475662751763628044e-01,1.244012170438106191e+00
2.178000000000000000e+03,-2.147872824724418024e+02,-8.128602230597314904e-01,-8.127732062606639607e-01,-8.127821553198950610e-01,9.819568590544059949e-01,1.407819896432080053e+00,7.182503969032739688e-01,7.182202092787083325e-01,7.182216743540335013e-01,5.475662751799662553e-01,1.244012170439554366e+00
2.180000000000000000e+03,-2.147872824773294553e+02,-8.128588227081600115e-01,-8.127687884167290600e-01,-8.127879735842564735e-01,9.819568590820938470e-01,1.407819896441913077e+00,7.182500150571121678e-01,7.182185525527912118e-01,7.182237129355514282e-01,5.475662751834926567e-01,1.244012170440971454e+00
2.182000000000000000e+03,-2.147872824821219240e+02,-8.128568019079090989e-01,-8.127648918003866907e-01,-8.127938910683408791e-01,9.819568591092585619e-01,1.407819896451560027e+00,7.182494094473764745e-01,7.182170749788373554e-01,7.182257961284026493e-01,5.475662751869391220e-01,1.244012170442357013e+00
2.184000000000000000e+03,-2.147872824868211694e+02,-8.128541963085871291e-01,-8.127615539782500065e-01,-8.127998345560137894e-01,9.819568591359073562e-01,1.407819896461024234e+00,7.182485908026846610e-01,7.182157916685253385e-01,7.182278980923940681e-01,5.475662751903107583e-01,1.244012170443711707e+00
2.186000000000000000e+03,-2.147872824914279590e+02,-8.128510479326469529e-01,-8.127588050337194447e-01,-8.128057319415310511e-01,9.819568591620490006e-01,1.407819896470309695e+00,7.182475721835007709e-01,7.182147149396871377e-01,7.182299934493233673e-01,5.475662751936060113e-01,1.244012170445036425e+00
2.188000000000000000e+03,-2.147872824959459876e+02,-8.128474045706948203e-01,-8.127566673304404965e-01,-8.128115130707088687e-01,9.819568591877038122e-01,1.407819896479420407e+00,7.182463688460433149e-01,7.182138541881886162e-01,7.182320575471778934e-01,5.475662751968306541e-01,1.244012170446333387e+00
2.190000000000000000e+03,-2.147872825003797175e+02,-8.128433191180005624e-01,-8.127551553785369309e-01,-8.128171105382294703e-01,9.819568592128746776e-01,1.407819896488360811e+00,7.182449980782276144e-01,7.182132158152442214e-01,7.182340666968753951e-01,5.475662751999961220e-01,1.244012170447605259e+00
2.192000000000000000e+03,-2.147872825047315359e+02,-8.128388488595424954e-01,-8.127542758038093229e-01,-8.128224604333311731e-01,9.819568592375832461e-01,1.407819896497136014e+00,7.182434790051452911e-01,7.182128032106366300e-01,7.182359983835442385e-01,5.475662752031035252e-01,1.244012170448854038e+00
2.194000000000000000e+03,-2.147872825090047968e+02,-8.128340547118874104e-01,-8.127540274183010505e-01,-8.128275030274255686e-01,9.819568592618376224e-01,1.407819896505750457e+00,7.182418323630158641e-01,7.182126167900376723e-01,7.182378314552758658e-01,5.475662752061590810e-01,1.244012170450082388e+00
2.196000000000000000e+03,-2.147872825132039623e+02,-8.128290004306528704e-01,-8.127544013888834407e-01,-8.128321833979968991e-01,9.819568592856525724e-01,1.407819896514208136e+00,7.182400802419643959e-01,7.182126540825832794e-01,7.182395462927646523e-01,5.475662752091673413e-01,1.244012170451291421e+00
2.198000000000000000e+03,-2.147872825173286060e+02,-8.128237517931288236e-01,-8.127553814991380632e-01,-8.128364519841367875e-01,9.819568593090333142e-01,1.407819896522512826e+00,7.182382457999395564e-01,7.182129098631158115e-01,7.182411249631334149e-01,5.475662752121317478e-01,1.244012170452482691e+00
2.200000000000000000e+03,-2.147872825213807744e+02,-8.128183757662088560e-01,-8.127569444983581137e-01,-8.128402650696328058e-01,9.819568593319933925e-01,1.407819896530667192e+00,7.182363529518207557e-01,7.182133763222768863e-01,7.182425513608019507e-01,5.475662752150489698e-01,1.244012170453655974e+00
2.202000000000000000e+03,-2.147872825253629685e+02,-8.128129396701381237e-01,-8.127590605302742466e-01,-8.128435851904516340e-01,9.819568593545360269e-01,1.407819896538673454e+00,7.182344260392877766e-01,7.182140432667780683e-01,7.182438113372953126e-01,5.475662752179252246e-01,1.244012170454811494e+00
2.204000000000000000e+03,-2.147872825292729431e+02,-8.128075103489866837e-01,-8.127616936334620679e-01,-8.128463814639311780e-01,9.819568593766694331e-01,1.407819896546533833e+00,7.182324894887659461e-01,7.182148983418964461e-01,7.182448928208721162e-01,5.475662752207551831e-01,1.244012170455947919e+00
2.206000000000000000e+03,-2.147872825331098170e+02,-8.128021533587175274e-01,-8.127648023044097281e-01,-8.128486298376208508e-01,9.819568593983923899e-01,1.407819896554249439e+00,7.182305674653733929e-01,7.182159272686179374e-01,7.182457859253905674e-01,5.475662752235302966e-01,1.244012170457064137e+00
2.208000000000000000e+03,-2.147872825368777967e+02,-8.127969321836883143e-01,-8.127683401140795016e-01,-8.128503132562006073e-01,9.819568594197128908e-01,1.407819896561822048e+00,7.182286835316996632e-01,7.182171140884280325e-01,7.182464830467846229e-01,5.475662752262546729e-01,1.244012170458159039e+00
2.210000000000000000e+03,-2.147872825405728179e+02,-8.127919074918942277e-01,-8.127722563684888213e-01,-8.128514217456943580e-01,9.819568594406388184e-01,1.407819896569252771e+00,7.182268603200375745e-01,7.182184414099082037e-01,7.182469789441966457e-01,5.475662752289215396e-01,1.244012170459231292e+00
2.212000000000000000e+03,-2.147872825441951932e+02,-8.127871364387688757e-01,-8.127764968038476701e-01,-8.128519524145173536e-01,9.819568594611657320e-01,1.407819896576543828e+00,7.182251192264764716e-01,7.182198906526439108e-01,7.182472708020216645e-01,5.475662752315334503e-01,1.244012170460280453e+00
2.214000000000000000e+03,-2.147872825477481626e+02,-8.127826720282923523e-01,-8.127810043069542134e-01,-8.128519093719552835e-01,9.819568594813053997e-01,1.407819896583696773e+00,7.182234801340636743e-01,7.182214422852912783e-01,7.182473582686097480e-01,5.475662752340852979e-01,1.244012170461306521e+00
2.216000000000000000e+03,-2.147872825512317547e+02,-8.127785625393063595e-01,-8.127857196519174821e-01,-8.128513035651202534e-01,9.819568595010664813e-01,1.407819896590714714e+00,7.182219611711880836e-01,7.182230760562757776e-01,7.182472434672176886e-01,5.475662752365857422e-01,1.244012170462310163e+00
2.218000000000000000e+03,-2.147872825546478452e+02,-8.127748510235121016e-01,-8.127905822445350426e-01,-8.128501525365822156e-01,9.819568595204555272e-01,1.407819896597600318e+00,7.182205785095332473e-01,7.182247712166771603e-01,7.182469309751394748e-01,5.475662752390264565e-01,1.244012170463292044e+00
2.220000000000000000e+03,-2.147872825579987648e+02,-8.127715748804024143e-01,-8.127955308660632650e-01,-8.128484801056502507e-01,9.819568595394755350e-01,1.407819896604356913e+00,7.182193462042285592e-01,7.182265067361295330e-01,7.182464277676616771e-01,5.475662752414204304e-01,1.244012170464254163e+00
2.222000000000000000e+03,-2.147872825612871850e+02,-8.127687655128567057e-01,-8.128005044086340503e-01,-8.128463159773338109e-01,9.819568595581474879e-01,1.407819896610987609e+00,7.182182760770113861e-01,7.182282615130748393e-01,7.182457431246216384e-01,5.475662752437667757e-01,1.244012170465198075e+00
2.224000000000000000e+03,-2.147872825645161470e+02,-8.127664480658097768e-01,-8.128054425948576522e-01,-8.128436952841212593e-01,9.819568595764748276e-01,1.407819896617496402e+00,7.182173776414495503e-01,7.182300145812213765e-01,7.182448884987407967e-01,5.475662752460743743e-01,1.244012170466125333e+00
2.226000000000000000e+03,-2.147872825676868445e+02,-8.127646412488571670e-01,-8.128102866745021693e-01,-8.128406580666305281e-01,9.819568595944648814e-01,1.407819896623886180e+00,7.182166580677221690e-01,7.182317453139284158e-01,7.182438773464672188e-01,5.475662752483452245e-01,1.244012170467037492e+00
2.228000000000000000e+03,-2.147872825708028302e+02,-8.127633572425261299e-01,-8.128149800916150136e-01,-8.128372487002878399e-01,9.819568596121315274e-01,1.407819896630159384e+00,7.182161221833307518e-01,7.182334336277995668e-01,7.182427249236470468e-01,5.475662752505796593e-01,1.244012170467935663e+00
2.230000000000000000e+03,-2.147872825738625409e+02,-8.127626016865550085e-01,-8.128194691155311569e-01,-8.128335152759904592e-01,9.819568596294721008e-01,1.407819896636319124e+00,7.182157725051161457e-01,7.182350601861936523e-01,7.182414480500350917e-01,5.475662752527812316e-01,1.244012170468820289e+00
2.232000000000000000e+03,-2.147872825768680229e+02,-8.127623737476135091e-01,-8.128237034297296493e-01,-8.128295089435590981e-01,9.819568596465050314e-01,1.407819896642367175e+00,7.182156092976563766e-01,7.182366066021882434e-01,7.182400648479044802e-01,5.475662752549496082e-01,1.244012170469691370e+00
2.234000000000000000e+03,-2.147872825798207543e+02,-8.127626662629029441e-01,-8.128276366726963076e-01,-8.128252832272871986e-01,9.819568596632208823e-01,1.407819896648305091e+00,7.182156306530294021e-01,7.182380556396786853e-01,7.182385944612631468e-01,5.475662752570806813e-01,1.244012170470548462e+00
2.236000000000000000e+03,-2.147872825827203656e+02,-8.127634659553982788e-01,-8.128312269251605215e-01,-8.128208933234525313e-01,9.819568596796350857e-01,1.407819896654134206e+00,7.182158325872088911e-01,7.182393914099873822e-01,7.182370567627657243e-01,5.475662752591771154e-01,1.244012170471390899e+00
2.238000000000000000e+03,-2.147872825855663450e+02,-8.127647537159014002e-01,-8.128344371387656864e-01,-8.128163953896235805e-01,9.819568596957441997e-01,1.407819896659855852e+00,7.182162091491695044e-01,7.182405995606031546e-01,7.182354720559668282e-01,5.475662752612353579e-01,1.244012170472218015e+00
2.240000000000000000e+03,-2.147872825883589769e+02,-8.127665049465888636e-01,-8.128372355014042983e-01,-8.128118458357392884e-01,9.819568597115569952e-01,1.407819896665470916e+00,7.182167525394768104e-01,7.182416674515784694e-01,7.182338607802321029e-01,5.475662752632538544e-01,1.244012170473028922e+00
2.242000000000000000e+03,-2.147872825910980339e+02,-8.127686899604641413e-01,-8.128395957352347878e-01,-8.128073006266547385e-01,9.819568597270637023e-01,1.407819896670980730e+00,7.182174532363363451e-01,7.182425843148818601e-01,7.182322432254184541e-01,5.475662752652274978e-01,1.244012170473822954e+00
2.244000000000000000e+03,-2.147872825937837149e+02,-8.127712744309394388e-01,-8.128414973240104535e-01,-8.128028146052682645e-01,9.819568597422910772e-01,1.407819896676386850e+00,7.182183001279168755e-01,7.182433413915803033e-01,7.182306392623398761e-01,5.475662752671606182e-01,1.244012170474599888e+00
2.246000000000000000e+03,-2.147872825964177821e+02,-8.127742198854260858e-01,-8.128429256671260150e-01,-8.127984408448165610e-01,9.819568597572226887e-01,1.407819896681690830e+00,7.182192806508482796e-01,7.182439320420296314e-01,7.182290680940437433e-01,5.475662752690515500e-01,1.244012170475359724e+00
2.248000000000000000e+03,-2.147872825990000933e+02,-8.127774842368895580e-01,-8.128438721588167049e-01,-8.127942300381326701e-01,9.819568597718770775e-01,1.407819896686894889e+00,7.182203809355042212e-01,7.182443518247765279e-01,7.182275480316584471e-01,5.475662752709030690e-01,1.244012170476103352e+00
2.250000000000000000e+03,-2.147872826015338603e+02,-8.127810223471415574e-01,-8.128443341918897280e-01,-8.127902299306610789e-01,9.819568597862525783e-01,1.407819896692001249e+00,7.182215859591822849e-01,7.182445985406704647e-01,7.182260962970822282e-01,5.475662752727146199e-01,1.244012170476831658e+00
2.252000000000000000e+03,-2.147872826040192535e+02,-8.127847866153630196e-01,-8.128443150864426148e-01,-8.127864848031278733e-01,9.819568598003611815e-01,1.407819896697012130e+00,7.182228797085856709e-01,7.182446722399451478e-01,7.182247288533950558e-01,5.475662752744882011e-01,1.244012170477545309e+00
2.254000000000000000e+03,-2.147872826064583478e+02,-8.127887275855234517e-01,-8.128438239452883129e-01,-8.127830350087968947e-01,9.819568598142097704e-01,1.407819896701929974e+00,7.182242453528155934e-01,7.182445751912625020e-01,7.182234602628446707e-01,5.475662752762335828e-01,1.244012170478245860e+00
2.256000000000000000e+03,-2.147872826088544969e+02,-8.127927945659277897e-01,-8.128428754387025945e-01,-8.127799165690835492e-01,9.819568598278032301e-01,1.407819896706757890e+00,7.182256654278580399e-01,7.182443118131547344e-01,7.182223035709133230e-01,5.475662752779465459e-01,1.244012170478934420e+00
2.258000000000000000e+03,-2.147872826112062228e+02,-8.127969362542231124e-01,-8.128414895225335446e-01,-8.127771608304978912e-01,9.819568598411404503e-01,1.407819896711497210e+00,7.182271220327053340e-01,7.182438885697468578e-01,7.182212702144494809e-01,5.475662752796298660e-01,1.244012170479611878e+00
2.260000000000000000e+03,-2.147872826135170214e+02,-8.128011013608192892e-01,-8.128396910944326592e-01,-8.127747941849492452e-01,9.819568598542505189e-01,1.407819896716150154e+00,7.182285970366173444e-01,7.182433138339582301e-01,7.182203699512532680e-01,5.475662752812899825e-01,1.244012170480278900e+00
2.262000000000000000e+03,-2.147872826157876318e+02,-8.128052392238940271e-01,-8.128375095941052786e-01,-8.127728378545595600e-01,9.819568598671087889e-01,1.407819896720718944e+00,7.182300722958507855e-01,7.182425977224410341e-01,7.182196108083883646e-01,5.475662752829253410e-01,1.244012170480935708e+00
2.264000000000000000e+03,-2.147872826180181676e+02,-8.128093004087073581e-01,-8.128349785541645334e-01,-8.127713077414115972e-01,9.819568598797390191e-01,1.407819896725204689e+00,7.182315298773209733e-01,7.182417519074064671e-01,7.182189990466716356e-01,5.475662752845332770e-01,1.244012170481582080e+00
2.266000000000000000e+03,-2.147872826202072929e+02,-8.128132372844354414e-01,-8.128321351087922642e-01,-8.127702143421722258e-01,9.819568598921383229e-01,1.407819896729608278e+00,7.182329522856931714e-01,7.182407894110651725e-01,7.182185391392102991e-01,5.475662752861154559e-01,1.244012170482217794e+00
2.268000000000000000e+03,-2.147872826223564289e+02,-8.128170045713609682e-01,-8.128290194679085312e-01,-8.127695627265992817e-01,9.819568599043100310e-01,1.407819896733931042e+00,7.182343226895213650e-01,7.182397243884952598e-01,7.182182337623653767e-01,5.475662752876697681e-01,1.244012170482842405e+00
2.270000000000000000e+03,-2.147872826244668829e+02,-8.128205598520336084e-01,-8.128256743647648275e-01,-8.127693525789200235e-01,9.819568599162563638e-01,1.407819896738173870e+00,7.182356251415892290e-01,7.182385719046955330e-01,7.182180837983463961e-01,5.475662752891949925e-01,1.244012170483455026e+00
2.272000000000000000e+03,-2.147872826265362960e+02,-8.128238640399253478e-01,-8.128221444849345056e-01,-8.127695783000880025e-01,9.819568599279853149e-01,1.407819896742337651e+00,7.182368447881899431e-01,7.182373477111554383e-01,7.182180883493760604e-01,5.475662752906869102e-01,1.244012170484055435e+00
2.274000000000000000e+03,-2.147872826285672829e+02,-8.128268817999505513e-01,-8.128184758846623836e-01,-8.127702291689705705e-01,9.819568599394883357e-01,1.407819896746423050e+00,7.182379680621856499e-01,7.182360680265202912e-01,7.182182447639879896e-01,5.475662752921508503e-01,1.244012170484643631e+00
2.276000000000000000e+03,-2.147872826305577689e+02,-8.128295819157158597e-01,-8.128147154062552726e-01,-8.127712895597047904e-01,9.819568599507737527e-01,1.407819896750431621e+00,7.182389828548664257e-01,7.182347493250103021e-01,7.182185486766748950e-01,5.475662752935822608e-01,1.244012170485219171e+00
2.278000000000000000e+03,-2.147872826325120741e+02,-8.128319375991642781e-01,-8.128109100977871648e-01,-8.127727392122824357e-01,9.819568599618458959e-01,1.407819896754364475e+00,7.182398786623958031e-01,7.182334081355000732e-01,7.182189940624513769e-01,5.475662752949816969e-01,1.244012170485782276e+00
2.280000000000000000e+03,-2.147872826344264183e+02,-8.128339267392488132e-01,-8.128071066441430181e-01,-8.127745535529158349e-01,9.819568599727114266e-01,1.407819896758223610e+00,7.182406467033149999e-01,7.182320608527575923e-01,7.182195733080285471e-01,5.475662752963568192e-01,1.244012170486333391e+00
2.282000000000000000e+03,-2.147872826363051786e+02,-8.128355320871812895e-01,-8.128033508155723119e-01,-8.127767040601622250e-01,9.819568599833728983e-01,1.407819896762010359e+00,7.182412800047496271e-01,7.182307235618704544e-01,7.182202773012109631e-01,5.475662752976970804e-01,1.244012170486873403e+00
2.284000000000000000e+03,-2.147872826381486107e+02,-8.128367413767894067e-01,-8.127996869397806634e-01,-8.127791586725130468e-01,9.819568599938388598e-01,1.407819896765726719e+00,7.182417734560979650e-01,7.182294118757172052e-01,7.182210955397512198e-01,5.475662752990164694e-01,1.244012170487403202e+00
2.286000000000000000e+03,-2.147872826399580219e+02,-8.128375473796725093e-01,-8.127961574026438818e-01,-8.127818822324979209e-01,9.819568600041086448e-01,1.407819896769374246e+00,7.182421238301022193e-01,7.182281407848859489e-01,7.182220162603083491e-01,5.475662753003065486e-01,1.244012170487923230e+00
2.288000000000000000e+03,-2.147872826417356578e+02,-8.128379478958351889e-01,-8.127928021824384341e-01,-8.127848369618433377e-01,9.819568600141890258e-01,1.407819896772954937e+00,7.182423297725218925e-01,7.182269245190933127e-01,7.182230265874016695e-01,5.475662753015818618e-01,1.244012170488434377e+00
2.290000000000000000e+03,-2.147872826434801254e+02,-8.128379456814172066e-01,-8.127896584215802411e-01,-8.127879829619987229e-01,9.819568600240884404e-01,1.407819896776470348e+00,7.182423917624896070e-01,7.182257764189085014e-01,7.182241127013175852e-01,5.475662753028361918e-01,1.244012170488937530e+00
2.292000000000000000e+03,-2.147872826451954040e+02,-8.128375483161338622e-01,-8.127867600396835313e-01,-8.127912787336074585e-01,9.819568600338052233e-01,1.407819896779921809e+00,7.182423120465761812e-01,7.182247088167067472e-01,7.182252600230718542e-01,5.475662753040679842e-01,1.244012170489432911e+00
2.294000000000000000e+03,-2.147872826468796177e+02,-8.128367680138711693e-01,-8.127841373910997813e-01,-8.127946817084322761e-01,9.819568600433440375e-01,1.407819896783310210e+00,7.182420945502352438e-01,7.182237329261924597e-01,7.182264534134977785e-01,5.475662753052800147e-01,1.244012170489920299e+00
2.296000000000000000e+03,-2.147872826485324254e+02,-8.128356213804335262e-01,-8.127818169697180739e-01,-8.127981487867705912e-01,9.819568600527104341e-01,1.407819896786636882e+00,7.182417447704946278e-01,7.182228587400873998e-01,7.182276773828205618e-01,5.475662753064727273e-01,1.244012170490400138e+00
2.298000000000000000e+03,-2.147872826501571524e+02,-8.128341291232145105e-01,-8.127798211632948355e-01,-8.128016368734606312e-01,9.819568600619100751e-01,1.407819896789902492e+00,7.182412696540531050e-01,7.182220949363296025e-01,7.182289163063917403e-01,5.475662753076454559e-01,1.244012170490871538e+00
2.300000000000000000e+03,-2.147872826517508429e+02,-8.128323157178595215e-01,-8.127781680593485492e-01,-8.128051034053429547e-01,9.819568600709333017e-01,1.407819896793108150e+00,7.182406774645986314e-01,7.182214487936388059e-01,7.182301546417861893e-01,5.475662753087963130e-01,1.244012170491334279e+00
2.302000000000000000e+03,-2.147872826533157706e+02,-8.128302090373491495e-01,-8.127768713039443815e-01,-8.128085068633704724e-01,9.819568600797946578e-01,1.407819896796254300e+00,7.182399776429551075e-01,7.182209261178047477e-01,7.182313771423907145e-01,5.475662753099257429e-01,1.244012170491788360e+00
2.304000000000000000e+03,-2.147872826548499177e+02,-8.128278399491248862e-01,-8.127759400144978219e-01,-8.128118072627114055e-01,9.819568600884859277e-01,1.407819896799341830e+00,7.182391806628848352e-01,7.182205311807511317e-01,7.182325690625432912e-01,5.475662753110329684e-01,1.244012170492233116e+00
2.306000000000000000e+03,-2.147872826563547619e+02,-8.128252418859179818e-01,-8.127753787470513025e-01,-8.128149666146053942e-01,9.819568600970148831e-01,1.407819896802371185e+00,7.182382978849898292e-01,7.182202666743948694e-01,7.182337163497364285e-01,5.475662753121161019e-01,1.244012170492668323e+00
2.308000000000000000e+03,-2.147872826578312981e+02,-8.128224503960777003e-01,-8.127751875180316832e-01,-8.128179493542994072e-01,9.819568601053854096e-01,1.407819896805343474e+00,7.182373414102491971e-01,7.182201336818215820e-01,7.182348058199228280e-01,5.475662753131762539e-01,1.244012170493094649e+00
2.310000000000000000e+03,-2.147872826592790148e+02,-8.128195026789714062e-01,-8.127753618799063995e-01,-8.128207227299848459e-01,9.819568601135957309e-01,1.407819896808260030e+00,7.182363239342310912e-01,7.182201316679091008e-01,7.182358253126847059e-01,5.475662753142149786e-01,1.244012170493511871e+00
2.312000000000000000e+03,-2.147872826606998160e+02,-8.128164371109701802e-01,-8.127758930495063705e-01,-8.128232571484744762e-01,9.819568601216530634e-01,1.407819896811121740e+00,7.182352586022725527e-01,7.182202584913788268e-01,7.182367638239816054e-01,5.475662753152319429e-01,1.244012170493920433e+00
2.314000000000000000e+03,-2.147872826620916271e+02,-8.128132927674954766e-01,-8.127767680871610390e-01,-8.128255264740462671e-01,9.819568601295620702e-01,1.407819896813930161e+00,7.182341588656404596e-01,7.182205104397823003e-01,7.182376116149938872e-01,5.475662753162294782e-01,1.244012170494321001e+00
2.316000000000000000e+03,-2.147872826634597061e+02,-8.128101089462724804e-01,-8.127779701241283350e-01,-8.128275082777278726e-01,9.819568601373243055e-01,1.407819896816686178e+00,7.182330383383722650e-01,7.182208822880713495e-01,7.182383602967639114e-01,5.475662753172053643e-01,1.244012170494714020e+00
2.318000000000000000e+03,-2.147872826648028024e+02,-8.128069246968917527e-01,-8.127794786350668321e-01,-8.128291840352612763e-01,9.819568601449399914e-01,1.407819896819391570e+00,7.182319106542772724e-01,7.182213673808591770e-01,7.182390028908550716e-01,5.475662753181678166e-01,1.244012170495100378e+00
2.320000000000000000e+03,-2.147872826661209444e+02,-8.128037783616612888e-01,-8.127812697517123874e-01,-8.128305392726179468e-01,9.819568601524159002e-01,1.407819896822047445e+00,7.182307893239532337e-01,7.182219577373648578e-01,7.182395338674364416e-01,5.475662753191099519e-01,1.244012170495480074e+00
2.322000000000000000e+03,-2.147872826674156386e+02,-8.128007071322955746e-01,-8.127833166133161535e-01,-8.128315636588283599e-01,9.819568601597574720e-01,1.407819896824654693e+00,7.182296875916860390e-01,7.182226441774196557e-01,7.182399491623938648e-01,5.475662753200414290e-01,1.244012170495853553e+00
2.324000000000000000e+03,-2.147872826686868848e+02,-8.127977466272141571e-01,-8.127855897487408221e-01,-8.128322510465996187e-01,9.819568601669651509e-01,1.407819896827214645e+00,7.182286182926038709e-01,7.182234164658798381e-01,7.182402461757015910e-01,5.475662753209538103e-01,1.244012170496221259e+00
2.326000000000000000e+03,-2.147872826699373263e+02,-8.127949304937307495e-01,-8.127880574847974327e-01,-8.128325994617939809e-01,9.819568601740433778e-01,1.407819896829727968e+00,7.182275937110792485e-01,7.182242634723119412e-01,7.182404237534274483e-01,5.475662753218546452e-01,1.244012170496582970e+00
2.328000000000000000e+03,-2.147872826711631262e+02,-8.127922900392576810e-01,-8.127906863749915223e-01,-8.128326110435020180e-01,9.819568601809878228e-01,1.407819896832194884e+00,7.182266254416057594e-01,7.182251733421023410e-01,7.182404821556706009e-01,5.475662753227416024e-01,1.244012170496938685e+00
2.330000000000000000e+03,-2.147872826723668993e+02,-8.127898538955556917e-01,-8.127934416424964503e-01,-8.128322919367720889e-01,9.819568601878064795e-01,1.407819896834616946e+00,7.182257242542279263e-01,7.182261336749988789e-01,7.182404230126296918e-01,5.475662753236121283e-01,1.244012170497288183e+00
2.332000000000000000e+03,-2.147872826735495266e+02,-8.127876477195509208e-01,-8.127962876313087337e-01,-8.128316521407005224e-01,9.819568601945006803e-01,1.407819896836994156e+00,7.182248999668057188e-01,7.182271317068098515e-01,7.182402492706414510e-01,5.475662753244672221e-01,1.244012170497631242e+00
2.334000000000000000e+03,-2.147872826747091324e+02,-8.127856939340167841e-01,-8.127991882592605632e-01,-8.128307053146791583e-01,9.819568602010699809e-01,1.407819896839326956e+00,7.182241613267386082e-01,7.182281544902290316e-01,7.182399651295958698e-01,5.475662753253017767e-01,1.244012170497967640e+00
2.336000000000000000e+03,-2.147872826758470239e+02,-8.127840115109880026e-01,-8.128021074669226076e-01,-8.128294685461057156e-01,9.819568602075151587e-01,1.407819896841616458e+00,7.182235159051437723e-01,7.182291890709751048e-01,7.182395759726893925e-01,5.475662753261207882e-01,1.244012170498297154e+00
2.338000000000000000e+03,-2.147872826769630592e+02,-8.127826158002373624e-01,-8.128050096566095117e-01,-8.128279620829242935e-01,9.819568602138414315e-01,1.407819896843862884e+00,7.182229700060915878e-01,7.182302226559010849e-01,7.182390882889925221e-01,5.475662753269247007e-01,1.244012170498619785e+00
2.340000000000000000e+03,-2.147872826780571245e+02,-8.127815184045810160e-01,-8.128078601159796079e-01,-8.128262090346632940e-01,9.819568602200494656e-01,1.407819896846066898e+00,7.182225285937270387e-01,7.182312427703869684e-01,7.182385095890146953e-01,5.475662753277094064e-01,1.244012170498935532e+00
2.342000000000000000e+03,-2.147872826791303851e+02,-8.127807271032870817e-01,-8.128106254212900117e-01,-8.128242350458269039e-01,9.819568602261365964e-01,1.407819896848229835e+00,7.182221952392966458e-01,7.182322374029720402e-01,7.182378483129721047e-01,5.475662753284780138e-01,1.244012170499244840e+00
2.344000000000000000e+03,-2.147872826801837221e+02,-8.127802458240219741e-01,-8.128132738157510806e-01,-8.128220679455490094e-01,9.819568602321107065e-01,1.407819896850352137e+00,7.182219720899766235e-01,7.182331951358704725e-01,7.182371137314859100e-01,5.475662753292322993e-01,1.244012170499547709e+00
2.346000000000000000e+03,-2.147872826812168796e+02,-8.127800746631942408e-01,-8.128157755590598166e-01,-8.128197373777226176e-01,9.819568602379747935e-01,1.407819896852434916e+00,7.182218598603583581e-01,7.182341052607313925e-01,7.182363158383318069e-01,5.475662753299737062e-01,1.244012170499845027e+00
2.348000000000000000e+03,-2.147872826822308525e+02,-8.127802099538297131e-01,-8.128181032446536447e-01,-8.128172744159060104e-01,9.819568602437299676e-01,1.407819896854478836e+00,7.182218578469584669e-01,7.182349578795941270e-01,7.182354652349483004e-01,5.475662753306957953e-01,1.244012170500136572e+00
2.350000000000000000e+03,-2.147872826832276303e+02,-8.127806443793459401e-01,-8.128202320819042370e-01,-8.128147111673068581e-01,9.819568602493826681e-01,1.407819896856485453e+00,7.182219639652751564e-01,7.182357439914471842e-01,7.182345730068513401e-01,5.475662753314098907e-01,1.244012170500423231e+00
2.352000000000000000e+03,-2.147872826842057066e+02,-8.127813671310116783e-01,-8.128221401408907143e-01,-8.128120803705792818e-01,9.819568602549233471e-01,1.407819896858455211e+00,7.182221748081302204e-01,7.182364555652426263e-01,7.182336505922531922e-01,5.475662753321128839e-01,1.244012170500705228e+00
2.354000000000000000e+03,-2.147872826851659909e+02,-8.127823641061467930e-01,-8.128238085580884453e-01,-8.128094149919220524e-01,9.819568602603713225e-01,1.407819896860389219e+00,7.182224857234201787e-01,7.182370856002978643e-01,7.182327096439337089e-01,5.475662753328000010e-01,1.244012170500982561e+00
2.356000000000000000e+03,-2.147872826861087105e+02,-8.127836181436364216e-01,-8.128252217016558312e-01,-8.128067478243010680e-01,9.819568602657160472e-01,1.407819896862287701e+00,7.182228909088587132e-01,7.182376281751712277e-01,7.182317618856152164e-01,5.475662753334811228e-01,1.244012170501255232e+00
2.358000000000000000e+03,-2.147872826870356562e+02,-8.127851092928048971e-01,-8.128263672954861851e-01,-8.128041110944694836e-01,9.819568602709715099e-01,1.407819896864151543e+00,7.182233835207769701e-01,7.182380784859124789e-01,7.182308189648975993e-01,5.475662753341499212e-01,1.244012170501523684e+00
2.360000000000000000e+03,-2.147872826879452361e+02,-8.127868151113634143e-01,-8.128272365017936707e-01,-8.128015360825247004e-01,9.819568602761190590e-01,1.407819896865981413e+00,7.182239557939694707e-01,7.182384328744976232e-01,7.182298923050024486e-01,5.475662753348053968e-01,1.244012170501787473e+00
2.362000000000000000e+03,-2.147872826888385873e+02,-8.127887109877286465e-01,-8.128278239620693180e-01,-8.127990527585309266e-01,9.819568602811765690e-01,1.407819896867777532e+00,7.182245991693594345e-01,7.182386888478179410e-01,7.182289929581170407e-01,5.475662753354494372e-01,1.244012170502046599e+00
2.364000000000000000e+03,-2.147872826897159086e+02,-8.127907704830413804e-01,-8.128281277970166308e-01,-8.127966894406783993e-01,9.819568602861400430e-01,1.407819896869540344e+00,7.182253044263959829e-01,7.182388450874249708e-01,7.182281314632285030e-01,5.475662753360801549e-01,1.244012170502300840e+00
2.366000000000000000e+03,-2.147872826905752675e+02,-8.127929656878618569e-01,-8.128281495659407385e-01,-8.127944724790761022e-01,9.819568602910144772e-01,1.407819896871270293e+00,7.182260618174763911e-01,7.182389014497817525e-01,7.182273177115158225e-01,5.475662753367029900e-01,1.244012170502549974e+00
2.368000000000000000e+03,-2.147872826914181132e+02,-8.127952675887988310e-01,-8.128278941870304974e-01,-8.127924259689670583e-01,9.819568602957922110e-01,1.407819896872967824e+00,7.182268612016949882e-01,7.182388589565728010e-01,7.182265608221659603e-01,5.475662753373099489e-01,1.244012170502794001e+00
2.370000000000000000e+03,-2.147872826922457818e+02,-8.127976464401387435e-01,-8.128273698195787045e-01,-8.127905714967625928e-01,9.819568603004790175e-01,1.407819896874633381e+00,7.182276921762227317e-01,7.182387197743405061e-01,7.182258690314901051e-01,5.475662753379049175e-01,1.244012170503033143e+00
2.372000000000000000e+03,-2.147872826930576764e+02,-8.128000721359730507e-01,-8.128265877102440751e-01,-8.127889279217341834e-01,9.819568603050813360e-01,1.407819896876267851e+00,7.182285442034773704e-01,7.182384871827585116e-01,7.182252495974048578e-01,5.475662753384868964e-01,1.244012170503267178e+00
2.374000000000000000e+03,-2.147872826938537969e+02,-8.128025145782744598e-01,-8.128255620052491359e-01,-8.127875111956932574e-01,9.819568603095973902e-01,1.407819896877871679e+00,7.182294067331905785e-01,7.182381655306407930e-01,7.182247087213968761e-01,5.475662753390588833e-01,1.244012170503496328e+00
2.376000000000000000e+03,-2.147872826946338023e+02,-8.128049440368531053e-01,-8.128243095310392352e-01,-8.127863342223793364e-01,9.819568603140316210e-01,1.407819896879445531e+00,7.182302693187335718e-01,7.182377601791721800e-01,7.182242514888825813e-01,5.475662753396173255e-01,1.244012170503721260e+00
2.378000000000000000e+03,-2.147872826954015864e+02,-8.128073314971980823e-01,-8.128228495462876957e-01,-8.127854067576738561e-01,9.819568603183743694e-01,1.407819896880990074e+00,7.182311217274315318e-01,7.182372774319744080e-01,7.182238818289421456e-01,5.475662753401654426e-01,1.244012170503941528e+00
2.380000000000000000e+03,-2.147872826961531985e+02,-8.128096489926132096e-01,-8.128212034682676945e-01,-8.127847353509726203e-01,9.819568603226468406e-01,1.407819896882506194e+00,7.182319540448617312e-01,7.182367244520110328e-01,7.182236024930164220e-01,5.475662753407052330e-01,1.244012170504158021e+00
2.382000000000000000e+03,-2.147872826968916513e+02,-8.128118699174243789e-01,-8.128193945771793327e-01,-8.127843233277571855e-01,9.819568603268384877e-01,1.407819896883994337e+00,7.182327567733417517e-01,7.182361091658369112e-01,7.182234150522559535e-01,5.475662753412323669e-01,1.244012170504370740e+00
2.384000000000000000e+03,-2.147872826976181670e+02,-8.128139693181025693e-01,-8.128174477021888888e-01,-8.127841708123931808e-01,9.819568603309536403e-01,1.407819896885455391e+00,7.182335209247412422e-01,7.182354401560669954e-01,7.182233199121474954e-01,5.475662753417522843e-01,1.244012170504580128e+00
2.386000000000000000e+03,-2.147872826983296761e+02,-8.128159241596462081e-01,-8.128153888932261317e-01,-8.127842747899606257e-01,9.819568603349887459e-01,1.407819896886889799e+00,7.182342381078373750e-01,7.182347265436522799e-01,7.182233163429653233e-01,5.475662753422656515e-01,1.244012170504785963e+00
2.388000000000000000e+03,-2.147872826990302428e+02,-8.128177135648345653e-01,-8.128132450827681987e-01,-8.127846292051839061e-01,9.819568603389564609e-01,1.407819896888298006e+00,7.182349006100579025e-01,7.182339778616966264e-01,7.182234025241684972e-01,5.475662753427722462e-01,1.244012170504988468e+00
2.390000000000000000e+03,-2.147872826997170534e+02,-8.128193190241017607e-01,-8.128110437421406376e-01,-8.127852250963024661e-01,9.819568603428434628e-01,1.407819896889680455e+00,7.182355014734081999e-01,7.182332039233110255e-01,7.182235756006362104e-01,5.475662753432634089e-01,1.244012170505187642e+00
2.392000000000000000e+03,-2.147872827003908469e+02,-8.128207245742524734e-01,-8.128088125366851324e-01,-8.127860507611808227e-01,9.819568603466694023e-01,1.407819896891037370e+00,7.182360345640245169e-01,7.182324146859682124e-01,7.182238317487527057e-01,5.475662753437526842e-01,1.244012170505383263e+00
2.394000000000000000e+03,-2.147872827010541243e+02,-8.128219169444756975e-01,-8.128065789843705868e-01,-8.127870919526521964e-01,9.819568603504157389e-01,1.407819896892369194e+00,7.182364946345632939e-01,7.182316201151828228e-01,7.182241662503457968e-01,5.475662753442307462e-01,1.244012170505575332e+00
2.396000000000000000e+03,-2.147872827017028499e+02,-8.128228856683247239e-01,-8.128043701222709139e-01,-8.127883321000958228e-01,9.819568603541020124e-01,1.407819896893676370e+00,7.182368773783247562e-01,7.182308300504254284e-01,7.182245735726449087e-01,5.475662753446982611e-01,1.244012170505763404e+00
2.398000000000000000e+03,-2.147872827023400646e+02,-8.128236231608633178e-01,-8.128022121851226078e-01,-8.127897525537145507e-01,9.819568603577092381e-01,1.407819896894959122e+00,7.182371794739875748e-01,7.182300540758614904e-01,7.182250474528150130e-01,5.475662753451552289e-01,1.244012170505948145e+00
2.400000000000000000e+03,-2.147872827029664222e+02,-8.128241247603822384e-01,-8.128001302999503519e-01,-8.127913328482007094e-01,9.819568603612541802e-01,1.407819896896217893e+00,7.182373986195542681e-01,7.182293013985628916e-01,7.182255809857831519e-01,5.475662753456086440e-01,1.244012170506129111e+00
2.402000000000000000e+03,-2.147872827035798764e+02,-8.128243887345116825e-01,-8.127981482004976721e-01,-8.127930509821944538e-01,9.819568603647318428e-01,1.407819896897453127e+00,7.182375335543143002e-01,7.182285807363203434e-01,7.182261667144707040e-01,5.475662753460481813e-01,1.244012170506306081e+00
2.404000000000000000e+03,-2.147872827041817914e+02,-8.128244162509816739e-01,-8.127962879647182559e-01,-8.127948837100086310e-01,9.819568603681430030e-01,1.407819896898665046e+00,7.182375840676042955e-01,7.182279002168143744e-01,7.182267967218708415e-01,5.475662753464793919e-01,1.244012170506479498e+00
2.406000000000000000e+03,-2.147872827047720250e+02,-8.128242113136888713e-01,-8.127945697782433809e-01,-8.127968068421275172e-01,9.819568603714965427e-01,1.407819896899854539e+00,7.182375509934330049e-01,7.182272672895305687e-01,7.182274627245032184e-01,5.475662753469020538e-01,1.244012170506649584e+00
2.408000000000000000e+03,-2.147872827053507194e+02,-8.128237806651958941e-01,-8.127930117262104348e-01,-8.127987955508703122e-01,9.819568603747768076e-01,1.407819896901021606e+00,7.182374361904306781e-01,7.182266886510632053e-01,7.182281561671357561e-01,5.475662753473186095e-01,1.244012170506816339e+00
2.410000000000000000e+03,-2.147872827059196368e+02,-8.128231336571284382e-01,-8.127916296153764319e-01,-8.128008246778481993e-01,9.819568603780058913e-01,1.407819896902167356e+00,7.182372425068576094e-01,7.182261701843234425e-01,7.182288683186096589e-01,5.475662753477236189e-01,1.244012170506979986e+00
2.412000000000000000e+03,-2.147872827064774128e+02,-8.128222820905351975e-01,-8.127904368279860181e-01,-8.128028690397670619e-01,9.819568603811733576e-01,1.407819896903291790e+00,7.182369737309423074e-01,7.182257169113608342e-01,7.182295903686406469e-01,5.475662753481244094e-01,1.244012170507140747e+00
2.414000000000000000e+03,-2.147872827070252413e+02,-8.128212400285661499e-01,-8.127894442083175575e-01,-8.128049037291987799e-01,9.819568603842794285e-01,1.407819896904395574e+00,7.182366345272601649e-01,7.182253329594169289e-01,7.182303135254075599e-01,5.475662753485170953e-01,1.244012170507298620e+00
2.416000000000000000e+03,-2.147872827075636621e+02,-8.128200235841924748e-01,-8.127886599823821445e-01,-8.128069044071699611e-01,9.819568603873277679e-01,1.407819896905479373e+00,7.182362303603755382e-01,7.182250215393459758e-01,7.182310291134953451e-01,5.475662753489033419e-01,1.244012170507454051e+00
2.418000000000000000e+03,-2.147872827080914533e+02,-8.128186506861857508e-01,-8.127880897108265001e-01,-8.128088475842538685e-01,9.819568603903240378e-01,1.407819896906542967e+00,7.182357674072263887e-01,7.182247849354731484e-01,7.182317286716219940e-01,5.475662753492812618e-01,1.244012170507606818e+00
2.420000000000000000e+03,-2.147872827086119969e+02,-8.128171408266574582e-01,-8.127877362747208956e-01,-8.128107108872655306e-01,9.819568603932665729e-01,1.407819896907587465e+00,7.182352524602702015e-01,7.182246245058448997e-01,7.182324040492938932e-01,5.475662753496564061e-01,1.244012170507756920e+00
2.422000000000000000e+03,-2.147872827091206887e+02,-8.128155147938586067e-01,-8.127875998934245283e-01,-8.128124733085860809e-01,9.819568603961555953e-01,1.407819896908612645e+00,7.182346928235410211e-01,7.182245406917402430e-01,7.182330475011844406e-01,5.475662753500231128e-01,1.244012170507904580e+00
2.424000000000000000e+03,-2.147872827096204560e+02,-8.128137943939588439e-01,-8.127876781735898781e-01,-8.128141154354174835e-01,9.819568603989885514e-01,1.407819896909618951e+00,7.182340962038920029e-01,7.182245330355651047e-01,7.182336517780344431e-01,5.475662753503849345e-01,1.244012170508049575e+00
2.426000000000000000e+03,-2.147872827101122652e+02,-8.128120021656964900e-01,-8.127879661878186779e-01,-8.128156196564070290e-01,9.819568604017697711e-01,1.407819896910606383e+00,7.182334705998546509e-01,7.182246002062449008e-01,7.182342102123915328e-01,5.475662753507408720e-01,1.244012170508191906e+00
2.428000000000000000e+03,-2.147872827105933879e+02,-8.128101610917637387e-01,-8.127884565815211015e-01,-8.128169703434526827e-01,9.819568604044943694e-01,1.407819896911575830e+00,7.182328241902841137e-01,7.182247400315363572e-01,7.182347167976292912e-01,5.475662753510884828e-01,1.244012170508331572e+00
2.430000000000000000e+03,-2.147872827110669789e+02,-8.128082943107041158e-01,-8.127891397060591494e-01,-8.128181540066535815e-01,9.819568604071747808e-01,1.407819896912527069e+00,7.182321652250008848e-01,7.182249495367826198e-01,7.182351662586025087e-01,5.475662753514272119e-01,1.244012170508468351e+00
2.432000000000000000e+03,-2.147872827115300822e+02,-8.128064248330211239e-01,-8.127900037761977003e-01,-8.128191594207498927e-01,9.819568604098047881e-01,1.407819896913460544e+00,7.182315019191652938e-01,7.182252249899039320e-01,7.182355541122278364e-01,5.475662753517616110e-01,1.244012170508602244e+00
2.434000000000000000e+03,-2.147872827119852843e+02,-8.128045752649474265e-01,-8.127910350496000413e-01,-8.128199777218483302e-01,9.819568604123849465e-01,1.407819896914376478e+00,7.182308423530128216e-01,7.182255619524993140e-01,7.182358767166887592e-01,5.475662753520906811e-01,1.244012170508733695e+00
2.436000000000000000e+03,-2.147872827124313062e+02,-8.128027675431744870e-01,-8.127922180261081264e-01,-8.128206024734265789e-01,9.819568604149131463e-01,1.407819896915275315e+00,7.182301943780110554e-01,7.182259553370664573e-01,7.182361313080032339e-01,5.475662753524093151e-01,1.244012170508862258e+00
2.438000000000000000e+03,-2.147872827128688300e+02,-8.128010226834300189e-01,-8.127935356641743381e-01,-8.128210297013052088e-01,9.819568604173972703e-01,1.407819896916157276e+00,7.182295655303958526e-01,7.182263994704016774e-01,7.182363160231598487e-01,5.475662753527216209e-01,1.244012170508988380e+00
2.440000000000000000e+03,-2.147872827132986799e+02,-8.127993605457221049e-01,-8.127949696118297318e-01,-8.128212578974607361e-01,9.819568604198325446e-01,1.407819896917023028e+00,7.182289629524739594e-01,7.182268881630814450e-01,7.182364299092758309e-01,5.475662753530278204e-01,1.244012170509111836e+00
2.442000000000000000e+03,-2.147872827137206002e+02,-8.127977996184441167e-01,-8.127965004494147605e-01,-8.128212879931363544e-01,9.819568604222281838e-01,1.407819896917872793e+00,7.182283933219250072e-01,7.182274147849351253e-01,7.182364729188354113e-01,5.475662753533301341e-01,1.244012170509233295e+00
2.444000000000000000e+03,-2.147872827141347614e+02,-8.127963568235335723e-01,-8.127981079411398246e-01,-8.128211233022075710e-01,9.819568604245744181e-01,1.407819896918706792e+00,7.182278627891136580e-01,7.182279723462264842e-01,7.182364458912146032e-01,5.475662753536290062e-01,1.244012170509352755e+00
2.446000000000000000e+03,-2.147872827145412202e+02,-8.127950473442848711e-01,-8.127997712924633911e-01,-8.128207694359184110e-01,9.819568604268781309e-01,1.407819896919525249e+00,7.182273769221511062e-01,7.182285535838689450e-01,7.182363505213786858e-01,5.475662753539191074e-01,1.244012170509469772e+00
2.448000000000000000e+03,-2.147872827149394652e+02,-8.127938844772669702e-01,-8.128014694102240201e-01,-8.128202341908536965e-01,9.819568604291410985e-01,1.407819896920329050e+00,7.182269406594471439e-01,7.182291510520291133e-01,7.182361893167608091e-01,5.475662753542086536e-01,1.244012170509585236e+00
2.450000000000000000e+03,-2.147872827153331912e+02,-8.127928795095068493e-01,-8.128031811624404357e-01,-8.128195274119741631e-01,9.819568604313672067e-01,1.407819896921117975e+00,7.182265582694563610e-01,7.182297572159108690e-01,7.182359655436922896e-01,5.475662753544893180e-01,1.244012170509698700e+00
2.452000000000000000e+03,-2.147872827157161169e+02,-8.127920416216064536e-01,-8.128048856345173601e-01,-8.128186608332648166e-01,9.819568604335440209e-01,1.407819896921892688e+00,7.182262333173896618e-01,7.182303645474703568e-01,7.182356831649967521e-01,5.475662753547663186e-01,1.244012170509809945e+00
2.454000000000000000e+03,-2.147872827160950067e+02,-8.127913778174090664e-01,-8.128065623789522132e-01,-8.128176478983905051e-01,9.819568604356851971e-01,1.407819896922652747e+00,7.182259686386743835e-01,7.182309656215130067e-01,7.182353467704513106e-01,5.475662753550375461e-01,1.244012170509919635e+00
2.456000000000000000e+03,-2.147872827164655973e+02,-8.127908928805173128e-01,-8.128081916553010489e-01,-8.128165035641856662e-01,9.819568604377848509e-01,1.407819896923399261e+00,7.182257663191958796e-01,7.182315532104855960e-01,7.182349615017088462e-01,5.475662753553043327e-01,1.244012170510027104e+00
2.458000000000000000e+03,-2.147872827168306173e+02,-8.127905893575110285e-01,-8.128097546577002230e-01,-8.128152440899487630e-01,9.819568604398491996e-01,1.407819896924131564e+00,7.182256276824162677e-01,7.182321203762126460e-01,7.182345329734963757e-01,5.475662753555692319e-01,1.244012170510132576e+00
2.460000000000000000e+03,-2.147872827171872245e+02,-8.127904675677456448e-01,-8.128112337270312349e-01,-8.128138868154358709e-01,9.819568604418726920e-01,1.407819896924850323e+00,7.182255532835593037e-01,7.182326605567663780e-01,7.182340671925117048e-01,5.475662753558251383e-01,1.244012170510236048e+00
2.462000000000000000e+03,-2.147872827175374653e+02,-8.127905256391515509e-01,-8.128126125453909445e-01,-8.128124499306266237e-01,9.819568604438579928e-01,1.407819896925555536e+00,7.182255429112699430e-01,7.182331676468558523e-01,7.182335704754121419e-01,5.475662753560782692e-01,1.244012170510337301e+00
2.464000000000000000e+03,-2.147872827178811690e+02,-8.127907595692895892e-01,-8.128138763105017262e-01,-8.128109522402359177e-01,9.819568604458037697e-01,1.407819896926247871e+00,7.182255955971007522e-01,7.182336360701339073e-01,7.182330493669848437e-01,5.475662753563240726e-01,1.244012170510436777e+00
2.466000000000000000e+03,-2.147872827182183642e+02,-8.127911633106524869e-01,-8.128150118882061514e-01,-8.128094129259393341e-01,9.819568604477195706e-01,1.407819896926926884e+00,7.182257096332026469e-01,7.182340608422043138e-01,7.182325105594812298e-01,5.475662753565669894e-01,1.244012170510533810e+00
2.468000000000000000e+03,-2.147872827185496760e+02,-8.127917288789295869e-01,-8.128160079414278316e-01,-8.128078513091275825e-01,9.819568604495934050e-01,1.407819896927593462e+00,7.182258825985744499e-01,7.182344376232896455e-01,7.182319608136787936e-01,5.475662753568050212e-01,1.244012170510629289e+00
2.470000000000000000e+03,-2.147872827188736835e+02,-8.127924464827174234e-01,-8.128168550343836118e-01,-8.128062866169837308e-01,9.819568604514384846e-01,1.407819896928247605e+00,7.182261113940641151e-01,7.182347627598569817e-01,7.182314068822736042e-01,5.475662753570390562e-01,1.244012170510722770e+00
2.472000000000000000e+03,-2.147872827191926604e+02,-8.127933046729927113e-01,-8.128175457112289948e-01,-8.128047377543813345e-01,9.819568604532458167e-01,1.407819896928889536e+00,7.182263922861144012e-01,7.182350333149389865e-01,7.182308554357904606e-01,5.475662753572640984e-01,1.244012170510814475e+00
2.474000000000000000e+03,-2.147872827195053844e+02,-8.127942905101956939e-01,-8.128180745486346392e-01,-8.128032230842184847e-01,9.819568604550179547e-01,1.407819896929519699e+00,7.182267209590624812e-01,7.182352470870809746e-01,7.182303129913391038e-01,5.475662753574912500e-01,1.244012170510904625e+00
2.476000000000000000e+03,-2.147872827198130778e+02,-8.127953897468518374e-01,-8.128184381822864957e-01,-8.128017602182786572e-01,9.819568604567626702e-01,1.407819896930138315e+00,7.182270925755684932e-01,7.182354026182877771e-01,7.182297858442694416e-01,5.475662753577099640e-01,1.244012170510992998e+00
2.478000000000000000e+03,-2.147872827201138080e+02,-8.127965870232715107e-01,-8.128186353075245174e-01,-8.128003658209113080e-01,9.819568604584750782e-01,1.407819896930745385e+00,7.182275018443343706e-01,7.182354991914694509e-01,7.182292800029504987e-01,5.475662753579263464e-01,1.244012170511080040e+00
2.480000000000000000e+03,-2.147872827204104453e+02,-8.127978660736665528e-01,-8.128186666548263828e-01,-8.127990554274218127e-01,9.819568604601510708e-01,1.407819896931341574e+00,7.182279430942442033e-01,7.182355368182767874e-01,7.182288011268487260e-01,5.475662753581418407e-01,1.244012170511165527e+00
2.482000000000000000e+03,-2.147872827207012278e+02,-8.127992099400848103e-01,-8.128185349410700367e-01,-8.127978432788925955e-01,9.819568604617978647e-01,1.407819896931926662e+00,7.182284103535970798e-01,7.182355162182151309e-01,7.182283544681681287e-01,5.475662753583454556e-01,1.244012170511249682e+00
2.484000000000000000e+03,-2.147872827209866955e+02,-8.128006011912253248e-01,-8.128182447977475578e-01,-8.127967421751257637e-01,9.819568604634109077e-01,1.407819896932500869e+00,7.182288974330487408e-01,7.182354387900312664e-01,7.182279448174887504e-01,5.475662753585536224e-01,1.244012170511332283e+00
2.486000000000000000e+03,-2.147872827212665356e+02,-8.128020221433724934e-01,-8.128178026776790022e-01,-8.127957633470220822e-01,9.819568604650023014e-01,1.407819896933064863e+00,7.182293980106895237e-01,7.182353065765300082e-01,7.182275764539267637e-01,5.475662753587551279e-01,1.244012170511413551e+00
2.488000000000000000e+03,-2.147872827215412315e+02,-8.128034550804523750e-01,-8.128172167419067673e-01,-8.127949163496110963e-01,9.819568604665627198e-01,1.407819896933618198e+00,7.182299057176589896e-01,7.182351222236634802e-01,7.182272531003816018e-01,5.475662753589548570e-01,1.244012170511493265e+00
2.490000000000000000e+03,-2.147872827218112093e+02,-8.128048824705346176e-01,-8.128164967285459452e-01,-8.127942089767145051e-01,9.819568604680880552e-01,1.407819896934161541e+00,7.182304142225911514e-01,7.182348889349718934e-01,7.182269778846810393e-01,5.475662753591489240e-01,1.244012170511571425e+00
2.492000000000000000e+03,-2.147872827220768670e+02,-8.128062871759156316e-01,-8.128156538056661162e-01,-8.127936471979672062e-01,9.819568604695904090e-01,1.407819896934694448e+00,7.182309173134195923e-01,7.182346104220378447e-01,7.182267533073162236e-01,5.475662753593408816e-01,1.244012170511647808e+00
2.494000000000000000e+03,-2.147872827223360446e+02,-8.128076526542974412e-01,-8.128147004102449502e-01,-8.127932351186696325e-01,9.819568604710648962e-01,1.407819896935217363e+00,7.182314089750421182e-01,7.182342908516771152e-01,7.182265812165665730e-01,5.475662753595271770e-01,1.244012170511723081e+00
2.496000000000000000e+03,-2.147872827225909589e+02,-8.128089631486320465e-01,-8.128136500754078453e-01,-8.127929749627789136e-01,9.819568604725088523e-01,1.407819896935730952e+00,7.182318834616402414e-01,7.182339347904099780e-01,7.182264627917489541e-01,5.475662753597093646e-01,1.244012170511796800e+00
2.498000000000000000e+03,-2.147872827228410415e+02,-8.128102038634159587e-01,-8.128125172480937799e-01,-8.127928670788466814e-01,9.819568604739306039e-01,1.407819896936234549e+00,7.182323353626242080e-01,7.182335471465515209e-01,7.182263985351141633e-01,5.475662753598909971e-01,1.244012170511868742e+00
2.500000000000000000e+03,-2.147872827230876283e+02,-8.128113611255980420e-01,-8.128113170995179271e-01,-8.127929099687142278e-01,9.819568604753204921e-01,1.407819896936728821e+00,7.182327596614799248e-01,7.182331331103141148e-01,7.182263882729869042e-01,5.475662753600644139e-01,1.244012170511939352e+00
2.502000000000000000e+03,-2.147872827233270527e+02,-8.128124225283362980e-01,-8.128100653306014056e-01,-8.127931003383037645e-01,9.819568604766839570e-01,1.407819896937213766e+00,7.182331517869271487e-01,7.182326980921304171e-01,7.182264311662134304e-01,5.475662753602347221e-01,1.244012170512008852e+00
2.504000000000000000e+03,-2.147872827235646582e+02,-8.128133770563426008e-01,-8.128087779747413810e-01,-8.127934331695239045e-01,9.819568604780236631e-01,1.407819896937689830e+00,7.182335076562533782e-01,7.182322476594261706e-01,7.182265257300715078e-01,5.475662753604068067e-01,1.244012170512076798e+00
2.506000000000000000e+03,-2.147872827237963520e+02,-8.128142151916299962e-01,-8.128074712000422641e-01,-8.127939018122291026e-01,9.819568604793420530e-01,1.407819896938157234e+00,7.182338237106971057e-01,7.182317874721946271e-01,7.182266698633353874e-01,5.475662753605757826e-01,1.244012170512143634e+00
2.508000000000000000e+03,-2.147872827240240099e+02,-8.128149289990000970e-01,-8.128061611134578257e-01,-8.127944980946771869e-01,9.819568604806304668e-01,1.407819896938615978e+00,7.182340969430792699e-01,7.182313232176641415e-01,7.182268608859604386e-01,5.475662753607359878e-01,1.244012170512209359e+00
2.510000000000000000e+03,-2.147872827242479445e+02,-8.128155121906169844e-01,-8.128048635688422952e-01,-8.127952124508588394e-01,9.819568604818997848e-01,1.407819896939066284e+00,7.182343249179784506e-01,7.182308605444852612e-01,7.182270955847046556e-01,5.475662753608987465e-01,1.244012170512274196e+00
2.512000000000000000e+03,-2.147872827244673033e+02,-8.128159601695597036e-01,-8.128035939811484312e-01,-8.127960340627311542e-01,9.819568604831461212e-01,1.407819896939508597e+00,7.182345057848654735e-01,7.182304049970467119e-01,7.182273702657212544e-01,5.475662753610524014e-01,1.244012170512337478e+00
2.514000000000000000e+03,-2.147872827246835072e+02,-8.128162700522757467e-01,-8.128023671489101876e-01,-8.127969510153155719e-01,9.819568604843670334e-01,1.407819896939942250e+00,7.182346382845926636e-01,7.182299619505965182e-01,7.182276808128917889e-01,5.475662753612106082e-01,1.244012170512399873e+00
2.516000000000000000e+03,-2.147872827248938847e+02,-8.128164406702846900e-01,-8.128011970868567193e-01,-8.127979504623673579e-01,9.819568604855655192e-01,1.407819896940368576e+00,7.182347217497283554e-01,7.182295365479685056e-01,7.182280227508121007e-01,5.475662753613639300e-01,1.244012170512461157e+00
2.518000000000000000e+03,-2.147872827251027275e+02,-8.128164725514924749e-01,-8.128000968706312612e-01,-8.127990188003321181e-01,9.819568604867452422e-01,1.407819896940786686e+00,7.182347560991004798e-01,7.182291336388421099e-01,7.182283913109912543e-01,5.475662753615120337e-01,1.244012170512521331e+00
2.520000000000000000e+03,-2.147872827253065964e+02,-8.128163678818951521e-01,-8.127990784952920933e-01,-8.128001418481595186e-01,9.819568604879003182e-01,1.407819896941197024e+00,7.182347418269479089e-01,7.182287577224845121e-01,7.182287814999185338e-01,5.475662753616593603e-01,1.244012170512580617e+00
2.522000000000000000e+03,-2.147872827255057473e+02,-8.128161304484727845e-01,-8.127981527491505709e-01,-8.128013050305570308e-01,9.819568604890326347e-01,1.407819896941599813e+00,7.182346799868709608e-01,7.182284128950179314e-01,7.182291881678608547e-01,5.475662753618029122e-01,1.244012170512638571e+00
2.524000000000000000e+03,-2.147872827257029087e+02,-8.128157655643061252e-01,-8.127973291043818493e-01,-8.128024935622709668e-01,9.819568604901465214e-01,1.407819896941995053e+00,7.182345721708786046e-01,7.182281028022066138e-01,7.182296060770562152e-01,5.475662753619467971e-01,1.244012170512695192e+00
2.526000000000000000e+03,-2.147872827258964605e+02,-8.128152799771011239e-01,-8.127966156254530228e-01,-8.128036926311213994e-01,9.819568604912393139e-01,1.407819896942382965e+00,7.182344204835394708e-01,7.182278305986405931e-01,7.182300299683457290e-01,5.475662753620835765e-01,1.244012170512750926e+00
2.528000000000000000e+03,-2.147872827260842996e+02,-8.128146817624809506e-01,-8.127960188963579968e-01,-8.128048875775114590e-01,9.819568604923109012e-01,1.407819896942763771e+00,7.182342275114277363e-01,7.182275989141405637e-01,7.182304546253318600e-01,5.475662753622214662e-01,1.244012170512805548e+00
2.530000000000000000e+03,-2.147872827262692965e+02,-8.128139802034215489e-01,-8.127955439672851501e-01,-8.128060640682724936e-01,9.819568604933652800e-01,1.407819896943137250e+00,7.182339962878727668e-01,7.182274098280683194e-01,7.182308749353313315e-01,5.475662753623528056e-01,1.244012170512859061e+00
2.532000000000000000e+03,-2.147872827264523607e+02,-8.128131856574897229e-01,-8.127951943211340069e-01,-8.128072082629326234e-01,9.819568604943954560e-01,1.407819896943503624e+00,7.182337302530934497e-01,7.182272648518895908e-01,7.182312859466539745e-01,5.475662753624819246e-01,1.244012170512911464e+00
2.534000000000000000e+03,-2.147872827266308491e+02,-8.128123094135695226e-01,-8.127949718599356554e-01,-8.128083069705890340e-01,9.819568604954080904e-01,1.407819896943863558e+00,7.182334332099088448e-01,7.182271649203462172e-01,7.182316829217471055e-01,5.475662753626127088e-01,1.244012170512962978e+00
2.536000000000000000e+03,-2.147872827268062395e+02,-8.128113635397793413e-01,-8.127948769110531213e-01,-8.128093477957408775e-01,9.819568604964002967e-01,1.407819896944216609e+00,7.182331092752141100e-01,7.182271103911328503e-01,7.182320613860142533e-01,5.475662753627371648e-01,1.244012170513013382e+00
2.538000000000000000e+03,-2.147872827269777929e+02,-8.128103607246458528e-01,-8.127949082527240465e-01,-8.128103192716555903e-01,9.819568604973717418e-01,1.407819896944563220e+00,7.182327628275692044e-01,7.182271010529027722e-01,7.182324171722436201e-01,5.475662753628607327e-01,1.244012170513062898e+00
2.540000000000000000e+03,-2.147872827271473000e+02,-8.128093141132700650e-01,-8.127950631581558616e-01,-8.128112109799989771e-01,9.819568604983371918e-01,1.407819896944903393e+00,7.182323984513855342e-01,7.182271361412220223e-01,7.182327464604543188e-01,5.475662753629824131e-01,1.244012170513111526e+00
2.542000000000000000e+03,-2.147872827273131691e+02,-8.128082371407002737e-01,-8.127953374573603229e-01,-8.128120136557284159e-01,9.819568604992767735e-01,1.407819896945237348e+00,7.182320208783430360e-01,7.182272143617407512e-01,7.182330458133266982e-01,5.475662753630986535e-01,1.244012170513159488e+00
2.544000000000000000e+03,-2.147872827274761107e+02,-8.128071433644155075e-01,-8.127957256154283439e-01,-8.128127192762547581e-01,9.819568605001971484e-01,1.407819896945565308e+00,7.182316349267384714e-01,7.182273339199555240e-01,7.182333122070585496e-01,5.475662753632180024e-01,1.244012170513206561e+00
2.546000000000000000e+03,-2.147872827276357270e+02,-8.128060462980609691e-01,-8.127962208259870147e-01,-8.128133211343259168e-01,9.819568605011085305e-01,1.407819896945887050e+00,7.182312454397175028e-01,7.182274925566035639e-01,7.182335430577554414e-01,5.475662753633346869e-01,1.244012170513252746e+00
2.548000000000000000e+03,-2.147872827277929844e+02,-8.128049592483891361e-01,-8.127968151182116685e-01,-8.128138138940005364e-01,9.819568605019947105e-01,1.407819896946203242e+00,7.182308572233123689e-01,7.182276875878661482e-01,7.182337362432251737e-01,5.475662753634462643e-01,1.244012170513298488e+00
2.550000000000000000e+03,-2.147872827279459500e+02,-8.128038951575133897e-01,-8.127974994758094818e-01,-8.128141936294609460e-01,9.819568605028644592e-01,1.407819896946512994e+00,7.182304749853039016e-01,7.182279159493580867e-01,7.182338901200556736e-01,5.475662753635578417e-01,1.244012170513342896e+00
2.552000000000000000e+03,-2.147872827280979777e+02,-8.128028664522208846e-01,-8.127982639661949227e-01,-8.128144578465088532e-01,9.819568605037266584e-01,1.407819896946817417e+00,7.182301032760753934e-01,7.182281742430648430e-01,7.182340035358840691e-01,5.475662753636660884e-01,1.244012170513386861e+00
2.554000000000000000e+03,-2.147872827282456853e+02,-8.128018849022963233e-01,-8.127990978779972009e-01,-8.128146054867333437e-01,9.819568605045664311e-01,1.407819896947116067e+00,7.182297464323496028e-01,7.182284587863851932e-01,7.182340758365829414e-01,5.475662753637741131e-01,1.244012170513429716e+00
2.556000000000000000e+03,-2.147872827283935919e+02,-8.128009614894103896e-01,-8.127999898650923871e-01,-8.128146369145827776e-01,9.819568605053915489e-01,1.407819896947409166e+00,7.182294085249554261e-01,7.182287656624724015e-01,7.182341068681886709e-01,5.475662753638760316e-01,1.244012170513471904e+00
2.558000000000000000e+03,-2.147872827285354731e+02,-8.128001062880868544e-01,-8.128009280952132043e-01,-8.128145538878039922e-01,9.819568605061994582e-01,1.407819896947696714e+00,7.182290933113127940e-01,7.182290907712834960e-01,7.182340969732982083e-01,5.475662753639825020e-01,1.244012170513513205e+00
2.560000000000000000e+03,-2.147872827286748247e+02,-8.127993283601075980e-01,-8.128019004013332660e-01,-8.128143595116520403e-01,9.819568605069967093e-01,1.407819896947978933e+00,7.182288041935869227e-01,7.182294298807693211e-01,7.182340469818150330e-01,5.475662753640812008e-01,1.244012170513553617e+00
2.562000000000000000e+03,-2.147872827288118742e+02,-8.127986356633473131e-01,-8.128028944339262818e-01,-8.128140581777669738e-01,9.819568605077767520e-01,1.407819896948256044e+00,7.182285441828820671e-01,7.182297786777142035e-01,7.182339581958558927e-01,5.475662753641790115e-01,1.244012170513593363e+00
2.564000000000000000e+03,-2.147872827289471331e+02,-8.127980349760290935e-01,-8.128038978123778291e-01,-8.128136554885427856e-01,9.819568605085406965e-01,1.407819896948527827e+00,7.182283158700116799e-01,7.182301328179371280e-01,7.182338323687730286e-01,5.475662753642759339e-01,1.244012170513632221e+00
2.566000000000000000e+03,-2.147872827290798341e+02,-8.127975318368972912e-01,-8.128048982737803296e-01,-8.128131581681526940e-01,9.819568605092935387e-01,1.407819896948794725e+00,7.182281214030135086e-01,7.182304879755270210e-01,7.182336716784533115e-01,5.475662753643698588e-01,1.244012170513670412e+00
2.568000000000000000e+03,-2.147872827292098634e+02,-8.127971305018435455e-01,-8.128058838174784251e-01,-8.128125739613555334e-01,9.819568605100291725e-01,1.407819896949056737e+00,7.182279624713904242e-01,7.182308398908420211e-01,7.182334786950202998e-01,5.475662753644644498e-01,1.244012170513707938e+00
2.570000000000000000e+03,-2.147872827293379316e+02,-8.127968339170874579e-01,-8.128068428438146587e-01,-8.128119115215892698e-01,9.819568605107550363e-01,1.407819896949313643e+00,7.182278402970666553e-01,7.182311844170823356e-01,7.182332563433765360e-01,5.475662753645564873e-01,1.244012170513744797e+00
2.572000000000000000e+03,-2.147872827294625040e+02,-8.127966437088409712e-01,-8.128077642855787710e-01,-8.128111802898503324e-01,9.819568605114629145e-01,1.407819896949566107e+00,7.182277556316258860e-01,7.182315175651444727e-01,7.182330078610121848e-01,5.475662753646465264e-01,1.244012170513780990e+00
2.574000000000000000e+03,-2.147872827295855984e+02,-8.127965601892496172e-01,-8.128086377308363364e-01,-8.128103903659329443e-01,9.819568605121609117e-01,1.407819896949813687e+00,7.182277087596130594e-01,7.182318355465683313e-01,7.182327367518577255e-01,5.475662753647365655e-01,1.244012170513816518e+00
2.576000000000000000e+03,-2.147872827297066749e+02,-8.127965823780768373e-01,-8.128094535358163508e-01,-8.128095523738467776e-01,9.819568605128466965e-01,1.407819896950056826e+00,7.182276995072963688e-01,7.182321348141539330e-01,7.182324467368338405e-01,5.475662753648221637e-01,1.244012170513851601e+00
2.578000000000000000e+03,-2.147872827298256766e+02,-8.127967080395258614e-01,-8.128102029267806339e-01,-8.128086773231122386e-01,9.819568605135203798e-01,1.407819896950295524e+00,7.182277272564967507e-01,7.182324120999866723e-01,7.182321417020505194e-01,5.475662753649074288e-01,1.244012170513885795e+00
2.580000000000000000e+03,-2.147872827299421203e+02,-8.127969337333841304e-01,-8.128108780898470886e-01,-8.128077764678339756e-01,9.819568605141786310e-01,1.407819896950529781e+00,7.182277909628738133e-01,7.182326644503893576e-01,7.182318256455098027e-01,5.475662753649926939e-01,1.244012170513919546e+00
2.582000000000000000e+03,-2.147872827300557788e+02,-8.127972548794839547e-01,-8.128114722478415599e-01,-8.128068611653644915e-01,9.819568605148240037e-01,1.407819896950759819e+00,7.182278891782368779e-01,7.182328892573824897e-01,7.182315026233869748e-01,5.475662753650732961e-01,1.244012170513952631e+00
2.584000000000000000e+03,-2.147872827301680161e+02,-8.127976658344715499e-01,-8.128119797235280330e-01,-8.128059427362832601e-01,9.819568605154628260e-01,1.407819896950985639e+00,7.182280200763562217e-01,7.182330842861596176e-01,7.182311766967153233e-01,5.475662753651540093e-01,1.244012170513985049e+00
2.586000000000000000e+03,-2.147872827302785481e+02,-8.127981599796897383e-01,-8.128123959885760197e-01,-8.128050323275693989e-01,9.819568605160846619e-01,1.407819896951207017e+00,7.182281814818792798e-01,7.182332476980969327e-01,7.182308518794745522e-01,5.475662753652327241e-01,1.244012170514017024e+00
2.588000000000000000e+03,-2.147872827303859822e+02,-8.127987298188734666e-01,-8.128127176979140778e-01,-8.128041407805742802e-01,9.819568605166950626e-01,1.407819896951424399e+00,7.182283709019965379e-01,7.182333780688370251e-01,7.182305320888353606e-01,5.475662753653106618e-01,1.244012170514048110e+00
2.590000000000000000e+03,-2.147872827304917394e+02,-8.127993670843255414e-01,-8.128129427092047887e-01,-8.128032785053324050e-01,9.819568605172990239e-01,1.407819896951637562e+00,7.182285855604689795e-01,7.182334744010485661e-01,7.182302210983573243e-01,5.475662753653881554e-01,1.244012170514078974e+00
2.592000000000000000e+03,-2.147872827305958481e+02,-8.128000628502591862e-01,-8.128130700873932302e-01,-8.128024553626881366e-01,9.819568605178857768e-01,1.407819896951847172e+00,7.182288224338724270e-01,7.182335361315339561e-01,7.182299224946743221e-01,5.475662753654607640e-01,1.244012170514108950e+00
2.594000000000000000e+03,-2.147872827306995589e+02,-8.128008076517455605e-01,-8.128131000944937012e-01,-8.128016805555414726e-01,9.819568605184652021e-01,1.407819896952052563e+00,7.182290782896783021e-01,7.182335631324324732e-01,7.182296396381843140e-01,5.475662753655357040e-01,1.244012170514138260e+00
2.596000000000000000e+03,-2.147872827307985233e+02,-8.128015916079411873e-01,-8.128130341649570934e-01,-8.128009625302968777e-01,9.819568605190343025e-01,1.407819896952254179e+00,7.182293497260019421e-01,7.182335557064660758e-01,7.182293756280183628e-01,5.475662753656078685e-01,1.244012170514167126e+00
2.598000000000000000e+03,-2.147872827308963792e+02,-8.128024045480071180e-01,-8.128128748670493398e-01,-8.128003088895381367e-01,9.819568605195865274e-01,1.407819896952452021e+00,7.182296332128025318e-01,7.182335145762851480e-01,7.182291332715988741e-01,5.475662753656758142e-01,1.244012170514195326e+00
2.600000000000000000e+03,-2.147872827309930130e+02,-8.128032361382544480e-01,-8.128126258510471880e-01,-8.127997263166603092e-01,9.819568605201374201e-01,1.407819896952646310e+00,7.182299251341719426e-01,7.182334408679869053e-01,7.182289150587338744e-01,5.475662753657473125e-01,1.244012170514223081e+00
2.602000000000000000e+03,-2.147872827310872310e+02,-8.128040760091167494e-01,-8.128122917850487683e-01,-8.127992205131431280e-01,9.819568605206758782e-01,1.407819896952836825e+00,7.182302218314738917e-01,7.182333360892650953e-01,7.182287231403456929e-01,5.475662753658148141e-01,1.244012170514250615e+00
2.604000000000000000e+03,-2.147872827311806532e+02,-8.128049138803445928e-01,-8.128118782794192532e-01,-8.127987961488637447e-01,9.819568605212003476e-01,1.407819896953024008e+00,7.182305196469189745e-01,7.182332021026039959e-01,7.182285593117578859e-01,5.475662753658816495e-01,1.244012170514277482e+00
2.606000000000000000e+03,-2.147872827312725121e+02,-8.128057396830690173e-01,-8.128113918010990702e-01,-8.127984568257633491e-01,9.819568605217172674e-01,1.407819896953207639e+00,7.182308149671302600e-01,7.182330410940206411e-01,7.182284250003155845e-01,5.475662753659464865e-01,1.244012170514303683e+00
2.608000000000000000e+03,-2.147872827313607900e+02,-8.128065436773269647e-01,-8.128108395789395146e-01,-8.127982050549314996e-01,9.819568605222249724e-01,1.407819896953387939e+00,7.182311042662021805e-01,7.182328555381414237e-01,7.182283212573115083e-01,5.475662753660109905e-01,1.244012170514329663e+00
2.610000000000000000e+03,-2.147872827314486699e+02,-8.128073165637020869e-01,-8.128102295015813272e-01,-8.127980422471628996e-01,9.819568605227204650e-01,1.407819896953564909e+00,7.182313841477071525e-01,7.182326481601796209e-01,7.182282487539483062e-01,5.475662753660754944e-01,1.244012170514355198e+00
2.612000000000000000e+03,-2.147872827315360098e+02,-8.128080495877978429e-01,-8.128095700091791942e-01,-8.127979687166932976e-01,9.819568605232132930e-01,1.407819896953738770e+00,7.182316513850217632e-01,7.182324218957377715e-01,7.182282077812524035e-01,5.475662753661378890e-01,1.244012170514380067e+00
2.614000000000000000e+03,-2.147872827316197686e+02,-8.128087346363941368e-01,-8.128088699805794404e-01,-8.127979836978957984e-01,9.819568605236943526e-01,1.407819896953909078e+00,7.182319029593632331e-01,7.182321798490240994e-01,7.182281982537971343e-01,5.475662753661970639e-01,1.244012170514404714e+00
2.616000000000000000e+03,-2.147872827317050337e+02,-8.128093643242224609e-01,-8.128081386174056400e-01,-8.127980853744239953e-01,9.819568605241619785e-01,1.407819896954076500e+00,7.182321360949511790e-01,7.182319252503400753e-01,7.182282197170540838e-01,5.475662753662565718e-01,1.244012170514428473e+00
2.618000000000000000e+03,-2.147872827317854387e+02,-8.128099320703849884e-01,-8.128073853265571636e-01,-8.127982709202588030e-01,9.819568605246278281e-01,1.407819896954240813e+00,7.182323482906000089e-01,7.182316614134414134e-01,7.182282713584630107e-01,5.475662753663163018e-01,1.244012170514452231e+00
2.620000000000000000e+03,-2.147872827318649342e+02,-8.128104321637160679e-01,-8.128066196026413337e-01,-8.127985365519789784e-01,9.819568605250832416e-01,1.407819896954402017e+00,7.182325373473580354e-01,7.182313916933946718e-01,7.182283520219197026e-01,5.475662753663718130e-01,1.244012170514475324e+00
2.622000000000000000e+03,-2.147872827319440034e+02,-8.128108598162289145e-01,-8.128058509117509489e-01,-8.127988775914656294e-01,9.819568605255263316e-01,1.407819896954560113e+00,7.182327013915209557e-01,7.182311194454920056e-01,7.182284602258117712e-01,5.475662753664279903e-01,1.244012170514497972e+00
2.624000000000000000e+03,-2.147872827320207989e+02,-8.128112112044542092e-01,-8.128050885779640744e-01,-8.127992885381203347e-01,9.819568605259605398e-01,1.407819896954715322e+00,7.182328388929137830e-01,7.182308479856327477e-01,7.182285941844348542e-01,5.475662753664850557e-01,1.244012170514520399e+00
2.626000000000000000e+03,-2.147872827320961449e+02,-8.128114834980646464e-01,-8.128043416738783833e-01,-8.127997631496717279e-01,9.819568605263949701e-01,1.407819896954867867e+00,7.182329486779375216e-01,7.182305805525250886e-01,7.182287518326734288e-01,5.475662753665396787e-01,1.244012170514542159e+00
2.628000000000000000e+03,-2.147872827321710076e+02,-8.128116748758485999e-01,-8.128036189163604375e-01,-8.128002945304584337e-01,9.819568605268120809e-01,1.407819896955017303e+00,7.182330299374108940e-01,7.182303202720405899e-01,7.182289308538344352e-01,5.475662753665934135e-01,1.244012170514563476e+00
2.630000000000000000e+03,-2.147872827322432272e+02,-8.128117845289715149e-01,-8.128029285686747540e-01,-8.128008752260491576e-01,9.819568605272276374e-01,1.407819896955164074e+00,7.182330822291804751e-01,7.182300701238560903e-01,7.182291287104010102e-01,5.475662753666454829e-01,1.244012170514584570e+00
2.632000000000000000e+03,-2.147872827323152194e+02,-8.128118126517498432e-01,-8.128022783499261328e-01,-8.128014973230363038e-01,9.819568605276324247e-01,1.407819896955308181e+00,7.182331054755795030e-01,7.182298329105801793e-01,7.182293426774289946e-01,5.475662753666968863e-01,1.244012170514605220e+00
2.634000000000000000e+03,-2.147872827323850515e+02,-8.128117604203020097e-01,-8.128016753527391725e-01,-8.128021525526732960e-01,9.819568605280258877e-01,1.407819896955449401e+00,7.182330999559849438e-01,7.182296112295338819e-01,7.182295698782107385e-01,5.475662753667469573e-01,1.244012170514625426e+00
2.636000000000000000e+03,-2.147872827324550826e+02,-8.128116299596027661e-01,-8.128011259699871038e-01,-8.128028323971006053e-01,9.819568605284225704e-01,1.407819896955588179e+00,7.182330662948472888e-01,7.182294074472017620e-01,7.182298073218149614e-01,5.475662753667969174e-01,1.244012170514645188e+00
2.638000000000000000e+03,-2.147872827325216747e+02,-8.128114242996382632e-01,-8.128006358311793411e-01,-8.128035281968341019e-01,9.819568605288033769e-01,1.407819896955724515e+00,7.182330054455468016e-01,7.182292236765146498e-01,7.182300519419482221e-01,5.475662753668451010e-01,1.244012170514664950e+00
2.640000000000000000e+03,-2.147872827325884657e+02,-8.128111473213732729e-01,-8.128002097490741873e-01,-8.128042312581532647e-01,9.819568605291825181e-01,1.407819896955858185e+00,7.182329186705413981e-01,7.182290617570382674e-01,7.182303006365624576e-01,5.475662753668932847e-01,1.244012170514684268e+00
2.642000000000000000e+03,-2.147872827326546599e+02,-8.128108036935108860e-01,-8.127998516769423532e-01,-8.128049329590636418e-01,9.819568605295478925e-01,1.407819896955989414e+00,7.182328075183790350e-01,7.182289232382110811e-01,7.182305503076870101e-01,5.475662753669409133e-01,1.244012170514703142e+00
2.644000000000000000e+03,-2.147872827327174150e+02,-8.128103988010195735e-01,-8.127995646768163551e-01,-8.128056248525984406e-01,9.819568605299152653e-01,1.407819896956118422e+00,7.182326737979614073e-01,7.182288093657598349e-01,7.182307979006915533e-01,5.475662753669864324e-01,1.244012170514721571e+00
2.646000000000000000e+03,-2.147872827327803691e+02,-8.128099386663917292e-01,-8.127993508988304860e-01,-8.128062987660974459e-01,9.819568605302684272e-01,1.407819896956244765e+00,7.182325195506427118e-01,7.182287210713922398e-01,7.182310404425060746e-01,5.475662753670325067e-01,1.244012170514739779e+00
2.648000000000000000e+03,-2.147872827328418737e+02,-8.128094298649500837e-01,-8.127992115718248867e-01,-8.128069468954156607e-01,9.819568605306173703e-01,1.407819896956368888e+00,7.182323470206167793e-01,7.182286589660270559e-01,7.182312750780138755e-01,5.475662753670768046e-01,1.244012170514757543e+00
2.650000000000000000e+03,-2.147872827329029519e+02,-8.128088794351424617e-01,-8.127991470050675016e-01,-8.128075618928399804e-01,9.819568605309620946e-01,1.407819896956490791e+00,7.182321586239993616e-01,7.182286233365734462e-01,7.182314991042125785e-01,5.475662753671193261e-01,1.244012170514775084e+00
2.652000000000000000e+03,-2.147872827329622680e+02,-8.128082947851372753e-01,-8.127991566009526991e-01,-8.128081369477987428e-01,9.819568605313003795e-01,1.407819896956610251e+00,7.182319569169807183e-01,7.182286141465030749e-01,7.182317100014199429e-01,5.475662753671622918e-01,1.244012170514792182e+00
2.654000000000000000e+03,-2.147872827330203904e+02,-8.128076835968834901e-01,-8.127992388783568112e-01,-8.128086658594760872e-01,9.819568605316274512e-01,1.407819896956727712e+00,7.182317445634689435e-01,7.182286310402496987e-01,7.182319054612932296e-01,5.475662753672031480e-01,1.244012170514808835e+00
2.656000000000000000e+03,-2.147872827330774044e+02,-8.128070537287616082e-01,-8.127993915062435848e-01,-8.128091431005154410e-01,9.819568605319541899e-01,1.407819896956842731e+00,7.182315243024161022e-01,7.182286733515189647e-01,7.182320834111960428e-01,5.475662753672431160e-01,1.244012170514825488e+00
2.658000000000000000e+03,-2.147872827331339920e+02,-8.128064131180379182e-01,-8.127996113469794226e-01,-8.128095638713044302e-01,9.819568605322699373e-01,1.407819896956955752e+00,7.182312989151730109e-01,7.182287401154311413e-01,7.182322420346468617e-01,5.475662753672846383e-01,1.244012170514841698e+00
2.660000000000000000e+03,-2.147872827331886185e+02,-8.128057696842546642e-01,-8.127998945086285509e-01,-8.128099241442185985e-01,9.819568605325846855e-01,1.407819896957066552e+00,7.182310711930378622e-01,7.182288300844942297e-01,7.182323797878278349e-01,5.475662753673247174e-01,1.244012170514857463e+00
2.662000000000000000e+03,-2.147872827332424208e+02,-8.128051312346096235e-01,-8.128002364056076123e-01,-8.128102206976476340e-01,9.819568605328883315e-01,1.407819896957175576e+00,7.182308439053378679e-01,7.182289417481562133e-01,7.182324954119769789e-01,5.475662753673637972e-01,1.244012170514873006e+00
2.664000000000000000e+03,-2.147872827332954841e+02,-8.128045053724305413e-01,-8.128006318266920438e-01,-8.128104511395030096e-01,9.819568605331899791e-01,1.407819896957282380e+00,7.182306197680893289e-01,7.182290733557246121e-01,7.182325879417589265e-01,5.475662753674020999e-01,1.244012170514888549e+00
2.666000000000000000e+03,-2.147872827333473822e+02,-8.128038994097085412e-01,-8.128010750094605275e-01,-8.128106139201873859e-01,9.819568605334847433e-01,1.407819896957387407e+00,7.182304014136438042e-01,7.182292229422947427e-01,7.182326567097470083e-01,5.475662753674395145e-01,1.244012170514903426e+00
2.668000000000000000e+03,-2.147872827333984276e+02,-8.128033202846772776e-01,-8.128015597202785658e-01,-8.128107083351350237e-01,9.819568605337778422e-01,1.407819896957490213e+00,7.182301913614294042e-01,7.182293883572762327e-01,7.182327013470892751e-01,5.475662753674755967e-01,1.244012170514918081e+00
2.670000000000000000e+03,-2.147872827334491319e+02,-8.128027744852230896e-01,-8.128020793384816978e-01,-8.128107345170983988e-01,9.819568605340607270e-01,1.407819896957591244e+00,7.182299919901126151e-01,7.182295672950385068e-01,7.182327217807479292e-01,5.475662753675126782e-01,1.244012170514932736e+00
2.672000000000000000e+03,-2.147872827334990120e+02,-8.128022679790277705e-01,-8.128026269439204698e-01,-8.128106934185542753e-01,9.819568605343375056e-01,1.407819896957690275e+00,7.182298055114795243e-01,7.182297573271573254e-01,7.182327182273599009e-01,5.475662753675466510e-01,1.244012170514946947e+00
2.674000000000000000e+03,-2.147872827335466184e+02,-8.128018061511242953e-01,-8.128031954064527387e-01,-8.128105867846073807e-01,9.819568605346145063e-01,1.407819896957787753e+00,7.182296339462799217e-01,7.182299559356762897e-01,7.182326911841360184e-01,5.475662753675827332e-01,1.244012170514960935e+00
2.676000000000000000e+03,-2.147872827335943384e+02,-8.128013937494678043e-01,-8.128037774764125256e-01,-8.128104171169818759e-01,9.819568605348828472e-01,1.407819896957883232e+00,7.182294791024199654e-01,7.182301605468702776e-01,7.182326414169046824e-01,5.475662753676167060e-01,1.244012170514974924e+00
2.678000000000000000e+03,-2.147872827336417458e+02,-8.128010348390618534e-01,-8.128043658747706735e-01,-8.128101876296813799e-01,9.819568605351447488e-01,1.407819896957977157e+00,7.182293425557301214e-01,7.182303685648733227e-01,7.182325699456850732e-01,5.475662753676492356e-01,1.244012170514988247e+00
2.680000000000000000e+03,-2.147872827336859132e+02,-8.128007327651430858e-01,-8.128049533819589056e-01,-8.128099021970658367e-01,9.819568605354034307e-01,1.407819896958069084e+00,7.182292256337278191e-01,7.182305774047234026e-01,7.182324780279291110e-01,5.475662753676823202e-01,1.244012170515001570e+00
2.682000000000000000e+03,-2.147872827337317290e+02,-8.128004901256029591e-01,-8.128055329241874460e-01,-8.128095652950099170e-01,9.819568605356618907e-01,1.407819896958159456e+00,7.182291294025466843e-01,7.182307845242834610e-01,7.182323671396367848e-01,5.475662753677159600e-01,1.244012170515014448e+00
2.684000000000000000e+03,-2.147872827337763511e+02,-8.128003087530102366e-01,-8.128060976563215023e-01,-8.128091819360874215e-01,9.819568605359091373e-01,1.407819896958248274e+00,7.182290546573371071e-01,7.182309874546023432e-01,7.182322389546222929e-01,5.475662753677469352e-01,1.244012170515027327e+00
2.686000000000000000e+03,-2.147872827338188984e+02,-8.128001897061831738e-01,-8.128066410402861042e-01,-8.128087575995659453e-01,9.819568605361561620e-01,1.407819896958334871e+00,7.182290019162869132e-01,7.182311838283701455e-01,7.182320953219868409e-01,5.475662753677759120e-01,1.244012170515039761e+00
2.688000000000000000e+03,-2.147872827338611046e+02,-8.128001332713493676e-01,-8.128071569181933853e-01,-8.128082981570955434e-01,9.819568605363957481e-01,1.407819896958420358e+00,7.182289714183973661e-01,7.182313714062062981e-01,7.182319382421258336e-01,5.475662753678068873e-01,1.244012170515051974e+00
2.690000000000000000e+03,-2.147872827339023161e+02,-8.128001389726976500e-01,-8.128076395793902842e-01,-8.128078097951361158e-01,9.819568605366308933e-01,1.407819896958504291e+00,7.182289631250493578e-01,7.182315481004476476e-01,7.182317698413167584e-01,5.475662753678377515e-01,1.244012170515063742e+00
2.692000000000000000e+03,-2.147872827339438970e+02,-8.128002055920948710e-01,-8.128080838207383252e-01,-8.128072989349729438e-01,9.819568605368615977e-01,1.407819896958586448e+00,7.182289767253059454e-01,7.182317119963855800e-01,7.182315923452018414e-01,5.475662753678667283e-01,1.244012170515075733e+00
2.694000000000000000e+03,-2.147872827339826927e+02,-8.128003311974884015e-01,-8.128084849996000116e-01,-8.128067721512896027e-01,9.819568605370898595e-01,1.407819896958667272e+00,7.182290116448606376e-01,7.182318613708000843e-01,7.182314080513149124e-01,5.475662753678937067e-01,1.244012170515087279e+00
2.696000000000000000e+03,-2.147872827340226820e+02,-8.128005131795240645e-01,-8.128088390790131346e-01,-8.128062360904012573e-01,9.819568605373134584e-01,1.407819896958746320e+00,7.182290670584080550e-01,7.182319947077132616e-01,7.182312193009359191e-01,5.475662753679251260e-01,1.244012170515098603e+00
2.698000000000000000e+03,-2.147872827340617050e+02,-8.128007482958410357e-01,-8.128091426647038320e-01,-8.128056973889367098e-01,9.819568605375329495e-01,1.407819896958824257e+00,7.182291419051622938e-01,7.182321107114169045e-01,7.182310284505569742e-01,5.475662753679525485e-01,1.244012170515109705e+00
2.700000000000000000e+03,-2.147872827341003301e+02,-8.128010327222001674e-01,-8.128093930337454420e-01,-8.128051625940753144e-01,9.819568605377477777e-01,1.407819896958900641e+00,7.182292349071972559e-01,7.182322083167314020e-01,7.182308378432875617e-01,5.475662753679801931e-01,1.244012170515120808e+00
2.702000000000000000e+03,-2.147872827341371078e+02,-8.128013621098264530e-01,-8.128095881545513990e-01,-8.128046380861736475e-01,9.819568605379588311e-01,1.407819896958975470e+00,7.182293445902497853e-01,7.182322866965379360e-01,7.182306497805055479e-01,5.475662753680055062e-01,1.244012170515131466e+00
2.704000000000000000e+03,-2.147872827341732602e+02,-8.128017316479551058e-01,-8.128097266983825842e-01,-8.128041300047366136e-01,9.819568605381613358e-01,1.407819896959048966e+00,7.182294693065212066e-01,7.182323452666419250e-01,7.182304664942085193e-01,5.475662753680335948e-01,1.244012170515141902e+00
2.706000000000000000e+03,-2.147872827342084463e+02,-8.128021361309138992e-01,-8.128098080421366500e-01,-8.128036441785249089e-01,9.819568605383690585e-01,1.407819896959121131e+00,7.182296072590826919e-01,7.182323836880007972e-01,7.182302901203627687e-01,5.475662753680600181e-01,1.244012170515152338e+00
2.708000000000000000e+03,-2.147872827342443429e+02,-8.128025700285783639e-01,-8.128098322628248829e-01,-8.128031860606749204e-01,9.819568605385655680e-01,1.407819896959191963e+00,7.182297565274695650e-01,7.182324018663335252e-01,7.182301226737120015e-01,5.475662753680844430e-01,1.244012170515162330e+00
2.710000000000000000e+03,-2.147872827342790174e+02,-8.128030275593890464e-01,-8.128098001237288317e-01,-8.128027606694512297e-01,9.819568605387626326e-01,1.407819896959261685e+00,7.182299150939833732e-01,7.182323999491785349e-01,7.182299660244200190e-01,5.475662753681079797e-01,1.244012170515172544e+00
2.712000000000000000e+03,-2.147872827343126403e+02,-8.128035027649991306e-01,-8.128097130527108805e-01,-8.128023725353401563e-01,9.819568605389562554e-01,1.407819896959329853e+00,7.182300808703673267e-01,7.182323783204281886e-01,7.182298218768577991e-01,5.475662753681318495e-01,1.244012170515182314e+00
2.714000000000000000e+03,-2.147872827343460926e+02,-8.128039895854991537e-01,-8.128095731129643120e-01,-8.128020256550562150e-01,9.819568605391432170e-01,1.407819896959396910e+00,7.182302517244461004e-01,7.182323375923372888e-01,7.182296917509366496e-01,5.475662753681556083e-01,1.244012170515191862e+00
2.716000000000000000e+03,-2.147872827343784650e+02,-8.128044819343966942e-01,-8.128093829667369929e-01,-8.128017234528460699e-01,9.819568605393281802e-01,1.407819896959462636e+00,7.182304255064634324e-01,7.182322785951308353e-01,7.182295769661888318e-01,5.475662753681794781e-01,1.244012170515201410e+00
2.718000000000000000e+03,-2.147872827344110078e+02,-8.128049737724061252e-01,-8.128091458324944174e-01,-8.128014687495286328e-01,9.819568605395118110e-01,1.407819896959527251e+00,7.182306000747576968e-01,7.182322023641890540e-01,7.182294786289027400e-01,5.475662753682027928e-01,1.244012170515210736e+00
2.720000000000000000e+03,-2.147872827344426412e+02,-8.128054591791946670e-01,-8.128088654362020105e-01,-8.128012637394764761e-01,9.819568605396894467e-01,1.407819896959590533e+00,7.182307733206122480e-01,7.182321101249838913e-01,7.182293976223168563e-01,5.475662753682247752e-01,1.244012170515219839e+00
2.722000000000000000e+03,-2.147872827344733651e+02,-8.128059324222894899e-01,-8.128085459573489713e-01,-8.128011099756837776e-01,9.819568605398643069e-01,1.407819896959652706e+00,7.182309431920140819e-01,7.182320032758232609e-01,7.182293346001337175e-01,5.475662753682472017e-01,1.244012170515228721e+00
2.724000000000000000e+03,-2.147872827345022699e+02,-8.128063880224051241e-01,-8.128081919704017722e-01,-8.128010083629410021e-01,9.819568605400381678e-01,1.407819896959713546e+00,7.182311077162010227e-01,7.182318833686150983e-01,7.182292899832216637e-01,5.475662753682686290e-01,1.244012170515237381e+00
2.726000000000000000e+03,-2.147872827345330222e+02,-8.128068208144854090e-01,-8.128078083825541755e-01,-8.128009591591268679e-01,9.819568605402050343e-01,1.407819896959773498e+00,7.182312650207842708e-01,7.182317520878251926e-01,7.182292639594892725e-01,5.475662753682906114e-01,1.244012170515246041e+00
2.728000000000000000e+03,-2.147872827345628934e+02,-8.128072260038269325e-01,-8.128074003684652160e-01,-8.128009619842888611e-01,9.819568605403700134e-01,1.407819896959832340e+00,7.182314133534152267e-01,7.182316112279075737e-01,7.182292564868364426e-01,5.475662753683137041e-01,1.244012170515254478e+00
2.730000000000000000e+03,-2.147872827345913151e+02,-8.128075992167450581e-01,-8.128069733028988608e-01,-8.128010158373474292e-01,9.819568605405311068e-01,1.407819896959890071e+00,7.182315510997576702e-01,7.182314626694742410e-01,7.182292672989827320e-01,5.475662753683342432e-01,1.244012170515262694e+00
2.732000000000000000e+03,-2.147872827346191968e+02,-8.128079365453045879e-01,-8.128065326920802525e-01,-8.128011191200045227e-01,9.819568605406920891e-01,1.407819896959946693e+00,7.182316767997397600e-01,7.182313083545849297e-01,7.182292959139517929e-01,5.475662753683541162e-01,1.244012170515271132e+00
2.734000000000000000e+03,-2.147872827346463680e+02,-8.128082345856547652e-01,-8.128060841046598206e-01,-8.128012696674651316e-01,9.819568605408521833e-01,1.407819896960002204e+00,7.182317891619558470e-01,7.182311502614057153e-01,7.182293416449740953e-01,5.475662753683741002e-01,1.244012170515278903e+00
2.736000000000000000e+03,-2.147872827346737381e+02,-8.128084904697259194e-01,-8.128056331031116022e-01,-8.128014647853286645e-01,9.819568605410028406e-01,1.407819896960056827e+00,7.182318870760399099e-01,7.182309903788095529e-01,7.182294036135332682e-01,5.475662753683930850e-01,1.244012170515286675e+00
2.738000000000000000e+03,-2.147872827346995166e+02,-8.128087018899218252e-01,-8.128051851764410696e-01,-8.128017012921817663e-01,9.819568605411558293e-01,1.407819896960110118e+00,7.182319696230006212e-01,7.182308306811140408e-01,7.182294807643240242e-01,5.475662753684128470e-01,1.244012170515294446e+00
2.740000000000000000e+03,-2.147872827347262898e+02,-8.128088671167283952e-01,-8.128047456749866173e-01,-8.128019755671989088e-01,9.819568605412980489e-01,1.407819896960162742e+00,7.182320360832858963e-01,7.182306731034734382e-01,7.182295718817383046e-01,5.475662753684322759e-01,1.244012170515301996e+00
2.742000000000000000e+03,-2.147872827347526083e+02,-8.128089850090634005e-01,-8.128043197481396032e-01,-8.128022836020669661e-01,9.819568605414458196e-01,1.407819896960214257e+00,7.182320859425495030e-01,7.182305195182481228e-01,7.182296756077458655e-01,5.475662753684510387e-01,1.244012170515309323e+00
2.744000000000000000e+03,-2.147872827347771931e+02,-8.128090550174650319e-01,-8.128039122856338672e-01,-8.128026210565300058e-01,9.819568605415910367e-01,1.407819896960264883e+00,7.182321188950100410e-01,7.182303717127369591e-01,7.182297904608482275e-01,5.475662753684669148e-01,1.244012170515316651e+00
2.746000000000000000e+03,-2.147872827348026590e+02,-8.128090771800274839e-01,-8.128035278631240423e-01,-8.128029833168245455e-01,9.819568605417278162e-01,1.407819896960314621e+00,7.182321348442606279e-01,7.182302313685433592e-01,7.182299148558480839e-01,5.475662753684852335e-01,1.244012170515323978e+00
2.748000000000000000e+03,-2.147872827348263627e+02,-8.128090521114152978e-01,-8.128031706926854838e-01,-8.128033655562250104e-01,9.819568605418624863e-01,1.407819896960363248e+00,7.182321339015618200e-01,7.182301000428470417e-01,7.182300471242877293e-01,5.475662753685023310e-01,1.244012170515330862e+00
2.750000000000000000e+03,-2.147872827348498959e+02,-8.128089809850583825e-01,-8.128028445786025236e-01,-8.128037627969982859e-01,9.819568605419993768e-01,1.407819896960411210e+00,7.182321163815845733e-01,7.182299791518406140e-01,7.182301855353226960e-01,5.475662753685187623e-01,1.244012170515337523e+00
2.752000000000000000e+03,-2.147872827348727753e+02,-8.128088655089396042e-01,-8.128025528790918663e-01,-8.128041699729602332e-01,9.819568605421344909e-01,1.407819896960458061e+00,7.182320827955350762e-01,7.182298699564468869e-01,7.182303283168066654e-01,5.475662753685350825e-01,1.244012170515344406e+00
2.754000000000000000e+03,-2.147872827348957685e+02,-8.128087078952478395e-01,-8.128022984741194445e-01,-8.128045819919497150e-01,9.819568605422616114e-01,1.407819896960504247e+00,7.182320338419160288e-01,7.182297735504213909e-01,7.182304736765002806e-01,5.475662753685527351e-01,1.244012170515350846e+00
2.756000000000000000e+03,-2.147872827349185343e+02,-8.128085108245057810e-01,-8.128020837397157417e-01,-8.128049937974132222e-01,9.819568605423893981e-01,1.407819896960549322e+00,7.182319703948422118e-01,7.182296908509232525e-01,7.182306198231191985e-01,5.475662753685680562e-01,1.244012170515357285e+00
2.758000000000000000e+03,-2.147872827349411580e+02,-8.128082774046079262e-01,-8.128019105288600832e-01,-8.128054004284842593e-01,9.819568605425144092e-01,1.407819896960593953e+00,7.182318934902590657e-01,7.182296225915240084e-01,7.182307649871437771e-01,5.475662753685832662e-01,1.244012170515363724e+00
2.760000000000000000e+03,-2.147872827349617637e+02,-8.128080111253382922e-01,-8.128017801590811109e-01,-8.128057970778367336e-01,9.819568605426370889e-01,1.407819896960637474e+00,7.182318043101376670e-01,7.182295693177002116e-01,7.182309074411323824e-01,5.475662753685999196e-01,1.244012170515369942e+00
2.762000000000000000e+03,-2.147872827349828526e+02,-8.128077158091100429e-01,-8.128016934067762156e-01,-8.128061791466661967e-01,9.819568605427575481e-01,1.407819896960680328e+00,7.182317041650111422e-01,7.182295313845852291e-01,7.182310455194212961e-01,5.475662753686147965e-01,1.244012170515375937e+00
2.764000000000000000e+03,-2.147872827350042542e+02,-8.128073955584613763e-01,-8.128016505081248066e-01,-8.128065422962676978e-01,9.819568605428750097e-01,1.407819896960722295e+00,7.182315944750964354e-01,7.182295089570636115e-01,7.182311776369049161e-01,5.475662753686302286e-01,1.244012170515382154e+00
2.766000000000000000e+03,-2.147872827350247746e+02,-8.128070547011834179e-01,-8.128016511664716282e-01,-8.128068824954922666e-01,9.819568605429948027e-01,1.407819896960763595e+00,7.182314767502792074e-01,7.182295020120075257e-01,7.182313023068164215e-01,5.475662753686446615e-01,1.244012170515388149e+00
2.768000000000000000e+03,-2.147872827350452667e+02,-8.128066977336492194e-01,-8.128016945659674031e-01,-8.128071960638123539e-01,9.819568605431060471e-01,1.407819896960804229e+00,7.182313525694185019e-01,7.182295103425151428e-01,7.182314181572077016e-01,5.475662753686587614e-01,1.244012170515393922e+00
2.770000000000000000e+03,-2.147872827350651050e+02,-8.128063292631987347e-01,-8.128017793911279654e-01,-8.128074797093777226e-01,9.819568605432186237e-01,1.407819896960843753e+00,7.182312235591574723e-01,7.182295335640891398e-01,7.182315239459341472e-01,5.475662753686725281e-01,1.244012170515399696e+00
2.772000000000000000e+03,-2.147872827350835792e+02,-8.128059539502534570e-01,-8.128019038520105655e-01,-8.128077305617182891e-01,9.819568605433250941e-01,1.407819896960882611e+00,7.182310913726931423e-01,7.182295711225695767e-01,7.182316185739620051e-01,5.475662753686849626e-01,1.244012170515405247e+00
2.774000000000000000e+03,-2.147872827351023659e+02,-8.128055764509055647e-01,-8.128020657145268446e-01,-8.128079461988190202e-01,9.819568605434346731e-01,1.407819896960920802e+00,7.182309576687446739e-01,7.182296223037436533e-01,7.182317010967755877e-01,5.475662753686997286e-01,1.244012170515410798e+00
2.776000000000000000e+03,-2.147872827351218632e+02,-8.128052013606817949e-01,-8.128022623355376508e-01,-8.128081246682933303e-01,9.819568605435413655e-01,1.407819896960958328e+00,7.182308240910640906e-01,7.182296862445172181e-01,7.182317707337200208e-01,5.475662753687134954e-01,1.244012170515416349e+00
2.778000000000000000e+03,-2.147872827351409910e+02,-8.128048331601466225e-01,-8.128024907021307310e-01,-8.128082645024983233e-01,9.819568605436457265e-01,1.407819896960995187e+00,7.182306922487345924e-01,7.182297619454375281e-01,7.182318268751592960e-01,5.475662753687261519e-01,1.244012170515421456e+00
2.780000000000000000e+03,-2.147872827351583851e+02,-8.128044761629724668e-01,-8.128027474745886938e-01,-8.128083647274650936e-01,9.819568605437477560e-01,1.407819896961031381e+00,7.182305636974696261e-01,7.182298482845878018e-01,7.182318690873124023e-01,5.475662753687390305e-01,1.244012170515426785e+00
2.782000000000000000e+03,-2.147872827351754381e+02,-8.128041344670390300e-01,-8.128030290325169993e-01,-8.128084248657224675e-01,9.819568605438458997e-01,1.407819896961066908e+00,7.182304399221166591e-01,7.182299440325969897e-01,7.182318971146974818e-01,5.475662753687512430e-01,1.244012170515431892e+00
2.784000000000000000e+03,-2.147872827351924911e+02,-8.128038119091512970e-01,-8.128033315234327594e-01,-8.128084449329364691e-01,9.819568605439459308e-01,1.407819896961101991e+00,7.182303223205541709e-01,7.182300478686829415e-01,7.182319108802043273e-01,5.475662753687641215e-01,1.244012170515436999e+00
2.786000000000000000e+03,-2.147872827352100842e+02,-8.128035120237260269e-01,-8.128036509133379495e-01,-8.128084254287019084e-01,9.819568605440376352e-01,1.407819896961135964e+00,7.182302121890756785e-01,7.182301583976288262e-01,7.182319104827690204e-01,5.475662753687762230e-01,1.244012170515441884e+00
2.788000000000000000e+03,-2.147872827352266256e+02,-8.128032380059891926e-01,-8.128039830385306308e-01,-8.128083673214809846e-01,9.819568605441317821e-01,1.407819896961169492e+00,7.182301107093144177e-01,7.182302741674142510e-01,7.182318961927820489e-01,5.475662753687887685e-01,1.244012170515446769e+00
2.790000000000000000e+03,-2.147872827352424849e+02,-8.128029926799369420e-01,-8.128043236580951847e-01,-8.128082720282012730e-01,9.819568605442295928e-01,1.407819896961202355e+00,7.182300189368765464e-01,7.182303936874069317e-01,7.182318684452594360e-01,5.475662753687998707e-01,1.244012170515451210e+00
2.792000000000000000e+03,-2.147872827352584011e+02,-8.128027784713721671e-01,-8.128046685063883281e-01,-8.128081413887053852e-01,9.819568605443216303e-01,1.407819896961234774e+00,7.182299377916283589e-01,7.182305154468797692e-01,7.182318278310654280e-01,5.475662753688113060e-01,1.244012170515455873e+00
2.794000000000000000e+03,-2.147872827352748573e+02,-8.128025973861956466e-01,-8.128050133449558068e-01,-8.128079776355280339e-01,9.819568605444103371e-01,1.407819896961266526e+00,7.182298680497094523e-01,7.182306379336534929e-01,7.182317750862463601e-01,5.475662753688231854e-01,1.244012170515460536e+00
2.796000000000000000e+03,-2.147872827352906313e+02,-8.128024509941750297e-01,-8.128053540132003096e-01,-8.128077833595336310e-01,9.819568605444931597e-01,1.407819896961297834e+00,7.182298103372881659e-01,7.182307596525832061e-01,7.182317110797686865e-01,5.475662753688329554e-01,1.244012170515464977e+00
2.798000000000000000e+03,-2.147872827353052969e+02,-8.128023404181734524e-01,-8.128056864771974199e-01,-8.128075614717514830e-01,9.819568605445818665e-01,1.407819896961328254e+00,7.182297651260893812e-01,7.182308791436887718e-01,7.182316367998925477e-01,5.475662753688440576e-01,1.244012170515469418e+00
2.800000000000000000e+03,-2.147872827353205594e+02,-8.128022663289490302e-01,-8.128060068762142931e-01,-8.128073151621667547e-01,9.819568605446633569e-01,1.407819896961358230e+00,7.182297327306099710e-01,7.182309949996722453e-01,7.182315533394193485e-01,5.475662753688557149e-01,1.244012170515473636e+00
2.802000000000000000e+03,-2.147872827353343723e+02,-8.128022289454170934e-01,-8.128063115662342852e-01,-8.128070478558933054e-01,9.819568605447470677e-01,1.407819896961387540e+00,7.182297133071601225e-01,7.182311058825319172e-01,7.182314618800359485e-01,5.475662753688670392e-01,1.244012170515477855e+00
2.804000000000000000e+03,-2.147872827353490095e+02,-8.128022280403035538e-01,-8.128065971601110551e-01,-8.128067631673306925e-01,9.819568605448316667e-01,1.407819896961416406e+00,7.182297068545914209e-01,7.182312105391049917e-01,7.182313636760685460e-01,5.475662753688774753e-01,1.244012170515482074e+00
2.806000000000000000e+03,-2.147872827353630782e+02,-8.128022629510430752e-01,-8.128068605638789634e-01,-8.128064648530203273e-01,9.819568605449138232e-01,1.407819896961444828e+00,7.182297132167781983e-01,7.182313078152229302e-01,7.182312600377894762e-01,5.475662753688875783e-01,1.244012170515486071e+00
2.808000000000000000e+03,-2.147872827353771186e+02,-8.128023325956450496e-01,-8.128070990088442915e-01,-8.128061567636413187e-01,9.819568605449906507e-01,1.407819896961472805e+00,7.182297320868277213e-01,7.182313966683856465e-01,7.182311523146014398e-01,5.475662753688975704e-01,1.244012170515490068e+00
2.810000000000000000e+03,-2.147872827353906189e+02,-8.128024354933577333e-01,-8.128073100791168848e-01,-8.128058427958546606e-01,9.819568605450682552e-01,1.407819896961500117e+00,7.182297630129481636e-01,7.182314761787017554e-01,7.182310418781955308e-01,5.475662753689076734e-01,1.244012170515494065e+00
2.812000000000000000e+03,-2.147872827354035508e+02,-8.128025697896630319e-01,-8.128074917343292016e-01,-8.128055268445266712e-01,9.819568605451410859e-01,1.407819896961526984e+00,7.182298054059479409e-01,7.182315455579830754e-01,7.182309301059371931e-01,5.475662753689181095e-01,1.244012170515497839e+00
2.814000000000000000e+03,-2.147872827354169658e+02,-8.128027332854302900e-01,-8.128076423273580264e-01,-8.128052127559136641e-01,9.819568605452138055e-01,1.407819896961553185e+00,7.182298585483164466e-01,7.182316041569534182e-01,7.182308183646284316e-01,5.475662753689273243e-01,1.244012170515501614e+00
2.816000000000000000e+03,-2.147872827354301819e+02,-8.128029234696276806e-01,-8.128077606169314961e-01,-8.128049042823268788e-01,9.819568605452845267e-01,1.407819896961578943e+00,7.182299216047753898e-01,7.182316514703909194e-01,7.182307079947579664e-01,5.475662753689365392e-01,1.244012170515505389e+00
2.818000000000000000e+03,-2.147872827354421474e+02,-8.128031375552532412e-01,-8.128078457750235186e-01,-8.128046050387847110e-01,9.819568605453573573e-01,1.407819896961604256e+00,7.182299936341526303e-01,7.182316871403739977e-01,7.182306002954201851e-01,5.475662753689449769e-01,1.244012170515509164e+00
2.820000000000000000e+03,-2.147872827354546530e+02,-8.128033725179899527e-01,-8.128078973891075254e-01,-8.128043184621441819e-01,9.819568605454253030e-01,1.407819896961629347e+00,7.182300736025263310e-01,7.182317109574450908e-01,7.182304965100019256e-01,5.475662753689536366e-01,1.244012170515512716e+00
2.822000000000000000e+03,-2.147872827354663627e+02,-8.128036251370360787e-01,-8.128079154592837696e-01,-8.128040477730902325e-01,9.819568605454958021e-01,1.407819896961653772e+00,7.182301603973592075e-01,7.182317228599377490e-01,7.182303978127047017e-01,5.475662753689619633e-01,1.244012170515516047e+00
2.824000000000000000e+03,-2.147872827354781577e+02,-8.128038920376129406e-01,-8.128079003905124278e-01,-8.128037959414595726e-01,9.819568605455637478e-01,1.407819896961677530e+00,7.182302528425271726e-01,7.182317229314062468e-01,7.182303052960888889e-01,5.475662753689705120e-01,1.244012170515519600e+00
2.826000000000000000e+03,-2.147872827354908054e+02,-8.128041697345961270e-01,-8.128078529800129015e-01,-8.128035656551330090e-01,9.819568605456325816e-01,1.407819896961701067e+00,7.182303497139501669e-01,7.182317113963940791e-01,7.182302199597005998e-01,5.475662753689783946e-01,1.244012170515522930e+00
2.828000000000000000e+03,-2.147872827355021172e+02,-8.128044546767186906e-01,-8.128077744002595306e-01,-8.128033592929352347e-01,9.819568605457008603e-01,1.407819896961724382e+00,7.182304497556696310e-01,7.182316886145677648e-01,7.182301426998362048e-01,5.475662753689862772e-01,1.244012170515526261e+00
2.830000000000000000e+03,-2.147872827355139691e+02,-8.128047432907570258e-01,-8.128076661776879597e-01,-8.128031789016291198e-01,9.819568605457611454e-01,1.407819896961746808e+00,7.182305516960736380e-01,7.182316550734125782e-01,7.182300743006064803e-01,5.475662753689933826e-01,1.244012170515529592e+00
2.832000000000000000e+03,-2.147872827355245136e+02,-8.128050320252164784e-01,-8.128075301676531694e-01,-8.128030261773518950e-01,9.819568605458255384e-01,1.407819896961769013e+00,7.182306542640544134e-01,7.182316113796823887e-01,7.182300154263759895e-01,5.475662753690017093e-01,1.244012170515532922e+00
2.834000000000000000e+03,-2.147872827355356264e+02,-8.128053173929512543e-01,-8.128073685258447867e-01,-8.128029024515822654e-01,9.819568605458860455e-01,1.407819896961790773e+00,7.182307562048620975e-01,7.182315582496344719e-01,7.182299666156458651e-01,5.475662753690102580e-01,1.244012170515536031e+00
2.836000000000000000e+03,-2.147872827355463130e+02,-8.128055960121601808e-01,-8.128071836766934677e-01,-8.128028086816708742e-01,9.819568605459465527e-01,1.407819896961812312e+00,7.182308562954212716e-01,7.182314964983035344e-01,7.182299282764389448e-01,5.475662753690185847e-01,1.244012170515539362e+00
2.838000000000000000e+03,-2.147872827355568006e+02,-8.128058646454039415e-01,-8.128069782791665920e-01,-8.128027454461079770e-01,9.819568605460042843e-01,1.407819896961833406e+00,7.182309533588783212e-01,7.182314270279654966e-01,7.182299006833405830e-01,5.475662753690269113e-01,1.244012170515542248e+00
2.840000000000000000e+03,-2.147872827355667198e+02,-8.128061202360773452e-01,-8.128067551903749299e-01,-8.128027129443662346e-01,9.819568605460651245e-01,1.407819896961854056e+00,7.182310462782220961e-01,7.182313508158635340e-01,7.182298839761187548e-01,5.475662753690343498e-01,1.244012170515545135e+00
2.842000000000000000e+03,-2.147872827355763548e+02,-8.128063599419943497e-01,-8.128065174275840299e-01,-8.128027110013872347e-01,9.819568605461197475e-01,1.407819896961874262e+00,7.182311340087931262e-01,7.182312689013597984e-01,7.182298781600684467e-01,5.475662753690405671e-01,1.244012170515548021e+00
2.844000000000000000e+03,-2.147872827355865013e+02,-8.128065811657169126e-01,-8.128062681289340841e-01,-8.128027390764522853e-01,9.819568605461751476e-01,1.407819896961894246e+00,7.182312155895178574e-01,7.182311823727188793e-01,7.182298831080116130e-01,5.475662753690476725e-01,1.244012170515550908e+00
2.846000000000000000e+03,-2.147872827355961363e+02,-8.128067815813541097e-01,-8.128060105134999880e-01,-8.128027962763929581e-01,9.819568605462284383e-01,1.407819896961913786e+00,7.182312901528128402e-01,7.182310923535096814e-01,7.182298985639394839e-01,5.475662753690552220e-01,1.244012170515554017e+00
2.848000000000000000e+03,-2.147872827356049754e+02,-8.128069591574959007e-01,-8.128057478411238046e-01,-8.128028813727609103e-01,9.819568605462815070e-01,1.407819896961932882e+00,7.182313569330768255e-01,7.182309999889039398e-01,7.182299241482990038e-01,5.475662753690624385e-01,1.244012170515556681e+00
2.850000000000000000e+03,-2.147872827356142693e+02,-8.128071121761928364e-01,-8.128054833724720485e-01,-8.128029928228478473e-01,9.819568605463351307e-01,1.407819896961951533e+00,7.182314152736318791e-01,7.182309064318841418e-01,7.182299593647805125e-01,5.475662753690682116e-01,1.244012170515559346e+00
2.852000000000000000e+03,-2.147872827356233927e+02,-8.128072392477264652e-01,-8.128052203298236078e-01,-8.128031287940952199e-01,9.819568605463862010e-01,1.407819896961970185e+00,7.182314646322163210e-01,7.182308128295629146e-01,7.182300036085363937e-01,5.475662753690747619e-01,1.244012170515562010e+00
2.854000000000000000e+03,-2.147872827356328287e+02,-8.128073393211823205e-01,-8.128049618589829883e-01,-8.128032871916091029e-01,9.819568605464362721e-01,1.407819896961988393e+00,7.182315045849468893e-01,7.182307203097277881e-01,7.182300561756624901e-01,5.475662753690813123e-01,1.244012170515564453e+00
2.856000000000000000e+03,-2.147872827356416963e+02,-8.128074116906908175e-01,-8.128047109928360214e-01,-8.128034656883652564e-01,9.819568605464893407e-01,1.407819896962006156e+00,7.182315348288172974e-01,7.182306299677190253e-01,7.182301162738222722e-01,5.475662753690875295e-01,1.244012170515566895e+00
2.858000000000000000e+03,-2.147872827356504786e+02,-8.128074559974447499e-01,-8.128044706168778832e-01,-8.128036617576976930e-01,9.819568605465411881e-01,1.407819896962023698e+00,7.182315551826997657e-01,7.182305428538380276e-01,7.182301830338355675e-01,5.475662753690944129e-01,1.244012170515569560e+00
2.860000000000000000e+03,-2.147872827356591188e+02,-8.128074722274782893e-01,-8.128042434370954528e-01,-8.128038727075677095e-01,9.819568605465899269e-01,1.407819896962040573e+00,7.182315655869685456e-01,7.182304599614177665e-01,7.182302555220041462e-01,5.475662753691007412e-01,1.244012170515572002e+00
2.862000000000000000e+03,-2.147872827356677590e+02,-8.128074607053646927e-01,-8.128040319506130151e-01,-8.128040957162746549e-01,9.819568605466367783e-01,1.407819896962057449e+00,7.182315661017824038e-01,7.182303822156308470e-01,7.182303327529941939e-01,5.475662753691060702e-01,1.244012170515574445e+00
2.864000000000000000e+03,-2.147872827356756318e+02,-8.128074220840330044e-01,-8.128038384193390087e-01,-8.128043278689979223e-01,9.819568605466845179e-01,1.407819896962074102e+00,7.182315569040438330e-01,7.182303104633135371e-01,7.182304137030660618e-01,5.475662753691119544e-01,1.244012170515576887e+00
2.866000000000000000e+03,-2.147872827356837888e+02,-8.128073573307472710e-01,-8.128036648469212366e-01,-8.128045661948180012e-01,9.819568605467299260e-01,1.407819896962090311e+00,7.182315382831320205e-01,7.182302454637917721e-01,7.182304973235168477e-01,5.475662753691179496e-01,1.244012170515579330e+00
2.868000000000000000e+03,-2.147872827356918037e+02,-8.128072677097031296e-01,-8.128035129592405816e-01,-8.128048077036525987e-01,9.819568605467756672e-01,1.407819896962106299e+00,7.182315106355049439e-01,7.182301878809389528e-01,7.182305825540086230e-01,5.475662753691238338e-01,1.244012170515581550e+00
2.870000000000000000e+03,-2.147872827356996197e+02,-8.128071547613118231e-01,-8.128033841886026512e-01,-8.128050494227985201e-01,9.819568605468178557e-01,1.407819896962121842e+00,7.182314744581784760e-01,7.182301382765394759e-01,7.182306683357557731e-01,5.475662753691294959e-01,1.244012170515583771e+00
2.872000000000000000e+03,-2.147872827357075778e+02,-8.128070202786232823e-01,-8.128032796617569167e-01,-8.128052884324377114e-01,9.819568605468579348e-01,1.407819896962137163e+00,7.182314303411877487e-01,7.182300971050397109e-01,7.182307536242623636e-01,5.475662753691338258e-01,1.244012170515585991e+00
2.874000000000000000e+03,-2.147872827357150811e+02,-8.128068662811057665e-01,-8.128032001918907845e-01,-8.128055218999258313e-01,9.819568605468995681e-01,1.407819896962152040e+00,7.182313789591419084e-01,7.182300647097497048e-01,7.182308374016095343e-01,5.475662753691384887e-01,1.244012170515587989e+00
2.876000000000000000e+03,-2.147872827357221581e+02,-8.128066949862488011e-01,-8.128031462745181068e-01,-8.128057471122592803e-01,9.819568605469395361e-01,1.407819896962166917e+00,7.182313210619027943e-01,7.182300413205702228e-01,7.182309186880443397e-01,5.475662753691443729e-01,1.244012170515590210e+00
2.878000000000000000e+03,-2.147872827357294909e+02,-8.128065087792315513e-01,-8.128031180873525052e-01,-8.128059615065453825e-01,9.819568605469839451e-01,1.407819896962181350e+00,7.182312574645058900e-01,7.182300270532129272e-01,7.182309965528108631e-01,5.475662753691495910e-01,1.244012170515592430e+00
2.880000000000000000e+03,-2.147872827357366816e+02,-8.128063101811869862e-01,-8.128031154940170699e-01,-8.128061626980204180e-01,9.819568605470236911e-01,1.407819896962195561e+00,7.182311890364562190e-01,7.182300219099421179e-01,7.182310701241516604e-01,5.475662753691544760e-01,1.244012170515594429e+00
2.882000000000000000e+03,-2.147872827357431333e+02,-8.128061018163389440e-01,-8.128031380515491344e-01,-8.128063485054388693e-01,9.819568605470625489e-01,1.407819896962209549e+00,7.182311166904598032e-01,7.182300257817579858e-01,7.182311385983427554e-01,5.475662753691586948e-01,1.244012170515596427e+00
2.884000000000000000e+03,-2.147872827357494430e+02,-8.128058863784979327e-01,-8.128031850214599840e-01,-8.128065169734622897e-01,9.819568605471001854e-01,1.407819896962223094e+00,7.182310413707818642e-01,7.182300384519926251e-01,7.182312012478057062e-01,5.475662753691641349e-01,1.244012170515598648e+00
2.886000000000000000e+03,-2.147872827357567758e+02,-8.128056665973274475e-01,-8.128032553841867403e-01,-8.128066663920027191e-01,9.819568605471379330e-01,1.407819896962236639e+00,7.182309640412901652e-01,7.182300596012053395e-01,7.182312574280903528e-01,5.475662753691694640e-01,1.244012170515600424e+00
2.888000000000000000e+03,-2.147872827357632559e+02,-8.128054452047382972e-01,-8.128033478567028292e-01,-8.128067953121673739e-01,9.819568605471730161e-01,1.407819896962249961e+00,7.182308856734552771e-01,7.182300888132668870e-01,7.182313065838779043e-01,5.475662753691740159e-01,1.244012170515602422e+00
2.890000000000000000e+03,-2.147872827357694234e+02,-8.128052249018432596e-01,-8.128034609129800581e-01,-8.128069025588764429e-01,9.819568605472102085e-01,1.407819896962262840e+00,7.182308072342836747e-01,7.182301255825163100e-01,7.182313482538135174e-01,5.475662753691791229e-01,1.244012170515604199e+00
2.892000000000000000e+03,-2.147872827357755057e+02,-8.128050083269119375e-01,-8.128035928069973215e-01,-8.128069872398827611e-01,9.819568605472480671e-01,1.407819896962275497e+00,7.182307296745432668e-01,7.182301693218475780e-01,7.182313820742370902e-01,5.475662753691841189e-01,1.244012170515605975e+00
2.894000000000000000e+03,-2.147872827357820711e+02,-8.128047980245921567e-01,-8.128037415979776359e-01,-8.128070487513108233e-01,9.819568605472800416e-01,1.407819896962287931e+00,7.182306539172713666e-01,7.182302193716223471e-01,7.182314077817478770e-01,5.475662753691886708e-01,1.244012170515607751e+00
2.896000000000000000e+03,-2.147872827357875281e+02,-8.128045964168698623e-01,-8.128039051774899049e-01,-8.128070867796071131e-01,9.819568605473147915e-01,1.407819896962300366e+00,7.182305808468484321e-01,7.182302750091738019e-01,7.182314252146265732e-01,5.475662753691927787e-01,1.244012170515609528e+00
2.898000000000000000e+03,-2.147872827357935250e+02,-8.128044057760213104e-01,-8.128040812980341645e-01,-8.128071012999904532e-01,9.819568605473526501e-01,1.407819896962312134e+00,7.182305112987192874e-01,7.182303354588375210e-01,7.182314343131053214e-01,5.475662753691975526e-01,1.244012170515611304e+00
2.900000000000000000e+03,-2.147872827357996357e+02,-8.128042281998547613e-01,-8.128042676027864566e-01,-8.128070925714927508e-01,9.819568605473867340e-01,1.407819896962323902e+00,7.182304460498861731e-01,7.182303999023950114e-01,7.182314351184008183e-01,5.475662753692017715e-01,1.244012170515613080e+00
2.902000000000000000e+03,-2.147872827358051495e+02,-8.128040655895562017e-01,-8.128044616560182734e-01,-8.128070611286459801e-01,9.819568605474208178e-01,1.407819896962335449e+00,7.182303858103862293e-01,7.182304674896241581e-01,7.182314277706766115e-01,5.475662753692056572e-01,1.244012170515614635e+00
2.904000000000000000e+03,-2.147872827358107486e+02,-8.128039196303247227e-01,-8.128046609739425499e-01,-8.128070077700247920e-01,9.819568605474503498e-01,1.407819896962346773e+00,7.182303312157775066e-01,7.182305373490909250e-01,7.182314125058314458e-01,5.475662753692095430e-01,1.244012170515616189e+00
2.906000000000000000e+03,-2.147872827358162908e+02,-8.128037917750077224e-01,-8.128048630555019249e-01,-8.128069335438609100e-01,9.819568605474813250e-01,1.407819896962357875e+00,7.182302828207181022e-01,7.182306085988070521e-01,7.182313896511880458e-01,5.475662753692142060e-01,1.244012170515617743e+00
2.908000000000000000e+03,-2.147872827358220889e+02,-8.128036832308320747e-01,-8.128050654127848551e-01,-8.128068397308284565e-01,9.819568605475119671e-01,1.407819896962368977e+00,7.182302410937830839e-01,7.182306803568347942e-01,7.182313596201042039e-01,5.475662753692185358e-01,1.244012170515619298e+00
2.910000000000000000e+03,-2.147872827358266363e+02,-8.128035949494133439e-01,-8.128052656007147547e-01,-8.128067278243943372e-01,9.819568605475418321e-01,1.407819896962379635e+00,7.182302064134563624e-01,7.182307517516308693e-01,7.182313229056439541e-01,5.475662753692221996e-01,1.244012170515621074e+00
2.912000000000000000e+03,-2.147872827358323491e+02,-8.128035276200380466e-01,-8.128054612456532269e-01,-8.128065995089120976e-01,9.819568605475750278e-01,1.407819896962390072e+00,7.182301790653966567e-01,7.182308219320614473e-01,7.182312800732856273e-01,5.475662753692267515e-01,1.244012170515622406e+00
2.914000000000000000e+03,-2.147872827358373797e+02,-8.128034816662594864e-01,-8.128056500726159594e-01,-8.128064566357970921e-01,9.819568605476038936e-01,1.407819896962400508e+00,7.182301592409110480e-01,7.182308900770206783e-01,7.182312317528268819e-01,5.475662753692300821e-01,1.244012170515623961e+00
2.916000000000000000e+03,-2.147872827358421546e+02,-8.128034572458000540e-01,-8.128058299308209556e-01,-8.128063011981202513e-01,9.819568605476308720e-01,1.407819896962410722e+00,7.182301470366470042e-01,7.182309554045394062e-01,7.182311786295801914e-01,5.475662753692338569e-01,1.244012170515625515e+00
2.918000000000000000e+03,-2.147872827358468442e+02,-8.128034542536304308e-01,-8.128059988172621209e-01,-8.128061353039207626e-01,9.819568605476582945e-01,1.407819896962420714e+00,7.182301424554823344e-01,7.182310171802973597e-01,7.182311214349923478e-01,5.475662753692370766e-01,1.244012170515626847e+00
2.920000000000000000e+03,-2.147872827358516759e+02,-8.128034723282057117e-01,-8.128061548980831663e-01,-8.128059611485943803e-01,9.819568605476844958e-01,1.407819896962430484e+00,7.182301454084942804e-01,7.182310747255168382e-01,7.182310609367779097e-01,5.475662753692404072e-01,1.244012170515628180e+00
2.922000000000000000e+03,-2.147872827358569339e+02,-8.128035108606408432e-01,-8.128062965275564267e-01,-8.128057809867486050e-01,9.819568605477099199e-01,1.407819896962440032e+00,7.182301557179646689e-01,7.182311274240601451e-01,7.182309979287693213e-01,5.475662753692437379e-01,1.244012170515629734e+00
2.924000000000000000e+03,-2.147872827358618224e+02,-8.128035690067350050e-01,-8.128064222644584280e-01,-8.128055971038201655e-01,9.819568605477381196e-01,1.407819896962449580e+00,7.182301731213953655e-01,7.182311747287858372e-01,7.182309332206260333e-01,5.475662753692468465e-01,1.244012170515631066e+00
2.926000000000000000e+03,-2.147872827358669383e+02,-8.128036457015310745e-01,-8.128065308856885496e-01,-8.128054117878574791e-01,9.819568605477650980e-01,1.407819896962458683e+00,7.182301972763892595e-01,7.182312161669657247e-01,7.182308676274588022e-01,5.475662753692502882e-01,1.244012170515632398e+00
2.928000000000000000e+03,-2.147872827358713437e+02,-8.128037396763080347e-01,-8.128066213970545073e-01,-8.128052273017767337e-01,9.819568605477900780e-01,1.407819896962468009e+00,7.182302277663246137e-01,7.182312513448155800e-01,7.182308019596816973e-01,5.475662753692536189e-01,1.244012170515633731e+00
2.930000000000000000e+03,-2.147872827358756354e+02,-8.128038494776508305e-01,-8.128066930410702273e-01,-8.128050458564793912e-01,9.819568605478145029e-01,1.407819896962476891e+00,7.182302641067452864e-01,7.182312799509935619e-01,7.182307370130922575e-01,5.475662753692570606e-01,1.244012170515635063e+00
2.932000000000000000e+03,-2.147872827358802112e+02,-8.128039734884087153e-01,-8.128067453017859822e-01,-8.128048695850689231e-01,9.819568605478397050e-01,1.407819896962485551e+00,7.182303057524004331e-01,7.182313017590924442e-01,7.182306735593434466e-01,5.475662753692603912e-01,1.244012170515636395e+00
2.934000000000000000e+03,-2.147872827358846450e+02,-8.128041099501699396e-01,-8.128067779066634468e-01,-8.128047005184934060e-01,9.819568605478639078e-01,1.407819896962494211e+00,7.182303521047933570e-01,7.182313166290461570e-01,7.182306123370080231e-01,5.475662753692627227e-01,1.244012170515637727e+00
2.936000000000000000e+03,-2.147872827358887662e+02,-8.128042569870593814e-01,-8.128067908253736595e-01,-8.128045405629530373e-01,9.819568605478879997e-01,1.407819896962502426e+00,7.182304025201997622e-01,7.182313245074505303e-01,7.182305540432111224e-01,5.475662753692659424e-01,1.244012170515638838e+00
2.938000000000000000e+03,-2.147872827358927452e+02,-8.128044126304619921e-01,-8.128067842657968889e-01,-8.128043914791851510e-01,9.819568605479118695e-01,1.407819896962510864e+00,7.182304563180333945e-01,7.182313254267983504e-01,7.182304993260353321e-01,5.475662753692687179e-01,1.244012170515639948e+00
2.940000000000000000e+03,-2.147872827358968095e+02,-8.128045748444231444e-01,-8.128067586671238187e-01,-8.128042548639543563e-01,9.819568605479329637e-01,1.407819896962518857e+00,7.182305127895114438e-01,7.182313195036464926e-01,7.182304487777152469e-01,5.475662753692713824e-01,1.244012170515641280e+00
2.942000000000000000e+03,-2.147872827359010444e+02,-8.128047415513587337e-01,-8.128067146903291684e-01,-8.128041321338675962e-01,9.819568605479566115e-01,1.407819896962526851e+00,7.182305712064758207e-01,7.182313069357258994e-01,7.182304029286824543e-01,5.475662753692737139e-01,1.244012170515642390e+00
2.944000000000000000e+03,-2.147872827359046255e+02,-8.128049106578575378e-01,-8.128066532061024585e-01,-8.128040245116512352e-01,9.819568605479787049e-01,1.407819896962534623e+00,7.182306308303533227e-01,7.182312879980492504e-01,7.182303622424874856e-01,5.475662753692763784e-01,1.244012170515643279e+00
2.946000000000000000e+03,-2.147872827359083203e+02,-8.128050800801208675e-01,-8.128065752804496391e-01,-8.128039330150985675e-01,9.819568605479999102e-01,1.407819896962542394e+00,7.182306909210672830e-01,7.182312630381236795e-01,7.182303271117009835e-01,5.475662753692791540e-01,1.244012170515644389e+00
2.948000000000000000e+03,-2.147872827359122141e+02,-8.128052477689093891e-01,-8.128064821581898469e-01,-8.128038584486185769e-01,9.819568605480200052e-01,1.407819896962549722e+00,7.182307507459062546e-01,7.182312324702986306e-01,7.182302978546959427e-01,5.475662753692823737e-01,1.244012170515645499e+00
2.950000000000000000e+03,-2.147872827359155110e+02,-8.128054117336024342e-01,-8.128063752445917611e-01,-8.128038013975785736e-01,9.819568605480419876e-01,1.407819896962557049e+00,7.182308095881594356e-01,7.182311967693449928e-01,7.182302747134107213e-01,5.475662753692849272e-01,1.244012170515646387e+00
2.952000000000000000e+03,-2.147872827359192343e+02,-8.128055700650961279e-01,-8.128062560853844820e-01,-8.128037622253432293e-01,9.819568605480615275e-01,1.407819896962564377e+00,7.182308667554965220e-01,7.182311564634167311e-01,7.182302578520044500e-01,5.475662753692874807e-01,1.244012170515647497e+00
2.954000000000000000e+03,-2.147872827359229007e+02,-8.128057209573769093e-01,-8.128061263454479102e-01,-8.128037410730487577e-01,9.819568605480817336e-01,1.407819896962571482e+00,7.182309215879562059e-01,7.182311121264894904e-01,7.182302473564805556e-01,5.475662753692904783e-01,1.244012170515648608e+00


==> DataFiles/ALPHA025.dat <==
t,energy,x_avg_1,y_avg_1,z_avg_1,integral1,nodalmax1,x_avg_2,y_avg_2,z_avg_2,integral2,nodalmax2
0.000000000000000000e+00,4.166666666666745300e+01,1.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.631873372351133517e-17,1.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+00,0.000000000000000000e+00,1.631873372351133517e-17,1.000000000000000000e+00
2.000000000000000000e+00,3.381915128152652272e+01,9.921210375058260311e-01,-2.256942789348508061e-02,1.761544787420115943e-01,1.584393251793941859e-02,1.007890833758404714e+00,-8.447923469683554787e-02,9.950069381982878935e-01,-1.137723768861593349e-01,1.011970190000980631e-02,1.005047114316404810e+00
4.000000000000000000e+00,2.632736030321975917e+01,9.542259315038671419e-01,-2.741131841478531075e-02,3.460371741348576280e-01,3.104023461489166871e-02,1.015401514063632549e+00,-1.299920053137696707e-01,9.719725159005760950e-01,-2.406159566222628443e-01,1.952453169283082171e-02,1.009715074526881029e+00
6.000000000000000000e+00,1.898484902758354664e+01,8.905173816740318271e-01,-1.767088026070506857e-02,5.019682418090315457e-01,4.530558285760027948e-02,1.022401869593703605e+00,-1.375489497982032294e-01,9.329003227672023613e-01,-3.742659969521228147e-01,2.929776228428830620e-02,1.014543129839647673e+00
8.000000000000000000e+00,1.164741207865725592e+01,8.062017343658360868e-01,4.344856205090618338e-03,6.391904104267295272e-01,5.854449505140566640e-02,1.028855915619089956e+00,-1.105011707331146759e-01,8.776399070379865552e-01,-5.076012559566435156e-01,4.012135020778785643e-02,1.019863397835415020e+00
1.000000000000000000e+01,4.268459344368421782e+00,7.067732378308019259e-01,3.695681732332530695e-02,7.548777789115875825e-01,7.073467715498724107e-02,1.034763101969189414e+00,-5.408024416229984671e-02,8.052571625604445504e-01,-6.331556291097720779e-01,5.224982133693058944e-02,1.025792289586054951e+00
1.200000000000000000e+01,-3.107403254504901291e+00,5.977500412191297796e-01,7.874089703554963682e-02,8.475620271356768543e-01,8.186663048576883761e-02,1.040128179865597025e+00,2.491552439974331623e-02,7.152435277058742935e-01,-7.439020665373186070e-01,6.558437187974121285e-02,1.032271462816277685e+00
1.400000000000000000e+01,-1.037446526136684533e+01,4.845165031826451640e-01,1.282407103124323655e-01,9.169098416513854488e-01,9.192557935493692045e-02,1.044952429285440854e+00,1.186186845958204644e-01,6.082562896732467417e-01,-8.341155643380150364e-01,7.979488093322295583e-02,1.039131792422199219e+00
1.600000000000000000e+01,-1.740360869209752437e+01,3.721227520718414228e-01,1.838484250696619804e-01,9.636497283996401375e-01,1.008963850548142416e-01,1.049236095988588913e+00,2.188244077086323180e-01,4.863081735376570958e-01,-9.000392031273046767e-01,9.445032822459296928e-02,1.046159800855106958e+00
1.800000000000000000e+01,-2.407579451802144987e+01,2.650468884551715476e-01,2.438369670472651518e-01,9.894796082712273844e-01,1.087762147631481935e-01,1.052984432371405488e+00,3.177907507579134094e-01,3.525025767280498545e-01,-9.401487510115841273e-01,1.091287018958260330e-01,1.053151794523227824e+00
2.000000000000000000e+01,-3.030475112569431317e+01,1.669914347460560999e-01,3.064795598773295549e-01,9.968800672095350368e-01,1.155857283008273617e-01,1.056212918097261921e+00,4.088838135443931265e-01,2.105220053789858548e-01,-9.549790278892005269e-01,1.234904314355993182e-01,1.059948315587877499e+00
2.200000000000000000e+01,-3.604743133283878365e+01,8.077834483340656790e-02,3.701850968761189464e-01,9.888441086381409839e-01,1.213748181315571911e-01,1.058949865755105968e+00,4.869224196833341067e-01,6.409340232375568269e-02,-9.466318027328115559e-01,1.373131769568694260e-01,1.066448862922214413e+00
2.400000000000000000e+01,-4.130451194342763444e+01,8.364054909384016981e-03,4.335968941726546788e-01,9.685796327361074765e-01,1.262227290019068970e-01,1.061236415252314602e+00,5.482046960879495279e-01,-8.340958621868066469e-02,-9.181559536968106894e-01,1.504959031949477111e-01,1.072611720770805466e+00
2.600000000000000000e+01,-4.611479249386353985e+01,-4.904615418380930958e-02,4.956309488288071496e-01,9.392437646128688478e-01,1.302344120413155004e-01,1.063124833737314923e+00,5.902971021134759688e-01,-2.291605534889086526e-01,-8.729713368322011835e-01,1.630441829695021827e-01,1.078445262098426394e+00
2.800000000000000000e+01,-5.054713736012611491e+01,-9.082784610093395938e-02,5.554537030085312521e-01,9.037460421310995473e-01,1.335354224808453782e-01,1.064676205499768713e+00,6.117045153872424645e-01,-3.708799060331373632e-01,-8.144404760973125157e-01,1.750476079499049264e-01,1.083996129303139710e+00
3.000000000000000000e+01,-5.469243674368341601e+01,-1.167567996835500027e-01,6.124123462000872209e-01,8.646306013913590549e-01,1.362671089130138291e-01,1.065958305471463419e+00,6.115299234232910441e-01,-5.066896632338748763e-01,-7.456227856307948709e-01,1.866566005219760516e-01,1.089337689142086951e+00
3.200000000000000000e+01,-5.865669626747035892e+01,-1.268542833042421714e-01,6.659341867540299331e-01,8.240282294483933789e-01,1.385828732082319270e-01,1.067043988468504345e+00,5.892014094738513563e-01,-6.348825786428295981e-01,-6.691994007403889722e-01,1.980620275414296805e-01,1.094560198485843960e+00
3.400000000000000000e+01,-6.255522302748157415e+01,-1.212824855095433058e-01,7.154104101233766944e-01,7.836605245407864961e-01,1.406453139278057707e-01,1.068009978441873731e+00,5.443139511884568238e-01,-7.536592035588144389e-01,-5.875355943406905812e-01,2.094779471845506225e-01,1.099762678033485708e+00
3.600000000000000000e+01,-6.650708742196546552e+01,-1.003048415364585083e-01,7.600784387599176517e-01,7.448778310747239395e-01,1.426232775299463018e-01,1.068935581629205878e+00,4.766127802869670194e-01,-8.608803998025997828e-01,-5.028429628712945965e-01,2.211258504063315644e-01,1.105045633155703699e+00
3.800000000000000000e+01,-7.062861060334866181e+01,-6.431938546932683409e-02,7.989192848037471872e-01,7.087159342263502637e-01,1.446872824047997497e-01,1.069900594707773100e+00,3.861315463637091105e-01,-9.538840446418641594e-01,-4.174032529450578122e-01,2.332178172886560374e-01,1.110503407681329380e+00
4.000000000000000000e+01,-7.502458888594028963e+01,-1.396667488570468331e-02,8.305926966035249714e-01,6.759602291419720688e-01,1.470015270401320295e-01,1.070981571828509837e+00,2.734836436962975181e-01,-1.029423734695351866e+00,-3.338106385301121137e-01,2.459360713194055914e-01,1.116215065547446983e+00
4.200000000000000000e+01,-7.977644644624687942e+01,4.969729421510103717e-02,8.534416862107352397e-01,6.472081722828051387e-01,1.497109510841715119e-01,1.072245751334452324e+00,1.402779656182741308e-01,-1.083796664835710022e+00,-2.551755014894628859e-01,2.594076549074065818e-01,1.122233334039866026e+00
4.400000000000000000e+01,-8.492767296730241355e+01,1.249924873220124022e-01,8.656035059328219816e-01,6.229208334549214410e-01,1.529229161223077393e-01,1.073742481370431268e+00,-1.041629802019343638e-02,-1.113221792586470915e+00,-1.852142543884970072e-01,2.736755787825603248e-01,1.128572363638636000e+00
4.600000000000000000e+01,-9.046875722017190924e+01,2.094279619063936781e-01,8.652565389609978563e-01,6.034536619755601627e-01,1.566852715947374408e-01,1.075493036607064745e+00,-1.736925382283305008e-01,-1.114487536991775718e+00,-1.281406851241909950e-01,2.886716031302785646e-01,1.135196724995728212e+00
4.800000000000000000e+01,-9.632591393959080506e+01,2.996212883423958750e-01,8.510012321147514269e-01,5.890582648683515554e-01,1.609656528984912682e-01,1.077481161370524188e+00,-3.427036600017117629e-01,-1.085798037202955646e+00,-8.829716693896896840e-02,3.041995658617928089e-01,1.142015572280840940e+00
5.000000000000000000e+01,-1.023591467664366803e+02,3.914144099141714239e-01,8.223157919383113912e-01,5.798544544224573105e-01,1.656396902731458176e-01,1.079647947521438667e+00,-5.090105700180026504e-01,-1.027624640566661585e+00,-6.953683094644645679e-02,3.199395331478877003e-01,1.148886214897430369e+00
5.200000000000000000e+01,-1.083742481797795421e+02,4.802364734448825723e-01,7.799619811310004591e-01,5.757852133963200503e-01,1.704963744024086958e-01,1.081894807607038933e+00,-6.634501668333112612e-01,-9.432741258003600748e-01,-7.448081673444312267e-02,3.354795923370085253e-01,1.155629522822690713e+00
5.400000000000000000e+01,-1.141495410058086861e+02,5.616742159895504738e-01,7.261836877029966830e-01,5.765800831584397823e-01,1.752652654883855021e-01,1.084096520513909478e+00,-7.973899866954768934e-01,-8.388996479016023189e-01,-1.038752742248207350e-01,3.503734827269200380e-01,1.162055714919812965e+00
5.600000000000000000e+01,-1.194725380387183407e+02,6.321046863423221973e-01,6.645817899955963615e-01,5.817536875101591010e-01,1.796626430213374981e-01,1.086122756997768279e+00,-9.040349641916956003e-01,-7.228466176397340126e-01,-1.562858491034901098e-01,3.642117157442741893e-01,1.167994742252941309e+00
5.800000000000000000e+01,-1.241769555238834073e+02,6.891890343631326132e-01,5.996639539198235225e-01,5.906495164758477356e-01,1.834452340302921425e-01,1.087862690900171181e+00,-9.793801768089059889e-01,-6.044839488015392170e-01,-2.282557084811993320e-01,3.766870435391932448e-01,1.173323078240659401e+00
6.000000000000000000e+01,-1.281695421054993744e+02,7.320683378797729901e-01,5.361996016905120621e-01,6.025127872867847012e-01,1.864557230232019858e-01,1.089245483463399333e+00,-1.022530552885324351e+00,-4.928763425069473958e-01,-3.148659629082707356e-01,3.876363951851450329e-01,1.177979795105964289e+00
6.200000000000000000e+01,-1.314398426488116343e+02,7.612259044072845482e-01,4.785785754529016667e-01,6.165586788666564955e-01,1.886469349090036107e-01,1.090250858804131529e+00,-1.035368366887081448e+00,-3.956821761176366192e-01,-4.104853279141542077e-01,3.970502440803992394e-01,1.181968801046437090e+00
6.400000000000000000e+01,-1.340523009333583673e+02,7.781100416444196588e-01,4.303403230807206770e-01,6.320062799404702059e-01,1.900799684612836382e-01,1.090907864424693896e+00,-1.021786720551495220e+00,-3.185124965338967384e-01,-5.094639435381198567e-01,4.050518225090412039e-01,1.185348820024498373e+00
6.600000000000000000e+01,-1.361255949801771123e+02,7.846754270538390807e-01,3.939420899059093983e-01,6.480700637609378978e-01,1.909007035646622108e-01,1.091283970265258585e+00,-9.868012865893530661e-01,-2.647707355090899162e-01,-6.066107043877972949e-01,4.118568682742758669e-01,1.188215835166797962e+00
6.800000000000000000e+01,-1.378064455117528553e+02,7.829836618129807357e-01,3.707366526628919079e-01,6.639242194983109302e-01,1.913044495301891301e-01,1.091468941253879832e+00,-9.357947598290224933e-01,-2.358341564088262954e-01,-6.974218843843545956e-01,4.177268666707394384e-01,1.190683362345704044e+00
7.000000000000000000e+01,-1.392443146130908644e+02,7.749389766658423273e-01,3.610790116647367154e-01,6.786680574269440269e-01,1.914988023923434035e-01,1.091557970328200122e+00,-8.740150522242882136e-01,-2.313900911161211604e-01,-7.781275013437893850e-01,4.229260941288779385e-01,1.192864659902454827e+00
7.200000000000000000e+01,-1.405709878290515746e+02,7.621688134170201412e-01,3.644818444007615343e-01,6.913201266613847595e-01,1.916718325703932191e-01,1.091637225807059020e+00,-8.063234806511987429e-01,-2.497804523671409704e-01,-8.456597229335535149e-01,4.276881968262540856e-01,1.194859071001328044e+00
7.400000000000000000e+01,-1.418866662667895753e+02,7.460169616307439355e-01,3.797695699135456571e-01,7.008586885487227969e-01,1.919691345873180965e-01,1.091773389851718123e+00,-7.371162228317441611e-01,-2.882841068173496724e-01,-8.976336034946617026e-01,4.321941383280163418e-01,1.196743139134312628e+00
7.600000000000000000e+01,-1.432527091875052179e+02,7.276018176526611869e-01,4.052157863308286090e-01,7.063118524237480544e-01,1.924806714174263078e-01,1.092007633500537533e+00,-6.703230857674989940e-01,-3.433354380825306973e-01,-9.323888124682325751e-01,4.365611599721003211e-01,1.198566294669152210e+00
7.800000000000000000e+01,-1.446905312800894023e+02,7.078953534690241023e-01,4.386731749986239048e-01,7.068854535493657165e-01,1.932370303660908839e-01,1.092353894384999302e+00,-6.094049512593280316e-01,-4.107180063964450123e-01,-9.490932233354700820e-01,4.408416219789585422e-01,1.200350625749588618e+00
8.000000000000000000e+01,-1.461859247094918146e+02,6.877900142205742862e-01,4.777133410536787972e-01,7.021032831376909922e-01,1.942141600749244523e-01,1.092801061626981207e+00,-5.573065106380945544e-01,-4.857808019059342008e-01,-9.478696403284345706e-01,4.450303893563337665e-01,1.202094169436078053e+00
8.200000000000000000e+01,-1.476978150041846050e+02,6.681349609572297954e-01,5.197879040912748438e-01,6.919258908577832212e-01,1.953452297322487985e-01,1.093318448557441425e+00,-5.163597434486347781e-01,-5.637067787798815122e-01,-9.298851379915364923e-01,4.490790869542616859e-01,1.203777010018987292e+00
8.400000000000000000e+01,-1.491700054600313479e+02,6.497367039816812628e-01,5.624071141910924609e-01,6.768146328815581869e-01,1.965375938763265495e-01,1.093863608547668953e+00,-4.881650940430637964e-01,-6.398304128311214090e-01,-8.973442676358651671e-01,4.529148508846636001e-01,1.205369177398544434e+00
8.600000000000000000e+01,-1.505439511141999560e+02,6.333302356465331240e-01,6.033164606163674559e-01,6.577188685250268119e-01,1.976920490485913895e-01,1.094391177450266150e+00,-4.734932179449127254e-01,-7.099678958227262360e-01,-8.533523211580865686e-01,4.564604245646715630e-01,1.206839023038134284e+00
8.800000000000000000e+01,-1.517703360271382849e+02,6.195336207032277054e-01,6.406431951774518296e-01,6.359838253705802913e-01,1.987210368418106388e-01,1.094861195347146987e+00,-4.722469225758676448e-01,-7.707048871156308989e-01,-8.016538686425759286e-01,4.596521040159012861e-01,1.208160629631420235e+00
9.000000000000000000e+01,-1.528174652163465623e+02,6.088007847077367973e-01,6.729879015505815243e-01,6.131977629069699232e-01,1.995626075283208900e-01,1.095245455487197539e+00,-4.835039689253115558e-01,-8.195906239058585729e-01,-7.462892444433112393e-01,4.624525151326821515e-01,1.209319030741108358e+00
9.200000000000000000e+01,-1.536752527485665212e+02,6.013846055295796189e-01,6.994497857529596851e-01,5.910114257257429449e-01,2.001879518961976745e-01,1.095530899671196989e+00,-5.056364654791806190e-01,-8.552109949774904241e-01,-6.912325285887470638e-01,4.648564897318520628e-01,1.210312559924985099e+00
9.400000000000000000e+01,-1.543546527000241042e+02,5.973174154003253467e-01,7.195917718714478495e-01,5.709653732141207749e-01,2.006018702951510302e-01,1.095719795629328086e+00,-5.364829063293515832e-01,-8.771450599611027021e-01,-6.400723485692472181e-01,4.668899764007036768e-01,1.211152335332012830e+00
9.600000000000000000e+01,-1.548833716131093752e+02,5.964110840795667778e-01,7.333651065821408244e-01,5.543523982855478316e-01,2.008371422501339931e-01,1.095827149914292642e+00,-5.735414305021182546e-01,-8.858353932515454776e-01,-5.957762020780211776e-01,4.686033994020463167e-01,1.211859481285298301e+00
9.800000000000000000e+01,-1.552993213211763077e+02,5.982755630180063289e-01,7.410183049329079896e-01,5.421283080362644391e-01,2.009448799244073491e-01,1.095876306963390112e+00,-6.141575375569107154e-01,-8.824137573641711585e-01,-5.605517114110922794e-01,4.700617412894241842e-01,1.212461027938226188e+00
1.000000000000000000e+02,-1.556434193897838441e+02,6.023533547273568489e-01,7.430118428259377961e-01,5.348711919234846457e-01,2.009833544805364747e-01,1.095893861065005082e+00,-6.556908644086869575e-01,-8.685195207270732798e-01,-5.357957648901348069e-01,4.713337692271963308e-01,1.212985478976753795e+00
1.020000000000000000e+02,-1.559531111238140682e+02,6.079670490535742378e-01,7.399513598916681589e-01,5.327810051791661561e-01,2.010075472201553193e-01,1.095904898912177794e+00,-6.956569884523532421e-01,-8.461347291175486118e-01,-5.221109056021738803e-01,4.724824231501439376e-01,1.213458868744237362e+00
1.040000000000000000e+02,-1.562575517611493865e+02,6.143768095271534557e-01,7.325425119567086085e-01,5.357085552293098241e-01,2.010610520544799107e-01,1.095929309898320492e+00,-7.318469739884106984e-01,-8.174443843172152224e-01,-5.193673088907677649e-01,4.735577163321817440e-01,1.213901857367174486e+00
1.060000000000000000e+02,-1.565749136202807961e+02,6.208438645558796987e-01,7.215631699072612149e-01,5.432041042341654302e-01,2.011712111801335912e-01,1.095979567063228410e+00,-7.624283079683685793e-01,-7.847189971579304757e-01,-5.267940507279906814e-01,4.745928011744615649e-01,1.214328128705635557e+00
1.080000000000000000e+02,-1.569118662367039860e+02,6.266946858616107008e-01,7.078448253760882825e-01,5.545783576322460551e-01,2.013476808529600370e-01,1.096060071845172956e+00,-7.860275438094167511e-01,-7.502113392216036569e-01,-5.430901381193393718e-01,4.756032512462176620e-01,1.214744110601843952e+00
1.100000000000000000e+02,-1.572649511854122579e+02,6.313792093212601264e-01,6.922547906979105159e-01,5.689707148411692339e-01,2.015840755542123441e-01,1.096167904928302850e+00,-8.017903229470614290e-01,-7.160601101832556603e-01,-5.665503840066463681e-01,4.765891409852804350e-01,1.215149844251941502e+00
1.120000000000000000e+02,-1.576233408479576781e+02,6.345159926360652847e-01,6.756731465386840441e-01,5.854205299780032012e-01,2.018619427841361613e-01,1.096294642432097843e+00,-8.094113659586724685e-01,-6.841977819018215667e-01,-5.952023207290955131e-01,4.775391667037529597e-01,1.215540690272688851e+00
1.140000000000000000e+02,-1.579723336632775954e+02,6.359182441355886173e-01,6.589620972237499874e-01,6.029369953268713944e-01,2.021560791357971121e-01,1.096428784453208127e+00,-8.091273291097377252e-01,-6.562653781144052179e-01,-6.269486180113429397e-01,4.784358508502352114e-01,1.215909476013558699e+00
1.160000000000000000e+02,-1.582969056656151849e+02,6.355972965423581922e-01,6.429291330525902515e-01,6.205629106957966101e-01,2.024401196309406348e-01,1.096558306645510017e+00,-8.016693100731824284e-01,-6.335409587246229046e-01,-6.597067480380857107e-01,4.792608225019105439e-01,1.216248669275931560e+00
1.180000000000000000e+02,-1.585847145399422402e+02,6.337437855488526894e-01,6.282881331635169486e-01,6.374278466400775667e-01,2.026914236680839310e-01,1.096672888290297410e+00,-7.881779340938798173e-01,-6.168896996088193418e-01,-6.915359168255179600e-01,4.799992815356672327e-01,1.216552212012770973e+00
1.200000000000000000e+02,-1.588281256261150247e+02,6.306905130504311119e-01,6.156237139792477553e-01,6.527874440993491900e-01,2.028945276391754537e-01,1.096765484450793915e+00,-7.700901711641152669e-01,-6.067416122281787949e-01,-7.207418106364431587e-01,4.806430133323178477e-01,1.216816755453922649e+00
1.220000000000000000e+02,-1.590250629968360272e+02,6.268636797700757324e-01,6.053637372370996861e-01,6.660476405400469480e-01,2.030427868455039475e-01,1.096833071661012848e+00,-7.490112484990075759e-01,-6.030991620742839343e-01,-7.459525584045268998e-01,4.811916690630045901e-01,1.217042181720654925e+00
1.240000000000000000e+02,-1.591787301922135498e+02,6.227302102157430408e-01,5.977633921070478751e-01,6.767748683233590912e-01,2.031382100527682477e-01,1.096876570219687430e+00,-7.265860984748241380e-01,-6.055728570414974365e-01,-7.661635201766883174e-01,4.816523833317972736e-01,1.217231443218232734e+00
1.260000000000000000e+02,-1.592964422480916653e+02,6.187482293099765274e-01,5.929023152004471164e-01,6.846950339507336114e-01,2.031898161610725673e-01,1.096900094085789812e+00,-7.043828460251820855e-01,-6.134396227363256848e-01,-7.807526652465164307e-01,4.820380888069630831e-01,1.217389868463275349e+00
1.280000000000000000e+02,-1.593879284078693672e+02,6.153258826525476177e-01,5.906943947164221553e-01,6.896848868617980743e-01,2.032110529771055107e-01,1.096909774421562789e+00,-6.837969902718225024e-01,-6.257171236767090639e-01,-7.894712242312046380e-01,4.823650566561737962e-01,1.217524151583345704e+00
1.300000000000000000e+02,-1.594634937385776539e+02,6.127913588218918406e-01,5.909085556883830748e-01,6.917591480153815198e-01,2.032168894954690663e-01,1.096912434855212837e+00,-6.659806096486877713e-01,-6.412470412200395042e-01,-7.924154781741060694e-01,4.826502303513812153e-01,1.217641258083139721e+00
1.320000000000000000e+02,-1.595323806831519278e+02,6.113748307038795460e-01,5.931980055769482396e-01,6.910557730957888056e-01,2.032211389676757407e-01,1.096914371868763949e+00,-6.517972796972326677e-01,-6.587811099232682155e-01,-7.899851927856074152e-01,4.829088494329529802e-01,1.217747450200608927e+00
1.340000000000000000e+02,-1.596015742347137802e+02,6.112014683727893249e-01,5.971350213169120957e-01,6.878204411829781373e-01,2.032344279333379578e-01,1.096920429282803866e+00,-6.418009983391275153e-01,-6.770647780284015926e-01,-7.828329849687367670e-01,4.831527174708155070e-01,1.217847576879025340e+00
1.360000000000000000e+02,-1.596751754223276123e+02,6.122937739476670416e-01,6.022482271798694775e-01,6.823902466781315290e-01,2.032630415178091066e-01,1.096933471894510070e+00,-6.362362328602795269e-01,-6.949142429185597436e-01,-7.718075840333271653e-01,4.833892957866698925e-01,1.217944702697176584e+00
1.380000000000000000e+02,-1.597543514086939638e+02,6.145811286330836731e-01,6.080593512125704869e-01,6.751759399410662832e-01,2.033086881442625893e-01,1.096954278167121100e+00,-6.350558412479971881e-01,-7.112832020945283329e-01,-7.578930800617028618e-01,4.836216358904587564e-01,1.218040081004743369e+00
1.400000000000000000e+02,-1.598377740960279425e+02,6.179144275455922264e-01,6.141166458810535245e-01,6.666420125162407784e-01,2.033690673688931250e-01,1.096981799126119039e+00,-6.379536038574914469e-01,-7.253161141199990780e-01,-7.421460486558816294e-01,4.838490236124250443e-01,1.218133419071220080e+00
1.420000000000000000e+02,-1.599223933347386151e+02,6.220838380707524040e-01,6.200225579307598878e-01,6.572843659371107039e-01,2.034390116371895818e-01,1.097013678986046514e+00,-6.444080886738779990e-01,-7.363853541163302152e-01,-7.256327840887830671e-01,4.840681118497929813e-01,1.218223343602317543e+00
1.440000000000000000e+02,-1.600043603842911750e+02,6.268379519350084639e-01,6.254538668239830734e-01,6.476060205046628715e-01,2.035119153050305163e-01,1.097046906723033510e+00,-6.537344438697377802e-01,-7.441105836258332662e-01,-7.093694313359033554e-01,4.842742738794759694e-01,1.218307956523847269e+00
1.460000000000000000e+02,-1.600799216653077792e+02,6.319028742547989630e-01,6.301733535081629478e-01,6.380920502439008102e-01,2.035811625476564024e-01,1.097078467017479131e+00,-6.651405347546653912e-01,-7.483599670861816877e-01,-6.942682072874610810e-01,4.844629149610950591e-01,1.218385373358047197e+00
1.480000000000000000e+02,-1.601461366215042403e+02,6.370001008472537807e-01,6.340330082354580510e-01,6.291854481895984286e-01,2.036413122250590180e-01,1.097105880246301846e+00,-6.777837793610567152e-01,-7.492343953353522990e-01,-6.810928703790474215e-01,4.846305287996506839e-01,1.218454156648132836e+00
1.500000000000000000e+02,-1.602013270875096396e+02,6.418623720384156739e-01,6.369696826570107051e-01,6.212658021284209742e-01,2.036888781572150642e-01,1.097127557945436260e+00,-6.908252283734291899e-01,-7.470373369805703989e-01,-6.704260469302153469e-01,4.847753634026938374e-01,1.218513588950771664e+00
1.520000000000000000e+02,-1.602452268797426882e+02,6.462470306732129854e-01,6.389947819872699997e-01,6.146324780112902841e-01,2.037226390872006188e-01,1.097142943892637890e+00,-7.034779268935164032e-01,-7.422340419617978746e-01,-6.626500460874417131e-01,4.848976502530361055e-01,1.218563766615996746e+00
1.540000000000000000e+02,-1.602788573113159032e+02,6.499467101830702642e-01,6.401799733705018092e-01,6.094935441067329540e-01,2.037435046902293656e-01,1.097152452914586629e+00,-7.150473242572965571e-01,-7.354043792944370272e-01,-6.579416058943354795e-01,4.849994337797725596e-01,1.218605529626895390e+00
1.560000000000000000e+02,-1.603041973554160791e+02,6.527973916274146804e-01,6.406409327499608120e-01,6.059610524700277390e-01,2.037540363408705812e-01,1.097157252442496844e+00,-7.249623285589372745e-01,-7.271935671052669470e-01,-6.562798480164638848e-01,4.850841007813931904e-01,1.218640268430287943e+00
1.580000000000000000e+02,-1.603237407898705271e+02,6.546839727012663257e-01,6.405209184711998516e-01,6.040526574954661054e-01,2.037577641384308025e-01,1.097158951284973982e+00,-7.327963895611639966e-01,-7.182645532153757451e-01,-6.574657609955569804e-01,4.851557438410245560e-01,1.218669662747178695e+00
1.600000000000000000e+02,-1.603400360279405277e+02,6.555434941685214234e-01,6.399755492997774020e-01,6.036989944364786753e-01,2.037584523318348162e-01,1.097159264910139820e+00,-7.382786363742519509e-01,-7.092550161767428030e-01,-6.611508714841639600e-01,4.852184977627649887e-01,1.218695409371352234e+00
1.620000000000000000e+02,-1.603552905731699525e+02,6.553661068700498138e-01,6.391596931067288212e-01,6.047558187795990525e-01,2.037594476740696714e-01,1.097159718509755688e+00,-7.412955630191756518e-01,-7.007410761890207063e-01,-6.668724020286461718e-01,4.852759681979208484e-01,1.218718987814103372e+00
1.640000000000000000e+02,-1.603710967058571839e+02,6.541937885767306060e-01,6.382169354670855776e-01,6.070196355327512894e-01,2.037632076516824042e-01,1.097161432013558757e+00,-7.418840755231836948e-01,-6.932089815072985939e-01,-6.740921016087662032e-01,4.853308350085991374e-01,1.218741497640057014e+00
1.660000000000000000e+02,-1.603883045837014834e+02,6.521167859534515721e-01,6.372717526235621710e-01,6.102454169536519757e-01,2.037710581271034438e-01,1.097165009637792954e+00,-7.402169497079563731e-01,-6.870353459708530286e-01,-6.822360072739566128e-01,4.853846688693451150e-01,1.218763583280715102e+00
1.680000000000000000e+02,-1.604070394553039876e+02,6.492677962429114213e-01,6.364242796452564965e-01,6.141650002605630876e-01,2.037831825051633627e-01,1.097170534945048903e+00,-7.365819566870268620e-01,-6.824759697041494766e-01,-6.907326028943193696e-01,4.854379568416724577e-01,1.218785444573453169e+00
1.700000000000000000e+02,-1.604268358632872378e+02,6.458140223237958111e-01,6.357474318666538338e-01,6.185048556339568515e-01,2.037988049978525784e-01,1.097177654367945676e+00,-7.313561212476432649e-01,-6.796628515530047654e-01,-6.990471587347809601e-01,4.854902980027250292e-01,1.218806917056866057e+00
1.720000000000000000e+02,-1.604468465036431439e+02,6.419474127451367806e-01,6.352860799842294792e-01,6.230021026664753769e-01,2.038165040787449644e-01,1.097185720069894677e+00,-7.249767770740860318e-01,-6.786086624003385692e-01,-7.067104527252573432e-01,4.855407079726434816e-01,1.218827596929130674e+00
1.740000000000000000e+02,-1.604660778754816874e+02,6.378735952410509169e-01,6.350579673937137848e-01,6.274179113628624016e-01,2.038345809549098053e-01,1.097193957876870796e+00,-7.179112336310887743e-01,-6.792176684102100293e-01,-7.133405796035786617e-01,4.855879629634775596e-01,1.218846982203793283e+00
1.760000000000000000e+02,-1.604836083304420242e+02,6.338001817595076970e-01,6.350560679859694746e-01,6.315477268623146401e-01,2.038514111891367719e-01,1.097201627521480205e+00,-7.106269243408241953e-01,-6.813018668425123714e-01,-7.186571223362093752e-01,4.856309188457547110e-01,1.218864603600395613e+00
1.780000000000000000e+02,-1.604987545678307299e+02,6.299252256679882533e-01,6.352520970732010719e-01,6.352280738266707916e-01,2.038657225463031686e-01,1.097208149255640253e+00,-7.035638275107860551e-01,-6.846009339649933301e-01,-7.224875483999783077e-01,4.856687557603717731e-01,1.218880124878942706e+00
1.800000000000000000e+02,-1.605111671193063216e+02,6.264266244792164873e-01,6.356008984747877344e-01,6.383399927128950990e-01,2.038767642950822245e-01,1.097213180991640336e+00,-6.971107289059361722e-01,-6.888044994031347068e-01,-7.247662471711907584e-01,4.857011197923775114e-01,1.218893400940874283e+00
1.820000000000000000e+02,-1.605208507775859346e+02,6.234531814433794672e-01,6.360454340298374865e-01,6.408094053642533483e-01,2.038843576053604167e-01,1.097216641257363401e+00,-6.915865459262735548e-01,-6.935752634252372317e-01,-7.255270904996420356e-01,4.857281555904889303e-01,1.218904491195100137e+00
1.840000000000000000e+02,-1.605281194365119291e+02,6.211178821199677680e-01,6.365220988180088080e-01,6.426048809310406229e-01,2.038888387692668613e-01,1.097218683315229093e+00,-6.872274993412265109e-01,-6.985715614739724799e-01,-7.248907373640873786e-01,4.857504434672235138e-01,1.218913633746276481e+00
1.860000000000000000e+02,-1.605335044038644980e+02,6.194937348150854062e-01,6.369660795526342900e-01,6.437333681989347856e-01,2.038909233085351158e-01,1.097219633234512104e+00,-6.841804518662999435e-01,-7.034681408679493986e-01,-7.230480983781664150e-01,4.857688685004658558e-01,1.218921191696165529e+00
1.880000000000000000e+02,-1.605376399298651222e+02,6.186122977509656007e-01,6.373164699849809267e-01,6.442344836458304691e-01,2.038915277612496080e-01,1.097219908681934530e+00,-6.825022842276118329e-01,-7.079741282687059822e-01,-7.202414329596747988e-01,4.857844560255450972e-01,1.218927585663423852e+00
1.900000000000000000e+02,-1.605411495026042417e+02,6.184647994369754098e-01,6.375208616954793905e-01,6.441739125616352535e-01,2.038915868645207186e-01,1.097219935615128206e+00,-6.821647883643298105e-01,-7.118474123808740117e-01,-7.167444947165492186e-01,4.857982077039801339e-01,1.218933226542730397e+00
1.920000000000000000e+02,-1.605445522773209746e+02,6.190055734147152933e-01,6.375391473576772494e-01,6.436364143123376458e-01,2.038918981608732195e-01,1.097220077471981581e+00,-6.830642487201666890e-01,-7.149049268833370663e-01,-7.128430009394004507e-01,4.858109663500040365e-01,1.218938460061071316e+00
1.940000000000000000e+02,-1.605482022427185314e+02,6.201573875817001369e-01,6.373463112386922313e-01,6.427188421544476338e-01,2.038930158820749516e-01,1.097220586814169341e+00,-6.850346668131140904e-01,-7.170285811640318974e-01,-7.088165115086769719e-01,4.858233279291858109e-01,1.218943530683597620e+00
1.960000000000000000e+02,-1.605522649856572173e+02,6.218181573929685291e-01,6.369340405221565193e-01,6.415235077396749253e-01,2.038952038220746277e-01,1.097221583851156312e+00,-6.878634617934287210e-01,-7.181668422598854740e-01,-7.049225862039087964e-01,4.858356079323827847e-01,1.218948567823409768e+00
1.980000000000000000e+02,-1.605567296788289298e+02,6.238684913452563485e-01,6.363110694529480194e-01,6.401521487923369502e-01,2.038984452051938456e-01,1.097223060937005057e+00,-6.913084446726623922e-01,-7.183322129654581278e-01,-7.013838642016335667e-01,4.858478588220053740e-01,1.218953593000369429e+00
2.000000000000000000e+02,-1.605614483216571955e+02,6.261795221521964105e-01,6.355022606485140058e-01,6.387006974651679991e-01,2.039024981946068460e-01,1.097224907865930188e+00,-6.951149072479660962e-01,-7.175950697674053913e-01,-6.983784852559740131e-01,4.858599271012581933e-01,1.218958543252355087e+00
2.020000000000000000e+02,-1.605661909780976089e+02,6.286205210336368587e-01,6.345465250569684024e-01,6.372549944292594803e-01,2.039069798515071863e-01,1.097226950133067369e+00,-6.990317773640130072e-01,-7.160745094942995159e-01,-6.960340543622043352e-01,4.858715337440791537e-01,1.218963304128085401e+00
2.040000000000000000e+02,-1.605707049402728899e+02,6.310658667630174579e-01,6.334937728845453364e-01,6.358875458424688709e-01,2.039114594344053621e-01,1.097228991451294267e+00,-7.028259570141747181e-01,-7.139269936809877759e-01,-6.944251452345431286e-01,4.858823604932793749e-01,1.218967745086056098e+00
2.060000000000000000e+02,-1.605747671246301138e+02,6.334010355181020069e-01,6.324011614391692460e-01,6.346553732530619829e-01,2.039155435839913044e-01,1.097230852569695658e+00,-7.062941636966952874e-01,-7.113336641943238670e-01,-6.935741481649435602e-01,4.858921264908608317e-01,1.218971750926935105e+00
2.080000000000000000e+02,-1.605782219736333616e+02,6.355273817089407418e-01,6.313289535694535104e-01,6.335989581508107982e-01,2.039189402867021272e-01,1.097232400420958820e+00,-7.092718213848805409e-01,-7.084872261044496966e-01,-6.934551015130561158e-01,4.859006439782873055e-01,1.218975244640104538e+00
2.100000000000000000e+02,-1.605810009177863265e+02,6.373655839120342392e-01,6.303363173465520441e-01,6.327422333257890497e-01,2.039214943556418858e-01,1.097233564289064045e+00,-7.116387777241840462e-01,-7.055792534512050906e-01,-6.940000103852599356e-01,4.859078472762711209e-01,1.218978199289664444e+00
2.120000000000000000e+02,-1.605831232661980152e+02,6.388577255040406300e-01,6.294773834231888188e-01,6.320935243953464955e-01,2.039231932600302777e-01,1.097234338465067571e+00,-7.133218419792078935e-01,-7.027886763140365201e-01,-6.951070572121733626e-01,4.859137947860154849e-01,1.218980638834469277e+00
2.140000000000000000e+02,-1.605846815814499564e+02,6.399680606595190557e-01,6.287978348401294104e-01,6.316473000233038260e-01,2.039241473906645563e-01,1.097234773253886964e+00,-7.142943300564661424e-01,-7.002720649814699883e-01,-6.966500509189624823e-01,4.859186483896196229e-01,1.218982629678108776e+00
2.160000000000000000e+02,-1.605858167168703403e+02,6.406825799631684637e-01,6.283322417451822073e-01,6.313865521428170258e-01,2.039245525115744861e-01,1.097234957863820304e+00,-7.145729590565746969e-01,-6.981561542752305893e-01,-6.984884452575822467e-01,4.859226377256044005e-01,1.218984266015355811e+00
2.180000000000000000e+02,-1.605866885702719173e+02,6.410075355479277759e-01,6.281022789764023617e-01,6.312856012753373935e-01,2.039246438621314661e-01,1.097234999491437879e+00,-7.142125493294743110e-01,-6.965328647381823224e-01,-7.004772807368325749e-01,4.859260181085510721e-01,1.218985652571837885e+00
2.200000000000000000e+02,-1.605874483012474911e+02,6.409671149910705079e-01,6.281158863323815789e-01,6.313131093334917177e-01,2.039246511794028938e-01,1.097235002825852179e+00,-7.132990661647982122e-01,-6.954568930367274193e-01,-7.024764640713442310e-01,4.859290304380539105e-01,1.218986888159808268e+00
2.220000000000000000e+02,-1.605882165246594298e+02,6.406004688835791328e-01,6.283673572054410128e-01,6.314350844171264798e-01,2.039247621680688460e-01,1.097235053402375593e+00,-7.119415684109918763e-01,-6.949457746433161942e-01,-7.043588880268334407e-01,4.859318696685017147e-01,1.218988052745399564e+00
2.240000000000000000e+02,-1.605890702007893083e+02,6.399583019486465574e-01,6.288382769603326761e-01,6.316176789910206146e-01,2.039250992174332922e-01,1.097235206992685175e+00,-7.102636317012229750e-01,-6.949821774491086179e-01,-7.060170056964734098e-01,4.859346658219273474e-01,1.218989199660720724e+00
2.260000000000000000e+02,-1.605900389936679744e+02,6.390992342661652170e-01,6.294991818699829933e-01,6.318296130063190130e-01,2.039257110862875699e-01,1.097235485815664768e+00,-7.083947845748473915e-01,-6.955180717981634952e-01,-7.073675987005205723e-01,4.859374787020139252e-01,1.218990353435827512e+00
2.280000000000000000e+02,-1.605911101221104786e+02,6.380861291975893357e-01,6.303117744835338154e-01,6.320440942717586719e-01,2.039265784307469076e-01,1.097235881056393580e+00,-7.064624417401197398e-01,-6.964803438124612667e-01,-7.083546103631995772e-01,4.859403049293337662e-01,1.218991512684544976e+00
2.300000000000000000e+02,-1.605922394455140818e+02,6.369825688516562723e-01,6.312315122246761057e-01,6.322401559819055272e-01,2.039276298823221589e-01,1.097236360192816118e+00,-7.045847450345922303e-01,-6.977773754343733481e-01,-7.089500443931852081e-01,4.859430940486367811e-01,1.218992656711387568e+00
2.320000000000000000e+02,-1.605933658475757682e+02,6.358496367338070110e-01,6.322103816954056654e-01,6.324033814650756868e-01,2.039287641464229139e-01,1.097236877065878691e+00,-7.028646342723523510e-01,-6.993061048222828369e-01,-7.091530491437069150e-01,4.859457694623357527e-01,1.218993754098030236e+00
2.340000000000000000e+02,-1.605944259182703604e+02,6.347431408467518743e-01,6.331996795376305665e-01,6.325260344985424998e-01,2.039298733370041861e-01,1.097237382512950665e+00,-7.013853722321217177e-01,-7.009591013110632041e-01,-7.089874101487403379e-01,4.859482498414140483e-01,1.218994771485550910e+00
2.360000000000000000e+02,-1.605953663937046656e+02,6.337113794034527903e-01,6.341526391794899409e-01,6.326066559906194930e-01,2.039308633673689308e-01,1.097237833659702844e+00,-7.002076458889919808e-01,-7.026312354263136717e-01,-7.084977536752512517e-01,4.859504673209866232e-01,1.218995681037754020e+00
2.380000000000000000e+02,-1.605961526275555400e+02,6.327935166299023528e-01,6.350267684789174805e-01,6.326492211780883057e-01,2.039316684308507821e-01,1.097238200518792617e+00,-6.993682651436228248e-01,-7.042255907460976960e-01,-7.077448177204805901e-01,4.859523799618828410e-01,1.218996465552548480e+00
2.400000000000000000e+02,-1.605967723377153220e+02,6.320185992835793964e-01,6.357857933948085627e-01,6.326619738808817450e-01,2.039322581178873717e-01,1.097238469232989511e+00,-6.988803861789504301e-01,-7.056583445260036225e-01,-7.068001725938890534e-01,4.859539773635733750e-01,1.218997120764158337e+00
2.420000000000000000e+02,-1.605972348054069698e+02,6.314052076264106139e-01,6.364011348832865345e-01,6.326560649518896406e-01,2.039326372188903225e-01,1.097238641985304630e+00,-6.987351041252490846e-01,-7.068624315821161463e-01,-7.057407716361645544e-01,4.859552796687134357e-01,1.218997654934766084e+00
2.440000000000000000e+02,-1.605975664482988918e+02,6.309616998986040670e-01,6.368528780966031810e-01,6.326441214629195953e-01,2.039328395004436911e-01,1.097238734162856444e+00,-6.989041930164627825e-01,-7.077898949781925575e-01,-7.046436864355571927e-01,4.859563312827233639e-01,1.218998086278431314e+00
2.460000000000000000e+02,-1.605978041493377759e+02,6.306869789997201492e-01,6.371302231441259289e-01,6.326388628801931091e-01,2.039329175498188762e-01,1.097238769729124375e+00,-6.993437229745164130e-01,-7.084129122787827804e-01,-7.035813344294461480e-01,4.859571913046776825e-01,1.218998439036095505e+00
2.480000000000000000e+02,-1.605979878690547764e+02,6.305716860018013570e-01,6.372314340209760397e-01,6.326518627203443490e-01,2.039329310951001895e-01,1.097238775901564489e+00,-6.999982566922745564e-01,-7.087235631487768250e-01,-7.026174453776070639e-01,4.859579228834745024e-01,1.218998739109784513e+00
2.500000000000000000e+02,-1.605981539297632139e+02,6.305997086407036933e-01,6.371633261081246502e-01,6.326925314730874605e-01,2.039329360567283533e-01,1.097238778162525463e+00,-7.008053197345929242e-01,-7.087324695897508908e-01,-7.018039426345931142e-01,4.859585835165486367e-01,1.218999010083405832e+00
2.520000000000000000e+02,-1.605983300078833054e+02,6.307498847654018359e-01,6.369403524398959959e-01,6.327673714551783624e-01,2.039329760761197374e-01,1.097238796398934957e+00,-7.016998507666604157e-01,-7.084664918301234460e-01,-7.011788410878770916e-01,4.859592178013719677e-01,1.218999270249638389e+00
2.540000000000000000e+02,-1.605985324019656275e+02,6.309977808881200856e-01,6.365833644141862813e-01,6.328795289877310326e-01,2.039330775463431278e-01,1.097238842637830780e+00,-7.026183662577499822e-01,-7.079656995157962429e-01,-7.007651911867296413e-01,4.859598534725651509e-01,1.218999530984468338e+00
2.560000000000000000e+02,-1.605987656586929972e+02,6.313174338339540004e-01,6.361181335587663410e-01,6.330286457125218202e-01,2.039332483975991872e-01,1.097238920492917380e+00,-7.035026163226413276e-01,-7.072798589208705300e-01,-7.005710319772916472e-01,4.859605008536552750e-01,1.218999796522315604e+00
2.580000000000000000e+02,-1.605990242226991995e+02,6.316829578429328240e-01,6.355737271892016871e-01,6.332109903376705873e-01,2.039334802067765129e-01,1.097239026125866879e+00,-7.043025603698293002e-01,-7.064646827099857473e-01,-7.005902588439505418e-01,4.859611552470465279e-01,1.219000064936357042e+00
2.600000000000000000e+02,-1.605992954876789724e+02,6.320699387230527266e-01,6.349808322046078812e-01,6.334198354980317136e-01,2.039337527069680633e-01,1.097239150301260402e+00,-7.049785490156504908e-01,-7.055780803091087350e-01,-7.008042660974020954e-01,4.859618013652119428e-01,1.219000329956071882e+00
2.620000000000000000e+02,-1.605995634932324947e+02,6.324565589448122305e-01,6.343701179077617658e-01,6.336460321619330482e-01,2.039340395211773349e-01,1.097239280999382505e+00,-7.055026581476022685e-01,-7.046766257668717337e-01,-7.011841920311485676e-01,4.859624187098937620e-01,1.219000583173649455e+00
2.640000000000000000e+02,-1.605998125303842698e+02,6.328244209916423779e-01,6.337707208533405190e-01,6.338787261943836793e-01,2.039343139361785850e-01,1.097239406047305188e+00,-7.058591781646210706e-01,-7.038124282405666676e-01,-7.016935750632502522e-01,4.859629868301542088e-01,1.219000816200696669e+00
2.660000000000000000e+02,-1.606000300597425223e+02,6.331590590872561153e-01,6.332089228000097325e-01,6.341061580757771932e-01,2.039345537274246944e-01,1.097239515317549152e+00,-7.060443128593714146e-01,-7.030305504910041581e-01,-7.022912237437801686e-01,4.859634895922714248e-01,1.219001022419621272e+00
2.680000000000000000e+02,-1.606002085648177626e+02,6.334501499935482061e-01,6.327070776391187090e-01,6.343164870589493853e-01,2.039347443762823675e-01,1.097239602194136854e+00,-7.060651854026599450e-01,-7.023670758935263159e-01,-7.029341096952236301e-01,4.859639179099348172e-01,1.219001198103491834e+00
2.700000000000000000e+02,-1.606003462087641935e+02,6.336914508793523026e-01,6.322828256738117769e-01,6.344985845906443434e-01,2.039348804071591525e-01,1.097239664181907104e+00,-7.059382815269051870e-01,-7.018478774840120060e-01,-7.035801093587528143e-01,4.859642707392459182e-01,1.219001342824141965e+00
2.720000000000000000e+02,-1.606004463890066063e+02,6.338805054216899437e-01,6.319486149386026597e-01,6.346427482154826105e-01,2.039349649389665120e-01,1.097239702702117903e+00,-7.056874812675292263e-01,-7.014880964180251199e-01,-7.041904457158327801e-01,4.859645544713558918e-01,1.219001459203052917e+00
2.740000000000000000e+02,-1.606005164558194735e+02,6.340181680783993912e-01,6.317115306491408733e-01,6.347412956669591377e-01,2.039350078335393779e-01,1.097239722248700478e+00,-7.053418403524130964e-01,-7.012922946370760968e-01,-7.047317126655724406e-01,4.859647811056123090e-01,1.219001552162026769e+00
2.760000000000000000e+02,-1.606005659578363236e+02,6.341080008743080754e-01,6.315734164756194868e-01,6.347890089044585515e-01,2.039350229973982687e-01,1.097239729158703270e+00,-7.049332811535409249e-01,-7.012552098057830419e-01,-7.051774000706495515e-01,4.859649657280421531e-01,1.219001627888931072e+00
2.780000000000000000e+02,-1.606006047960135561e+02,6.341555974409149865e-01,6.315312561992580953e-01,6.347834088256221197e-01,2.039350254425287001e-01,1.097239730272921765e+00,-7.044943422952222312e-01,-7.013630114546270944e-01,-7.055088742784813016e-01,4.859651238483653768e-01,1.219001692745415255e+00
2.800000000000000000e+02,-1.606006416178902612e+02,6.341678860154575936e-01,6.315777722458116861e-01,6.347248526733122453e-01,2.039350286494424902e-01,1.097239731734276802e+00,-7.040561172746168106e-01,-7.015949368603823233e-01,-7.057158049654510545e-01,4.859652690779658335e-01,1.219001752314487153e+00
2.820000000000000000e+02,-1.606006826862588639e+02,6.341524573451097213e-01,6.317021891321636939e-01,6.346164571772849872e-01,2.039350426314486264e-01,1.097239738105722173e+00,-7.036464878050798788e-01,-7.019251739944906143e-01,-7.057960624732948496e-01,4.859654114904333744e-01,1.219001810728047142e+00
2.840000000000000000e+02,-1.606007313353920267e+02,6.341169557124399780e-01,6.318911052543634277e-01,6.344638606648606016e-01,2.039350729113445226e-01,1.097239751903935412e+00,-7.032887291704098542e-01,-7.023248567197248882e-01,-7.057551387603544502e-01,4.859655568311563312e-01,1.219001870342692140e+00
2.860000000000000000e+02,-1.606007880083791122e+02,6.340685623418584882e-01,6.321294156382021301e-01,6.342748462336355031e-01,2.039351204300637044e-01,1.097239773557689091e+00,-7.030005347787497971e-01,-7.027640436091638909e-01,-7.056051684050831385e-01,4.859657065690729527e-01,1.219001931760938628e+00
2.880000000000000000e+02,-1.606008507710619995e+02,6.340135909524218238e-01,6.324012309572414337e-01,6.340588551671988427e-01,2.039351822445518159e-01,1.097239801725865771e+00,-7.027934772819784959e-01,-7.032135651311149926e-01,-7.053636429150490494e-01,4.859658586408936998e-01,1.219001994136482470e+00
2.900000000000000000e+02,-1.606009161345505163e+02,6.339572057932401083e-01,6.326907437793601874e-01,6.338264247573028864e-01,2.039352527618731592e-01,1.097239833859825708e+00,-7.026728957947007137e-01,-7.036466429800550815e-01,-7.050519214808139701e-01,4.859660086453985173e-01,1.219002055664069051e+00
2.920000000000000000e+02,-1.606009799942850407e+02,6.339032636431803924e-01,6.329830009652374079e-01,6.335885873655215939e-01,2.039353252082641010e-01,1.097239866872840919e+00,-7.026381743196058460e-01,-7.040402083185327564e-01,-7.046936442663520594e-01,4.859661512097817604e-01,1.219002114139926762e+00
2.940000000000000000e+02,-1.606010385064199397e+02,6.338542733854660716e-01,6.332645506624543508e-01,6.333562678527967504e-01,2.039353930431554163e-01,1.097239897784446194e+00,-7.026833565341774612e-01,-7.043758708309090233e-01,-7.043131507425900439e-01,4.859662812678924859e-01,1.219002167486064270e+00
2.960000000000000000e+02,-1.606010887635158042e+02,6.338114601818299887e-01,6.335239426635821403e-01,6.331397145189734399e-01,2.039354510869970383e-01,1.097239924234377551e+00,-7.027980273267123712e-01,-7.046405160251797417e-01,-7.039339962034090181e-01,4.859663950494533258e-01,1.219002214156020836e+00
2.980000000000000000e+02,-1.606011291892229735e+02,6.337749162078488707e-01,6.337520712890030161e-01,6.329479946587593941e-01,2.039354962199029231e-01,1.097239944800939559e+00,-7.029683822344722222e-01,-7.048265325594307296e-01,-7.035776454959200565e-01,4.859664906626796621e-01,1.219002253373845157e+00
3.000000000000000000e+02,-1.606011596331993871e+02,6.337438164408528696e-01,6.339423598067316368e-01,6.327885801524586462e-01,2.039355276056988575e-01,1.097239959103096352e+00,-7.031784022383155142e-01,-7.049316931561309119e-01,-7.032624054018764559e-01,4.859665682420216681e-01,1.219002285194680013e+00
3.020000000000000000e+02,-1.606011812017369493e+02,6.337166762172744550e-01,6.340907941780726809e-01,6.326670415844940498e-01,2.039355464845164778e-01,1.097239967705962993e+00,-7.034110528945419771e-01,-7.049587308490523618e-01,-7.030026373897002578e-01,4.859666297113901523e-01,1.219002310407663048e+00
3.040000000000000000e+02,-1.606011958985561705e+02,6.336916270778765181e-01,6.341958212522550431e-01,6.325868617991313725e-01,2.039355556432937699e-01,1.097239971879515164e+00,-7.036494329604066067e-01,-7.049146661643082012e-01,-7.028082719997300609e-01,4.859666782702843357e-01,1.219002330325137828e+00
3.060000000000000000e+02,-1.606012061698149864e+02,6.336666887108105550e-01,6.342581321816265216e-01,6.325493720568192701e-01,2.039355587097176625e-01,1.097239973276850300e+00,-7.038778077055534155e-01,-7.048099499882410912e-01,-7.026846262414004896e-01,4.859667177388163339e-01,1.219002346514004964e+00
3.080000000000000000e+02,-1.606012144476315768e+02,6.336400173655399870e-01,6.342803556819208710e-01,6.325538065725543335e-01,2.039355594204060595e-01,1.097239973600702800e+00,-7.040824750577885371e-01,-7.046574912675782620e-01,-7.026325072293914120e-01,4.859667518984717161e-01,1.219002360525320849e+00
3.100000000000000000e+02,-1.606012227705388966e+02,6.336101146913228899e-01,6.342666878264267005e-01,6.325974646386796074e-01,2.039355609927356039e-01,1.097239974317196332e+00,-7.042524275835616576e-01,-7.044716385529472547e-01,-7.026485698127241664e-01,4.859667839426790037e-01,1.219002373668940598e+00
3.120000000000000000e+02,-1.606012325327611450e+02,6.335759852512967694e-01,6.342224854405713597e-01,6.326759641114934052e-01,2.039355656899646818e-01,1.097239976457671018e+00,-7.043797890049574573e-01,-7.042671802117155266e-01,-7.027258838487393522e-01,4.859668161130211161e-01,1.219002386864296517e+00
3.140000000000000000e+02,-1.606012443833496377e+02,6.335372356508686131e-01,6.341538490336255940e-01,6.327835660166089005e-01,2.039355746210030906e-01,1.097239980527445757e+00,-7.044600195009909083e-01,-7.040584205575197707e-01,-7.028546584599727476e-01,4.859668495521740073e-01,1.219002400580083911e+00
3.160000000000000000e+02,-1.606012582670751669e+02,6.334941129670277338e-01,6.340672188003322329e-01,6.329135475308393932e-01,2.039355877691366725e-01,1.097239986518903088e+00,-7.044918985197652361e-01,-7.038583789591362772e-01,-7.030230662300254174e-01,4.859668843624309620e-01,1.219002414858258332e+00
3.180000000000000000e+02,-1.606012735761169381e+02,6.334474846599811304e-01,6.339690038172894893e-01,6.330585996436248752e-01,2.039356042058900476e-01,1.097239994008947894e+00,-7.044773064696289167e-01,-7.036781470534763105e-01,-7.032181097312760754e-01,4.859669198253446232e-01,1.219002429404133059e+00
3.200000000000000000e+02,-1.606012893680252205e+02,6.333987661136412095e-01,6.338652604377268407e-01,6.332112263045435174e-01,2.039356224221664515e-01,1.097240002309901374e+00,-7.044208368652213892e-01,-7.035264263649604333e-01,-7.034264756990835643e-01,4.859669547181808547e-01,1.219002443716178163e+00
3.220000000000000000e+02,-1.606013046016591943e+02,6.333498051619136371e-01,6.337614313482821116e-01,6.333641236580036527e-01,2.039356407003219684e-01,1.097240010639052299e+00,-7.043292778800982479e-01,-7.034092557583652150e-01,-7.036353280582153813e-01,4.859669876572350056e-01,1.219002457226837421e+00
3.240000000000000000e+02,-1.606013183479916222e+02,6.333027352669640120e-01,6.336621520747733882e-01,6.335105208189267811e-01,2.039356574569106961e-01,1.097240018274842521e+00,-7.042110066073747898e-01,-7.033299259787463287e-01,-7.038329992271845637e-01,4.859670174053716263e-01,1.219002469428673852e+00
3.260000000000000000e+02,-1.606013299442971345e+02,6.332598103176515503e-01,6.335711271896644625e-01,6.336444672928753796e-01,2.039356715027913214e-01,1.097240024675393055e+00,-7.040753406620589017e-01,-7.032890677031886639e-01,-7.040095489542086415e-01,4.859670430979198263e-01,1.219002479967024266e+00
3.280000000000000000e+02,-1.606013390752330565e+02,6.332232343437871336e-01,6.334910742914554582e-01,6.337610562907164402e-01,2.039356821904672323e-01,1.097240029545647699e+00,-7.039318902644078335e-01,-7.032848905478705781e-01,-7.041571706363403127e-01,4.859670643627327369e-01,1.219002488689241881e+00
3.300000000000000000e+02,-1.606013457795997397e+02,6.331949988104202953e-01,6.334237302209008158e-01,6.338565775610529585e-01,2.039356894428968892e-01,1.097240032850498093e+00,-7.037899499720886576e-01,-7.033135436939175200e-01,-7.042704359174364326e-01,4.859670813323436755e-01,1.219002495649692319e+00
3.320000000000000000e+02,-1.606013503944304546e+02,6.331767387259852331e-01,6.333699110719026582e-01,6.339285976861047667e-01,2.039356936791675845e-01,1.097240034780919249e+00,-7.036579632488799696e-01,-7.033695644054452911e-01,-7.043463787011955413e-01,4.859670945649526841e-01,1.219002501077329992e+00
3.340000000000000000e+02,-1.606013534567464092e+02,6.331696167149175603e-01,6.333296154572591874e-01,6.339759698295102108e-01,2.039356956674152621e-01,1.097240035686941617e+00,-7.035430856196817073e-01,-7.034463787493810960e-01,-7.043844289907227330e-01,4.859671049034692825e-01,1.219002505317894780e+00
3.360000000000000000e+02,-1.606013555870377161e+02,6.331742416744025048e-01,6.333021592363903274e-01,6.339987784918068581e-01,2.039356963425295322e-01,1.097240035994583751e+00,-7.034508638542316117e-01,-7.035368191769292290e-01,-7.043862147378522343e-01,4.859671133075710858e-01,1.219002508765017367e+00
3.380000000000000000e+02,-1.606013573775576617e+02,6.331906258627485462e-01,6.332863294951167621e-01,6.339982277735256577e-01,2.039356966258220605e-01,1.097240036123676710e+00,-7.033850400319325846e-01,-7.036336260542507270e-01,-7.043552558455217216e-01,4.859671206921886144e-01,1.219002511793976451e+00
3.400000000000000000e+02,-1.606013593037037026e+02,6.332181814600232883e-01,6.332805459264132519e-01,6.339764838672876657e-01,2.039356972771197152e-01,1.097240036420465970e+00,-7.033474810156485901e-01,-7.037299043961076084e-01,-7.042965784431275411e-01,4.859671277991071681e-01,1.219002514709031093e+00
3.420000000000000000e+02,-1.606013616697632074e+02,6.332557549869322067e-01,6.332830187954204826e-01,6.339364839479779690e-01,2.039356987990306735e-01,1.097240037113983879e+00,-7.033382262819644071e-01,-7.038195125486484960e-01,-7.042162795082510529e-01,4.859671351181102383e-01,1.219002517711077260e+00
3.440000000000000000e+02,-1.606013645924341802e+02,6.333016956249720719e-01,6.332918942485870062e-01,6.338817242975395283e-01,2.039357014008408298e-01,1.097240038299599485e+00,-7.033556406069795264e-01,-7.038973659335809874e-01,-7.041210719194241907e-01,4.859671428628336010e-01,1.219002520887742413e+00
3.460000000000000000e+02,-1.606013680185741919e+02,6.333539515726287483e-01,6.333053796917224032e-01,6.338160404241485191e-01,2.039357050180818087e-01,1.097240039947935397e+00,-7.033966530705081377e-01,-7.039596457400145724e-01,-7.040178382790313050e-01,4.859671509962725788e-01,1.219002524223845585e+00
3.480000000000000000e+02,-1.606013717683447908e+02,6.334101871814160623e-01,6.333218441507763030e-01,6.337433911854500890e-01,2.039357093749696592e-01,1.097240041933320809e+00,-7.034570603859311433e-01,-7.040039091861961529e-01,-7.039132186122047941e-01,4.859671592932458539e-01,1.219002527627027321e+00
3.500000000000000000e+02,-1.606013755921208883e+02,6.334679127836425616e-01,6.333398907804339562e-01,6.336676576026061269e-01,2.039357140717969752e-01,1.097240044073612086e+00,-7.035318707440270103e-01,-7.040291042676029010e-01,-7.038132526562783653e-01,4.859671674230452432e-01,1.219002530961638797e+00
3.520000000000000000e+02,-1.606013792291530535e+02,6.335246188546554968e-01,6.333584008493909900e-01,6.335924652777403798e-01,2.039357186781550202e-01,1.097240046172678340e+00,-7.036156641296779091e-01,-7.040354974218619999e-01,-7.037230922714554637e-01,4.859671750347906993e-01,1.219002534083759581e+00
3.540000000000000000e+02,-1.606013824577283629e+02,6.335779064107031067e-01,6.333765504807541413e-01,6.335210372390777112e-01,2.039357228151401635e-01,1.097240048057855910e+00,-7.037029462927192336e-01,-7.040245270139987577e-01,-7.036467939046622266e-01,4.859671818306430802e-01,1.219002536871223175e+00
3.560000000000000000e+02,-1.606013851297571762e+02,6.336256062770049269e-01,6.333938030535665176e-01,6.334560817751103690e-01,2.039357262144252392e-01,1.097240049606872381e+00,-7.037884760177799404e-01,-7.039985988065420308e-01,-7.035871953919513588e-01,4.859671876165129745e-01,1.219002539244421701e+00
3.580000000000000000e+02,-1.606013871865924045e+02,6.336658809714440510e-01,6.334098814226812868e-01,6.333997175219792108e-01,2.039357287481281811e-01,1.097240050761451924e+00,-7.038675487789778362e-01,-7.039608415456035662e-01,-7.035458760250765664e-01,4.859671923256079218e-01,1.219002541175958410e+00
3.600000000000000000e+02,-1.606013886566052236e+02,6.336973043572877717e-01,6.334247249315462236e-01,6.333534358674216547e-01,2.039357304293551165e-01,1.097240051527568205e+00,-7.039362239875535110e-01,-7.039148414710869606e-01,-7.035231940244403015e-01,4.859671960154671178e-01,1.219002542689433088e+00
3.620000000000000000e+02,-1.606013896380753465e+02,6.337189158027638491e-01,6.334384365906226000e-01,6.333180987401184625e-01,2.039357313883979894e-01,1.097240051964593510e+00,-7.039914875365624880e-01,-7.038643740304310059e-01,-7.035183915793719045e-01,4.859671988436128354e-01,1.219002543849457165e+00
3.640000000000000000e+02,-1.606013902728500966e+02,6.337302472480138560e-01,6.334512257843788463e-01,6.332939681601548187e-01,2.039357318327880697e-01,1.097240052167097524e+00,-7.040313459160669751e-01,-7.038131494882360339e-01,-7.035297545980155887e-01,4.859672010296775535e-01,1.219002544746119465e+00
3.660000000000000000e+02,-1.606013907168449180e+02,6.337313232153429787e-01,6.334633515037820795e-01,6.332807625991282441e-01,2.039357320008019780e-01,1.097240052243658948e+00,-7.040548525390726287e-01,-7.037645866783401871e-01,-7.035548123398157605e-01,4.859672028128544929e-01,1.219002545477527510e+00
3.680000000000000000e+02,-1.606013911129944631e+02,6.337226353162613846e-01,6.334750704431155732e-01,6.332777342780845364e-01,2.039357321174737336e-01,1.097240052296824864e+00,-7.040620708445716192e-01,-7.037216260704445281e-01,-7.035905612012874899e-01,4.859672044127206214e-01,1.219002546133746145e+00
3.700000000000000000e+02,-1.606013915708412298e+02,6.337050941304233076e-01,6.334865934255113906e-01,6.332837610293795549e-01,2.039357323602180583e-01,1.097240052407440825e+00,-7.040539820399758231e-01,-7.036865898680436660e-01,-7.036336970421381842e-01,4.859672059996462123e-01,1.219002546784657914e+00
3.720000000000000000e+02,-1.606013921551525812e+02,6.336799623969731066e-01,6.334980526127881317e-01,6.332974462530719384e-01,2.039357328382787049e-01,1.097240052625287898e+00,-7.040323478752886777e-01,-7.036610932628554194e-01,-7.036808414697330871e-01,4.859672076782194372e-01,1.219002547473160725e+00
3.740000000000000000e+02,-1.606013928839525420e+02,6.336487742269778511e-01,6.335094808924662813e-01,6.333172207726397440e-01,2.039357335871692933e-01,1.097240052966549140e+00,-7.039995405281758156e-01,-7.036460074735806369e-01,-7.037287492968629099e-01,4.859672094843145995e-01,1.219002548213969250e+00
3.760000000000000000e+02,-1.606013937347359786e+02,6.336132454950490489e-01,6.335208037935436964e-01,6.333414409862417882e-01,2.039357345765100693e-01,1.097240053417380734e+00,-7.039583525011744447e-01,-7.036414719947826635e-01,-7.037744867689401662e-01,4.859672113940374238e-01,1.219002548997282664e+00
3.780000000000000000e+02,-1.606013946564029311e+02,6.335751806973330957e-01,6.335318433282661754e-01,6.333684785502641246e-01,2.039357357276410931e-01,1.097240053941938243e+00,-7.039117994209551643e-01,-7.036469507396787559e-01,-7.038155729249790937e-01,4.859672133410110062e-01,1.219002549795875634e+00
3.800000000000000000e+02,-1.606013955839264042e+02,6.335363813886563111e-01,6.335423323424776987e-01,6.333967978474370764e-01,2.039357369363613004e-01,1.097240054492738537e+00,-7.038629278624192187e-01,-7.036613245987106691e-01,-7.038500794079781686e-01,4.859672152376804943e-01,1.219002550573835553e+00
3.820000000000000000e+02,-1.606013964527910503e+02,6.334985608649774669e-01,6.335519373214243410e-01,6.334250186046657127e-01,2.039357380960435673e-01,1.097240055021192262e+00,-7.038146389119014357e-01,-7.036830114290191229e-01,-7.038766869813400939e-01,4.859672169963198951e-01,1.219002551295179204e+00
3.840000000000000000e+02,-1.606013972107849384e+02,6.334632690881374373e-01,6.335602871619137044e-01,6.334519621602067163e-01,2.039357391171296163e-01,1.097240055486489840e+00,-7.037695362761403617e-01,-7.037101036655039055e-01,-7.038946997634029090e-01,4.859672185462599048e-01,1.219002551930919331e+00
3.860000000000000000e+02,-1.606013978256099222e+02,6.334318310043481892e-01,6.335670052002342345e-01,6.334766809697169876e-01,2.039357399403141369e-01,1.097240055861606001e+00,-7.037298054949180370e-01,-7.037405135875802742e-01,-7.039040206154605350e-01,4.859672198450415426e-01,1.219002552463643640e+00
3.880000000000000000e+02,-1.606013982877124420e+02,6.334053004594303315e-01,6.335717417620232439e-01,6.334984719261654851e-01,2.039357405422446146e-01,1.097240056135899255e+00,-7.036971283895824270e-01,-7.037721167325152738e-01,-7.039050930976301634e-01,4.859672208826952833e-01,1.219002552889259849e+00
3.900000000000000000e+02,-1.606013986086975933e+02,6.333844309120324478e-01,6.335742046702835806e-01,6.335168749044661762e-01,2.039357409340562255e-01,1.097240056314443324e+00,-7.036726344366907027e-01,-7.038028849318854752e-01,-7.038988168664765954e-01,4.859672216795417055e-01,1.219002553216102847e+00
3.920000000000000000e+02,-1.606013988163339548e+02,6.333696631594141202e-01,6.335741854728129674e-01,6.335316585980611537e-01,2.039357411542136733e-01,1.097240056414766629e+00,-7.036568884408882507e-01,-7.038310018537408119e-01,-7.038864442921933806e-01,4.859672222790647478e-01,1.219002553462010141e+00
3.940000000000000000e+02,-1.606013989476092831e+02,6.333611293699363820e-01,6.335715796019838475e-01,6.335427961722529533e-01,2.039357412578663709e-01,1.097240056461999735e+00,-7.036499118190256974e-01,-7.038549556358785209e-01,-7.038694664224450781e-01,4.859672227379169263e-01,1.219002553650217591e+00
3.960000000000000000e+02,-1.606013990413486852e+02,6.333586719093839967e-01,6.335663992153454105e-01,6.335504335154401589e-01,2.039357413051185175e-01,1.097240056483532067e+00,-7.036512330966254725e-01,-7.038736050661937860e-01,-7.038494962475669858e-01,4.859672231152351030e-01,1.219002553804983346e+00
3.980000000000000000e+02,-1.606013991317250884e+02,6.333618747903956292e-01,6.335587780448451722e-01,6.335548529328332013e-01,2.039357413504182814e-01,1.097240056504174888e+00,-7.036599619259461535e-01,-7.038862176774336454e-01,-7.038281565903743431e-01,4.859672234632669841e-01,1.219002553947736045e+00
4.000000000000000000e+02,-1.606013992436367914e+02,6.333701050899958052e-01,6.335489681644038695e-01,6.335564350164764047e-01,2.039357414346770203e-01,1.097240056542570175e+00,-7.036748800992534969e-01,-7.038924799569933333e-01,-7.038069789352277006e-01,4.859672238206377282e-01,1.219002554094319457e+00
4.020000000000000000e+02,-1.606013993904195445e+02,6.333825613818377942e-01,6.335373291330747003e-01,6.335556211678017302e-01,2.039357415809967822e-01,1.097240056609246617e+00,-7.036945426578967711e-01,-7.038924815267703083e-01,-7.037873182237589509e-01,4.859672242090149474e-01,1.219002554253620474e+00
4.040000000000000000e+02,-1.606013995738765630e+02,6.333983261173208312e-01,6.335243104513260670e-01,6.335528788768111097e-01,2.039357417941424500e-01,1.097240056706374922e+00,-7.037173822653424171e-01,-7.038866765399220959e-01,-7.037702871820675776e-01,4.859672246331304679e-01,1.219002554427580431e+00
4.060000000000000000e+02,-1.606013997862422400e+02,6.334164189537389023e-01,6.335104286562268650e-01,6.335486714111348006e-01,2.039357420631841833e-01,1.097240056828974408e+00,-7.037418104751250736e-01,-7.038758266125972884e-01,-7.037567122118620899e-01,4.859672250836190033e-01,1.219002554612358846e+00
4.080000000000000000e+02,-1.606014000134261153e+02,6.334358482476815100e-01,6.334962406591636563e-01,6.335434330744823539e-01,2.039357423663471780e-01,1.097240056967122124e+00,-7.037663103172230317e-01,-7.038609303244736104e-01,-7.037471113737889805e-01,4.859672255417095132e-01,1.219002554800252991e+00
4.100000000000000000e+02,-1.606014002387307187e+02,6.334556582825099369e-01,6.334823150881259135e-01,6.335375506923914823e-01,2.039357426768438342e-01,1.097240057108612055e+00,-7.037895156707660860e-01,-7.038431446718689255e-01,-7.037416936028051406e-01,4.859672259846218312e-01,1.219002554981922781e+00
4.120000000000000000e+02,-1.606014004463825984e+02,6.334749702479198774e-01,6.334692034336713018e-01,6.335313515044638244e-01,2.039357429685552947e-01,1.097240057241541944e+00,-7.038102741015803687e-01,-7.038237038540273716e-01,-7.037403770944028469e-01,4.859672263907138245e-01,1.219002555148490874e+00
4.140000000000000000e+02,-1.606014006242640448e+02,6.334930155021299969e-01,6.334574127209658956e-01,6.335250972135848535e-01,2.039357432205960163e-01,1.097240057356394072e+00,-7.038276911307715933e-01,-7.038038404506776757e-01,-7.037428238411312931e-01,4.859672267434781978e-01,1.219002555293184908e+00
4.160000000000000000e+02,-1.606014007655444402e+02,6.335091601926008398e-01,6.334473812503060852e-01,6.335189835824903692e-01,2.039357434201943542e-01,1.097240057447348205e+00,-7.038411551861413207e-01,-7.037847134518889769e-01,-7.037484866140850670e-01,4.859672270339283617e-01,1.219002555412319166e+00
4.180000000000000000e+02,-1.606014008691150252e+02,6.335229208501560461e-01,6.334394586869439570e-01,6.335131446935834409e-01,2.039357435636703908e-01,1.097240057512729017e+00,-7.038503436898870813e-01,-7.037673467957522577e-01,-7.037566642902667313e-01,4.859672272612646227e-01,1.219002555505566576e+00
4.200000000000000000e+02,-1.606014009389526507e+02,6.335339710811507263e-01,6.334338914565854628e-01,6.335076608029441836e-01,2.039357436556984149e-01,1.097240057554665027e+00,-7.038552117967494803e-01,-7.037525811178398927e-01,-7.037665613174061141e-01,4.859672274319965513e-01,1.219002555575595670e+00
4.220000000000000000e+02,-1.606014009827173368e+02,6.335421399335015025e-01,6.334308140418698496e-01,6.335025686277622192e-01,2.039357437072340240e-01,1.097240057578149131e+00,-7.038559661643554177e-01,-7.037410403912401913e-01,-7.037773472638998440e-01,4.859672275579099976e-01,1.219002555627242135e+00
4.240000000000000000e+02,-1.606014010099412133e+02,6.335474028880843100e-01,6.334302464011343226e-01,6.334978729014810739e-01,2.039357437327252442e-01,1.097240057589765172e+00,-7.038530267804463669e-01,-7.037331141045722882e-01,-7.037882127871734061e-01,4.859672276534803825e-01,1.219002555666441667e+00
4.260000000000000000e+02,-1.606014010302073416e+02,6.335498667132303252e-01,6.334320973675255928e-01,6.334935581041208907e-01,2.039357437471870371e-01,1.097240057596355456e+00,-7.038469802739217851e-01,-7.037289546494898129e-01,-7.037984189243605693e-01,4.859672277332094947e-01,1.219002555699144175e+00
4.280000000000000000e+02,-1.606014010516042276e+02,6.335497496110772397e-01,6.334361735548724726e-01,6.334895994123123097e-01,2.039357437636653836e-01,1.097240057603864116e+00,-7.038385282978231183e-01,-7.037284887215605744e-01,-7.038073373123082677e-01,4.859672278094118725e-01,1.219002555730400728e+00
4.300000000000000000e+02,-1.606014010797023843e+02,6.335473581782805619e-01,6.334421930143262491e-01,6.334859720988230691e-01,2.039357437914590954e-01,1.097240057616529985e+00,-7.038284345063129388e-01,-7.037314408213051209e-01,-7.038144797250724949e-01,4.859672278907149479e-01,1.219002555763748497e+00
4.320000000000000000e+02,-1.606014011171197353e+02,6.335430627064027043e-01,6.334498026653423430e-01,6.334826588274644621e-01,2.039357438352817908e-01,1.097240057636499344e+00,-7.038174733806960015e-01,-7.037373664031572051e-01,-7.038195161214144679e-01,4.859672279814144513e-01,1.219002555800952070e+00
4.340000000000000000e+02,-1.606014011636599150e+02,6.335372722670485901e-01,6.334585983750830041e-01,6.334796545181488048e-01,2.039357438953255663e-01,1.097240057663860568e+00,-7.038063837264938449e-01,-7.037456918757142299e-01,-7.038222811718111149e-01,4.859672280816882406e-01,1.219002555842081170e+00
4.360000000000000000e+02,-1.606014012168920715e+02,6.335304108775272613e-01,6.334681464844219567e-01,6.334769686824034407e-01,2.039357439680912487e-01,1.097240057697018711e+00,-7.037958291070419703e-01,-7.037557585086122725e-01,-7.038227699399322024e-01,4.859672281884141465e-01,1.219002555885857042e+00
4.380000000000000000e+02,-1.606014012730157106e+02,6.335228958395109355e-01,6.334780055762834206e-01,6.334746253370397984e-01,2.039357440476850802e-01,1.097240057733289254e+00,-7.037863668427751795e-01,-7.037668673404077202e-01,-7.038211239914212713e-01,4.859672282964363488e-01,1.219002555930164933e+00
4.400000000000000000e+02,-1.606014013278054620e+02,6.335151191028841611e-01,6.334877473467902531e-01,6.334726607809261223e-01,2.039357441273137450e-01,1.097240057769574895e+00,-7.037784265362391212e-01,-7.037783223884552797e-01,-7.038176096675876625e-01,4.859672283999262876e-01,1.219002555972612978e+00
4.420000000000000000e+02,-1.606014013774467628e+02,6.335074322467120211e-01,6.334969755635954103e-01,6.334711196578827197e-01,2.039357442006501930e-01,1.097240057802992830e+00,-7.037722984222384293e-01,-7.037894698077296063e-01,-7.038125905770989954e-01,4.859672284936089603e-01,1.219002556011039573e+00
4.440000000000000000e+02,-1.606014014191735839e+02,6.335001354070736168e-01,6.335053422662032530e-01,6.334700498226385479e-01,2.039357442628921824e-01,1.097240057831356586e+00,-7.037681312298309511e-01,-7.037997310983105104e-01,-7.038064965208196133e-01,4.859672285736961750e-01,1.219002556043888408e+00
4.460000000000000000e+02,-1.606014014516019301e+02,6.334934702287823294e-01,6.335125605689799766e-01,6.334694965743977724e-01,2.039357443113860302e-01,1.097240057853454465e+00,-7.037659387092035645e-01,-7.038086289827701902e-01,-7.037997910773440280e-01,4.859672286383666107e-01,1.219002556070414300e+00
4.480000000000000000e+02,-1.606014014747703129e+02,6.334876166927773111e-01,6.335184136512042041e-01,6.334694968248374414e-01,2.039357443457478491e-01,1.097240057869112384e+00,-7.037656135456975548e-01,-7.038158051296440343e-01,-7.037929399533706665e-01,4.859672286878442549e-01,1.219002556090708511e+00
4.500000000000000000e+02,-1.606014014899270421e+02,6.334826934783549524e-01,6.335227597496273511e-01,6.334700737289991057e-01,2.039357443675920700e-01,1.097240057879067088e+00,-7.037669470715501863e-01,-7.038210294501221487e-01,-7.037863819636331897e-01,4.859672287240927036e-01,1.219002556105576618e+00
4.520000000000000000e+02,-1.606014014991436056e+02,6.334787613692163255e-01,6.335255331915571331e-01,6.334712322342979096e-01,2.039357443799600378e-01,1.097240057884703024e+00,-7.037696529993446859e-01,-7.038242012108540946e-01,-7.037805041753756319e-01,4.859672287502597166e-01,1.219002556116309588e+00
4.540000000000000000e+02,-1.606014015048522481e+02,6.334758291076394432e-01,6.335267417101625442e-01,6.334729559034761870e-01,2.039357443865898456e-01,1.097240057887723941e+00,-7.037733933393556240e-01,-7.038253426593465978e-01,-7.037756223599059835e-01,4.859672287700062543e-01,1.219002556124409553e+00
4.560000000000000000e+02,-1.606014015093947478e+02,6.334738610423100713e-01,6.335264604581536396e-01,6.334752052501418929e-01,2.039357443911933854e-01,1.097240057889822484e+00,-7.037778047167593254e-01,-7.038245862285701371e-01,-7.037719674689456584e-01,4.859672287868647689e-01,1.219002556131324466e+00
4.580000000000000000e+02,-1.606014015146672023e+02,6.334727859015562013e-01,6.335248232743430075e-01,6.334779177005411821e-01,2.039357443968701777e-01,1.097240057892408860e+00,-7.037825234602488322e-01,-7.038221566607245627e-01,-7.037696784240473624e-01,4.859672288037067411e-01,1.219002556138232052e+00
4.600000000000000000e+02,-1.606014015218908071e+02,6.334725060490485893e-01,6.335220118553377411e-01,6.334810091710731950e-01,2.039357444056955904e-01,1.097240057896430754e+00,-7.037872080709647316e-01,-7.038183495590623062e-01,-7.037688011002375399e-01,4.859672288224209380e-01,1.219002556145907690e+00
4.620000000000000000e+02,-1.606014015315432744e+02,6.334729066392212893e-01,6.335182435391760736e-01,6.334843771362361764e-01,2.039357444185840862e-01,1.097240057902303390e+00,-7.037915579782079156e-01,-7.038135079419185480e-01,-7.037692930221611798e-01,4.859672288438068311e-01,1.219002556154680006e+00
4.640000000000000000e+02,-1.606014015434221847e+02,6.334738641752318822e-01,6.335137584206952388e-01,6.334879049626244152e-01,2.039357444353423476e-01,1.097240057909939948e+00,-7.037953278220956399e-01,-7.038079983399859740e-01,-7.037710329902213680e-01,4.859672288676685215e-01,1.219002556164467510e+00
4.660000000000000000e+02,-1.606014015568083835e+02,6.334752540767079054e-01,6.335088064918259487e-01,6.334914672074773989e-01,2.039357444549216303e-01,1.097240057918862144e+00,-7.037983368497530146e-01,-7.038021878578412105e-01,-7.037738346280636437e-01,4.859672288930519390e-01,1.219002556174878960e+00
4.680000000000000000e+02,-1.606014015706983287e+02,6.334769569783431642e-01,6.335036354391009317e-01,6.334949355272431193e-01,2.039357444757586013e-01,1.097240057928357659e+00,-7.038004733488328890e-01,-7.037964234292595211e-01,-7.037774626973384295e-01,4.859672289185711924e-01,1.219002556185346586e+00
4.700000000000000000e+02,-1.606014015840328852e+02,6.334788635961560166e-01,6.334984796417554298e-01,6.334981848155988304e-01,2.039357444961504839e-01,1.097240057937649560e+00,-7.038016943504781242e-01,-7.037910142506312861e-01,-7.037816509630128170e-01,4.859672289427557912e-01,1.219002556195266651e+00
4.720000000000000000e+02,-1.606014015959027859e+02,6.334808781085694562e-01,6.334935508040202556e-01,6.335010991901296462e-01,2.039357445145811021e-01,1.097240057946048397e+00,-7.038020210980697744e-01,-7.037862180974280291e-01,-7.037861204078541544e-01,4.859672289643390264e-01,1.219002556204119569e+00
4.740000000000000000e+02,-1.606014016056888636e+02,6.334829200983153052e-01,6.334890305323762627e-01,6.335035774712179935e-01,2.039357445299678773e-01,1.097240057953060122e+00,-7.038015309860978785e-01,-7.037822319351502154e-01,-7.037905966809069325e-01,4.859672289824666924e-01,1.219002556211554511e+00
4.760000000000000000e+02,-1.606014016131266260e+02,6.334849251841461193e-01,6.334850650407073402e-01,6.335055378420910710e-01,2.039357445417840087e-01,1.097240057958444481e+00,-7.038003468186068146e-01,-7.037791869462916017e-01,-7.037948258093573717e-01,4.859672289967937875e-01,1.219002556217430921e+00
4.780000000000000000e+02,-1.606014016183035551e+02,6.334868445346754084e-01,6.334817620404603611e-01,6.335069214410228300e-01,2.039357445500643573e-01,1.097240057962218129e+00,-7.037986243160969657e-01,-7.037771478262387914e-01,-7.037985873925948210e-01,4.859672290074804613e-01,1.219002556221814082e+00
4.800000000000000000e+02,-1.606014016215907816e+02,6.334886434997734073e-01,6.334791897561095064e-01,6.335076947110370726e-01,2.039357445553204862e-01,1.097240057964613102e+00,-7.037965388151797841e-01,-7.037761159667580424e-01,-7.038017047163311890e-01,4.859672290150934271e-01,1.219002556224937361e+00
4.820000000000000000e+02,-1.606014016235389477e+02,6.334902996166136280e-01,6.334773779034937879e-01,6.335078504127209520e-01,2.039357445583766526e-01,1.097240057966005544e+00,-7.037942720619133619e-01,-7.037760359563376422e-01,-7.038040514567185379e-01,4.859672290204664624e-01,1.219002556227141154e+00
4.840000000000000000e+02,-1.606014016247629854e+02,6.334918002497997858e-01,6.334763203846489610e-01,6.335074072877029394e-01,2.039357445601882313e-01,1.097240057966831106e+00,-7.037919999059272236e-01,-7.037768046894538054e-01,-7.038055548758023194e-01,4.859672290245155568e-01,1.219002556228802270e+00
4.860000000000000000e+02,-1.606014016258314427e+02,6.334931401096218773e-01,6.334759793896550528e-01,6.335064084380215288e-01,2.039357445616664377e-01,1.097240057967505011e+00,-7.037898815687526621e-01,-7.037782822941152094e-01,-7.038061956253869322e-01,4.859672290280929174e-01,1.219002556230269763e+00
4.880000000000000000e+02,-1.606014016271807634e+02,6.334943188630890454e-01,6.334762905560925583e-01,6.335049185563030871e-01,2.039357445635394672e-01,1.097240057968357885e+00,-7.037880509981250254e-01,-7.037803040591245063e-01,-7.038060044661266224e-01,4.859672290318615140e-01,1.219002556231815193e+00
4.900000000000000000e+02,-1.606014016290741608e+02,6.334953390120875438e-01,6.334771688186050520e-01,6.335030201994237276e-01,2.039357445662602908e-01,1.097240057969598004e+00,-7.037866106428152246e-01,-7.037826925651134991e-01,-7.038050563628578393e-01,4.859672290362248015e-01,1.219002556233604651e+00
4.920000000000000000e+02,-1.606014016315876916e+02,6.334962041662035581e-01,6.334785145848492727e-01,6.335008093415395170e-01,2.039357445699919169e-01,1.097240057971298866e+00,-7.037856278020709899e-01,-7.037852692908703744e-01,-7.038034625303677405e-01,4.859672290413165618e-01,1.219002556235692758e+00
4.940000000000000000e+02,-1.606014016346329925e+02,6.334969177880255264e-01,6.334802198964168962e-01,6.334983904696954715e-01,2.039357445746300401e-01,1.097240057973412508e+00,-7.037851335312362844e-01,-7.037878650698883298e-01,-7.038013610727225089e-01,4.859672290470287703e-01,1.219002556238035995e+00
4.960000000000000000e+02,-1.606014016380077294e+02,6.334974824399882687e-01,6.334821742713752091e-01,6.334958714960028381e-01,2.039357445798751500e-01,1.097240057975801930e+00,-7.037851239300479955e-01,-7.037903289022710007e-01,-7.037989068842654961e-01,4.859672290530859251e-01,1.219002556240520674e+00
4.980000000000000000e+02,-1.606014016414495700e+02,6.334978995170299498e-01,6.334842699753210349e-01,6.334933587549792522e-01,2.039357445853152706e-01,1.097240057978281280e+00,-7.037855635105368934e-01,-7.037925347736437853e-01,-7.037962614636249503e-01,4.859672290591222077e-01,1.219002556242997137e+00
5.000000000000000000e+02,-1.606014016446973756e+02,6.334981694111555539e-01,6.334864065258964949e-01,6.334909523348825067e-01,2.039357445905306543e-01,1.097240057980658046e+00,-7.037863902424817963e-01,-7.037943862850822851e-01,-7.037935832386134072e-01,4.859672290647758519e-01,1.219002556245315061e+00
5.020000000000000000e+02,-1.606014016475367328e+02,6.334982920245034732e-01,6.334884942979268629e-01,6.334887419594394942e-01,2.039357445951631154e-01,1.097240057982768802e+00,-7.037875218091644847e-01,-7.037958190471698128e-01,-7.037910189162537300e-01,4.859672290697383823e-01,1.219002556247350988e+00
5.040000000000000000e+02,-1.606014016498305637e+02,6.334982675273365116e-01,6.334904571584610844e-01,6.334868035942071707e-01,2.039357445989730400e-01,1.097240057984504968e+00,-7.037888625755838179e-01,-7.037968009281658777e-01,-7.037886962659154477e-01,4.859672290738237810e-01,1.219002556249027869e+00
5.060000000000000000e+02,-1.606014016515371452e+02,6.334980972473918115e-01,6.334922341201166818e-01,6.334851969030603769e-01,2.039357446018630615e-01,1.097240057985821915e+00,-7.037903107738312514e-01,-7.037973303641102962e-01,-7.037867186230587491e-01,4.859672290769821434e-01,1.219002556250322167e+00
5.080000000000000000e+02,-1.606014016526939940e+02,6.334977845766393001e-01,6.334937800537454589e-01,6.334839636277930230e-01,2.039357446038744803e-01,1.097240057986738515e+00,-7.037917654426100178e-01,-7.037974330327714245e-01,-7.037851612750410935e-01,4.859672290792699800e-01,1.219002556251260305e+00
5.100000000000000000e+02,-1.606014016534087432e+02,6.334973357896517276e-01,6.334950655459578028e-01,6.334831269114490349e-01,2.039357446051596467e-01,1.097240057987324047e+00,-7.037931327154310912e-01,-7.037971572596433134e-01,-7.037840697662149925e-01,4.859672290808498829e-01,1.219002556251908453e+00
5.120000000000000000e+02,-1.606014016538244675e+02,6.334967606834324139e-01,6.334960760212501318e-01,6.334826915356230881e-01,2.039357446059378021e-01,1.097240057987678874e+00,-7.037943311287822024e-01,-7.037965685624705259e-01,-7.037834600447917532e-01,4.859672290819375129e-01,1.219002556252354763e+00
5.140000000000000000e+02,-1.606014016540978560e+02,6.334960729695542359e-01,6.334968102726161732e-01,6.334826449975050622e-01,2.039357446064526402e-01,1.097240057987913353e+00,-7.037952957110701346e-01,-7.037957437505311109e-01,-7.037833202743357663e-01,4.859672290827624641e-01,1.219002556252693159e+00
5.160000000000000000e+02,-1.606014016543616094e+02,6.334952903740134200e-01,6.334972785569658038e-01,6.334829593144484239e-01,2.039357446069230417e-01,1.097240057988127848e+00,-7.037959807091924702e-01,-7.037947649793053762e-01,-7.037836140525294271e-01,4.859672290835279629e-01,1.219002556253006908e+00
5.180000000000000000e+02,-1.606014016547193251e+02,6.334944344262950500e-01,6.334975004148897249e-01,6.334835934154277037e-01,2.039357446075196478e-01,1.097240057988399631e+00,-7.037963609051567371e-01,-7.037937141228320925e-01,-7.037842847224087262e-01,4.859672290843833897e-01,1.219002556253357961e+00
5.200000000000000000e+02,-1.606014016552223893e+02,6.334935299448729573e-01,6.334975023673915517e-01,6.334844959591456881e-01,2.039357446083400194e-01,1.097240057988773110e+00,-7.037964315651398239e-01,-7.037926677701938916e-01,-7.037852604271487289e-01,4.859672290854148424e-01,1.219002556253780956e+00
5.220000000000000000e+02,-1.606014016558813182e+02,6.334926042497261989e-01,6.334973156283186801e-01,6.334856084095578099e-01,2.039357446094056947e-01,1.097240057989259165e+00,-7.037962071425597488e-01,-7.037916930836319862e-01,-7.037864595492480113e-01,4.859672290866379196e-01,1.219002556254282776e+00
5.240000000000000000e+02,-1.606014016566643932e+02,6.334916861524694243e-01,6.334969739508266029e-01,6.334868681997526396e-01,2.039357446106806471e-01,1.097240057989839812e+00,-7.037957189212484810e-01,-7.037908446798527562e-01,-7.037877961864381637e-01,4.859672290880145962e-01,1.219002556254846770e+00
5.260000000000000000e+02,-1.606014016575163055e+02,6.334908047897361838e-01,6.334965117020042724e-01,6.334882118242847193e-01,2.039357446120782791e-01,1.097240057990477080e+00,-7.037950118323694770e-01,-7.037901626177788250e-01,-7.037891853472724168e-01,4.859672290894634372e-01,1.219002556255441405e+00
5.280000000000000000e+02,-1.606014016583705200e+02,6.334899883752466154e-01,6.334959622333932172e-01,6.334895777168114694e-01,2.039357446134962282e-01,1.097240057991123008e+00,-7.037941407080796630e-01,-7.037896715005950155e-01,-7.037905475956252044e-01,4.859672290908921832e-01,1.219002556256027825e+00
5.300000000000000000e+02,-1.606014016591619509e+02,6.334892629501387429e-01,6.334953565881679127e-01,6.334909087926624549e-01,2.039357446148291619e-01,1.097240057991730300e+00,-7.037931662453458248e-01,-7.037893806315851375e-01,-7.037918129310470894e-01,4.859672290922107396e-01,1.219002556256569170e+00
5.320000000000000000e+02,-1.606014016598408887e+02,6.334886512095390110e-01,6.334947225604316001e-01,6.334921545629418338e-01,2.039357446159944798e-01,1.097240057992261431e+00,-7.037921509470721482e-01,-7.037892851054144971e-01,-7.037929237563118612e-01,4.859672290933518268e-01,1.219002556257036352e+00
5.340000000000000000e+02,-1.606014016603800769e+02,6.334881714767750527e-01,6.334940840988525501e-01,6.334932727564811517e-01,2.039357446169396404e-01,1.097240057992692197e+00,-7.037911552853065578e-01,-7.037893676714750413e-01,-7.037938368507024034e-01,4.859672290942703698e-01,1.219002556257412939e+00
5.360000000000000000e+02,-1.606014016607713302e+02,6.334878368856887709e-01,6.334934610278950551e-01,6.334942304160681159e-01,2.039357446176500166e-01,1.097240057993015716e+00,-7.037902342967939928e-01,-7.037896011753250747e-01,-7.037945243328510569e-01,4.859672290949607065e-01,1.219002556257696268e+00
5.380000000000000000e+02,-1.606014016610299393e+02,6.334876548171488597e-01,6.334928690447602095e-01,6.334950044647968959e-01,2.039357446181437050e-01,1.097240057993240647e+00,-7.037894347767413850e-01,-7.037899513683717467e-01,-7.037949736570915382e-01,4.859672290954447638e-01,1.219002556257894998e+00
5.400000000000000000e+02,-1.606014016611873387e+02,6.334876266191925565e-01,6.334923199400819271e-01,6.334955817650096410e-01,2.039357446184624223e-01,1.097240057993386309e+00,-7.037887931867420344e-01,-7.037903798744777895e-01,-7.037951867387696181e-01,4.859672290957679497e-01,1.219002556258027559e+00
5.420000000000000000e+02,-1.606014016612770376e+02,6.334877476226173920e-01,6.334918219848487686e-01,6.334959587156115957e-01,2.039357446186674805e-01,1.097240057993479567e+00,-7.037883343399952141e-01,-7.037908471135245758e-01,-7.037951783453390009e-01,4.859672290959861640e-01,1.219002556258116599e+00
5.440000000000000000e+02,-1.606014016613411286e+02,6.334880074462201360e-01,6.334913804251117719e-01,6.334961404521172179e-01,2.039357446188170830e-01,1.097240057993547735e+00,-7.037880708755333004e-01,-7.037913150045278510e-01,-7.037949739189982568e-01,4.859672290961508101e-01,1.219002556258185210e+00
5.460000000000000000e+02,-1.606014016614101081e+02,6.334883905693718953e-01,6.334909980288004894e-01,6.334961397272033112e-01,2.039357446189645762e-01,1.097240057993615014e+00,-7.037880034853312150e-01,-7.037917493018981396e-01,-7.037946070133178633e-01,4.859672290963168995e-01,1.219002556258253378e+00
5.480000000000000000e+02,-1.606014016615063440e+02,6.334888771354304504e-01,6.334906756352719492e-01,6.334959755578679630e-01,2.039357446191495671e-01,1.097240057993699613e+00,-7.037881218168806630e-01,-7.037921214554174743e-01,-7.037941165307253222e-01,4.859672290965161290e-01,1.219002556258334424e+00
5.500000000000000000e+02,-1.606014016616416029e+02,6.334894439378062625e-01,6.334904126666872637e-01,6.334956717280423311e-01,2.039357446193919288e-01,1.097240057993809748e+00,-7.037884059408325843e-01,-7.037924099246019027e-01,-7.037935439406560745e-01,4.859672290967617658e-01,1.219002556258435899e+00
5.520000000000000000e+02,-1.606014016618155438e+02,6.334900655325326202e-01,6.334902075704443858e-01,6.334952552337264065e-01,2.039357446196927159e-01,1.097240057993947193e+00,-7.037888282496762571e-01,-7.037926009183205212e-01,-7.037929306412787911e-01,4.859672290970581954e-01,1.219002556258557357e+00
5.540000000000000000e+02,-1.606014016620180769e+02,6.334907154165291265e-01,6.334900581727169744e-01,6.334947547513130051e-01,2.039357446200414647e-01,1.097240057994105733e+00,-7.037893556399141826e-01,-7.037926885690217738e-01,-7.037923156032167560e-01,4.859672290973925946e-01,1.219002556258693692e+00
5.560000000000000000e+02,-1.606014016622332292e+02,6.334913672099199422e-01,6.334899619337346355e-01,6.334941992000536759e-01,2.039357446204124180e-01,1.097240057994274931e+00,-7.037899518266496068e-01,-7.037926745846939669e-01,-7.037917334030766581e-01,4.859672290977393727e-01,1.219002556258836467e+00
5.580000000000000000e+02,-1.606014016624449994e+02,6.334919957835011273e-01,6.334899161052450767e-01,6.334936164571773887e-01,2.039357446207810676e-01,1.097240057994443019e+00,-7.037905796449378526e-01,-7.037925674499746487e-01,-7.037912127210044222e-01,4.859672290980788789e-01,1.219002556258975245e+00
5.600000000000000000e+02,-1.606014016626379828e+02,6.334925782780970183e-01,6.334899177989733454e-01,6.334930322700846883e-01,2.039357446211206848e-01,1.097240057994598228e+00,-7.037912032060082979e-01,-7.037923812687537639e-01,-7.037907753418496393e-01,4.859672290983864662e-01,1.219002556259101588e+00
5.620000000000000000e+02,-1.606014016627998160e+02,6.334930949709559611e-01,6.334899639815025907e-01,6.334924693950619856e-01,2.039357446214144776e-01,1.097240057994731677e+00,-7.037917897966095016e-01,-7.037921343541233554e-01,-7.037904356659062666e-01,4.859672290986463139e-01,1.219002556259208614e+00
5.640000000000000000e+02,-1.606014016629268895e+02,6.334935299546476939e-01,6.334900514153364304e-01,6.334919469772734013e-01,2.039357446216502334e-01,1.097240057994838924e+00,-7.037923114345738806e-01,-7.037918476771041210e-01,-7.037902007045007124e-01,4.859672290988517052e-01,1.219002556259292769e+00
5.660000000000000000e+02,-1.606014016630160484e+02,6.334938716055380503e-01,6.334901765683303987e-01,6.334914801727652423e-01,2.039357446218255654e-01,1.097240057994919082e+00,-7.037927460214699060e-01,-7.037915432840201602e-01,-7.037900705099864318e-01,4.859672290990022514e-01,1.219002556259354275e+00
5.680000000000000000e+02,-1.606014016630756771e+02,6.334941128308775316e-01,6.334903355139761549e-01,6.334910800010974397e-01,2.039357446219473291e-01,1.097240057994974816e+00,-7.037930780618685267e-01,-7.037912427840655738e-01,-7.037900389688390712e-01,4.859672290991010057e-01,1.219002556259395798e+00
5.700000000000000000e+02,-1.606014016631096695e+02,6.334942510955543504e-01,6.334905238432905206e-01,6.334907534066107626e-01,2.039357446220289583e-01,1.097240057995011675e+00,-7.037932989465059963e-01,-7.037909659949693753e-01,-7.037900948727746631e-01,4.859672290991677301e-01,1.219002556259422443e+00
5.720000000000000000e+02,-1.606014016631302468e+02,6.334942882406103815e-01,6.334907366059920886e-01,6.334905034986761940e-01,2.039357446220841086e-01,1.097240057995036766e+00,-7.037934068223223871e-01,-7.037907298169617798e-01,-7.037902231747455994e-01,4.859672290992112509e-01,1.219002556259439984e+00
5.740000000000000000e+02,-1.606014016631460493e+02,6.334942301153425603e-01,6.334909682944579457e-01,6.334903299357134143e-01,2.039357446221282122e-01,1.097240057995056972e+00,-7.037934060938041414e-01,-7.037905473847489990e-01,-7.037904063355816531e-01,4.859672290992464450e-01,1.219002556259453973e+00
5.760000000000000000e+02,-1.606014016631652055e+02,6.334940860526224737e-01,6.334912128785978869e-01,6.334902294148950785e-01,2.039357446221740366e-01,1.097240057995077622e+00,-7.037933066176372821e-01,-7.037904275257398368e-01,-7.037906256711803366e-01,4.859672290992820831e-01,1.219002556259468850e+00
5.780000000000000000e+02,-1.606014016631911545e+02,6.334938682230196738e-01,6.334914638949148413e-01,6.334901962290709898e-01,2.039357446222307968e-01,1.097240057995103157e+00,-7.037931226644027483e-01,-7.037903745313336401e-01,-7.037908626194772088e-01,4.859672290993267141e-01,1.219002556259488168e+00
5.800000000000000000e+02,-1.606014016632281027e+02,6.334935909067316295e-01,6.334917145873559807e-01,6.334902228539706082e-01,2.039357446222997972e-01,1.097240057995135132e+00,-7.037928717278749691e-01,-7.037903882284869406e-01,-7.037910998596204060e-01,4.859672290993886645e-01,1.219002556259512593e+00
5.820000000000000000e+02,-1.606014016632742880e+02,6.334932697236380639e-01,6.334919580932321104e-01,6.334903005322584102e-01,2.039357446223853954e-01,1.097240057995173768e+00,-7.037925732637164700e-01,-7.037904643214161204e-01,-7.037913222316287687e-01,4.859672290994589416e-01,1.219002556259542347e+00
5.840000000000000000e+02,-1.606014016633252766e+02,6.334929208609242357e-01,6.334921876633298199e-01,6.334904198258297647e-01,2.039357446224798198e-01,1.097240057995216844e+00,-7.037922474358254687e-01,-7.037905949595468780e-01,-7.037915174220729098e-01,4.859672290995411537e-01,1.219002556259575432e+00
5.860000000000000000e+02,-1.606014016633800736e+02,6.334925603347859591e-01,6.334923969026314827e-01,6.334905711134281026e-01,2.039357446225784909e-01,1.097240057995261697e+00,-7.037919139409218872e-01,-7.037907694779130807e-01,-7.037916763991279856e-01,4.859672290996234767e-01,1.219002556259609849e+00
5.880000000000000000e+02,-1.606014016634337622e+02,6.334922033182529555e-01,6.334925800161328446e-01,6.334907450169778853e-01,2.039357446226737480e-01,1.097240057995305218e+00,-7.037915909707402884e-01,-7.037909752504337701e-01,-7.037917935970976480e-01,4.859672290997054667e-01,1.219002556259642711e+00
5.900000000000000000e+02,-1.606014016634803454e+02,6.334918635614011917e-01,6.334927320439562859e-01,6.334909327462792117e-01,2.039357446227602066e-01,1.097240057995344964e+00,-7.037912943577785407e-01,-7.037911985948392957e-01,-7.037918668657798804e-01,4.859672290997781308e-01,1.219002556259672243e+00
5.920000000000000000e+02,-1.606014016635196526e+02,6.334915529235412013e-01,6.334928490703972681e-01,6.334911263577679419e-01,2.039357446228341753e-01,1.097240057995378715e+00,-7.037910369355647733e-01,-7.037914256702101357e-01,-7.037918972125897232e-01,4.859672290998364730e-01,1.219002556259696446e+00
5.940000000000000000e+02,-1.606014016635484722e+02,6.334912810298555241e-01,6.334929283933196098e-01,6.334913189284493429e-01,2.039357446228927118e-01,1.097240057995405360e+00,-7.037908281292080126e-01,-7.037916433136850447e-01,-7.037918883753297994e-01,4.859672290998803823e-01,1.219002556259715320e+00
5.960000000000000000e+02,-1.606014016635692201e+02,6.334910550578364274e-01,6.334929686429492390e-01,6.334915046506915948e-01,2.039357446229373982e-01,1.097240057995425344e+00,-7.037906737771884025e-01,-7.037918397710949403e-01,-7.037918462697497768e-01,4.859672290999128563e-01,1.219002556259728420e+00
5.980000000000000000e+02,-1.606014016635823225e+02,6.334908796521224739e-01,6.334929698421040145e-01,6.334916788570996715e-01,2.039357446229673465e-01,1.097240057995439555e+00,-7.037905761720194553e-01,-7.037920052865949128e-01,-7.037917783592475551e-01,4.859672290999343947e-01,1.219002556259737080e+00
6.000000000000000000e+02,-1.606014016635901953e+02,6.334907569601451183e-01,6.334929334038816862e-01,6.334918379871998795e-01,2.039357446229877469e-01,1.097240057995448881e+00,-7.037905342959196453e-01,-7.037921325277807227e-01,-7.037916929940390975e-01,4.859672290999486055e-01,1.219002556259742187e+00


==> DataFiles/ALPHA05.dat <==
t,energy,x_avg_1,y_avg_1,z_avg_1,integral1,nodalmax1,x_avg_2,y_avg_2,z_avg_2,integral2,nodalmax2
0.000000000000000000e+00,4.166666666666745300e+01,1.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.631873372351133517e-17,1.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+00,0.000000000000000000e+00,1.631873372351133517e-17,1.000000000000000000e+00
2.000000000000000000e+00,2.973491137702391285e+01,9.933056299615620199e-01,-5.683808972120231451e-02,1.534826755383860708e-01,1.344357464689991191e-02,1.006699346790610239e+00,-9.942264410089711457e-02,9.957559173415694298e-01,-8.464965210405303586e-02,8.580272682096620404e-03,1.004280973053743864e+00
4.000000000000000000e+00,1.865083883727094971e+01,9.614123317842225847e-01,-1.013030507011083298e-01,3.024682615444379552e-01,2.606302902982794711e-02,1.012947693381879288e+00,-1.693254711872793361e-01,9.763799857932344839e-01,-1.852631356859043010e-01,1.631142129454868014e-02,1.008122721558049273e+00
6.000000000000000000e+00,8.346746373180714329e+00,9.090802563176658690e-01,-1.342411628522872657e-01,4.391982929761452104e-01,3.734274278367805122e-02,1.018500242044878767e+00,-2.104342251125199681e-01,9.443483497259608228e-01,-2.962878160847982612e-01,2.386283868914752110e-02,1.011861076840903095e+00
8.000000000000000000e+00,-1.273387399013486299e+00,8.423418780057956301e-01,-1.565801109720114659e-01,5.594749949290475088e-01,4.706944054518553966e-02,1.023264110907855295e+00,-2.256247379664826358e-01,9.005203933235267355e-01,-4.120963531841572713e-01,3.166690548167495206e-02,1.015710050147637267e+00
1.000000000000000000e+01,-1.027395566932901083e+01,7.672316388802703502e-01,-1.690721847894392504e-01,6.618068698343831935e-01,5.521812432835597473e-02,1.027238105040080951e+00,-2.190903789002860425e-01,8.448250632095558599e-01,-5.274239120483484866e-01,3.990596455407455917e-02,1.019757797499276419e+00
1.200000000000000000e+01,-1.868237625005285807e+01,6.891536221636401782e-01,-1.722846987622050907e-01,7.464947163104409533e-01,6.186909384824997027e-02,1.030470326588521779e+00,-1.957486470119539634e-01,7.769202157522477892e-01,-6.376941158018345490e-01,4.857633977980533452e-02,1.024000166410318213e+00
1.400000000000000000e+01,-2.651261114696520949e+01,6.126350702392465708e-01,-1.666680242816850899e-01,8.149001321281540422e-01,6.716218494748166234e-02,1.033035422951542381e+00,-1.607792740506649720e-01,6.966235610416044999e-01,-7.392166498910630601e-01,5.757561623870672413e-02,1.028384955679871426e+00
1.600000000000000000e+01,-3.379288711062566364e+01,5.412762047909829288e-01,-1.526154018411520208e-01,8.689091899347977099e-01,7.127457110520292460e-02,1.035023947168947522e+00,-1.192566581383044250e-01,6.041041526847664711e-01,-8.292251888288831863e-01,6.677839158958465138e-02,1.032849646431638568e+00
1.800000000000000000e+01,-4.058361216721268505e+01,4.777992107941955724e-01,-1.304965809397277687e-01,9.105424758339674129e-01,7.440904377036390571e-02,1.036537044133597263e+00,-7.589284660607967248e-02,4.999204980745796667e-01,-9.057619655036109885e-01,7.608496671406873857e-02,1.037345153302503764e+00
2.000000000000000000e+01,-4.698153003409461093e+01,4.241502975987727075e-01,-1.006807290806687738e-01,9.416715159415942615e-01,7.678532809707318274e-02,1.037682672195686884e+00,-3.490650698630522186e-02,3.850137916950977512e-01,-9.674644068064677249e-01,8.544146246280347190e-02,1.041845220173004183e+00
2.200000000000000000e+01,-5.311196505072448559e+01,3.816250687014998144e-01,-6.357125856877829384e-02,9.638217392528485306e-01,7.863134303381694168e-02,1.038571780431105873e+00,-6.583649879171157770e-07,2.607396868616107533e-01,-1.013337106853460678e+00,9.483727643125726414e-02,1.046344721752660467e+00
2.400000000000000000e+01,-5.911283531383436696e+01,3.509903332223682781e-01,-1.966824946572570329e-02,9.780553473771979034e-01,8.017331658571813513e-02,1.039313868216039216e+00,2.560130274464023081e-02,1.289748530692964579e-01,-1.042591892966308720e+00,1.042877947055353277e-01,1.050850986118572195e+00
2.600000000000000000e+01,-6.511381669511983716e+01,3.325781714446375825e-01,3.033890155561114535e-02,9.849342559629633564e-01,8.162417763837157003e-02,1.040011623840727317e+00,3.912841964768695030e-02,-7.717470536274101227e-03,-1.054617858297946409e+00,1.138094196165450322e-01,1.055371697539079667e+00
2.800000000000000000e+01,-7.121352362686582183e+01,3.263349299213781918e-01,8.546154487213421247e-02,9.845667303478117249e-01,8.316980864649083094e-02,1.040754442087221232e+00,3.830690875434361597e-02,-1.459266692134099375e-01,-1.049109500858748767e+00,1.233927568381172624e-01,1.059902239454532102e+00
3.000000000000000000e+01,-7.745789930198372986e+01,3.318194974432595035e-01,1.443139163612345843e-01,9.767408612280692459e-01,8.495339533155622791e-02,1.041610961642652100e+00,2.151489720992291743e-02,-2.813384408254075986e-01,-1.026335867350061992e+00,1.329795216972165794e-01,1.064415108029491686e+00
3.200000000000000000e+01,-8.382411742566783630e+01,3.481614924041021575e-01,2.050704209081575802e-01,9.611395723349684950e-01,8.705957983274166534e-02,1.042621494080912870e+00,-1.196033961291171482e-02,-4.088922379889382563e-01,-9.874781965045577037e-01,1.424491005831447499e-01,1.068854106607200594e+00
3.400000000000000000e+01,-9.021513089664107099e+01,3.740090357057221371e-01,2.655241787757289806e-01,9.376119905243955888e-01,8.950209307915830970e-02,1.043792169526656544e+00,-6.162999672885796643e-02,-5.232247241726343256e-01,-9.349106227237661271e-01,1.516202409640590720e-01,1.073135705174622867e+00
3.600000000000000000e+01,-9.646910644861257822e+01,4.075114220204206217e-01,3.232750981008178370e-01,9.064478106980459193e-01,9.221998164847358681e-02,1.045093288528702313e+00,-1.255967708180742715e-01,-6.193781384168587367e-01,-8.722766818752023532e-01,1.602704369318675715e-01,1.077158501725343331e+00
3.800000000000000000e+01,-1.023845609363067410e+02,4.463832929371749914e-01,3.760329215704980022e-01,8.685782824382848322e-01,9.508703504171026055e-02,1.046464062986041998e+00,-2.005662462761882980e-01,-6.936261003839450101e-01,-8.042550101707232058e-01,1.681701076638661141e-01,1.080819184094835572e+00
4.000000000000000000e+01,-1.077568337931254803e+02,4.880742129350005842e-01,4.219656509503519337e-01,8.256295876907097098e-01,9.793566398439514098e-02,1.047824252475100693e+00,-2.821543937520812340e-01,-7.441729098272891196e-01,-7.360152141406972603e-01,1.751228170809930873e-01,1.084030819783637689e+00
4.200000000000000000e+01,-1.124168627513925003e+02,5.300237710320726547e-01,4.599867085711352166e-01,7.797935975795020624e-01,1.005910247471390878e-01,1.049090570378459431e+00,-3.654567433731852888e-01,-7.714858683926884009e-01,-6.724959477859984158e-01,1.809998761951354396e-01,1.086738182559636723e+00
4.400000000000000000e+01,-1.162616180019468857e+02,5.699386149799775536e-01,4.898844999932627786e-01,7.335457954738919817e-01,1.029062822363621815e-01,1.050193449968885417e+00,-4.457316726332063994e-01,-7.781432685733734589e-01,-6.177183398414811677e-01,1.857596177909576762e-01,1.088925901552559194e+00
4.600000000000000000e+01,-1.192681890678676098e+02,6.060120820303466216e-01,5.122574629592495654e-01,6.892969768364303196e-01,1.047886742000384980e-01,1.051089279901361140e+00,-5.190036139231916090e-01,-7.682634478844094783e-01,-5.743291185213421635e-01,1.894474130020699920e-01,1.090617904812317907e+00
4.800000000000000000e+01,-1.214893378693414547e+02,6.370310678337680610e-01,5.282931465957768635e-01,6.490819646366908779e-01,1.062096269421117234e-01,1.051765005629307081e+00,-5.824378981301978619e-01,-7.467209664225812338e-01,-5.434638321462292865e-01,1.921790437244587646e-01,1.091869518309843912e+00
5.000000000000000000e+01,-1.230344890746837052e+02,6.623626734104082203e-01,5.394781966861682543e-01,6.143594498807706250e-01,1.071985694849373894e-01,1.052235035347822922e+00,-6.344423127382803340e-01,-7.183869845991179837e-01,-5.248976282278405847e-01,1.941144279533233152e-01,1.092755429708151649e+00
5.200000000000000000e+01,-1.240437838513373094e+02,6.818552417573497948e-01,5.473274204150798683e-01,5.859451815690155385e-01,1.078256316541365278e-01,1.052532959951570035e+00,-6.745473953290035407e-01,-6.875612520452365484e-01,-5.173731889813187879e-01,1.954296805358458067e-01,1.093357069617098887e+00
5.400000000000000000e+01,-1.246628948334061135e+02,6.957048396342053742e-01,5.531869625684554537e-01,5.640563168153573947e-01,1.081805679854656588e-01,1.052701557001620269e+00,-7.031644240114320876e-01,-6.576545017632390300e-01,-5.189836464102155489e-01,1.962936761260216378e-01,1.093752109590898858e+00
5.600000000000000000e+01,-1.250237732254947360e+02,7.043296989003382524e-01,5.581261383282541955e-01,5.484240482936072469e-01,1.083540477849915945e-01,1.052783951203210666e+00,-7.213144748281110630e-01,-6.310926543017738588e-01,-5.275222539659480958e-01,1.968522383395205355e-01,1.094007422015229603e+00
5.800000000000000000e+01,-1.252332606366711190e+02,7.082749400043071297e-01,5.629043813748877412e-01,5.384328083492456729e-01,1.084246223159988642e-01,1.052817468719501326e+00,-7.303879400287839330e-01,-6.093733725294951942e-01,-5.407567345810743165e-01,1.972202960822394546e-01,1.094175624459146956e+00
6.000000000000000000e+01,-1.253689936188486200e+02,7.081511355444500833e-01,5.679888674147053340e-01,5.332566076977982572e-01,1.084519939332887067e-01,1.052830467861682884e+00,-7.319575836448323214e-01,-5.932041513955607082e-01,-5.566215292779764789e-01,1.974805963438550360e-01,1.094294566111863487e+00
6.200000000000000000e+01,-1.254807432756708891e+02,7.045991560285133071e-01,5.735996225661021963e-01,5.319765433791950882e-01,1.084755403897392084e-01,1.052841650256259642e+00,-7.276437259907887478e-01,-5.826695595197847188e-01,-5.733390611381190549e-01,1.976868865914712947e-01,1.094388819236508326e+00
6.400000000000000000e+01,-1.255950509800462100e+02,6.982703244386186947e-01,5.797652342432249029e-01,5.336733442229045776e-01,1.085164111627673345e-01,1.052861059821089240e+00,-7.190196390728637033e-01,-5.773967911428078414e-01,-5.894855741530612425e-01,1.978695379290447143e-01,1.094472265070167039e+00
6.600000000000000000e+01,-1.257213044512788542e+02,6.898124639223410792e-01,5.863788158525660155e-01,5.374943697650952368e-01,1.085815485924430113e-01,1.052891992902219576e+00,-7.075445602391389199e-01,-5.767049736789064962e-01,-6.040149459675292487e-01,1.980419863421365723e-01,1.094551043771433418e+00
6.800000000000000000e+01,-1.258578861276915291e+02,6.798560599961602779e-01,5.932486756118635629e-01,5.426970343148833642e-01,1.086683244828911543e-01,1.052933200449313933e+00,-6.945155975586958519e-01,-5.797330732360646000e-01,-6.162503620888867273e-01,1.982068602307291427e-01,1.094626356940928469e+00
7.000000000000000000e+01,-1.259975186436810333e+02,6.689984675814674153e-01,6.001410805828348849e-01,5.486716897480857780e-01,1.087688893604995266e-01,1.052980953998875258e+00,-6.810342779646385569e-01,-5.855454327800415637e-01,-6.258513960426874689e-01,1.983611115409641135e-01,1.094696813103942068e+00
7.200000000000000000e+01,-1.261313521308009911e+02,6.577868304774834307e-01,6.068141653018658266e-01,5.549475259118965553e-01,1.088737020763367730e-01,1.053030722342726211e+00,-6.679865522511428955e-01,-5.932153677074489817e-01,-6.327632479547535826e-01,1.984998344348998522e-01,1.094760172599716475e+00
7.400000000000000000e+01,-1.262516658417447104e+02,6.467018185007249453e-01,6.130430006691197642e-01,5.611853942628047820e-01,1.089740094554363659e-01,1.053078349210775144e+00,-6.560362228934986106e-01,-6.018876681519587102e-01,-6.371549600962901350e-01,1.986187339970662269e-01,1.094814475185123204e+00
7.600000000000000000e+01,-1.263532916825524524e+02,6.361445465017787626e-01,6.186364733372692326e-01,5.671616202636937665e-01,1.090632736872565456e-01,1.053120730881676792e+00,-6.456314167947576621e-01,-6.108212632983854862e-01,-6.393534692222329063e-01,1.987154006563439379e-01,1.094858621803421528e+00
7.800000000000000000e+01,-1.264340132278970259e+02,6.264284781391121770e-01,6.234470637818336769e-01,5.727467329469577706e-01,1.091376996632791307e-01,1.053156066207480368e+00,-6.370226467964650308e-01,-6.194139223138029893e-01,-6.397798047888505479e-01,1.987896583033993692e-01,1.094892533259399059e+00
8.000000000000000000e+01,-1.264942582427714228e+02,6.177771602913451066e-01,6.273748670176652054e-01,5.778825617442656659e-01,1.091960987111834785e-01,1.053183791575637018e+00,-6.302898980992381883e-01,-6.272115487826041003e-01,-6.388924882363297142e-01,1.988432940970226714e-01,1.094917026620241263e+00
8.200000000000000000e+01,-1.265363996904653590e+02,6.103276505767600835e-01,6.303672680215913759e-01,5.825603949815882920e-01,1.092393474526437980e-01,1.053204323756356642e+00,-6.253754808366874807e-01,-6.339051356029904438e-01,-6.371414658233280903e-01,1.988794604470491001e-01,1.094933542062081155e+00
8.400000000000000000e+01,-1.265639299100511437e+02,6.041387316501578564e-01,6.324155824458663755e-01,5.868020103557132217e-01,1.092696753577080959e-01,1.053218721578769612e+00,-6.221192526546247548e-01,-6.393186375709887237e-01,-6.349340905900285881e-01,1.989019842625537604e-01,1.094943827484961663e+00
8.600000000000000000e+01,-1.265806976640020025e+02,5.992025553738689059e-01,6.335497595586127018e-01,5.906445294908739818e-01,1.092899604208375786e-01,1.053228351568153531e+00,-6.202931614918198999e-01,-6.433908757494943842e-01,-6.326130892033555719e-01,1.989147458226238618e-01,1.094949654964594954e+00
8.800000000000000000e+01,-1.265903184220325386e+02,5.954582194524343786e-01,6.338319877058742335e-01,5.941293359310936273e-01,1.093031475665634106e-01,1.053234611894507067e+00,-6.196327098577164572e-01,-6.461541969117813311e-01,-6.304452995250801051e-01,1.989212170055864037e-01,1.094952609974461089e+00
9.000000000000000000e+01,-1.265957992115377664e+02,5.928058778483469293e-01,6.333498033768225621e-01,5.972947858470969429e-01,1.093118434491294894e-01,1.053238740065648216e+00,-6.198637110025178032e-01,-6.477120950829967638e-01,-6.286192882552957828e-01,1.989241879012069170e-01,1.094953966605652251e+00
9.200000000000000000e+01,-1.265993684902745855e+02,5.911202333945427823e-01,6.322091189574230441e-01,6.001721359659962785e-01,1.093180932113230058e-01,1.053241706987165571e+00,-6.207234527037401861e-01,-6.482174673228107142e-01,-6.272496935346585367e-01,1.989256677181752697e-01,1.094954642349359908e+00
9.400000000000000000e+01,-1.266024706775045132e+02,5.902625743552724069e-01,6.305274607353164029e-01,6.027839808657284859e-01,1.093233130141623155e-01,1.053244184954311047e+00,-6.219760234424762668e-01,-6.478526903511450108e-01,-6.263861739368467019e-01,1.989269210317688164e-01,1.094955214662237664e+00
9.600000000000000000e+01,-1.266058719718567289e+02,5.900908354710542314e-01,6.284276371838811714e-01,6.051444842444168026e-01,1.093283360948755362e-01,1.053246569527189758e+00,-6.234220547154319947e-01,-6.468122960385189746e-01,-6.260250686059871672e-01,1.989285911353529668e-01,1.094955977297552563e+00
9.800000000000000000e+01,-1.266098244882952599e+02,5.904674499584140479e-01,6.260320180563282433e-01,6.072607591248978531e-01,1.093335266650083265e-01,1.053249033605512697e+00,-6.249034889187302655e-01,-6.452886923940871489e-01,-6.261221904165842345e-01,1.989308643265300935e-01,1.094957015325643157e+00
1.000000000000000000e+02,-1.266142446022034278e+02,5.912649919023675871e-01,6.234575771376046349e-01,6.091348618742857823e-01,1.093389210901973552e-01,1.053251594452228490e+00,-6.263042064538940634e-01,-6.434611103911241914e-01,-6.266055204601197470e-01,1.989336378787145698e-01,1.094958281836796887e+00
1.020000000000000000e+02,-1.266188742144434798e+02,5.923697810674010134e-01,6.208118209926984932e-01,6.107659870751149800e-01,1.093443655739389092e-01,1.053254179056471118e+00,-6.275474559387643758e-01,-6.414877426759192369e-01,-6.273869084052304812e-01,1.989366662969310195e-01,1.094959664727996884e+00
1.040000000000000000e+02,-1.266234069796873882e+02,5.936837351575759980e-01,6.181896858105346837e-01,6.121525673773495768e-01,1.093496307798483835e-01,1.053256678547940917e+00,-6.285910467377220368e-01,-6.395008694766931567e-01,-6.283721876254781957e-01,1.989396722814867624e-01,1.094961037373400670e+00
1.060000000000000000e+02,-1.266275730788661633e+02,5.951248139110671964e-01,6.156714345893362639e-01,6.132940849969000796e-01,1.093544941941532872e-01,1.053258987296175508e+00,-6.294212036829912593e-01,-6.376046362700062975e-01,-6.294693756687496089e-01,1.989424187435544777e-01,1.094962291509597563e+00
1.080000000000000000e+02,-1.266311846705070820e+02,5.966264141371394603e-01,6.133215322428899885e-01,6.141924855147683493e-01,1.093587892217063040e-01,1.053261026217022778e+00,-6.300458699668812779e-01,-6.358750569596521851e-01,-6.305948453593296366e-01,1.989447453195171411e-01,1.094963353909151893e+00
1.100000000000000000e+02,-1.266341494184086542e+02,5.981360555144233926e-01,6.111884235148415945e-01,6.148531495870542818e-01,1.093624255020196195e-01,1.053262752416535886e+00,-6.304880966025532274e-01,-6.343617652600418433e-01,-6.316775188243555217e-01,1.989465769694386543e-01,1.094964190306667362e+00
1.120000000000000000e+02,-1.266364617811166511e+02,5.996136546226417119e-01,6.093050942495832345e-01,6.152854257324554821e-01,1.093653878071717267e-01,1.053264158667334804e+00,-6.307799945612435621e-01,-6.330910239122705674e-01,-6.326612582526699446e-01,1.989479137908175821e-01,1.094964800747185274e+00
1.140000000000000000e+02,-1.266381817352674091e+02,6.010296294839995168e-01,6.076902651396096644e-01,6.155027601396886316e-01,1.093677216026867904e-01,1.053265266553833124e+00,-6.309575653302579301e-01,-6.320695222260164226e-01,-6.335057068479325038e-01,1.989488107834020691e-01,1.094965210345928641e+00
1.160000000000000000e+02,-1.266394090928990011e+02,6.023630175138074971e-01,6.063500506313356242e-01,6.155224803255673338e-01,1.093695125550940977e-01,1.053266116744061343e+00,-6.310565799484194605e-01,-6.312885402452544925e-01,-6.341858769770576387e-01,1.989493546983388816e-01,1.094965458716766316e+00
1.180000000000000000e+02,-1.266402593216582346e+02,6.035997328020376029e-01,6.052799139691278363e-01,6.153653011979823839e-01,1.093708656116443023e-01,1.053266759058527624e+00,-6.311095539710239732e-01,-6.307281247414078251e-01,-6.346907959873344662e-01,1.989496429643470288e-01,1.094965590349217699e+00
1.200000000000000000e+02,-1.266408443986803434e+02,6.047310384886003254e-01,6.044667603340384554e-01,6.150546268921728288e-01,1.093718873216937004e-01,1.053267244078015086e+00,-6.311437705663321962e-01,-6.303609996628531942e-01,-6.350215102707288395e-01,1.989497675271490740e-01,1.094965647228992367e+00
1.220000000000000000e+02,-1.266412601417657697e+02,6.057522690442347368e-01,6.038910305368399012e-01,6.146157214174141625e-01,1.093726732285285608e-01,1.053267617158396785e+00,-6.311802367110357359e-01,-6.301560138356251395e-01,-6.351887212638602787e-01,1.989498046086145833e-01,1.094965664161698493e+00
1.240000000000000000e+02,-1.266415798909853834e+02,6.066618062638714504e-01,6.035286842116733830e-01,6.140748169719831839e-01,1.093733006847787542e-01,1.053267915020093648e+00,-6.312334162427264417e-01,-6.300810051398200162e-01,-6.352102889913778805e-01,1.989498100599765562e-01,1.094965666650982827e+00
1.260000000000000000e+02,-1.266418534245516128e+02,6.074602912700917123e-01,6.033529905175009089e-01,6.134582217248280012e-01,1.093738264381314690e-01,1.053268164602028989e+00,-6.313115647242381057e-01,-6.301050282331525088e-01,-6.351087944774220784e-01,1.989498191818289685e-01,1.094965670816343106e+00
1.280000000000000000e+02,-1.266421095348320307e+02,6.081500416177605395e-01,6.033360730846688558e-01,6.127914796934993413e-01,1.093742877898528920e-01,1.053268383611626335e+00,-6.314174901652236382e-01,-6.301999490710679108e-01,-6.349093060070812866e-01,1.989498495501202113e-01,1.094965684683577578e+00
1.300000000000000000e+02,-1.266423606475832599e+02,6.087346361325634003e-01,6.034501821339417482e-01,6.120986247527108182e-01,1.093747059690888951e-01,1.053268582126650088e+00,-6.315495759734577330e-01,-6.303414524852873901e-01,-6.346374490797563883e-01,1.989499054079712503e-01,1.094965710190245245e+00
1.320000000000000000e+02,-1.266426080992233807e+02,6.092186287759542296e-01,6.036686888810416374e-01,6.114015594492936412e-01,1.093750904800329382e-01,1.053268764658872980e+00,-6.317029236809166282e-01,-6.305095387881461955e-01,-6.343178384207167619e-01,1.989499824285754226e-01,1.094965745360571452e+00
1.340000000000000000e+02,-1.266428470589809052e+02,6.096073550855432011e-01,6.039668147561381151e-01,6.107195778347773718e-01,1.093754434517524715e-01,1.053268932218997866e+00,-6.318704991689669814e-01,-6.306886026693631075e-01,-6.339728943325625421e-01,1.989500720054720728e-01,1.094965786264542995e+00
1.360000000000000000e+02,-1.266430704862281402e+02,6.099067992838350660e-01,6.043221204407593916e-01,6.100690405894106938e-01,1.093757633523481654e-01,1.053269084079820450e+00,-6.320441941377723527e-01,-6.308671941844312681e-01,-6.336220360344282376e-01,1.989501645898107129e-01,1.094965828541817565e+00
1.380000000000000000e+02,-1.266432718728150633e+02,6.101234959212367137e-01,6.047147875351899238e-01,6.094632008642250076e-01,1.093760477465441777e-01,1.053269219085291031e+00,-6.322157419815304102e-01,-6.310375594610705408e-01,-6.332812219287238253e-01,1.989502519073675924e-01,1.094965868414092158e+00
1.400000000000000000e+02,-1.266434467941164570e+02,6.102644461119287600e-01,6.051277294066800261e-01,6.089121709640918922e-01,1.093762950333798251e-01,1.053269336475421314e+00,-6.323774522799541220e-01,-6.311950501066271313e-01,-6.329627909187420798e-01,1.989503281188368944e-01,1.094965903214934366e+00
1.420000000000000000e+02,-1.266435934673137496e+02,6.103370344485119503e-01,6.055465681980319870e-01,6.084230135381287763e-01,1.093765052786283137e-01,1.053269436281439875e+00,-6.325227496473810884e-01,-6.313374773758267944e-01,-6.326755495249800632e-01,1.989503901274938258e-01,1.094965931530270664e+00
1.440000000000000000e+02,-1.266437125982180021e+02,6.103489381463084174e-01,6.059595129242824063e-01,6.079999364759628433e-01,1.093766803545279248e-01,1.053269519392126430e+00,-6.326465200749327167e-01,-6.314644719411631746e-01,-6.324250458442842726e-01,1.989504372979934987e-01,1.094965953069982234e+00
1.460000000000000000e+02,-1.266438068078632284e+02,6.103080246270786713e-01,6.063571698525800358e-01,6.076445682092940226e-01,1.093768236300910746e-01,1.053269587406796770e+00,-6.327452809717223348e-01,-6.315768942687977061e-01,-6.322139723871369466e-01,1.989504708477250472e-01,1.094965968389969957e+00
1.480000000000000000e+02,-1.266438798910835857e+02,6.102222374784386227e-01,6.067323116606633260e-01,6.073562894306158144e-01,1.093769394372107046e-01,1.053269642381856164e+00,-6.328172000003012831e-01,-6.316763254543964479e-01,-6.320426444267812638e-01,1.989504931297815526e-01,1.094965978564741205e+00
1.500000000000000000e+02,-1.266439360946680921e+02,6.100994734845915923e-01,6.070796267935081314e-01,6.071325981012376527e-01,1.093770324910709607e-01,1.053269686555662110e+00,-6.328619928963163943e-01,-6.317646548510837956e-01,-6.319095075984091370e-01,1.989505069650685798e-01,1.094965984882419585e+00
1.520000000000000000e+02,-1.266439795315727395e+02,6.099474552486493506e-01,6.073954654415933962e-01,6.069694866976468317e-01,1.093771073853163633e-01,1.053269722108875817e+00,-6.328807323085041681e-01,-6.318437695029618384e-01,-6.318116370639547119e-01,1.989505151164871755e-01,1.094965988604644336e+00
1.540000000000000000e+02,-1.266440137835397195e+02,6.097736048986968083e-01,6.076775939678155103e-01,6.068618135823996562e-01,1.093771682261797384e-01,1.053269750990775799e+00,-6.328755989162491158e-01,-6.319153415617310143e-01,-6.317451996947602844e-01,1.989505199420413539e-01,1.094965990808161926e+00
1.560000000000000000e+02,-1.266440416949581476e+02,6.095849246053095527e-01,6.079249656148173475e-01,6.068036538285211945e-01,1.093772184234738654e-01,1.053269774820043470e+00,-6.328496033372223994e-01,-6.319807035296832742e-01,-6.317058596717775032e-01,1.989505232216109420e-01,1.094965992305728886e+00
1.580000000000000000e+02,-1.266440653284648050e+02,6.093878892752465637e-01,6.081375120297236592e-01,6.067886184585391529e-01,1.093772606238571643e-01,1.053269794853079588e+00,-6.328063032579201996e-01,-6.320407971715730211e-01,-6.316891160956986662e-01,1.989505261259882085e-01,1.094965993631969337e+00
1.600000000000000000e+02,-1.266440860367574857e+02,6.091883559724005082e-01,6.083159575691475807e-01,6.068101346117971140e-01,1.093772967532081614e-01,1.053269812004122397e+00,-6.327495353794410082e-01,-6.320961799829191152e-01,-6.316905682475695283e-01,1.989505292848283424e-01,1.094965995074407283e+00
1.620000000000000000e+02,-1.266441046020012919e+02,6.089914935016514930e-01,6.084616564580382914e-01,6.068616824214339012e-01,1.093773281283959842e-01,1.053269826898305617e+00,-6.326831766673685076e-01,-6.321470728217418733e-01,-6.317061098283512921e-01,1.989505329094684027e-01,1.094965996729546198e+00
1.640000000000000000e+02,-1.266441214000745248e+02,6.088017343141323146e-01,6.085764515966137767e-01,6.069369872228027596e-01,1.093773556009047243e-01,1.053269839939839914e+00,-6.326109444277523419e-01,-6.321934333109255899e-01,-6.317320577601385212e-01,1.989505369330786533e-01,1.094965998566867604e+00
1.660000000000000000e+02,-1.266441365575058455e+02,6.086227495792541076e-01,6.086625530449679689e-01,6.070301680457312887e-01,1.093773797022560418e-01,1.053269851381044564e+00,-6.325362402060474842e-01,-6.322350415098744181e-01,-6.317652239985133145e-01,1.989505411408807600e-01,1.094966000488298397e+00
1.680000000000000000e+02,-1.266441500810483802e+02,6.084574470237237298e-01,6.087224338600747409e-01,6.071358451349344598e-01,1.093774007708645940e-01,1.053269861382568839e+00,-6.324620386254052873e-01,-6.322715867826348424e-01,-6.318029404168267193e-01,1.989505452741765212e-01,1.094966002375706848e+00
1.700000000000000000e+02,-1.266441619508580914e+02,6.083079900423410402e-01,6.087587409128407678e-01,6.072492105078930447e-01,1.093774190495871573e-01,1.053269870059700519e+00,-6.323908191644945775e-01,-6.323027474486144772e-01,-6.318430473677769665e-01,1.989505491015992056e-01,1.094966004123442138e+00
1.720000000000000000e+02,-1.266441721769052435e+02,6.081758356950297539e-01,6.087742184776819832e-01,6.073660663428254169e-01,1.093774347512089656e-01,1.053269877513451025e+00,-6.323245365630806303e-01,-6.323282574428882308e-01,-6.318838562251380964e-01,1.989505524584196938e-01,1.094966005656284658e+00
1.740000000000000000e+02,-1.266441808239304549e+02,6.080617885511069298e-01,6.087716426809980375e-01,6.074828363553126387e-01,1.093774480947778127e-01,1.053269883847805177e+00,-6.322646240117693051e-01,-6.323479566511905903e-01,-6.319240952849757287e-01,1.989505552594031668e-01,1.094966006935312430e+00
1.760000000000000000e+02,-1.266441880131718278e+02,6.079660669340073431e-01,6.087537652496608498e-01,6.075965553475078940e-01,1.093774593189933836e-01,1.053269889176076557e+00,-6.322120224622427287e-01,-6.323618236923105318e-01,-6.319628470753531069e-01,1.989505574928429055e-01,1.094966007955179066e+00
1.780000000000000000e+02,-1.266441939096806237e+02,6.078883779486221606e-01,6.087232653626788448e-01,6.077048418773867144e-01,1.093774686800293994e-01,1.053269893619874109e+00,-6.321672291819500078e-01,-6.323699916245220098e-01,-6.319994835795905708e-01,1.989505592036485970e-01,1.094966008736393270e+00
1.800000000000000000e+02,-1.266441987030728313e+02,6.078279977141900492e-01,6.086827087399292457e-01,6.078058585737747821e-01,1.093774764408174255e-01,1.053269897304014213e+00,-6.321303589532426548e-01,-6.323727483247855163e-01,-6.320336042791439013e-01,1.989505604722769938e-01,1.094966009315693878e+00
1.820000000000000000e+02,-1.266442025877171034e+02,6.077838534440784812e-01,6.086345133766390969e-01,6.078982640845029817e-01,1.093774828574980845e-01,1.053269900350090049e+00,-6.321012119541885577e-01,-6.323705241394078636e-01,-6.320649803937733457e-01,1.989505613944771434e-01,1.094966009736802581e+00
1.840000000000000000e+02,-1.266442057462267456e+02,6.077546043698859313e-01,6.085809215377783188e-01,6.079811600489603007e-01,1.093774881670375176e-01,1.053269902870592967e+00,-6.320793432341519358e-01,-6.323638698691980142e-01,-6.320935073275848470e-01,1.989505620649489881e-01,1.094966010042963234e+00
1.860000000000000000e+02,-1.266442083381698751e+02,6.077387189584163574e-01,6.085239777595019550e-01,6.080540358790732514e-01,1.093774925782853014e-01,1.053269904964666104e+00,-6.320641297009792492e-01,-6.323534282852668609e-01,-6.321191661763312375e-01,1.989505625662419674e-01,1.094966010271871903e+00
1.880000000000000000e+02,-1.266442104943123184e+02,6.077345463760081001e-01,6.084655126696373317e-01,6.081167135510273658e-01,1.093774962672703494e-01,1.053269906715871951e+00,-6.320548315738907519e-01,-6.323399022406358538e-01,-6.321419942396994118e-01,1.989505629629360617e-01,1.094966010453016114e+00
1.900000000000000000e+02,-1.266442123156887902e+02,6.077403806785401930e-01,6.084071324451815199e-01,6.081692940777714274e-01,1.093774993765143783e-01,1.053269908191867943e+00,-6.320506462508439505e-01,-6.323240221141971373e-01,-6.321620638186353780e-01,1.989505633002217888e-01,1.094966010607033136e+00
1.920000000000000000e+02,-1.266442138762167247e+02,6.077545167159197348e-01,6.083502136854931353e-01,6.082121068654465779e-01,1.093775020174880541e-01,1.053269909445569974e+00,-6.320507534372891145e-01,-6.323065148671970226e-01,-6.321794681429712126e-01,1.989505636056706495e-01,1.094966010746511786e+00
1.940000000000000000e+02,-1.266442152274230324e+02,6.077752972126743147e-01,6.082959034088153416e-01,6.082456627623298306e-01,1.093775042750783771e-01,1.053269910517275365e+00,-6.320543511476369725e-01,-6.322880764671798826e-01,-6.321943130443348213e-01,1.989505638928236730e-01,1.094966010877635565e+00
1.960000000000000000e+02,-1.266442164039861353e+02,6.078011509038180327e-01,6.082451237923405252e-01,6.082706112872892090e-01,1.093775062129744152e-01,1.053269911437218376e+00,-6.320606828035028046e-01,-6.322693488922905836e-01,-6.322067129276313091e-01,1.989505641654612522e-01,1.094966011002131978e+00
1.980000000000000000e+02,-1.266442174290894656e+02,6.078306219559909129e-01,6.081985811846074563e-01,6.082877022730956984e-01,1.093775078790508448e-01,1.053269912228125049e+00,-6.320690561086503845e-01,-6.322509024130561484e-01,-6.322167896611784466e-01,1.989505644216848501e-01,1.094966011119132610e+00
2.000000000000000000e+02,-1.266442183189530795e+02,6.078623911832536919e-01,6.081567788352902904e-01,6.082977519700316638e-01,1.093775093101271439e-01,1.053269912907474293e+00,-6.320788546881496162e-01,-6.322332233866745366e-01,-6.322246731656937513e-01,1.989505646572529152e-01,1.094966011226700786e+00
2.020000000000000000e+02,-1.266442190862294694e+02,6.078952897746811024e-01,6.081200327197365807e-01,6.083016135195351559e-01,1.093775105357587124e-01,1.053269913489296439e+00,-6.320895436521338784e-01,-6.322167074135611742e-01,-6.322305026971941633e-01,1.989505648679509575e-01,1.094966011322913157e+00
2.040000000000000000e+02,-1.266442197422214235e+02,6.079283063904813433e-01,6.080884897898302111e-01,6.083001516153824229e-01,1.093775115809598047e-01,1.053269913985465989e+00,-6.321006703050837672e-01,-6.322016574057612859e-01,-6.322344280599343502e-01,1.989505650509924839e-01,1.094966011406496520e+00
2.060000000000000000e+02,-1.266442202980802278e+02,6.079605885621736094e-01,6.080621479621158842e-01,6.082942211124358067e-01,1.093775124679425698e-01,1.053269914406527397e+00,-6.321118611920482078e-01,-6.321882859041098035e-01,-6.322366102271534949e-01,1.989505652055728602e-01,1.094966011477083168e+00
2.080000000000000000e+02,-1.266442207652145839e+02,6.079914393582618315e-01,6.080408771593094341e-01,6.082846493110545261e-01,1.093775132170551473e-01,1.053269914762140491e+00,-6.321228165777692531e-01,-6.321767208524413650e-01,-6.322372210704434448e-01,1.989505653328251245e-01,1.094966011535190464e+00
2.100000000000000000e+02,-1.266442211551899675e+02,6.080203102598323861e-01,6.080244407507532367e-01,6.082722216314285779e-01,1.093775138471526770e-01,1.053269915061255224e+00,-6.321333033154643566e-01,-6.321670139824829837e-01,-6.322364420905746130e-01,1.989505654353964648e-01,1.094966011582028553e+00
2.120000000000000000e+02,-1.266442214793609651e+02,6.080467911401834513e-01,6.080125167885545023e-01,6.082576703899426063e-01,1.093775143756189200e-01,1.053269915312124549e+00,-6.321431468992465552e-01,-6.321591509715185353e-01,-6.322344621959210542e-01,1.989505655168745946e-01,1.094966011619234569e+00
2.140000000000000000e+02,-1.266442217484341768e+02,6.080705981679821459e-01,6.080047185043676583e-01,6.082416663944565371e-01,1.093775148182380558e-01,1.053269915522241140e+00,-6.321522233239590394e-01,-6.321530625915130486e-01,-6.322314746862501833e-01,1.989505655812019158e-01,1.094966011648608628e+00
2.160000000000000000e+02,-1.266442219720889995e+02,6.080915603634483579e-01,6.080006136128779382e-01,6.082248130832498267e-01,1.093775151890352682e-01,1.053269915698263004e+00,-6.321604512120647668e-01,-6.321486361607309146e-01,-6.322276736711861522e-01,1.989505656321912119e-01,1.094966011671892003e+00
2.180000000000000000e+02,-1.266442221587279420e+02,6.081096054385058958e-01,6.079997420567450073e-01,6.082076429415715912e-01,1.093775155001827232e-01,1.053269915845968629e+00,-6.321677845181520317e-01,-6.321457267225331078e-01,-6.322232501870289623e-01,1.989505656731953287e-01,1.094966011690615693e+00
2.200000000000000000e+02,-1.266442223153725593e+02,6.081247454512673789e-01,6.080016319193983776e-01,6.081906159381148536e-01,1.093775157619992638e-01,1.053269915970256099e+00,-6.321742059938326719e-01,-6.321441675002089644e-01,-6.322183882792965504e-01,1.989505657069264577e-01,1.094966011706018927e+00
2.220000000000000000e+02,-1.266442224477007983e+02,6.081370627067933521e-01,6.080058133225015871e-01,6.081741197317164227e-01,1.093775159830479432e-01,1.053269916075190604e+00,-6.321797214921919261e-01,-6.321437793011255302e-01,-6.322132612974544763e-01,1.989505657354179169e-01,1.094966011719029186e+00
2.240000000000000000e+02,-1.266442225601770417e+02,6.081466962439809887e-01,6.080118302102081040e-01,6.081584714055070506e-01,1.093775161703092885e-01,1.053269916164086162e+00,-6.321843551124374239e-01,-6.321443786605527304e-01,-6.322080286100554281e-01,1.989505657600728061e-01,1.094966011730287070e+00
2.260000000000000000e+02,-1.266442226562419222e+02,6.081538291643842076e-01,6.080192499996945887e-01,6.081439204924504738e-01,1.093775163294096742e-01,1.053269916239613080e+00,-6.321881451300211952e-01,-6.321457846199546315e-01,-6.322028328994283575e-01,1.989505657817777773e-01,1.094966011740198697e+00
2.280000000000000000e+02,-1.266442227385324912e+02,6.081586769845632734e-01,6.080276711450699478e-01,6.081306530632640817e-01,1.093775164648559256e-01,1.053269916303910758e+00,-6.321911406236748743e-01,-6.321478241225690908e-01,-6.321977981416068149e-01,1.989505658010478906e-01,1.094966011748998103e+00
2.300000000000000000e+02,-1.266442228090801478e+02,6.081614771297366717e-01,6.080367287178267688e-01,6.081187966555393620e-01,1.093775165802723104e-01,1.053269916358700264e+00,-6.321933986939999306e-01,-6.321503360792724013e-01,-6.321930283234308279e-01,1.989505658181513481e-01,1.094966011756808077e+00
2.320000000000000000e+02,-1.266442228694904202e+02,6.081624796327014248e-01,6.080460981513877705e-01,6.081084258325105685e-01,1.093775166786040004e-01,1.053269916405379591e+00,-6.321949821657506519e-01,-6.321531742098835949e-01,-6.321886068999061914e-01,1.989505658332258731e-01,1.094966011763691904e+00
2.340000000000000000e+02,-1.266442229210800434e+02,6.081619390581826101e-01,6.080554973299919785e-01,6.080995681712504375e-01,1.093775167622857702e-01,1.053269916445104482e+00,-6.321959576729695440e-01,-6.321562087998310320e-01,-6.321845969526221909e-01,1.989505658463648075e-01,1.094966011769690661e+00
2.360000000000000000e+02,-1.266442229649743894e+02,6.081601076376560444e-01,6.080646872235785372e-01,6.080922104937874773e-01,1.093775168333718240e-01,1.053269916478849932e+00,-6.321963940400936455e-01,-6.321593275320209759e-01,-6.321810419766062950e-01,1.989505658576553593e-01,1.094966011774846981e+00
2.380000000000000000e+02,-1.266442230021686157e+02,6.081572295725475863e-01,6.080734712816746601e-01,6.080863051703526700e-01,1.093775168936272635e-01,1.053269916507453940e+00,-6.321963608891826292e-01,-6.321624355604976708e-01,-6.321779671990529481e-01,1.989505658672267308e-01,1.094966011779217485e+00
2.400000000000000000e+02,-1.266442230335639181e+02,6.081535364434789148e-01,6.080816938017266082e-01,6.080817763418946420e-01,1.093775169445901085e-01,1.053269916531646588e+00,-6.321959274215406266e-01,-6.321654549889768049e-01,-6.321753813186995474e-01,1.989505658752346584e-01,1.094966011782874116e+00
2.420000000000000000e+02,-1.266442230599804333e+02,6.081492436486347630e-01,6.080892374823362312e-01,6.080785259284893218e-01,1.093775169876112230e-01,1.053269916552069141e+00,-6.321951613390782709e-01,-6.321683239063321524e-01,-6.321732785485266737e-01,1.989505658818654654e-01,1.094966011785901916e+00
2.440000000000000000e+02,-1.266442230821625401e+02,6.081445477845824898e-01,6.080960203608837267e-01,6.080764393109021615e-01,1.093775170238779626e-01,1.053269916569285591e+00,-6.321941278855680579e-01,-6.321709951146810003e-01,-6.321716408460980041e-01,1.989505658873174376e-01,1.094966011788391702e+00
2.460000000000000000e+02,-1.266442231007723080e+02,6.081396248769085355e-01,6.081019923195054577e-01,6.080753905940079473e-01,1.093775170544291769e-01,1.053269916583788657e+00,-6.321928889995178658e-01,-6.321734346666377791e-01,-6.321704402232229958e-01,1.989505658917896103e-01,1.094966011790433846e+00
2.480000000000000000e+02,-1.266442231163938743e+02,6.081346293653617785e-01,6.081071313248185284e-01,6.080752473820367765e-01,1.093775170801655761e-01,1.053269916596005995e+00,-6.321915025788329423e-01,-6.321756203077080194e-01,-6.321696410388233378e-01,1.989505658954659195e-01,1.094966011792112504e+00
2.500000000000000000e+02,-1.266442231295287399e+02,6.081296937476564635e-01,6.081114395462511313e-01,6.080758750166268545e-01,1.093775171018598336e-01,1.053269916606304646e+00,-6.321900218622720224e-01,-6.321775398998333850e-01,-6.321692021939125938e-01,1.989505658985062653e-01,1.094966011793500948e+00
2.520000000000000000e+02,-1.266442231405985552e+02,6.081249287877841248e-01,6.081149394765447136e-01,6.080771402482335608e-01,1.093775171201688684e-01,1.053269916614996138e+00,-6.321884949347802429e-01,-6.321791898834839829e-01,-6.321690791642811114e-01,1.989505659010463168e-01,1.094966011794660687e+00
2.540000000000000000e+02,-1.266442231499547262e+02,6.081204241975949332e-01,6.081176701566461951e-01,6.080789143299057953e-01,1.093775171356430043e-01,1.053269916622342040e+00,-6.321869643632137548e-01,-6.321805738190504620e-01,-6.321692258234579143e-01,1.989505659031903517e-01,1.094966011795639682e+00
2.560000000000000000e+02,-1.266442231578844968e+02,6.081162497047162274e-01,6.081196835868334372e-01,6.080810755385094302e-01,1.093775171487407355e-01,1.053269916628559510e+00,-6.321854669666647775e-01,-6.321817010343011578e-01,-6.321695960251022539e-01,1.989505659050176123e-01,1.094966011796474570e+00
2.580000000000000000e+02,-1.266442231646202572e+02,6.081124564248433506e-01,6.081210413865580922e-01,6.080835111427749240e-01,1.093775171598421331e-01,1.053269916633829295e+00,-6.321840337219036821e-01,-6.321825853933149553e-01,-6.321701449286604158e-01,1.989505659065901599e-01,1.094966011797191996e+00
2.600000000000000000e+02,-1.266442231703499317e+02,6.081090784623573997e-01,6.081218117481963503e-01,6.080861188491535341e-01,1.093775171692595582e-01,1.053269916638300163e+00,-6.321826898003984896e-01,-6.321832441934925884e-01,-6.321708300654781398e-01,1.989505659079470190e-01,1.094966011797811722e+00
2.620000000000000000e+02,-1.266442231752265428e+02,6.081061346693363845e-01,6.081220667141247205e-01,6.080888077658702651e-01,1.093775171772535526e-01,1.053269916642094906e+00,-6.321814547288849839e-01,-6.321836971906970026e-01,-6.321716121531352206e-01,1.989505659091186929e-01,1.094966011798347294e+00
2.640000000000000000e+02,-1.266442231793755866e+02,6.081036304999779540e-01,6.081218797930413311e-01,6.080914989323324971e-01,1.093775171840390831e-01,1.053269916645315885e+00,-6.321803426615802968e-01,-6.321839657483054875e-01,-6.321724556742224221e-01,1.989505659101313828e-01,1.094966011798809369e+00
2.660000000000000000e+02,-1.266442231829021665e+02,6.081015599040386910e-01,6.081213239199043663e-01,6.080941254657693529e-01,1.093775171897955756e-01,1.053269916648048810e+00,-6.321793627487440892e-01,-6.321840721030275168e-01,-6.321733292419374761e-01,1.989505659110000213e-01,1.094966011799205718e+00
2.680000000000000000e+02,-1.266442231858939493e+02,6.080999072103319136e-01,6.081204697543591831e-01,6.080966323794301243e-01,1.093775171946766850e-01,1.053269916650365623e+00,-6.321785195839381144e-01,-6.321840387390442739e-01,-6.321742057787490543e-01,1.989505659117414837e-01,1.094966011799544336e+00
2.700000000000000000e+02,-1.266442231884284979e+02,6.080986489581664545e-01,6.081193843047399961e-01,6.080989761271535787e-01,1.093775171988105310e-01,1.053269916652328275e+00,-6.321778137105937834e-01,-6.321838878614509660e-01,-6.321750625363616871e-01,1.989505659123699532e-01,1.094966011799831218e+00
2.720000000000000000e+02,-1.266442231905718785e+02,6.080977556417177521e-01,6.081181298588644868e-01,6.081011239282301251e-01,1.093775172023090242e-01,1.053269916653988947e+00,-6.321772421682657628e-01,-6.321836409600221085e-01,-6.321758809856291572e-01,1.989505659128986137e-01,1.094966011800073247e+00
2.740000000000000000e+02,-1.266442231923806787e+02,6.080971933391952078e-01,6.081167631983437349e-01,6.081030529239546123e-01,1.093775172052661865e-01,1.053269916655392713e+00,-6.321767990591208308e-01,-6.321833184551246543e-01,-6.321766466042343380e-01,1.989505659133431470e-01,1.094966011800275973e+00
2.760000000000000000e+02,-1.266442231939066261e+02,6.080969252051747764e-01,6.081153350701223870e-01,6.081047492137610089e-01,1.093775172077647989e-01,1.053269916656578875e+00,-6.321764761164987423e-01,-6.321829394178318795e-01,-6.321773485879388366e-01,1.989505659137139615e-01,1.094966011800445171e+00
2.780000000000000000e+02,-1.266442231951931205e+02,6.080969128105836452e-01,6.081138898870650511e-01,6.081062068146871891e-01,1.093775172098751663e-01,1.053269916657580518e+00,-6.321762632591974018e-01,-6.321825213574062685e-01,-6.321779795088242615e-01,1.989505659140237692e-01,1.094966011800586614e+00
2.800000000000000000e+02,-1.266442231962776077e+02,6.080971173206475289e-01,6.081124656284502272e-01,6.081074265828928516e-01,1.093775172116571298e-01,1.053269916658426508e+00,-6.321761491174470171e-01,-6.321820800696771325e-01,-6.321785349409624333e-01,1.989505659142821181e-01,1.094966011800704520e+00
2.820000000000000000e+02,-1.266442231971930568e+02,6.080975005062585481e-01,6.081110939113785196e-01,6.081084151309874564e-01,1.093775172131623979e-01,1.053269916659141048e+00,-6.321761215191643579e-01,-6.321816295404160124e-01,-6.321790130707545252e-01,1.989505659144988892e-01,1.094966011800803329e+00
2.840000000000000000e+02,-1.266442231979656015e+02,6.080980255886867525e-01,6.081098002044781348e-01,6.081091837695374869e-01,1.093775172144344082e-01,1.053269916659745009e+00,-6.321761679277805301e-01,-6.321811818981466491e-01,-6.321794143063363958e-01,1.989505659146814653e-01,1.094966011800886596e+00
2.860000000000000000e+02,-1.266442231986190023e+02,6.080986579218695676e-01,6.081086041567629330e-01,6.081097474960057703e-01,1.093775172155104780e-01,1.053269916660255490e+00,-6.321762758257085668e-01,-6.321807474109983893e-01,-6.321797408972037458e-01,1.989505659148347871e-01,1.094966011800956984e+00
2.880000000000000000e+02,-1.266442231991724583e+02,6.080993655194671943e-01,6.081075200158422289e-01,6.081101240494405369e-01,1.093775172164209580e-01,1.053269916660687811e+00,-6.321764330401334897e-01,-6.321803345223767634e-01,-6.321799965728118753e-01,1.989505659149657102e-01,1.094966011801016492e+00
2.900000000000000000e+02,-1.266442231996415018e+02,6.081001194369799467e-01,6.081065571118657864e-01,6.081103330444944666e-01,1.093775172171914112e-01,1.053269916661053962e+00,-6.321766280100576951e-01,-6.321799499202140904e-01,-6.321801862062655930e-01,1.989505659150772876e-01,1.094966011801067340e+00
2.920000000000000000e+02,-1.266442232000389083e+02,6.081008940210060887e-01,6.081057203854903781e-01,6.081103951941213559e-01,1.093775172178452770e-01,1.053269916661363936e+00,-6.321768499956941234e-01,-6.321795986344943552e-01,-6.321803155073971725e-01,1.989505659151716288e-01,1.094966011801110639e+00
2.940000000000000000e+02,-1.266442232003761177e+02,6.081016670394544521e-01,6.081050109407376558e-01,6.081103316265946690e-01,1.093775172183984318e-01,1.053269916661626615e+00,-6.321770892329000580e-01,-6.321792841579658706e-01,-6.321803907476045703e-01,1.989505659152524530e-01,1.094966011801147721e+00
2.960000000000000000e+02,-1.266442232006630348e+02,6.081024197073401361e-01,6.081044266056664371e-01,6.081101632990106864e-01,1.093775172188677924e-01,1.053269916661849104e+00,-6.321773370368222178e-01,-6.321790085847511786e-01,-6.321804185176569391e-01,1.989505659153217310e-01,1.094966011801179251e+00
2.980000000000000000e+02,-1.266442232009053299e+02,6.081031366232245716e-01,6.081039624864645887e-01,6.081099105067504507e-01,1.093775172192644612e-01,1.053269916662037842e+00,-6.321775858596913045e-01,-6.321787727618686237e-01,-6.321804055183120052e-01,1.989505659153801009e-01,1.094966011801206118e+00
3.000000000000000000e+02,-1.266442232011109184e+02,6.081038056314939100e-01,6.081036115027325106e-01,6.081095924859525326e-01,1.093775172196013307e-01,1.053269916662197492e+00,-6.321778293085309475e-01,-6.321785764488608850e-01,-6.321803583830193363e-01,1.989505659154309769e-01,1.094966011801228989e+00
3.020000000000000000e+02,-1.266442232012851719e+02,6.081044176250887112e-01,6.081033648940087355e-01,6.081092271042504160e-01,1.093775172198858253e-01,1.053269916662332717e+00,-6.321780621287801383e-01,-6.321784184808730833e-01,-6.321802835312088087e-01,1.989505659154738038e-01,1.094966011801248529e+00
3.040000000000000000e+02,-1.266442232014327800e+02,6.081049663027308094e-01,6.081032126898746615e-01,6.081088306334158089e-01,1.093775172201273266e-01,1.053269916662447292e+00,-6.321782801598324619e-01,-6.321782969311635636e-01,-6.321801870502442577e-01,1.989505659155091088e-01,1.094966011801264738e+00
3.060000000000000000e+02,-1.266442232015570681e+02,6.081054478936792629e-01,6.081031441378325075e-01,6.081084175967685912e-01,1.093775172203312607e-01,1.053269916662544103e+00,-6.321784802685109783e-01,-6.321782092691538013e-01,-6.321800746038990226e-01,1.989505659155393624e-01,1.094966011801278727e+00
3.080000000000000000e+02,-1.266442232016621432e+02,6.081058608618526984e-01,6.081031480850679349e-01,6.081080006832703111e-01,1.093775172205035395e-01,1.053269916662626038e+00,-6.321786602659008603e-01,-6.321781525109555488e-01,-6.321799513649687396e-01,1.989505659155645367e-01,1.094966011801290273e+00
3.100000000000000000e+02,-1.266442232017511600e+02,6.081062055999049143e-01,6.081032133119171901e-01,6.081075907199831043e-01,1.093775172206494090e-01,1.053269916662695316e+00,-6.321788188127993591e-01,-6.321781233596257543e-01,-6.321798219696324050e-01,1.989505659155862416e-01,1.094966011801300043e+00
3.120000000000000000e+02,-1.266442232018263496e+02,6.081064841225229944e-01,6.081033288162310813e-01,6.081071966944164853e-01,1.093775172207729213e-01,1.053269916662753714e+00,-6.321789553181665910e-01,-6.321781183330676956e-01,-6.321796904910044201e-01,1.989505659156040052e-01,1.094966011801308259e+00
3.140000000000000000e+02,-1.266442232018896874e+02,6.081066997666424445e-01,6.081034840492226534e-01,6.081068258184595399e-01,1.093775172208769214e-01,1.053269916662803229e+00,-6.321790698347096171e-01,-6.321781338780868564e-01,-6.321795604296058801e-01,1.989505659156188266e-01,1.094966011801314920e+00
3.160000000000000000e+02,-1.266442232019433902e+02,6.081068569051295558e-01,6.081036691043657516e-01,6.081064836258087691e-01,1.093775172209650037e-01,1.053269916662845196e+00,-6.321791629547643954e-01,-6.321781664695920178e-01,-6.321794347181791673e-01,1.989505659156318718e-01,1.094966011801320915e+00
3.180000000000000000e+02,-1.266442232019888934e+02,6.081069606789515358e-01,6.081038748618707857e-01,6.081061740953080941e-01,1.093775172210398744e-01,1.053269916662880501e+00,-6.321792357093380943e-01,-6.321782126945524327e-01,-6.321793157387632922e-01,1.989505659156428907e-01,1.094966011801326022e+00
3.200000000000000000e+02,-1.266442232020272058e+02,6.081070167516738900e-01,6.081040930919208165e-01,6.081058997932391463e-01,1.093775172211025604e-01,1.053269916662910477e+00,-6.321792894723982092e-01,-6.321782693206303705e-01,-6.321792053497176100e-01,1.989505659156525219e-01,1.094966011801330241e+00
3.220000000000000000e+02,-1.266442232020599477e+02,6.081070310889665764e-01,6.081043165203979806e-01,6.081056620280625991e-01,1.093775172211559482e-01,1.053269916662935790e+00,-6.321793258720638242e-01,-6.321783333500324842e-01,-6.321791049207393653e-01,1.989505659156597106e-01,1.094966011801333794e+00
3.240000000000000000e+02,-1.266442232020874172e+02,6.081070097647647277e-01,6.081045388611524549e-01,6.081054610120146808e-01,1.093775172212017033e-01,1.053269916662957328e+00,-6.321793467098056896e-01,-6.321784020592465803e-01,-6.321790153738554574e-01,1.989505659156665107e-01,1.094966011801336903e+00
3.260000000000000000e+02,-1.266442232021108367e+02,6.081069587946874577e-01,6.081047548191352847e-01,6.081052960245318939e-01,1.093775172212393954e-01,1.053269916662975536e+00,-6.321793538884361574e-01,-6.321784730257650198e-01,-6.321789372287635045e-01,1.989505659156725614e-01,1.094966011801339345e+00
3.280000000000000000e+02,-1.266442232021308882e+02,6.081068839967579409e-01,6.081049600686604384e-01,6.081051655732977457e-01,1.093775172212720637e-01,1.053269916662990857e+00,-6.321793493491885130e-01,-6.321785441430596286e-01,-6.321788706507709410e-01,1.989505659156778072e-01,1.094966011801341566e+00
3.300000000000000000e+02,-1.266442232021469607e+02,6.081067908784939524e-01,6.081051512112208846e-01,6.081050675493023805e-01,1.093775172212994584e-01,1.053269916663003736e+00,-6.321793350179836235e-01,-6.321786136250908683e-01,-6.321788154999880005e-01,1.989505659156816930e-01,1.094966011801343120e+00
3.320000000000000000e+02,-1.266442232021611005e+02,6.081066845492173467e-01,6.081053257168937964e-01,6.081049993731685310e-01,1.093775172213228425e-01,1.053269916663014838e+00,-6.321793127607014950e-01,-6.321786800019799646e-01,-6.321787713804125630e-01,1.989505659156852735e-01,1.094966011801344896e+00
3.340000000000000000e+02,-1.266442232021732224e+02,6.081065696556954281e-01,6.081054818533566664e-01,6.081049581304412976e-01,1.093775172213425767e-01,1.053269916663024164e+00,-6.321792843470396273e-01,-6.321787421082049052e-01,-6.321787376878806874e-01,1.989505659156879658e-01,1.094966011801346228e+00


==> DataFiles/ALPHA1.dat <==
t,energy,x_avg_1,y_avg_1,z_avg_1,integral1,nodalmax1,x_avg_2,y_avg_2,z_avg_2,integral2,nodalmax2
0.000000000000000000e+00,4.166666666666745300e+01,1.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.631873372351133517e-17,1.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+00,0.000000000000000000e+00,1.631873372351133517e-17,1.000000000000000000e+00
2.000000000000000000e+00,2.757209662639495917e+01,9.958061004129928895e-01,-8.231186866755353659e-02,1.000069900727358491e-01,8.406431406678099849e-03,1.004194419283365614e+00,-9.677449243966736170e-02,9.973252625687882844e-01,-3.682743522065716479e-02,5.379241729779873568e-03,1.002686013534362042e+00
4.000000000000000000e+00,1.469603553663565165e+01,9.757729670257639931e-01,-1.591213227677616138e-01,1.970284583220042185e-01,1.627269192635838468e-02,1.008103512631078225e+00,-1.795952682316183657e-01,9.851149756808847968e-01,-8.602452156650625126e-02,1.010619399267050078e-02,1.005040394213758681e+00
6.000000000000000000e+00,3.335777279995668643e+00,9.429692341860731464e-01,-2.282619770867614362e-01,2.861598287235436744e-01,2.318195438010667644e-02,1.011524569421508257e+00,-2.474716917522917503e-01,9.655470982148020020e-01,-1.441400486482289633e-01,1.429979071407394380e-02,1.007124515999118675e+00
8.000000000000000000e+00,-6.426977400603536950e+00,9.015417488665009582e-01,-2.885723873203955847e-01,3.645363026308958143e-01,2.893826360885565566e-02,1.014365941723026854e+00,-3.009069435168377216e-01,9.404091858747490873e-01,-2.077477620269977399e-01,1.807355816147586738e-02,1.008996312297877784e+00
1.000000000000000000e+01,-1.466486111927493852e+01,8.556893746782954224e-01,-3.396863805634041111e-01,4.312004401557940070e-01,3.352496266814207482e-02,1.016624297745559735e+00,-3.414040418639212038e-01,9.110201883253226107e-01,-2.738641581220207510e-01,2.151608044120265073e-02,1.010700786885501357e+00
1.200000000000000000e+01,-2.153994831029142532e+01,8.090190481803819500e-01,-3.817683250825910091e-01,4.866017888510100753e-01,3.704017526805591237e-02,1.018351695312641469e+00,-3.709852329161662521e-01,8.782705064319699106e-01,-3.401483071086303656e-01,2.468999633898813842e-02,1.012269725203103432e+00
1.400000000000000000e+01,-2.725446940130598605e+01,7.642829881314806562e-01,-4.152796784607121205e-01,5.320276924468567703e-01,3.963916281993565965e-02,1.019626972417205124e+00,-3.918160213892276644e-01,8.427054037000265563e-01,-4.049292449965385399e-01,2.763988549596616343e-02,1.013725744816160068e+00
1.600000000000000000e+01,-3.201984419033055929e+01,7.233752379461756421e-01,-4.408071741174623970e-01,5.691323320682334375e-01,4.149431103252483599e-02,1.020536286019668726e+00,-4.059562613665652075e-01,8.046079649585826665e-01,-4.671261266293427750e-01,3.040128159723439957e-02,1.015086834571485408e+00
1.800000000000000000e+01,-3.603966673695614986e+01,6.874590076852706844e-01,-4.589507894324973414e-01,5.996134266367102450e-01,4.277197577134105727e-02,1.021162071278781669e+00,-4.152226224350070716e-01,7.640664384629438644e-01,-5.261176052517579915e-01,3.300708312308926751e-02,1.016369560365873781e+00
2.000000000000000000e+01,-3.950147611056100061e+01,6.571348038673079373e-01,-4.702583441916155516e-01,6.250219245131903856e-01,4.362146685772839982e-02,1.021577929921678063e+00,-4.211333216064424567e-01,7.210267303887163415e-01,-5.815994237863162386e-01,3.549071025088534198e-02,1.017590639877715697e+00
2.200000000000000000e+01,-4.257349060041998712e+01,6.326001023509241206e-01,-4.751930106500498185e-01,6.466685206704140265e-01,4.417146249111239542e-02,1.021847083734070072e+00,-4.249061799159247199e-01,6.753361962647046468e-01,-6.334528593693818932e-01,3.788676475926082421e-02,1.018767277088409973e+00
2.400000000000000000e+01,-4.540387156309324013e+01,6.137798654507922169e-01,-4.741230379932164229e-01,6.655914774091495900e-01,4.453039318839699390e-02,1.022022697024412174e+00,-4.274867814273750066e-01,6.267848374329707539e-01,-6.816348013458639610e-01,4.023018313682109187e-02,1.019916753089158856e+00
2.600000000000000000e+01,-4.812100419530669626e+01,6.004233614310547917e-01,-4.673263838415568916e-01,6.825587285511589553e-01,4.478857990795745425e-02,1.022149000856860113e+00,-4.295903714887636671e-01,5.751482037184298957e-01,-7.260931470571485580e-01,4.255460171973469985e-02,1.021055631100293848e+00
2.800000000000000000e+01,-5.083383584926571075e+01,5.921703820101266169e-01,-4.550056730617902945e-01,6.980865948112570107e-01,4.502081770359878804e-02,1.022262597255801930e+00,-4.317470992687786890e-01,5.202342612941406319e-01,-7.667079440362890574e-01,4.489031579961250823e-02,1.022198765342498206e+00
3.000000000000000000e+01,-5.363168895013927795e+01,5.885927491697002800e-01,-4.373107772578929131e-01,7.124651129427044260e-01,4.528867744149817770e-02,1.022393602036690829e+00,-4.343445862328975116e-01,4.619344361112607267e-01,-8.032579661385685910e-01,4.726200302031486472e-02,1.023358198813326903e+00
3.200000000000000000e+01,-5.658329495064189274e+01,5.892174482878733688e-01,-4.143673526617359659e-01,7.257855402417401347e-01,4.564215474275740148e-02,1.022566454948466541e+00,-4.376645827207035766e-01,4.002767562404787594e-01,-8.354128120249337819e-01,4.968633504988970856e-02,1.024542012367653632e+00
3.400000000000000000e+01,-5.973513596936656711e+01,5.935372534386652577e-01,-3.863099401713407932e-01,7.379692964304905844e-01,4.612052356880372295e-02,1.022800334185839377e+00,-4.419119941023971210e-01,3.354763588435143995e-01,-8.627508862009903856e-01,5.216968951504775964e-02,1.025753230356023504e+00
3.600000000000000000e+01,-6.310952870722696417e+01,6.010140315157869173e-01,-3.533177849735065212e-01,7.487997716899289502e-01,4.675242134032713687e-02,1.023109193283550322e+00,-4.472352999401025264e-01,2.679758893256997676e-01,-8.848027121312779242e-01,5.470633016726868941e-02,1.026988963061786775e+00
3.800000000000000000e+01,-6.670318241069709586e+01,6.110792812706767885e-01,-3.156505195436899447e-01,7.579592370785520616e-01,4.755534355918224210e-02,1.023501511283462895e+00,-4.537378823322914534e-01,1.984663395084642623e-01,-9.011163087179560049e-01,5.727755561875575580e-02,1.028240028258178729e+00
4.000000000000000000e+01,-7.048710936048317421e+01,6.231358637493080721e-01,-2.736795784986132962e-01,7.650725800434021728e-01,4.853486911203312021e-02,1.023979916380891808e+00,-4.614804948237307691e-01,1.278788889523571060e-01,-9.113369659669979805e-01,5.985232288037305864e-02,1.029491293300680343e+00
4.200000000000000000e+01,-7.440866276557834169e+01,6.365641423765484586e-01,-2.279101856757128064e-01,7.697578148757163730e-01,4.968405365656301809e-02,1.024540898985926152e+00,-4.704763070584844220e-01,5.734146325147399664e-02,-9.152888371067066098e-01,6.238965424334950993e-02,1.030722879512507406e+00
4.400000000000000000e+01,-7.839608757719540222e+01,6.507346649060719024e-01,-1.789886192977473700e-01,7.716805981864265362e-01,5.098347556588851692e-02,1.025174851234311513e+00,-4.806815439593779549e-01,-1.189975624762994871e-02,-9.130423793113314757e-01,6.484273732041419269e-02,1.031912175251282759e+00
4.600000000000000000e+01,-8.236537565927386595e+01,6.650279662871475539e-01,-1.276907839137292056e-01,7.706070450429809426e-01,5.240235011038738705e-02,1.025866633724937804e+00,-4.919861566327282665e-01,-7.858506478732821265e-02,-9.049520170808990072e-01,6.716414394465268500e-02,1.033036371121204722e+00
4.800000000000000000e+01,-8.622860698729989792e+01,6.788601516941170644e-01,-7.489104864620418911e-02,7.664470927718812776e-01,5.390092074394824129e-02,1.026596766419114015e+00,-5.042094292965036972e-01,-1.415555859918166126e-01,-8.916535695051409638e-01,6.931122052823955604e-02,1.034075055614582572e+00
5.000000000000000000e+01,-8.990254768755990256e+01,6.917110195810149964e-01,-2.151433026837642690e-02,7.592805936966474656e-01,5.543402098102986897e-02,1.027343185617622057e+00,-5.171043674173100291e-01,-1.998567547374381081e-01,-8.740200035663281408e-01,7.125061585031558509e-02,1.035012374788767398e+00
5.200000000000000000e+01,-9.331619881408568062e+01,7.031501932873182037e-01,3.152167670625582313e-02,7.493607638442737473e-01,5.695536481163606529e-02,1.028083345289979800e+00,-5.303722194099335097e-01,-2.528124390390640297e-01,-8.530840155869737762e-01,7.296115810468879748e-02,1.035838384220675978e+00
5.400000000000000000e+01,-9.641624527304976766e+01,7.128565902781365260e-01,8.336477291843907844e-02,7.370940794692713016e-01,5.842188565535955114e-02,1.028796328580805719e+00,-5.436854120840758364e-01,-3.000585377806765375e-01,-8.299432539962052768e-01,7.443475826191151001e-02,1.036549448113322613e+00
5.600000000000000000e+01,-9.916983081896574959e+01,7.206277522663558921e-01,1.332776717675363820e-01,7.230007631824547643e-01,5.979739869063817326e-02,1.029464617532319659e+00,-5.567147335322009116e-01,-3.415347909207474553e-01,-8.056663051423423871e-01,7.567550318281364430e-02,1.037147773129648121e+00
5.800000000000000000e+01,-1.015646272057612691e+02,7.263777451820595532e-01,1.806716379115761439e-01,7.076638747842374233e-01,6.105502911605894395e-02,1.030075254142732266e+00,-5.691556703734326206e-01,-3.774424710252033410e-01,-7.812147246109358845e-01,7.669744200077678598e-02,1.037640324066208652e+00
6.000000000000000000e+01,-1.036066336671333374e+02,7.301247665264116726e-01,2.251213607384907056e-01,6.916764857009486400e-01,6.217816262759835733e-02,1.030620280564257918e+00,-5.807495412637823096e-01,-4.081809735337278422e-01,-7.573902301320751818e-01,7.752169753254092854e-02,1.038037425944513092e+00
6.200000000000000000e+01,-1.053164429508457545e+02,7.319714694981286351e-01,2.663621205702317862e-01,6.755952954023848323e-01,6.316001460375302023e-02,1.031096510845865399e+00,-5.912969003470529561e-01,-4.342773176507356281e-01,-7.348092738341788221e-01,7.817348189866109298e-02,1.038351328803418072e+00
6.400000000000000000e+01,-1.067248058200608511e+02,7.320818423457510216e-01,3.042732642689543465e-01,6.599061492785635030e-01,6.400216909688777323e-02,1.031504808116718186e+00,-6.006627569061661065e-01,-4.563201136719413076e-01,-7.139017059338529370e-01,7.867943941094314442e-02,1.038594935255954477e+00
6.600000000000000000e+01,-1.078682386562944515e+02,7.306582453401255783e-01,3.388533370839640346e-01,6.450034841953513620e-01,6.471255016058626020e-02,1.031849092760336983e+00,-6.087747751534774432e-01,-4.749053662887537386e-01,-6.949271341928032752e-01,7.906555563043578261e-02,1.038780802555377747e+00
6.800000000000000000e+01,-1.087852124602757158e+02,7.279212490794773061e-01,3.701920478798707559e-01,6.311828309176338303e-01,6.530326322010950035e-02,1.032135293112886876e+00,-6.156164728889883531e-01,-4.905972064675456767e-01,-6.780018060834823723e-01,7.935570973849551124e-02,1.038920454060042520e+00
7.000000000000000000e+01,-1.095132152077043628e+02,7.240937051000706504e-01,3.984431124271903268e-01,6.186436977442942853e-01,6.578863236494543465e-02,1.032370394981076522e+00,-6.212175815301408388e-01,-5.039033169817067614e-01,-6.631296968384163826e-01,7.957083129632984420e-02,1.039023980195296737e+00
7.200000000000000000e+01,-1.100867593737674923e+02,7.193893940711396651e-01,4.238005376579199179e-01,6.074994841919126864e-01,6.618361931461323733e-02,1.032561678246130210e+00,-6.256434064192614164e-01,-5.152627994521501442e-01,-6.502331359136738209e-01,7.972855553528601646e-02,1.039099877614599876e+00
7.400000000000000000e+01,-1.105362497105894874e+02,7.140058406480652708e-01,4.464795371347849984e-01,5.977912410616507133e-01,6.650268544966048134e-02,1.032716168904639797e+00,-6.289845042609750747e-01,-5.250433983991775744e-01,-6.391800754665021289e-01,7.984324567633822867e-02,1.039155063404272328e+00
7.600000000000000000e+01,-1.108875410218039548e+02,7.081204893729168282e-01,4.667022406246940647e-01,5.895027245729362875e-01,6.675907115275434012e-02,1.032840293181811697e+00,-6.313474717391719393e-01,-5.335449999799102283e-01,-6.298066028403090932e-01,7.992625405625222723e-02,1.039195002960386915e+00
7.800000000000000000e+01,-1.111619899026585188e+02,7.018893318536010284e-01,4.846877274542568115e-01,5.825749668190572939e-01,6.696441927888922840e-02,1.032939697826490644e+00,-6.328472190400491471e-01,-5.410067864664156456e-01,-6.219343759583172426e-01,7.998631364809816180e-02,1.039223899729528444e+00
8.000000000000000000e+01,-1.113768182870456371e+02,6.954471553583255750e-01,5.006456135887888959e-01,5.769192989018481210e-01,6.712865374707596700e-02,1.033019193342519459e+00,-6.336008126310943567e-01,-5.476160609135011237e-01,-6.153833260650451997e-01,8.002997793606794752e-02,1.039244907640421323e+00
8.200000000000000000e+01,-1.115456408337067984e+02,6.889087498693637901e-01,5.147723555503954662e-01,5.724283230210271967e-01,6.726002868213172559e-02,1.033082779233648330e+00,-6.337227988972579107e-01,-5.535173776531784329e-01,-6.099803112539555761e-01,8.006205332369389915e-02,1.039260339589578752e+00
8.400000000000000000e+01,-1.116790482184259616e+02,6.823705958979787711e-01,5.272495036603260798e-01,5.689847176267381901e-01,6.736527814899502531e-02,1.033133717490656078e+00,-6.333218336677863824e-01,-5.588211338343936907e-01,-6.055645184518877455e-01,8.008599062814251990e-02,1.039271856035795860e+00
8.600000000000000000e+01,-1.117851754884248265e+02,6.759127200777169664e-01,5.382432688757957662e-01,5.664679978076774258e-01,6.744981419319542870e-02,1.033174629121508259e+00,-6.324984117107053105e-01,-5.636111684026838820e-01,-6.019903897610623389e-01,8.010421932947385526e-02,1.039280625937626379e+00
8.800000000000000000e+01,-1.118702146695069075e+02,6.696005337262030954e-01,5.479049139036930027e-01,5.647594780399864955e-01,6.751793748222062463e-02,1.033207596540743900e+00,-6.313434910752554474e-01,-5.679511854649067493e-01,-5.991287568969382304e-01,8.011842013494427372e-02,1.039287457951228788e+00
9.000000000000000000e+01,-1.119388528083309637e+02,6.634865595223129464e-01,5.563716139829383289e-01,5.637457325150910803e-01,6.757303844170763074e-02,1.033234261195927095e+00,-6.299378237704558181e-01,-5.718899913435008253e-01,-5.968667479820807253e-01,8.012973886222793385e-02,1.039292903363632448e+00
9.200000000000000000e+01,-1.119946313152518940e+02,6.576120087430190608e-01,5.637675442792642322e-01,5.633208489895965565e-01,6.761777693205170414e-02,1.033255910701473379e+00,-6.283518272298588281e-01,-5.754656341304650313e-01,-5.951069095821033272e-01,8.013894868064301569e-02,1.039297334164025033e+00
9.400000000000000000e+01,-1.120402313026253580e+02,6.520082041691264152e-01,5.702050367625616234e-01,5.633877468082654216e-01,6.765423550692850618e-02,1.033273553118673194e+00,-6.266458553271699872e-01,-5.787085837477835559e-01,-5.937658768317289892e-01,8.014656939183281703e-02,1.039301000438120237e+00
9.600000000000000000e+01,-1.120776941661369506e+02,6.466978596276788949e-01,5.757857119438568594e-01,5.638587926172413667e-01,6.768404573748051933e-02,1.033287978157639841e+00,-6.248707510333004755e-01,-5.816441071839525412e-01,-5.927728313769133894e-01,8.015295253733500935e-02,1.039304071317543876e+00
9.800000000000000000e+01,-1.121085883285279152e+02,6.416962326151980367e-01,5.806015340568551064e-01,5.646559070161816241e-01,6.770848962996688092e-02,1.033299806299042611e+00,-6.230685842008429898e-01,-5.842939906647434123e-01,-5.920679118144841491e-01,8.015834034532741403e-02,1.039306663341122317e+00
1.000000000000000000e+02,-1.121341329598024998e+02,6.370121662516462502e-01,5.847357666428965040e-01,5.657103169025324840e-01,6.772857939402683602e-02,1.033309527422319185e+00,-6.212734971307292131e-01,-5.866777469366942777e-01,-5.916006831873186211e-01,8.016290533545702979e-02,1.039308859509733729e+00
1.020000000000000000e+02,-1.121552884095636671e+02,6.326490340913299981e-01,5.882638230680359293e-01,5.669620739802786469e-01,6.774511919932940662e-02,1.033317530707316134e+00,-6.195125974762001331e-01,-5.888134274042647887e-01,-5.913287286851671709e-01,8.016677609167968677e-02,1.039310721686097949e+00
1.040000000000000000e+02,-1.121728215805363789e+02,6.286055979584680431e-01,5.912540165649983193e-01,5.683594307710676530e-01,6.775875243536791381e-02,1.033324127514267943e+00,-6.178068527121785003e-01,-5.907181391588604003e-01,-5.912163954756362028e-01,8.017005346863265158e-02,1.039312298391900979e+00
1.060000000000000000e+02,-1.121873528802507849e+02,6.248767859813962877e-01,5.937682194771675137e-01,5.698581415433380259e-01,6.776999760274415863e-02,1.033329568758443617e+00,-6.161719529164886300e-01,-5.924083480463339102e-01,-5.912337050729941090e-01,8.017282041023905681e-02,1.039313629531673167e+00
1.080000000000000000e+02,-1.121993899054547796e+02,6.214543957820612974e-01,5.958624433259255282e-01,5.714207364703743908e-01,6.777927547152809429e-02,1.033334058056397664e+00,-6.146191190668518489e-01,-5.939000319205617329e-01,-5.913554246201667697e-01,8.017514766544635296e-02,1.039314749142686622e+00
1.100000000000000000e+02,-1.122093517359508184e+02,6.183277263984097161e-01,5.975873514073326564e-01,5.730158024383048554e-01,6.778692963906324254e-02,1.033337761676616839e+00,-6.131558425841810989e-01,-5.952087335789079114e-01,-5.915602870049132544e-01,8.017709698505227911e-02,1.039315686933056426e+00
1.120000000000000000e+02,-1.122175866715097925e+02,6.154841418592752467e-01,5.989887147045380722e-01,5.746172925824784006e-01,6.779324215845253243e-02,1.033340816103879289e+00,-6.117865486030321653e-01,-5.963495506430305237e-01,-5.918303433015028592e-01,8.017872285612495653e-02,1.039316469116216668e+00
1.140000000000000000e+02,-1.122243854301279384e+02,6.129095692026050868e-01,6.001078205250479636e-01,5.762038781879276206e-01,6.779844551424446530e-02,1.033343333835382793e+00,-6.105131806122350291e-01,-5.973370897029163240e-01,-5.921504293780348593e-01,8.018007344859998109e-02,1.039317118866360357e+00
1.160000000000000000e+02,-1.122299912112817992e+02,6.105889339344752198e-01,6.009818417663380652e-01,5.777583504578541751e-01,6.780273189987108540e-02,1.033345407870790211e+00,-6.093357078979890762e-01,-5.981854041359730978e-01,-5.925077286766944340e-01,8.018119118246808119e-02,1.039317656591352002e+00
1.180000000000000000e+02,-1.122346075794390856e+02,6.085065362992037041e-01,6.016441732663032615e-01,5.792670753239316239e-01,6.780626049848292869e-02,1.033347115235853764e+00,-6.082525598459457283e-01,-5.989079288614118646e-01,-5.928914144543581122e-01,8.018211314589576699e-02,1.039318100133913125e+00
1.200000000000000000e+02,-1.122384048058692230e+02,6.066463721422247213e-01,6.021247403994570702e-01,5.807195015166947138e-01,6.780916327622321660e-02,1.033348519786040587e+00,-6.072609928368744026e-01,-5.995174206056798072e-01,-5.932923566421404171e-01,8.018287148089177363e-02,1.039318464957186716e+00
1.220000000000000000e+02,-1.122415250889352336e+02,6.049924025110580139e-01,6.024502839729627413e-01,5.821077201849029770e-01,6.781154965406065160e-02,1.033349674467379131e+00,-6.063573963999389083e-01,-6.000259087683486037e-01,-5.937028805913316942e-01,8.018349378463487942e-02,1.039318764337825884e+00
1.240000000000000000e+02,-1.122440869277638456e+02,6.035287764050977222e-01,6.026446245625041165e-01,5.834260731725551263e-01,6.781351032065469076e-02,1.033350623161583215e+00,-6.055375456489117125e-01,-6.004446594504756485e-01,-5.941165670837135204e-01,8.018400353643385936e-02,1.039319009571414210e+00
1.260000000000000000e+02,-1.122461888301892685e+02,6.022400112304657771e-01,6.027289086930929241e-01,5.846708064148063988e-01,6.781512037497053336e-02,1.033351402206794445e+00,-6.047968069746775255e-01,-6.007841534334764644e-01,-5.945280849532704748e-01,8.018442054174401701e-02,1.039319210186079312e+00
1.280000000000000000e+02,-1.122479124767582590e+02,6.011111355396190348e-01,6.027218386935114802e-01,5.858397646352498933e-01,6.781644193568933665e-02,1.033352041660279053e+00,-6.041303036316540975e-01,-6.010540777036078586e-01,-5.949330494161634286e-01,8.018476137781575808e-02,1.039319374156898901e+00
1.300000000000000000e+02,-1.122493254265127689e+02,6.001277985480850674e-01,6.026398876110935499e-01,5.869321234934959941e-01,6.781752631866209968e-02,1.033352566352084612e+00,-6.035330473408974106e-01,-6.012633293634142007e-01,-5.953279007031235803e-01,8.018503982534865016e-02,1.039319508113564439e+00
1.320000000000000000e+02,-1.122504834286572475e+02,5.992763507410837631e-01,6.024975002431678384e-01,5.879481554543406485e-01,6.781841585897278868e-02,1.033352996766714993e+00,-6.030000414190404001e-01,-6.014200303430995431e-01,-5.957097988317275883e-01,8.018526727339303495e-02,1.039319617535176876e+00
1.340000000000000000e+02,-1.122514323914502654e+02,5.985438996319464300e-01,6.023072811012406547e-01,5.888890258638891373e-01,6.781914543709802179e-02,1.033353349781610975e+00,-6.025263602905941429e-01,-6.015315511301728701e-01,-5.960765313604359239e-01,8.018545308878056999e-02,1.039319706927976039e+00
1.360000000000000000e+02,-1.122522100518378778e+02,5.979183444338339593e-01,6.020801699558603337e-01,5.897566159799444430e-01,6.781974375667949861e-02,1.033353639285437220e+00,-6.021072095941872870e-01,-6.016045417049269428e-01,-5.964264317583487518e-01,8.018560494528485794e-02,1.039319779983696401e+00
1.380000000000000000e+02,-1.122528473842509129e+02,5.973883930754302352e-01,6.018256054974285840e-01,5.905533699837955952e-01,6.782023441280288223e-02,1.033353876694997897e+00,-6.017379704801479878e-01,-6.016449679472689605e-01,-5.967583066344599452e-01,8.018572911105996404e-02,1.039319839717848248e+00
1.400000000000000000e+02,-1.122533697831388935e+02,5.969435646470725443e-01,6.015516775784168768e-01,5.912821632793668902e-01,6.782063678327630851e-02,1.033354071386499262e+00,-6.014142311344673475e-01,-6.016581519259162070e-01,-5.970713705290326967e-01,8.018583069538035013e-02,1.039319888588424279e+00
1.420000000000000000e+02,-1.122537980505632333e+02,5.965741800193686828e-01,6.012652684636792255e-01,5.919461896523416922e-01,6.782096677040162780e-02,1.033354231054472105e+00,-6.011318080625851490e-01,-6.016488146644652923e-01,-5.973651873064677043e-01,8.018591385743066569e-02,1.039319928596341924e+00
1.440000000000000000e+02,-1.122541492170880417e+02,5.962713430424718686e-01,6.009721834994079526e-01,5.925488651098749227e-01,6.782123741670835482e-02,1.033354362009706096e+00,-6.008867592278918091e-01,-6.016211201774689377e-01,-5.976396174299886122e-01,8.018598198085005735e-02,1.039319961369416401e+00
1.460000000000000000e+02,-1.122544372212057340e+02,5.960269144176060241e-01,6.006772716099513243e-01,5.930937464480685595e-01,6.782145941474532203e-02,1.033354469425919353e+00,-6.006753907635659084e-01,-6.015787197690659616e-01,-5.978947705660869749e-01,8.018603781821706522e-02,1.039319988231869107e+00
1.480000000000000000e+02,-1.122546734696001778e+02,5.958334800389740726e-01,6.003845360398475384e-01,5.935844627995198186e-01,6.782164152812242275e-02,1.033354557543489260e+00,-6.004942586581987207e-01,-6.015247957764254805e-01,-5.981309630794573451e-01,8.018608360968482174e-02,1.039320010261401972e+00
1.500000000000000000e+02,-1.122548672977197697e+02,5.956843153355729781e-01,6.000972357712591743e-01,5.940246585970783144e-01,6.782179093849032003e-02,1.033354629837341276e+00,-6.003401665502234863e-01,-6.014621041142378388e-01,-5.983486800526278682e-01,8.018612117978744791e-02,1.039320028335768642e+00
1.520000000000000000e+02,-1.122550263474466874e+02,5.955733469011709191e-01,5.998179780614220080e-01,5.944179465545945673e-01,6.782191353093290631e-02,1.033354689155040917e+00,-6.002101605468435075e-01,-6.013930151312240069e-01,-5.985485415100194606e-01,8.018615201605899800e-02,1.039320043170598673e+00
1.540000000000000000e+02,-1.122551568762035998e+02,5.954951124852032596e-01,5.995488025581819924e-01,5.947678694126119492e-01,6.782201412832729315e-02,1.033354737830192160e+00,-6.001015218039457144e-01,-6.013195524241468082e-01,-5.987312725536380054e-01,8.018617733268146308e-02,1.039320055350014593e+00
1.560000000000000000e+02,-1.122552640096012624e+02,5.954447202284555152e-01,5.992912574626479971e-01,5.950778693284207721e-01,6.782209668355008991e-02,1.033354777775439270e+00,-6.000117574577670254e-01,-6.012434293686061970e-01,-5.988976771331097071e-01,8.018619812190572183e-02,1.039320065351372779e+00
1.580000000000000000e+02,-1.122553519477600048e+02,5.954178078619826175e-01,5.990464682152174536e-01,5.953512639078537561e-01,6.782216443696302555e-02,1.033354810558667847e+00,-5.999385903816509824e-01,-6.011660832208824967e-01,-5.990486151818723570e-01,8.018621519557121713e-02,1.039320073565236147e+00
1.600000000000000000e+02,-1.122554241337321770e+02,5.954105024450485617e-01,5.988151991844445909e-01,5.955912279820761990e-01,6.782222004536093973e-02,1.033354837465397580e+00,-5.998799481465899586e-01,-6.010887067219975455e-01,-5.991849828571780279e-01,8.018622921863173547e-02,1.039320080311502359e+00
1.620000000000000000e+02,-1.122554833909843381e+02,5.954193810954063748e-01,5.985979088370394496e-01,5.958007803279632419e-01,6.782226568751251183e-02,1.033354859549849847e+00,-5.998339514883462842e-01,-6.010122771965681343e-01,-5.993076956264837829e-01,8.018624073624987247e-02,1.039320085852441400e+00
1.640000000000000000e+02,-1.122555320356469082e+02,5.954414330609613115e-01,5.983947988617986935e-01,5.959827746168440132e-01,6.782230315052767411e-02,1.033354877676737615e+00,-5.997989025232832727e-01,-6.009375831865451101e-01,-5.994176739482498517e-01,8.018625019574279755e-02,1.039320090403249797e+00
1.660000000000000000e+02,-1.122555719682066950e+02,5.954740233936491878e-01,5.982058577111639686e-01,5.961398939544144682e-01,6.782233390053929445e-02,1.033354892555465199e+00,-5.997732729057294598e-01,-6.008652486960629480e-01,-5.995158313020227947e-01,8.018625796437603426e-02,1.039320094140613104e+00
1.680000000000000000e+02,-1.122556047484529529e+02,5.955148584125686817e-01,5.980308990109434175e-01,5.962746484453111950e-01,6.782235914055236015e-02,1.033354904768119642e+00,-5.997556920805819924e-01,-6.007957551493675608e-01,-5.996030643311339725e-01,8.018626434383564761e-02,1.039320097209667226e+00
1.700000000000000000e+02,-1.122556316567832226e+02,5.955619530816723683e-01,5.978695952732812069e-01,5.963893752802090775e-01,6.782237985780835421e-02,1.033354914792389057e+00,-5.997449357525959091e-01,-6.007294611821425434e-01,-5.996802448713377531e-01,8.018626958201535704e-02,1.039320099729670543e+00
1.720000000000000000e+02,-1.122556537443795008e+02,5.956136003766017151e-01,5.977215073293680181e-01,5.964862409015916356e-01,6.782239686257696132e-02,1.033354923020331162e+00,-5.997399146677672155e-01,-6.006666203977212293e-01,-5.997482136504801442e-01,8.018627388265116285e-02,1.039320101798636209e+00
1.740000000000000000e+02,-1.122556718743157518e+02,5.956683426734731279e-01,5.975861098784406300e-01,5.965672448575592979e-01,6.782241081993695131e-02,1.033354929773751207e+00,-5.997396637806605701e-01,-6.006073972261358751e-01,-5.998077754570297904e-01,8.018627741319372948e-02,1.039320103497122894e+00
1.760000000000000000e+02,-1.122556867552442128e+02,5.957249451588798594e-01,5.974628135277966212e-01,5.966342250011571480e-01,6.782242227582739591e-02,1.033354935316808110e+00,-5.997433318640165156e-01,-6.005518810258361206e-01,-5.998596955891124516e-01,8.018628031127192357e-02,1.039320104891340968e+00
1.780000000000000000e+02,-1.122556989690331477e+02,5.957823712332307453e-01,5.973509836762532776e-01,5.966888637364826664e-01,6.782243167840601439e-02,1.033354939866347966e+00,-5.997501716015020135e-01,-6.005000985673842884e-01,-5.999046974099533358e-01,8.018628268999022923e-02,1.039320106035703573e+00
1.800000000000000000e+02,-1.122557089934401091e+02,5.958397598583626831e-01,5.972499565701298030e-01,5.967326950523865747e-01,6.782243939556971413e-02,1.033354943600381270e+00,-5.997595301929026235e-01,-6.004520250346149224e-01,-5.999434608501983401e-01,8.018628464228562402e-02,1.039320106974921387e+00
1.820000000000000000e+02,-1.122557172207221328e+02,5.958964047839938605e-01,5.971590528380705809e-01,5.967671121202873241e-01,6.782244572932746851e-02,1.033354946665038687e+00,-5.997708404898829393e-01,-6.004075936741818387e-01,-5.999766217120114931e-01,8.018628624451308584e-02,1.039320107745726807e+00
1.840000000000000000e+02,-1.122557239729226382e+02,5.959517355751593470e-01,5.970775887876133003e-01,5.967933752649526857e-01,6.782245092759867089e-02,1.033354949180278703e+00,-5.997836126719799932e-01,-6.003667042181419777e-01,-6.000047716441851975e-01,8.018628755938600472e-02,1.039320108378291030e+00
1.860000000000000000e+02,-1.122557295144237202e+02,5.960053003539842464e-01,5.970048857242842288e-01,5.968126201457186752e-01,6.782245519389522304e-02,1.033354951244572328e+00,-5.997974264650092202e-01,-6.003292301972842360e-01,-6.000284586710088464e-01,8.018628863840983334e-02,1.039320108897391570e+00
1.880000000000000000e+02,-1.122557340622566642e+02,5.960567501629561171e-01,5.969402775319179177e-01,5.968258660116625425e-01,6.782245869527106508e-02,1.033354952938750904e+00,-5.998119238978063539e-01,-6.002950252556854549e-01,-6.000481881708936704e-01,8.018628952387159281e-02,1.039320109323372820e+00
1.900000000000000000e+02,-1.122557377945713171e+02,5.961058248532464798e-01,5.968831167320183262e-01,5.968340239171655570e-01,6.782246156884899624e-02,1.033354954329162689e+00,-5.998268025881147159e-01,-6.002639285693579518e-01,-6.000644242128497785e-01,8.018629025048885917e-02,1.039320109672936532e+00
1.920000000000000000e+02,-1.122557408575938069e+02,5.961523403998743031e-01,5.968327792200037729e-01,5.968379048045301394e-01,6.782246392718004058e-02,1.033354955470266789e+00,-5.998418095441325759e-01,-6.002357694643823960e-01,-6.000775911705860111e-01,8.018629084675628349e-02,1.039320109959791072e+00
1.940000000000000000e+02,-1.122557433713401593e+02,5.961961775453524792e-01,5.967886678570958336e-01,5.968382273785051151e-01,6.782246586264359389e-02,1.033354956406761893e+00,-5.998567354648303152e-01,-6.002103713224856696e-01,-6.000880755443089853e-01,8.018629133606107462e-02,1.039320110195187663e+00
1.960000000000000000e+02,-1.122557454343119190e+02,5.962372716745168999e-01,5.967502150790022775e-01,5.968356257131128828e-01,6.782246745106050578e-02,1.033354957175334432e+00,-5.998714095193994345e-01,-6.001875548548255557e-01,-6.000962279303191371e-01,8.018629173759551920e-02,1.039320110388359364e+00
1.980000000000000000e+02,-1.122557471273486556e+02,5.962756038255319080e-01,5.967168846657162629e-01,5.968306565450594015e-01,6.782246875465861025e-02,1.033354957806094543e+00,-5.998856945841017918e-01,-6.001671408178915756e-01,-6.001023650869451442e-01,8.018629206710835289e-02,1.039320110546882558e+00
2.000000000000000000e+02,-1.122557485167929485e+02,5.963111927448819793e-01,5.966881728013523345e-01,5.968238062197901428e-01,6.782246982450980399e-02,1.033354958323753792e+00,-5.998994829132855422e-01,-6.001489522388321340e-01,-6.001067720535491201e-01,8.018629233752198882e-02,1.039320110676974274e+00
2.020000000000000000e+02,-1.122557496570905471e+02,5.963440878978436555e-01,5.966636085385988997e-01,5.968154972665491442e-01,6.782247070252804544e-02,1.033354958748592622e+00,-5.999126922203079637e-01,-6.001328162113870324e-01,-6.001097042863235975e-01,8.018629255943969525e-02,1.039320110783735096e+00
2.040000000000000000e+02,-1.122557505929206343e+02,5.963743633499158925e-01,5.966427537692011729e-01,5.968060945875158785e-01,6.782247142311258192e-02,1.033354959097255277e+00,-5.999252621434432164e-01,-6.001185653177029122e-01,-6.001113897808565412e-01,8.018629274156133246e-02,1.039320110871351011e+00
2.060000000000000000e+02,-1.122557513609515354e+02,5.964021124390509465e-01,5.966252027897295251e-01,5.967959112534665378e-01,6.782247201449388696e-02,1.033354959383401273e+00,-5.999371510717445011e-01,-6.001060387259956608e-01,-6.001120311571389587e-01,8.018629289102656432e-02,1.039320110943256159e+00
2.080000000000000000e+02,-1.122557519912727173e+02,5.964274431631215734e-01,5.966105815409344926e-01,5.967852139045800586e-01,6.782247249983949788e-02,1.033354959618240976e+00,-5.999483333057689105e-01,-6.000950830088670473e-01,-6.001118076874619733e-01,8.018629301369160911e-02,1.039320111002268288e+00
2.100000000000000000e+02,-1.122557525085786096e+02,5.964504742117114899e-01,5.965985465889735995e-01,5.967742277601438827e-01,6.782247289816313585e-02,1.033354959810974139e+00,-5.999587965285677615e-01,-6.000855527225135155e-01,-6.001108772519306855e-01,8.018629311436302476e-02,1.039320111050699769e+00
2.120000000000000000e+02,-1.122557529331343886e+02,5.964713315760602486e-01,5.965887839075917354e-01,5.967631412450122852e-01,6.782247322506838871e-02,1.033354959969150721e+00,-5.999685395628667761e-01,-6.000773107826401498e-01,-6.001093782100601626e-01,8.018629319698561408e-02,1.039320111090448195e+00
2.140000000000000000e+02,-1.122557532815700228e+02,5.964901456756447340e-01,5.965810075123733069e-01,5.967521102440589420e-01,6.782247349336097131e-02,1.033354960098967323e+00,-5.999775703911078839e-01,-6.000702286690219323e-01,-6.001074311800295158e-01,8.018629326479538577e-02,1.039320111123070101e+00
2.160000000000000000e+02,-1.122557535675340716e+02,5.965070489445603030e-01,5.965749579906215461e-01,5.967412619984465705e-01,6.782247371355032417e-02,1.033354960205508322e+00,-5.999859044159747690e-01,-6.000641864869618036e-01,-6.001051407198066956e-01,8.018629332044842351e-02,1.039320111149843795e+00
2.180000000000000000e+02,-1.122557538022284831e+02,5.965221738252668437e-01,5.965704009640666605e-01,5.967306986594721474e-01,6.782247389426157569e-02,1.033354960292947267e+00,-5.999935629400238168e-01,-6.000590729106106691e-01,-6.001025969068368715e-01,8.018629336612344283e-02,1.039320111171817551e+00
2.200000000000000000e+02,-1.122557539948444116e+02,5.965356511216853841e-01,5.965671255155746699e-01,5.967205005171908327e-01,6.782247404257241152e-02,1.033354960364709418e+00,-6.000005718441286939e-01,-6.000547850299915442e-01,-6.000998768146403872e-01,8.018629340361063673e-02,1.039320111189851792e+00
2.220000000000000000e+02,-1.122557541529268264e+02,5.965476086676760881e-01,5.965649426060412042e-01,5.967107289220026090e-01,6.782247416429246223e-02,1.033354960423604973e+00,-6.000069604456282901e-01,-6.000512281210135246e-01,-6.000970458864494095e-01,8.018629343437713719e-02,1.039320111204653063e+00
2.240000000000000000e+02,-1.122557542826673682e+02,5.965581702709603640e-01,5.965636835028460538e-01,5.967014289179108921e-01,6.782247426418985814e-02,1.033354960471941197e+00,-6.000127605182179469e-01,-6.000483153550180138e-01,-6.000941592071583619e-01,8.018629345962725863e-02,1.039320111216800901e+00
2.260000000000000000e+02,-1.122557543891467020e+02,5.965674548963137980e-01,5.965631982375275699e-01,5.966926316063656532e-01,6.782247434617645621e-02,1.033354960511611242e+00,-6.000180054568123866e-01,-6.000459674623683792e-01,-6.000912626760518398e-01,8.018629348035141713e-02,1.039320111226770704e+00
2.280000000000000000e+02,-1.122557544765349604e+02,5.965755760552278186e-01,5.965633541065160639e-01,5.966843562596808592e-01,6.782247441346336836e-02,1.033354960544168755e+00,-6.000227295718616460e-01,-6.000441123624998818e-01,-6.000883940834067509e-01,8.018629349735943712e-02,1.039320111234953048e+00
2.300000000000000000e+02,-1.122557545482559931e+02,5.965826413727010058e-01,5.965640342259656004e-01,5.966766122025450869e-01,6.782247446868654162e-02,1.033354960570888936e+00,-6.000269674987075419e-01,-6.000426847709667832e-01,-6.000855840948721154e-01,8.018629351131859040e-02,1.039320111241668565e+00
2.320000000000000000e+02,-1.122557546071178933e+02,5.965887523047999075e-01,5.965651361489312521e-01,5.966694004798873685e-01,6.782247451400882921e-02,1.033354960592818728e+00,-6.000307537087118392e-01,-6.000416257925326180e-01,-6.000828571479061013e-01,8.018629352277481526e-02,1.039320111247179934e+00
2.340000000000000000e+02,-1.122557546554268697e+02,5.965940039834459752e-01,5.965665705509244354e-01,5.966627153286189200e-01,6.782247455120518631e-02,1.033354960610816331e+00,-6.000341221100305988e-01,-6.000408825078286101e-01,-6.000802322648580711e-01,8.018629353217709976e-02,1.039320111251703205e+00
2.360000000000000000e+02,-1.122557546950736906e+02,5.965984851676556788e-01,5.965682599879398307e-01,5.966565454701355797e-01,6.782247458173237820e-02,1.033354960625587404e+00,-6.000371057269550112e-01,-6.000404075598850806e-01,-6.000777237875867254e-01,8.018629353989380204e-02,1.039320111255415569e+00
2.380000000000000000e+02,-1.122557547276129384e+02,5.966022782826531090e-01,5.965701377294302388e-01,5.966508752396409987e-01,6.782247460678630935e-02,1.033354960637710152e+00,-6.000397364476843798e-01,-6.000401587455971297e-01,-6.000753420384687953e-01,8.018629354622702765e-02,1.039320111258462465e+00
2.400000000000000000e+02,-1.122557547543182466e+02,5.966054595307038744e-01,5.965721466672844198e-01,5.966456855674923121e-01,6.782247462734856958e-02,1.033354960647659304e+00,-6.000420448314754962e-01,-6.000400986164857731e-01,-6.000730939129095276e-01,8.018629355142424531e-02,1.039320111260962909e+00
2.420000000000000000e+02,-1.122557547762352499e+02,5.966080990594471167e-01,5.965742383007379690e-01,5.966409548269369090e-01,6.782247464422375138e-02,1.033354960655824550e+00,-6.000440599668732666e-01,-6.000401940918382859e-01,-6.000709834081283667e-01,8.018629355569044381e-02,1.039320111263015267e+00
2.440000000000000000e+02,-1.122557547942222271e+02,5.966102611752684970e-01,5.965763717962948576e-01,5.966366595616022783e-01,6.782247465807372810e-02,1.033354960662526079e+00,-6.000458093736368292e-01,-6.000404160869823311e-01,-6.000690120931920779e-01,8.018629355919076884e-02,1.039320111264699475e+00
2.460000000000000000e+02,-1.122557548089849178e+02,5.966120045910410230e-01,5.965785131208091174e-01,5.966327751053184247e-01,6.782247466944021919e-02,1.033354960668025901e+00,-6.000473189417945274e-01,-6.000407391584656747e-01,-6.000671795249269413e-01,8.018629356206419256e-02,1.039320111266081703e+00
2.480000000000000000e+02,-1.122557548211006804e+02,5.966133826989931110e-01,5.965806342454524902e-01,5.966292761058024086e-01,6.782247467876895142e-02,1.033354960672539624e+00,-6.000486129018609560e-01,-6.000411411676513929e-01,-6.000654836142490511e-01,8.018629356442216749e-02,1.039320111267216129e+00
2.500000000000000000e+02,-1.122557548310433617e+02,5.966144438607978717e-01,5.965827124177437435e-01,5.966261369629979328e-01,6.782247468642466082e-02,1.033354960676243994e+00,-6.000497138210640902e-01,-6.000416029634597637e-01,-6.000639209473125346e-01,8.018629356635756378e-02,1.039320111268147162e+00
2.520000000000000000e+02,-1.122557548392043429e+02,5.966152317081844236e-01,5.965847294984786275e-01,5.966233321918712473e-01,6.782247469270846763e-02,1.033354960679284451e+00,-6.000506426209047950e-01,-6.000421080849145383e-01,-6.000624870654770460e-01,8.018629356794579333e-02,1.039320111268911218e+00
2.540000000000000000e+02,-1.122557548459018477e+02,5.966157854484613887e-01,5.965866713601869487e-01,5.966208367187333383e-01,6.782247469786531480e-02,1.033354960681779566e+00,-6.000514186120716742e-01,-6.000426424834973682e-01,-6.000611767081079906e-01,8.018629356924965312e-02,1.039320111269538272e+00
2.560000000000000000e+02,-1.122557548513985068e+02,5.966161401702895217e-01,5.965885273435355129e-01,5.966186261193016094e-01,6.782247470209751272e-02,1.033354960683827484e+00,-6.000520595431088067e-01,-6.000431942653612349e-01,-6.000599840217807346e-01,8.018629357031908933e-02,1.039320111270052971e+00
2.580000000000000000e+02,-1.122557548559091458e+02,5.966163271458212458e-01,5.965902897680855910e-01,5.966166768060053860e-01,6.782247470557067892e-02,1.033354960685508139e+00,-6.000525816597830353e-01,-6.000437534528962891e-01,-6.000589027393874453e-01,8.018629357119703982e-02,1.039320111270475300e+00
2.600000000000000000e+02,-1.122557548596115566e+02,5.966163741261177877e-01,5.965919534937274005e-01,5.966149661712918384e-01,6.782247470842157899e-02,1.033354960686887480e+00,-6.000529997725156939e-01,-6.000443117652549674e-01,-6.000579263321953460e-01,8.018629357191765783e-02,1.039320111270821911e+00
2.620000000000000000e+02,-1.122557548626500221e+02,5.966163056274293996e-01,5.965935155291210990e-01,5.966134726930401033e-01,6.782247471076094381e-02,1.033354960688019464e+00,-6.000533273295604042e-01,-6.000448624171196288e-01,-6.000570481379731147e-01,8.018629357250907363e-02,1.039320111271106351e+00
2.640000000000000000e+02,-1.122557548651436434e+02,5.966161432062879744e-01,5.965949746836780587e-01,5.966121760076028568e-01,6.782247471268101902e-02,1.033354960688948720e+00,-6.000535764939991523e-01,-6.000453999349544265e-01,-6.000562614677563689e-01,8.018629357299447702e-02,1.039320111271339941e+00
2.660000000000000000e+02,-1.122557548671908734e+02,5.966159057221399609e-01,5.965963312594869672e-01,5.966110569553121357e-01,6.782247471425693897e-02,1.033354960689711000e+00,-6.000537582229263922e-01,-6.000459199898651175e-01,-6.000555596938127456e-01,8.018629357339306096e-02,1.039320111271531344e+00
2.680000000000000000e+02,-1.122557548688699711e+02,5.966156095864294517e-01,5.965975867799578891e-01,5.966100976028637648e-01,6.782247471555048757e-02,1.033354960690336943e+00,-6.000538823474231842e-01,-6.000464192462283686e-01,-6.000549363210752052e-01,8.018629357371959143e-02,1.039320111271688774e+00
2.700000000000000000e+02,-1.122557548702489782e+02,5.966152689974151269e-01,5.965987437519042480e-01,5.966092812464526274e-01,6.782247471661161098e-02,1.033354960690850310e+00,-6.000539576522041507e-01,-6.000468952250668231e-01,-6.000543850441237836e-01,8.018629357398791846e-02,1.039320111271817781e+00
2.720000000000000000e+02,-1.122557548713797217e+02,5.966148961604544887e-01,5.965998054580676779e-01,5.966085923990196438e-01,6.782247471748290013e-02,1.033354960691271973e+00,-6.000539919539765732e-01,-6.000473461813127241e-01,-6.000538997915721984e-01,8.018629357420817283e-02,1.039320111271923697e+00
2.740000000000000000e+02,-1.122557548723083727e+02,5.966145014935294588e-01,5.966007757771755182e-01,5.966080167646967691e-01,6.782247471819770335e-02,1.033354960691617697e+00,-6.000539921778265118e-01,-6.000477709939074922e-01,-6.000534747596195650e-01,8.018629357438884775e-02,1.039320111272010738e+00
2.760000000000000000e+02,-1.122557548730707850e+02,5.966140938181967446e-01,5.966016590288598653e-01,5.966075412030080738e-01,6.782247471878458112e-02,1.033354960691901692e+00,-6.000539644309396126e-01,-6.000481690678675095e-01,-6.000531044362319433e-01,8.018629357453721518e-02,1.039320111272082237e+00
2.780000000000000000e+02,-1.122557548736958779e+02,5.966136805360929829e-01,5.966024598409255253e-01,5.966071536850777735e-01,6.782247471926600157e-02,1.033354960692134616e+00,-6.000539140733262000e-01,-6.000485402473676455e-01,-6.000527836173642493e-01,8.018629357465889562e-02,1.039320111272140634e+00
2.800000000000000000e+02,-1.122557548742087903e+02,5.966132677915179094e-01,5.966031830365030597e-01,5.966068432439463054e-01,6.782247471966139363e-02,1.033354960692326019e+00,-6.000538457851385399e-01,-6.000488847389487956e-01,-6.000525074164566597e-01,8.018629357475899611e-02,1.039320111272188596e+00
2.820000000000000000e+02,-1.122557548746306253e+02,5.966128606204469387e-01,5.966038335391057323e-01,5.966065999205208970e-01,6.782247471998548161e-02,1.033354960692483004e+00,-6.000537636303576727e-01,-6.000492030439514846e-01,-6.000522712682725412e-01,8.018629357484070852e-02,1.039320111272228120e+00
2.840000000000000000e+02,-1.122557548749762191e+02,5.966124630866149747e-01,5.966044162933896722e-01,5.966064147067187129e-01,6.782247472025178248e-02,1.033354960692611790e+00,-6.000536711167415715e-01,-6.000494958994648798e-01,-6.000520709280465770e-01,8.018629357490809906e-02,1.039320111272260316e+00
2.860000000000000000e+02,-1.122557548752597683e+02,5.966120784053287052e-01,5.966049361998798650e-01,5.966062794869720909e-01,6.782247472047042702e-02,1.033354960692717484e+00,-6.000535712519342590e-01,-6.000497642268676213e-01,-6.000519024668199419e-01,8.018629357496326326e-02,1.039320111272286962e+00
2.880000000000000000e+02,-1.122557548754923431e+02,5.966117090555904667e-01,5.966053980619516750e-01,5.966061869791220440e-01,6.782247472064961702e-02,1.033354960692804081e+00,-6.000534665957454328e-01,-6.000500090873456260e-01,-6.000517622636607484e-01,8.018629357500853261e-02,1.039320111272308722e+00
2.900000000000000000e+02,-1.122557548756835928e+02,5.966113568812785317e-01,5.966058065435227986e-01,5.966061306755354732e-01,6.782247472079687423e-02,1.033354960692875357e+00,-6.000533593085882744e-01,-6.000502316436211458e-01,-6.000516469954687571e-01,8.018629357504601651e-02,1.039320111272326708e+00
2.920000000000000000e+02,-1.122557548758405943e+02,5.966110231821217802e-01,5.966061661360659851e-01,5.966061047851689558e-01,6.782247472091741669e-02,1.033354960692933755e+00,-6.000532511962555215e-01,-6.000504331272783487e-01,-6.000515536248962611e-01,8.018629357507606192e-02,1.039320111272341363e+00
2.940000000000000000e+02,-1.122557548759694441e+02,5.966107087950671684e-01,5.966064811336717622e-01,5.966061041770951423e-01,6.782247472101662900e-02,1.033354960692981717e+00,-6.000531437510351340e-01,-6.000506148111326432e-01,-6.000514793868882979e-01,8.018629357510122235e-02,1.039320111272353353e+00
2.960000000000000000e+02,-1.122557548760754003e+02,5.966104141668722161e-01,5.966067556150472795e-01,5.966061243259467295e-01,6.782247472109809161e-02,1.033354960693021019e+00,-6.000530381893478538e-01,-6.000507779859935997e-01,-6.000514217742253242e-01,8.018629357512231659e-02,1.039320111272363345e+00
2.980000000000000000e+02,-1.122557548761618307e+02,5.966101394184950557e-01,5.966069934314168766e-01,5.966061612596230690e-01,6.782247472116476050e-02,1.033354960693053215e+00,-6.000529354861060538e-01,-6.000509239413764906e-01,-6.000513785224952379e-01,8.018629357513901157e-02,1.039320111272371561e+00
3.000000000000000000e+02,-1.122557548762326292e+02,5.966098844020105707e-01,5.966071981994209850e-01,5.966062115094691309e-01,6.782247472121973042e-02,1.033354960693079860e+00,-6.000528364058898001e-01,-6.000510539497271312e-01,-6.000513475947093500e-01,8.018629357515277833e-02,1.039320111272378222e+00
3.020000000000000000e+02,-1.122557548762911352e+02,5.966096487506493684e-01,5.966073732982046796e-01,5.966062720631702954e-01,6.782247472126465282e-02,1.033354960693101621e+00,-6.000527415311277535e-01,-6.000511692536384389e-01,-6.000513271658455272e-01,8.018629357516394995e-02,1.039320111272383773e+00
3.040000000000000000e+02,-1.122557548763395090e+02,5.966094319226152853e-01,5.966075218699766758e-01,5.966063403203537563e-01,6.782247472130134569e-02,1.033354960693119606e+00,-6.000526512875457019e-01,-6.000512710557542873e-01,-6.000513156075379939e-01,8.018629357517301215e-02,1.039320111272388214e+00
3.060000000000000000e+02,-1.122557548763786883e+02,5.966092332391825792e-01,5.966076468234166041e-01,5.966064140511041503e-01,6.782247472133169641e-02,1.033354960693134039e+00,-6.000525659669427858e-01,-6.000513605109939475e-01,-6.000513114730973152e-01,8.018629357518097800e-02,1.039320111272391989e+00
3.080000000000000000e+02,-1.122557548764110891e+02,5.966090519176983076e-01,5.966077508393917705e-01,5.966064913572364237e-01,6.782247472135649602e-02,1.033354960693146252e+00,-6.000524857475870721e-01,-6.000514387207201983e-01,-6.000513134828799888e-01,8.018629357518727852e-02,1.039320111272394875e+00
3.100000000000000000e+02,-1.122557548764375213e+02,5.966088870999445293e-01,5.966078363784420580e-01,5.966065706364476195e-01,6.782247472137720168e-02,1.033354960693156022e+00,-6.000524107123557105e-01,-6.000515067286785742e-01,-6.000513205102800951e-01,8.018629357519234391e-02,1.039320111272397540e+00


==> DataFiles/Constant_Coupled_H1.dat <==
t,energy,x_avg_1,y_avg_1,z_avg_1,integral1,nodalmax1,x_avg_2,y_avg_2,z_avg_2,integral2,nodalmax2
0.000000000000000000e+00,4.166666666666745300e+01,1.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.631873372351133517e-17,1.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+00,0.000000000000000000e+00,1.631873372351133517e-17,1.000000000000000000e+00
2.000000000000000000e+00,1.453715275965135056e+01,9.918145100406282610e-01,-1.808963918711049002e-01,6.258004567724810910e-03,1.645868954027681144e-02,1.008195759533029090e+00,-1.299433721114405527e-01,9.948046511280195237e-01,6.258621587496496219e-02,1.043860827917097653e-02,1.005205754201738300e+00
4.000000000000000000e+00,-7.255808610834730388e+00,9.554147270610174880e-01,-3.427421162787088749e-01,-1.505079953842507028e-03,3.029172422194867723e-02,1.015032868542766531e+00,-2.395157859896085706e-01,9.736744504683487733e-01,1.117850101176086908e-01,1.790563572004770163e-02,1.008913096218569727e+00
6.000000000000000000e+00,-2.244449056984120361e+01,9.026750137223136239e-01,-4.747565961437069104e-01,-1.940744665083640047e-02,4.059265496603022688e-02,1.020094434337536216e+00,-3.213979962978931737e-01,9.471101032855510082e-01,1.482984294608312714e-01,2.230664395041522322e-02,1.011091807874889836e+00
8.000000000000000000e+00,-3.219346679165224856e+01,8.444799308077720612e-01,-5.768765249581828680e-01,-4.334087849724444635e-02,4.781131033383215906e-02,1.023626548275780257e+00,-3.761990843366312953e-01,9.230937925945016387e-01,1.756878166831118138e-01,2.449410991309235869e-02,1.012172964425776867e+00
1.000000000000000000e+01,-3.833333736830530114e+01,7.871864439062092877e-01,-6.543904307293231248e-01,-7.033003767748678692e-02,5.283564749952243678e-02,1.026077797976773676e+00,-4.079929048143825510e-01,9.054200527823637046e-01,1.979258183333556520e-01,2.541831192221285021e-02,1.012629405026140850e+00
1.200000000000000000e+01,-4.239079102037481306e+01,7.331775444885049176e-01,-7.135587195790248360e-01,-9.868713287174027404e-02,5.645450822388738826e-02,1.027839728861138724e+00,-4.211853383281921603e-01,8.948640015008570980e-01,2.181683040222344161e-01,2.577607928469285645e-02,1.012806042283549202e+00
1.400000000000000000e+01,-4.539970767356581405e+01,6.824923107297709013e-01,-7.596930229149252423e-01,-1.276622598637761341e-01,5.922689586439488368e-02,1.029187493057475145e+00,-4.193241634034146625e-01,8.906565364177363442e-01,2.385352829004690756e-01,2.600090106600902451e-02,1.012917025756493228e+00
1.600000000000000000e+01,-4.800636351865966134e+01,6.340925116099097592e-01,-7.967292585843971375e-01,-1.570576003080768890e-01,6.151791457873281160e-02,1.030299914869662103e+00,-4.049582776083185953e-01,8.914086695619651834e-01,2.602785311762739195e-01,2.634553656500222135e-02,1.013087131774154770e+00
1.800000000000000000e+01,-5.060604209578180246e+01,5.865873468141871161e-01,-8.273639416023759185e-01,-1.869416033127956345e-01,6.356297035548051644e-02,1.031291893867695819e+00,-3.798645602356616746e-01,8.955458507211538910e-01,2.839969188815475998e-01,2.695370480110761968e-02,1.013387243260187809e+00
2.000000000000000000e+01,-5.343858059091618884e+01,5.385982305607084353e-01,-8.533114706010590522e-01,-2.174599402472131848e-01,6.551734543477816253e-02,1.032238996277792031e+00,-3.453492410636016530e-01,9.014775144217397340e-01,3.097976579913324091e-01,2.790239620811024376e-02,1.013855214618681222e+00
2.200000000000000000e+01,-5.664112283779617485e+01,4.889391399193581678e-01,-8.755379269837375578e-01,-2.487129474005769225e-01,6.748627433674407594e-02,1.033192273654115478e+00,-3.025291675916831347e-01,9.076657616742274115e-01,3.374022195307582184e-01,2.922128990364847648e-02,1.014505441042595990e+00
2.400000000000000000e+01,-6.027205574487521744e+01,4.367168616569958584e-01,-8.944489585867834158e-01,-2.806769872749868000e-01,6.954012795826851334e-02,1.034185731848800360e+00,-2.525627467132762205e-01,9.126829258254475219e-01,3.662253024723677308e-01,3.089903629161643711e-02,1.015331983290738149e+00
2.600000000000000000e+01,-6.432039069744291737e+01,3.813987756484937264e-01,-9.100472720784122949e-01,-3.131597390880362375e-01,7.172008566920924644e-02,1.035239144193695005e+00,-1.968090242269869006e-01,9.152949144707546170e-01,3.954572365572008863e-01,3.288499841865511614e-02,1.016309499326107479e+00
2.800000000000000000e+01,-6.871230741601881675e+01,3.228598449588030439e-01,-9.220796074519728158e-01,-3.457884610148849180e-01,7.403894173664099521e-02,1.036358500586707310e+00,-1.368908070448467684e-01,9.145681013238095014e-01,4.241691063700236963e-01,3.509333581116139827e-02,1.017395368484145024e+00
3.000000000000000000e+01,-7.332291249825718182e+01,2.614002651817572964e-01,-9.301837308724456577e-01,-3.780332973835541233e-01,7.648104574754981122e-02,1.037536045518054895e+00,-7.464697279994896018e-02,9.099687036328218959e-01,4.514403346385814086e-01,3.741358787798410024e-02,1.018535020448393835e+00
3.200000000000000000e+01,-7.799605072546316364e+01,1.977185981746940047e-01,-9.340314459929635049e-01,-4.092641898388041377e-01,7.900456325227010745e-02,1.038751444405233704e+00,-1.198688320658961373e-02,9.014120539178454017e-01,4.764874816630607079e-01,3.972769649899581673e-02,1.019670386203697543e+00
3.400000000000000000e+01,-8.256931996525152329e+01,1.328314900604001259e-01,-9.334507290644623589e-01,-4.388317487296197195e-01,8.154777203573136679e-02,1.039974890099546911e+00,4.930536668465657774e-02,8.892325361649838777e-01,4.987620312800309375e-01,4.192908640489168698e-02,1.020749276956093521e+00
3.600000000000000000e+01,-8.689791754213158015e+01,6.794660917149331070e-02,-9.285055581674176439e-01,-4.661542022554741593e-01,8.403905352612391078e-02,1.041171961554979486e+00,1.077502951304184220e-01,8.740776142358933631e-01,5.179920905680662768e-01,4.393760770007146266e-02,1.021732649816657679e+00
3.800000000000000000e+01,-9.087135902787628083e+01,4.312039349351289366e-03,-9.195190516574422990e-01,-4.907896681113814163e-01,8.640837836922406201e-02,1.042309156810669490e+00,1.622816905307433444e-01,8.567609126384532203e-01,5.341642955531420434e-01,4.570610315036708476e-02,1.022597723032561134e+00
4.000000000000000000e+01,-9.442049577176423725e+01,-5.692617771935896270e-02,-9.070408222614977367e-01,-5.124780010690676013e-01,8.859734453828956025e-02,1.043358684509057666e+00,2.122659858127924348e-01,8.381200516523606980e-01,5.474635938665706192e-01,4.721845632413355920e-02,1.023336922193920362e+00
4.200000000000000000e+01,-9.751593311466263003e+01,-1.148307108736795340e-01,-8.917747588218156718e-01,-5.311470490212243378e-01,9.056550031541590884e-02,1.044301441307624145e+00,2.574494259472540625e-01,8.189123068478768586e-01,5.581976729548572269e-01,4.848221531968874287e-02,1.023954205675703832e+00
4.400000000000000000e+01,-1.001609625851862830e+02,-1.687296994087863489e-01,-8.744912724353434141e-01,-5.468889441912196947e-01,9.229221430674720839e-02,1.045127845915730935e+00,2.978675157281593378e-01,7.997584965310446936e-01,5.667282867377465561e-01,4.951966068835463031e-02,1.024460668200424474e+00
4.600000000000000000e+01,-1.023822807122467111e+02,-2.182249761976087499e-01,-8.559462374427669884e-01,-5.599184937366257220e-01,9.377482125715808081e-02,1.045836899931768871e+00,3.337488776527202106e-01,7.811276034166190207e-01,5.734207900412713332e-01,5.036004860538904893e-02,1.024870747268497473e+00
4.800000000000000000e+01,-1.042209018065107244e+02,-2.631640007572150775e-01,-8.368206234931950815e-01,-5.705265158712153895e-01,9.502455251022189076e-02,1.046434208401037846e+00,3.654332311416325640e-01,7.633473782944245611e-01,5.786134020190021321e-01,5.103413536758561603e-02,1.025199558802511346e+00
5.000000000000000000e+01,-1.057245982924844299e+02,-3.035915855461145951e-01,-8.176852835335787217e-01,-5.790377439493730183e-01,9.606178263976594689e-02,1.046929693265687966e+00,3.933106460378396618e-01,7.466271860465324428e-01,5.826023616915324554e-01,5.157093107900834889e-02,1.025461325979801774e+00
5.200000000000000000e+01,-1.069423392481421899e+02,-3.396956845365864397e-01,-7.989882678686518469e-01,-5.857783506611562441e-01,9.691168638782217404e-02,1.047335517582329789e+00,4.177811738476990833e-01,7.310837703680475030e-01,5.856377220997086575e-01,5.199613006325332770e-02,1.025668625855588934e+00
5.400000000000000000e+01,-1.079206520040564072e+02,-3.717569872757799376e-01,-7.810585671247695094e-01,-5.910542382760552993e-01,9.760085545144495112e-02,1.047664476563462177e+00,4.392305390102899665e-01,7.167649872916133091e-01,5.879252475710508019e-01,5.233161013788655697e-02,1.025832154954747555e+00
5.600000000000000000e+01,-1.087015624116384345e+02,-4.001073403680870388e-01,-7.641196872571631715e-01,-5.951388186986430462e-01,9.815499379241722500e-02,1.047928906841440577e+00,4.580170891321702631e-01,7.036695766101387362e-01,5.896312396392451305e-01,5.259552574230639405e-02,1.025960781776527275e+00
5.800000000000000000e+01,-1.093216920518116240e+02,-4.250984309215696810e-01,-7.483076212845551911e-01,-5.982679897533291768e-01,9.859755960800997698e-02,1.048140047708076672e+00,4.744660156762495751e-01,6.917626994789399797e-01,5.908883569246441425e-01,5.280268277118328746e-02,1.026061734386569890e+00
6.000000000000000000e+01,-1.098121227507613895e+02,-4.470800114468508335e-01,-7.336894782298186701e-01,-6.006399396717755357e-01,9.894912422936733010e-02,1.048307743093982669e+00,4.888679649243735659e-01,6.809877028227585560e-01,5.918013807049560260e-01,5.296501272939825589e-02,1.026140834744707853e+00
6.200000000000000000e+01,-1.101987179472062479e+02,-4.663859667102643880e-01,-7.202805927689280852e-01,-6.024178060426562675e-01,9.922721530106450027e-02,1.048440372793089548e+00,5.014801261027174162e-01,6.712747941856659351e-01,5.924524316512832511e-01,5.309204995452027759e-02,1.026202733360068509e+00
6.400000000000000000e+01,-1.105026778313274747e+02,-4.833263055069655367e-01,-7.080591061161390920e-01,-6.037337470361783254e-01,9.944645265933224620e-02,1.048544921622727832e+00,5.125285950656858214e-01,6.625472998306607408e-01,5.929054576199666027e-01,5.319136694843565327e-02,1.026251122751923095e+00
6.600000000000000000e+01,-1.107411812761803844e+02,-4.981833421433695119e-01,-6.969777597718005424e-01,-6.046934740953793241e-01,9.961883761918478852e-02,1.048627120391558920e+00,5.222112904081450679e-01,6.547260826333730632e-01,5.932099763113127810e-01,5.326895110544530021e-02,1.026288921847340996e+00
6.800000000000000000e+01,-1.109280258049980432e+02,-5.112106685360521263e-01,-6.869730632384266622e-01,-6.053806788393201188e-01,9.975410355221335512e-02,1.048691615086991824e+00,5.307010039367673349e-01,6.477325832457245802e-01,5.934041334653081812e-01,5.332952059137997108e-02,1.026318430406715221e+00
7.000000000000000000e+01,-1.110742175429093663e+02,-5.226338705734578927e-01,-6.779721899553343700e-01,-6.058610558300515647e-01,9.986007199492227815e-02,1.048742137990307910e+00,5.381483555044764833e-01,6.414908449208348573e-01,5.935171667517136207e-01,5.337678387839139144e-02,1.026341455793105650e+00
7.200000000000000000e+01,-1.111884895306212684e+02,-5.326522488191582916e-01,-6.698980118168124109e-01,-6.061857961810143136e-01,9.994298389982422814e-02,1.048781666459415174e+00,5.446845353870205519e-01,6.359287969975059296e-01,5.935713707170917619e-01,5.341365007542793475e-02,1.026359415641782125e+00
7.400000000000000000e+01,-1.112777427499652418e+02,-5.414410444064506889e-01,-6.626726653268999456e-01,-6.063945300727717758e-01,1.000077920415726046e-01,1.048812562874386289e+00,5.504237840032268902e-01,6.309790043751852817e-01,5.935836518831162367e-01,5.344239774162291151e-02,1.026373420224205635e+00
7.600000000000000000e+01,-1.113474130799235837e+02,-5.491538483280844485e-01,-6.562199920490219274e-01,-6.065177518956161862e-01,1.000584104628689797e-01,1.048836693896836536e+00,5.554655969373513136e-01,6.265790379028187695e-01,5.935667521929789414e-01,5.346480942910034062e-02,1.026384338067474422e+00
7.800000000000000000e+01,-1.114017717333647965e+02,-5.559249969397458413e-01,-6.504671357093328998e-01,-6.065787875133690221e-01,1.000979223215388708e-01,1.048855529767144912e+00,5.598966641979988834e-01,6.226715805616288568e-01,5.935302069269000613e-01,5.348227835384407325e-02,1.026392847965607480e+00
8.000000000000000000e+01,-1.114441683250516775e+02,-5.618718408115505047e-01,-6.453455201250316575e-01,-6.065953711910924140e-01,1.001287501928610768e-01,1.048870225621092445e+00,5.637925632924061237e-01,6.192043539650949890e-01,5.934810917307017375e-01,5.349589263501328823e-02,1.026399480044742907e+00
8.200000000000000000e+01,-1.114772257855266844e+02,-5.670968291327209698e-01,-6.407913812726900860e-01,-6.065808981359959162e-01,1.001527939092100028e-01,1.048881687279736630e+00,5.672192302865924907e-01,6.161299268597436596e-01,5.934246031633054752e-01,5.350650161862686993e-02,1.026404648089501048e+00
8.400000000000000000e+01,-1.115029956150864336e+02,-5.716893865904715266e-01,-6.367459848598926442e-01,-6.065454122647487845e-01,1.001715411147886120e-01,1.048890624000599736e+00,5.702342340886206173e-01,6.134054502141488285e-01,5.933645084555199123e-01,5.351476797371267080e-02,1.026408674931587273e+00
8.600000000000000000e+01,-1.115230809175746458e+02,-5.757275805922411616e-01,-6.331556273905392107e-01,-6.064963806833320037e-01,1.001861553328777243e-01,1.048897590489394016e+00,5.728878783367672423e-01,6.109923507603808313e-01,5.933034929154099579e-01,5.352120853852050664e-02,1.026411812353903219e+00
8.800000000000000000e+01,-1.115387335203605943e+02,-5.792795886081731904e-01,-6.299714928321290541e-01,-6.064392980328544569e-01,1.001975457577648360e-01,1.048903020187922364e+00,5.752241534178668125e-01,6.088560054385134812e-01,5.932434274956992493e-01,5.352622630068219756e-02,1.026414256673096492e+00
9.000000000000000000e+01,-1.115509304086378535e+02,-5.824049815294646271e-01,-6.271494172743780071e-01,-6.063781561436822898e-01,1.002064223461327092e-01,1.048907251546919328e+00,5.772815588725889180e-01,6.069654122673227015e-01,5.931855742554340560e-01,5.353013540794476777e-02,1.026416160925502696e+00
9.200000000000000000e+01,-1.115604337407804820e+02,-5.851558414736942604e-01,-6.246495991536205050e-01,-6.063158076775546634e-01,1.002133391732424744e-01,1.048910548700327183e+00,5.790938140679868784e-01,6.052928681030171898e-01,5.931307436333956851e-01,5.353318071128364969e-02,1.026417644388669892e+00
9.400000000000000000e+01,-1.115678378874919332e+02,-5.875777328582560965e-01,-6.224362816013561117e-01,-6.062542467232563403e-01,1.002187284745487406e-01,1.048913117696660180e+00,5.806904727386655862e-01,6.038136600743241322e-01,5.930794144155125958e-01,5.353555302524835857e-02,1.026418800016031918e+00
9.600000000000000000e+01,-1.115736062493630669e+02,-5.897105447493811159e-01,-6.204774253622659108e-01,-6.061948245847232908e-01,1.002229273260994563e-01,1.048915119219700154e+00,5.820974548904663814e-01,6.025057748422855131e-01,5.930318248875497966e-01,5.353740103771115200e-02,1.026419700239046051e+00
9.800000000000000000e+01,-1.115781000430593650e+02,-5.915892210596102041e-01,-6.187443847978566502e-01,-6.061384151609520154e-01,1.002261985266199307e-01,1.048916678544200343e+00,5.833375076795330738e-01,6.013496279542441814e-01,5.929880417801927095e-01,5.353884060077711976e-02,1.026420401493403523e+00
1.000000000000000000e+02,-1.115816007893507447e+02,-5.932443934760719406e-01,-6.172115951965809755e-01,-6.060855412299797074e-01,1.002287469239310225e-01,1.048917893319352146e+00,5.844306052206896807e-01,6.003278142456555111e-01,5.929480121399831605e-01,5.353996197633843074e-02,1.026420947748749146e+00
1.020000000000000000e+02,-1.115843278696016938e+02,-5.947029302662352190e-01,-6.158562765258279725e-01,-6.060364704912476475e-01,1.002307321689855507e-01,1.048918839648979251e+00,5.853942958427688081e-01,5.994248793370848816e-01,5.929116021057089236e-01,5.354083548508453694e-02,1.026421373260605119e+00
1.040000000000000000e+02,-1.115864522252850577e+02,-5.959884124471054312e-01,-6.146581565687271320e-01,-6.059912882749293184e-01,1.002322786727879306e-01,1.048919576838168721e+00,5.862440040703608135e-01,5.986271116682891913e-01,5.928786256706558566e-01,5.354151590988822512e-02,1.026421704715459571e+00
1.060000000000000000e+02,-1.115881070436871170e+02,-5.971215472792383849e-01,-6.135992148502155130e-01,-6.059499522945922534e-01,1.002334833757648341e-01,1.048920151096993214e+00,5.869932935526713802e-01,5.979223541213941617e-01,5.928488658113512111e-01,5.354204592768010279e-02,1.026421962902578366e+00
1.080000000000000000e+02,-1.115893960902841826e+02,-5.981205276819875349e-01,-6.126634476962806719e-01,-6.059123336177969499e-01,1.002344218078300708e-01,1.048920598429358586e+00,5.876540962582462724e-01,5.972998340514023008e-01,5.928220898186166155e-01,5.354245878382977303e-02,1.026422164016800531e+00
1.100000000000000000e+02,-1.115904002045226378e+02,-5.990013449652982214e-01,-6.118366540555524313e-01,-6.058782470906666218e-01,1.002351528137846171e-01,1.048920946885588013e+00,5.882369124874941013e-01,5.967500104188040444e-01,5.927980602434355095e-01,5.354278037603057289e-02,1.026422320673674671e+00
1.120000000000000000e+02,-1.115911823628999571e+02,-5.997780612313479143e-01,-6.111062412494842055e-01,-6.058474737164698531e-01,1.002357222371291212e-01,1.048921218318469517e+00,5.887509856016521770e-01,5.962644366716075561e-01,5.927765425450988168e-01,5.354303087793961524e-02,1.026422442700392734e+00
1.140000000000000000e+02,-1.115917916247594661e+02,-6.004630468973185531e-01,-6.104610495308669948e-01,-6.058197769203487182e-01,1.002361657913556636e-01,1.048921429751975554e+00,5.892044548151900152e-01,5.958356380313338807e-01,5.927573102728369570e-01,5.354322600415652861e-02,1.026422537752001096e+00
1.160000000000000000e+02,-1.115922662070222771e+02,-6.010671880186917448e-01,-6.098911941726281594e-01,-6.057949141876410870e-01,1.002365112976128653e-01,1.048921594447929317e+00,5.896044889278680978e-01,5.954570018784745011e-01,5.927401484172750701e-01,5.354337799571583234e-02,1.026422611791467210e+00
1.180000000000000000e+02,-1.115926358799331410e+02,-6.016000674319679220e-01,-6.093879237394129733e-01,-6.057726452183243016e-01,1.002367804283829933e-01,1.048921722737190532e+00,5.899574034719811122e-01,5.951226799969770997e-01,5.927248554174545658e-01,5.354349638782009146e-02,1.026422669463667781e+00
1.200000000000000000e+02,-1.115929238336388494e+02,-6.020701231705705148e-01,-6.089434931852937272e-01,-6.057527374752610383e-01,1.002369900660990965e-01,1.048921822667290948e+00,5.902687634113071846e-01,5.948275015148964950e-01,5.927112441909253571e-01,5.354358860791409019e-02,1.026422714386726831e+00
1.220000000000000000e+02,-1.115931481323996195e+02,-6.024847871268951272e-01,-6.085510504535476262e-01,-6.057349697963806401e-01,1.002371533616755045e-01,1.048921900507014726e+00,5.905434732367658146e-01,5.945668954619859337e-01,5.926991424658372143e-01,5.354366044158059140e-02,1.026422749378969268e+00
1.240000000000000000e+02,-1.115933228474917769e+02,-6.028506065227139388e-01,-6.082045353131363408e-01,-6.057191345821220096e-01,1.002372805591782573e-01,1.048921961139507752e+00,5.907858560558812977e-01,5.943368219517815021e-01,5.926883926246997447e-01,5.354371639546370854e-02,1.026422776635712353e+00
1.260000000000000000e+02,-1.115934589397624563e+02,-6.031733503991907330e-01,-6.078985892406854052e-01,-6.057050389469225138e-01,1.002373796382907828e-01,1.048922008368526448e+00,5.909997230609265184e-01,5.941337110809763455e-01,5.926788512162716183e-01,5.354375997997907338e-02,1.026422797866980652e+00
1.280000000000000000e+02,-1.115935649471423261e+02,-6.034581030384238431e-01,-6.076284752405416434e-01,-6.056925051285724226e-01,1.002374568147989670e-01,1.048922045157013150e+00,5.911884345778238847e-01,5.939544087216760415e-01,5.926703882522301736e-01,5.354379392953051431e-02,1.026422814404781336e+00
1.300000000000000000e+02,-1.115936475202118885e+02,-6.037093459718773092e-01,-6.073900065817087190e-01,-6.056813703766745771e-01,1.002375169304763475e-01,1.048922073812944555e+00,5.913549537413163026e-01,5.937961284601521728e-01,5.926628863741990605e-01,5.354382037405314154e-02,1.026422827286666895e+00
1.320000000000000000e+02,-1.115937118393946150e+02,-6.039310300109580476e-01,-6.071794835171364646e-01,-6.056714864863439463e-01,1.002375637568003186e-01,1.048922096134108362e+00,5.915018937071897520e-01,5.936564090096356772e-01,5.926562399530078684e-01,5.354384097263526626e-02,1.026422837320827064e+00
1.340000000000000000e+02,-1.115937619399370249e+02,-6.041266385467646272e-01,-6.069936371350915794e-01,-6.056627190996987098e-01,1.002376002315351899e-01,1.048922113520878385e+00,5.916315591950639385e-01,5.935330764919478641e-01,5.926503541651113594e-01,5.354385701760275285e-02,1.026422845136790940e+00
1.360000000000000000e+02,-1.115938009650499367e+02,-6.042992432029438143e-01,-6.068295795721632135e-01,-6.056549468663314784e-01,1.002376286430262664e-01,1.048922127064062959e+00,5.917459830552076472e-01,5.934242110460156150e-01,5.926451440769997525e-01,5.354386951559621244e-02,1.026422851224921828e+00
1.380000000000000000e+02,-1.115938313631062755e+02,-6.044515527862205362e-01,-6.066847598930025232e-01,-6.056480605282771323e-01,1.002376507737591238e-01,1.048922137613336192e+00,5.918469584648184956e-01,5.933281172777858936e-01,5.926405337591064137e-01,5.354387925072507520e-02,1.026422855967182191e+00
1.400000000000000000e+02,-1.115938550412348320e+02,-6.045859563579197848e-01,-6.065569250115986355e-01,-6.056419619770695428e-01,1.002376680121771918e-01,1.048922145830541774e+00,5.919360672839896198e-01,5.932432981182723664e-01,5.926364554428668052e-01,5.354388683376019170e-02,1.026422859661096032e+00
1.420000000000000000e+02,-1.115938734849687251e+02,-6.047045611453488734e-01,-6.064440850932231175e-01,-6.056365633160381012e-01,1.002376814397948346e-01,1.048922152231215987e+00,5.920147050352894125e-01,5.931684317033307785e-01,5.926328487293396341e-01,5.354389274045328467e-02,1.026422862538415526e+00
1.440000000000000000e+02,-1.115938878514454018e+02,-6.048092259213694311e-01,-6.063444829350661536e-01,-6.056317859505485623e-01,1.002376918990423860e-01,1.048922157216928053e+00,5.920841029136498790e-01,5.931023509309421016e-01,5.926296598538740579e-01,5.354389734138444157e-02,1.026422864779660937e+00
1.460000000000000000e+02,-1.115938990420014250e+02,-6.049015904018123502e-01,-6.062565668772285088e-01,-6.056275597210928341e-01,1.002377000461206619e-01,1.048922161100475536e+00,5.921453471833705295e-01,5.930440253899778025e-01,5.926268410083643801e-01,5.354390092521134348e-02,1.026422866525446009e+00
1.480000000000000000e+02,-1.115939077587197517e+02,-6.049831011420006011e-01,-6.061789668438964940e-01,-6.056238220883043422e-01,1.002377063921674888e-01,1.048922164125507761e+00,5.921993962752125640e-01,5.929925453883679864e-01,5.926243497207047684e-01,5.354390371678020843e-02,1.026422867885298906e+00
1.500000000000000000e+02,-1.115939145484787645e+02,-6.050550343542235865e-01,-6.061104731585412742e-01,-6.056205173749265036e-01,1.002377113353270094e-01,1.048922166481812024e+00,5.922470958585882572e-01,5.929471078392286598e-01,5.926221482896196768e-01,5.354390589123100147e-02,1.026422868944536271e+00
1.520000000000000000e+02,-1.115939198372608843e+02,-6.051185160160522658e-01,-6.060500178161132290e-01,-6.056175960664919034e-01,1.002377151857274384e-01,1.048922168317220072e+00,5.922891921303935492e-01,5.929070037906253310e-01,5.926202032723372204e-01,5.354390758498712988e-02,1.026422869769613389e+00
1.540000000000000000e+02,-1.115939239568786547e+02,-6.051745395941880989e-01,-6.059966579306040879e-01,-6.056150141705969325e-01,1.002377181849401083e-01,1.048922169746884236e+00,5.923263435328627313e-01,5.928716074090274457e-01,5.926184850218098044e-01,5.354390890431316025e-02,1.026422870412294852e+00
1.560000000000000000e+02,-1.115939271657942413e+02,-6.052239816689377605e-01,-6.059495611076968213e-01,-6.056127326330983385e-01,1.002377205211317651e-01,1.048922170860499659e+00,5.923591310872744486e-01,5.928403662481134262e-01,5.926169672700247748e-01,5.354390993198226284e-02,1.026422870912902185e+00
1.580000000000000000e+02,-1.115939296653304353e+02,-6.052676157098229037e-01,-6.059079925206953821e-01,-6.056107168085511638e-01,1.002377223408739970e-01,1.048922171727934005e+00,5.923880675077766167e-01,5.928127926538317993e-01,5.926156267538335021e-01,5.354391073247002225e-02,1.026422871302842710e+00
1.600000000000000000e+02,-1.115939316123070597e+02,-6.053061242225243888e-01,-6.058713034928777663e-01,-6.056089359817011797e-01,1.002377237583355341e-01,1.048922172403608855e+00,5.924136052400761354e-01,5.927884561736993518e-01,5.926144428797388564e-01,5.354391135599760598e-02,1.026422871606580856e+00
1.620000000000000000e+02,-1.115939331288757757e+02,-6.053401094608932276e-01,-6.058389214117972932e-01,-6.056073629365147371e-01,1.002377248624447548e-01,1.048922172929915853e+00,5.924361435522373931e-01,5.927669768535576145e-01,5.926133974241051261e-01,5.354391184168567214e-02,1.026422871843173379e+00
1.640000000000000000e+02,-1.115939343101845083e+02,-6.053701028743331269e-01,-6.058103408211815699e-01,-6.056059735690558776e-01,1.002377257224750934e-01,1.048922173339874808e+00,5.924560347898605306e-01,5.927480193184173629e-01,5.926124742655908273e-01,5.354391222000465245e-02,1.026422872027463740e+00
1.660000000000000000e+02,-1.115939352303466308e+02,-6.053965734406258070e-01,-6.057851155535750598e-01,-6.056047465405771657e-01,1.002377263923826395e-01,1.048922173659206258e+00,5.924735898943537249e-01,5.927312875459946895e-01,5.926116591465813155e-01,5.354391251469069191e-02,1.026422872171013578e+00
1.680000000000000000e+02,-1.115939359470932999e+02,-6.054199350161543203e-01,-6.057628517827088332e-01,-6.056036629672267857e-01,1.002377269141976890e-01,1.048922173907944622e+00,5.924890832713674005e-01,5.927165202521588183e-01,5.926109394608445324e-01,5.354391274423221658e-02,1.026422872282829690e+00
1.700000000000000000e+02,-1.115939365053927759e+02,-6.054405528198428810e-01,-6.057432018884758573e-01,-6.056027061430325764e-01,1.002377273206569580e-01,1.048922174101695859e+00,5.925027570861258752e-01,5.927034868167755377e-01,5.926103040646616416e-01,5.354391292302981831e-02,1.026422872369927131e+00
1.720000000000000000e+02,-1.115939369402716466e+02,-6.054587491532594790e-01,-6.057258590398888476e-01,-6.056018612929030542e-01,1.002377276372621029e-01,1.048922174252615136e+00,5.925148250532575878e-01,5.926919836868681513e-01,5.926097431090215917e-01,5.354391306230184971e-02,1.026422872437770639e+00
1.740000000000000000e+02,-1.115939372790137583e+02,-6.054748084470558123e-01,-6.057105524121476625e-01,-6.056011153527209867e-01,1.002377278838774838e-01,1.048922174370171545e+00,5.925254757807342232e-01,5.926818312012762657e-01,5.926092478906386241e-01,5.354391317078567580e-02,1.026422872490616145e+00
1.760000000000000000e+02,-1.115939375428724816e+02,-6.054889817133488616e-01,-6.056970429638676157e-01,-6.056004567737235389e-01,1.002377280759747108e-01,1.048922174461740298e+00,5.925348757204297323e-01,5.926728707874978630e-01,5.926088107198352883e-01,5.354391325528713719e-02,1.026422872531779218e+00
1.780000000000000000e+02,-1.115939377484007906e+02,-6.055014904740837478e-01,-6.056851197089930805e-01,-6.055998753487162878e-01,1.002377282256061430e-01,1.048922174533066354e+00,5.925431717717305480e-01,5.926649624871683786e-01,5.926084248033391955e-01,5.354391332110858964e-02,1.026422872563842681e+00
1.800000000000000000e+02,-1.115939379084946381e+02,-6.055125302272003074e-01,-6.056745964255680903e-01,-6.055993620577425629e-01,1.002377283421589105e-01,1.048922174588624801e+00,5.925504935789528416e-01,5.926579827717245452e-01,5.926080841405011457e-01,5.354391337237920240e-02,1.026422872588818036e+00
1.820000000000000000e+02,-1.115939380331963662e+02,-6.055222735050592719e-01,-6.056653087502736899e-01,-6.055989089311938356e-01,1.002377284329464407e-01,1.048922174631901294e+00,5.925569555587021364e-01,5.926518226141992418e-01,5.926077834313265846e-01,5.354391341231548584e-02,1.026422872608272252e+00
1.840000000000000000e+02,-1.115939381303315230e+02,-6.055308725731685104e-01,-6.056571116135994748e-01,-6.055985089284159351e-01,1.002377285036637339e-01,1.048922174665610774e+00,5.925626586888800285e-01,5.926463857872600327e-01,5.926075179950855976e-01,5.354391344342346315e-02,1.026422872623425686e+00
1.860000000000000000e+02,-1.115939382059928136e+02,-6.055384618115842166e-01,-6.056498769757469036e-01,-6.055981558301521961e-01,1.002377285587478517e-01,1.048922174691868214e+00,5.925676920874327624e-01,5.926415873608330553e-01,5.926072836982870795e-01,5.354391346765457332e-02,1.026422872635229577e+00
1.880000000000000000e+02,-1.115939382649290366e+02,-6.055451598163440474e-01,-6.056434918280594326e-01,-6.055978441432676718e-01,1.002377286016549185e-01,1.048922174712321187e+00,5.925721344055925321e-01,5.926373523760730677e-01,5.926070768909337261e-01,5.354391348652891985e-02,1.026422872644423778e+00
1.900000000000000000e+02,-1.115939383108359664e+02,-6.055510712538392237e-01,-6.056378564289081057e-01,-6.055975690164294711e-01,1.002377286350765034e-01,1.048922174728252665e+00,5.925760550573206942e-01,5.926336146748408806e-01,5.926068943501846542e-01,5.354391350123082621e-02,1.026422872651585383e+00
1.920000000000000000e+02,-1.115939383465944843e+02,-6.055562884972691684e-01,-6.056328827464854125e-01,-6.055973261654252759e-01,1.002377286611103313e-01,1.048922174740662294e+00,5.925795153043873498e-01,5.926303158666306192e-01,5.926067332305002822e-01,5.354391351268307508e-02,1.026422872657164032e+00
1.940000000000000000e+02,-1.115939383744482143e+02,-6.055608930707443438e-01,-6.056284930843078840e-01,-6.055971118071705739e-01,1.002377286813882218e-01,1.048922174750328562e+00,5.925825692138699807e-01,5.926274044166677246e-01,5.926065910195940090e-01,5.354391352160317585e-02,1.026422872661509222e+00
1.960000000000000000e+02,-1.115939383961443525e+02,-6.055649569236980501e-01,-6.056246188680461939e-01,-6.055969226012665185e-01,1.002377286971839476e-01,1.048922174757857873e+00,5.925852645032281263e-01,5.926248348410489974e-01,5.926064654995055747e-01,5.354391352855134012e-02,1.026422872664894070e+00
1.980000000000000000e+02,-1.115939384130442704e+02,-6.055685435555662188e-01,-6.056211995746333399e-01,-6.055967555983676753e-01,1.002377287094875780e-01,1.048922174763722959e+00,5.925876432860542886e-01,5.926225669963935960e-01,5.926063547121759312e-01,5.354391353396364961e-02,1.026422872667530628e+00
2.000000000000000000e+02,-1.115939384262082257e+02,-6.055717090082928244e-01,-6.056181817871166828e-01,-6.055966081945295398e-01,1.002377287190718697e-01,1.048922174768291304e+00,5.925897427302534437e-01,5.926205654527992861e-01,5.926062569290696525e-01,5.354391353817951338e-02,1.026422872669584097e+00
2.020000000000000000e+02,-1.115939384364622953e+02,-6.055745027422605453e-01,-6.056155183604157166e-01,-6.055964780908593692e-01,1.002377287265363986e-01,1.048922174771849569e+00,5.925915956388824180e-01,5.926187989404827494e-01,5.926061706242821137e-01,5.354391354146335186e-02,1.026422872671183706e+00
2.040000000000000000e+02,-1.115939384444488240e+02,-6.055769684092977556e-01,-6.056131676849821899e-01,-6.055963632578439393e-01,1.002377287323513305e-01,1.048922174774621574e+00,5.925932309627837125e-01,5.926172398613027692e-01,5.926060944508436679e-01,5.354391354402115999e-02,1.026422872672429820e+00
2.060000000000000000e+02,-1.115939384506706631e+02,-6.055791445348845947e-01,-6.056110930369174028e-01,-6.055962619038524064e-01,1.002377287368806380e-01,1.048922174776780514e+00,5.925946742529828448e-01,5.926158638577115889e-01,5.926060272197704037e-01,5.354391354601346908e-02,1.026422872673400377e+00
2.080000000000000000e+02,-1.115939384555164509e+02,-6.055810651202265804e-01,-6.056092620043598274e-01,-6.055961724472889163e-01,1.002377287404090100e-01,1.048922174778462502e+00,5.925959480599730655e-01,5.926146494322235281e-01,5.926059678815214227e-01,5.354391354756540128e-02,1.026422872674156439e+00
2.100000000000000000e+02,-1.115939384592915218e+02,-6.055827601735923604e-01,-6.056076459812030910e-01,-6.055960934920254779e-01,1.002377287431569786e-01,1.048922174779772343e+00,5.925970722860929296e-01,5.926135776116300269e-01,5.926059155096934372e-01,5.354391354877464926e-02,1.026422872674745301e+00
2.120000000000000000e+02,-1.115939384622316481e+02,-6.055842561792855738e-01,-6.056062197202666253e-01,-6.055960238056470324e-01,1.002377287452978494e-01,1.048922174780792638e+00,5.925980644965047617e-01,5.926126316505847536e-01,5.926058692865684430e-01,5.354391354971598654e-02,1.026422872675203823e+00
2.140000000000000000e+02,-1.115939384645217842e+02,-6.055855765114452893e-01,-6.056049609389065891e-01,-6.055959623003243086e-01,1.002377287469645717e-01,1.048922174781587557e+00,5.925989401936813117e-01,5.926117967700370581e-01,5.926058284903819029e-01,5.354391355044958029e-02,1.026422872675561093e+00
2.160000000000000000e+02,-1.115939384663060707e+02,-6.055867417993431312e-01,-6.056038499709418543e-01,-6.055959080158169749e-01,1.002377287482638102e-01,1.048922174782206840e+00,5.925997130596301066e-01,5.926110599263255674e-01,5.926057924840661961e-01,5.354391355102103289e-02,1.026422872675839537e+00
2.180000000000000000e+02,-1.115939384676957644e+02,-6.055877702497103332e-01,-6.056028694594265405e-01,-6.055958601045487999e-01,1.002377287492754177e-01,1.048922174782689343e+00,5.926003951696700023e-01,5.926104096074444882e-01,5.926057607053133447e-01,5.354391355146599640e-02,1.026422872676056253e+00
2.200000000000000000e+02,-1.115939384687779068e+02,-6.055886779312465995e-01,-6.056020040855222275e-01,-6.055958178184155383e-01,1.002377287500634817e-01,1.048922174783064820e+00,5.926009971811209143e-01,5.926098356531489530e-01,5.926057326578136886e-01,5.354391355181260803e-02,1.026422872676225007e+00
2.220000000000000000e+02,-1.115939384696214773e+02,-6.055894790256897142e-01,-6.056012403291681778e-01,-6.055957804970697467e-01,1.002377287506771852e-01,1.048922174783357475e+00,5.926015284998183974e-01,5.926093290962739513e-01,5.926057079035215169e-01,5.354391355208258652e-02,1.026422872676356679e+00
2.240000000000000000e+02,-1.115939384702777346e+02,-6.055901860494078415e-01,-6.056005662578749504e-01,-6.055957475576790872e-01,1.002377287511557469e-01,1.048922174783585293e+00,5.926019974270764212e-01,5.926088820226124154e-01,5.926056860557912254e-01,5.354391355229275867e-02,1.026422872676459042e+00
2.260000000000000000e+02,-1.115939384707895101e+02,-6.055908100489756363e-01,-6.055999713403323881e-01,-6.055957184858125064e-01,1.002377287515278659e-01,1.048922174783762706e+00,5.926024112893911733e-01,5.926084874472782316e-01,5.926056667733710093e-01,5.354391355245693290e-02,1.026422872676538756e+00
2.280000000000000000e+02,-1.115939384711882809e+02,-6.055913607737738458e-01,-6.055994462818382607e-01,-6.055956928274220941e-01,1.002377287518178006e-01,1.048922174783901040e+00,5.926027765529268132e-01,5.926081392056017361e-01,5.926056497550691304e-01,5.354391355258449059e-02,1.026422872676600706e+00
2.300000000000000000e+02,-1.115939384714984044e+02,-6.055918468283176814e-01,-6.055989828791351615e-01,-6.055956701817422072e-01,1.002377287520438282e-01,1.048922174784008732e+00,5.926030989245206770e-01,5.926078318567895575e-01,5.926056347350543430e-01,5.354391355268347391e-02,1.026422872676649112e+00
2.320000000000000000e+02,-1.115939384717400031e+02,-6.055922758067042722e-01,-6.055985738922247119e-01,-6.055956501950683357e-01,1.002377287522201038e-01,1.048922174784092665e+00,5.926033834408837020e-01,5.926075605989405970e-01,5.926056214786979970e-01,5.354391355276137687e-02,1.026422872676686859e+00
2.340000000000000000e+02,-1.115939384719281833e+02,-6.055926544112616439e-01,-6.055982129312669215e-01,-6.055956325552055430e-01,1.002377287523572857e-01,1.048922174784158168e+00,5.926036345472556199e-01,5.926073211940253715e-01,5.926056097789245136e-01,5.354391355282154402e-02,1.026422872676716169e+00
2.360000000000000000e+02,-1.115939384720751377e+02,-6.055929885572816085e-01,-6.055978943567597028e-01,-6.055956169866103522e-01,1.002377287524641863e-01,1.048922174784209016e+00,5.926038561668944826e-01,5.926071099016606558e-01,5.926055994529625393e-01,5.354391355286830523e-02,1.026422872676739040e+00
2.380000000000000000e+02,-1.115939384721894783e+02,-6.055932834654229602e-01,-6.055976131914094784e-01,-6.055956032460868554e-01,1.002377287525471616e-01,1.048922174784248762e+00,5.926040517623489823e-01,5.926069234206837733e-01,5.926055903395033297e-01,5.354391355290488014e-02,1.026422872676756803e+00
2.400000000000000000e+02,-1.115939384722785235e+02,-6.055935437432998780e-01,-6.055973650423936983e-01,-6.055955911189949692e-01,1.002377287526122485e-01,1.048922174784279626e+00,5.926042243895743855e-01,5.926067588375855122e-01,5.926055822961742159e-01,5.354391355293376675e-02,1.026422872676770570e+00
2.420000000000000000e+02,-1.115939384723480003e+02,-6.055937734574543541e-01,-6.055971460327200795e-01,-6.055955804158869027e-01,1.002377287526622640e-01,1.048922174784303829e+00,5.926043767456682376e-01,5.926066135809611168e-01,5.926055751973187125e-01,5.354391355295570754e-02,1.026422872676781450e+00
2.440000000000000000e+02,-1.115939384724015184e+02,-6.055939761969075796e-01,-6.055969527406587227e-01,-6.055955709695705069e-01,1.002377287527018435e-01,1.048922174784322481e+00,5.926045112110160940e-01,5.926064853813693967e-01,5.926055689320438580e-01,5.354391355297323518e-02,1.026422872676789666e+00
2.460000000000000000e+02,-1.115939384724438810e+02,-6.055941551292308711e-01,-6.055967821462705514e-01,-6.055955626324673879e-01,1.002377287527325272e-01,1.048922174784337136e+00,5.926046298864841022e-01,5.926063722358626551e-01,5.926055634024622876e-01,5.354391355298639826e-02,1.026422872676796327e+00
2.480000000000000000e+02,-1.115939384724767507e+02,-6.055943130500335281e-01,-6.055966315842489234e-01,-6.055955552743358394e-01,1.002377287527557864e-01,1.048922174784348460e+00,5.926047346262263149e-01,5.926062723766800655e-01,5.926055585221915445e-01,5.354391355299702171e-02,1.026422872676801656e+00


==> DataFiles/Constant_Coupled_L2.dat <==
t,energy,x_avg_1,y_avg_1,z_avg_1,integral1,nodalmax1,x_avg_2,y_avg_2,z_avg_2,integral2,nodalmax2
0.000000000000000000e+00,4.166666666666745300e+01,1.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.631873372351133517e-17,1.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+00,0.000000000000000000e+00,1.631873372351133517e-17,1.000000000000000000e+00
2.000000000000000000e+00,1.453715276040301596e+01,9.918145100406835502e-01,-1.808963918704143969e-01,6.258004548667194314e-03,1.645868953989949174e-02,1.008195759533279778e+00,-1.299433721143410381e-01,9.948046511287044202e-01,6.258621584492911338e-02,1.043860827752517845e-02,1.005205754200587664e+00
4.000000000000000000e+00,-7.255808610739522102e+00,9.554147270612611820e-01,-3.427421162771125962e-01,-1.505079966888929043e-03,3.029172422135491261e-02,1.015032868542736111e+00,-2.395157859970094560e-01,9.736744504683981782e-01,1.117850100986997192e-01,1.790563571946461596e-02,1.008913096217938010e+00
6.000000000000000000e+00,-2.244449057005178005e+01,9.026750137223648052e-01,-4.747565961426159498e-01,-1.940744665995681670e-02,4.059265496544890023e-02,1.020094434337563083e+00,-3.213979963068389623e-01,9.471101032839205347e-01,1.482984294517129265e-01,2.230664395036459705e-02,1.011091807874438420e+00
8.000000000000000000e+00,-3.219346679188255678e+01,8.444799308076420541e-01,-5.768765249572962439e-01,-4.334087850481792986e-02,4.781131033325154017e-02,1.023626548275465176e+00,-3.761990843464755319e-01,9.230937925916488096e-01,1.756878166773181704e-01,2.449410991320056033e-02,1.012172964425337218e+00
1.000000000000000000e+01,-3.833333736859197671e+01,7.871864439059665930e-01,-6.543904307282062405e-01,-7.033003768673914968e-02,5.283564749897440987e-02,1.026077797976359784e+00,-4.079929048262793123e-01,9.054200527768927476e-01,1.979258183347830657e-01,2.541831192258450778e-02,1.012629405025814222e+00
1.200000000000000000e+01,-4.239079102048731329e+01,7.331775444889692128e-01,-7.135587195770374258e-01,-9.868713287917554866e-02,5.645450822319813405e-02,1.027839728860571844e+00,-4.211853383391595540e-01,8.948640014953738175e-01,2.181683040244104255e-01,2.577607928506788632e-02,1.012806042283223240e+00
1.400000000000000000e+01,-4.539970767353892001e+01,6.824923107311821058e-01,-7.596930229121214850e-01,-1.276622598696860178e-01,5.922689586357553909e-02,1.029187493056787250e+00,-4.193241634138696328e-01,8.906565364123988360e-01,2.385352829027967692e-01,2.600090106638579257e-02,1.012917025756165490e+00
1.600000000000000000e+01,-4.800636351853930250e+01,6.340925116120277316e-01,-7.967292585812851824e-01,-1.570576003124160569e-01,6.151791457782296302e-02,1.030299914868832767e+00,-4.049582776187894972e-01,8.914086695565133223e-01,2.602785311794144629e-01,2.634553656539647543e-02,1.013087131773825256e+00
1.800000000000000000e+01,-5.060604209558470501e+01,5.865873468170216265e-01,-8.273639415989791912e-01,-1.869416033163350532e-01,6.356297035450435284e-02,1.031291893866806531e+00,-3.798645602457005332e-01,8.955458507162546988e-01,2.839969188842689785e-01,2.695370480150589831e-02,1.013387243259865178e+00
2.000000000000000000e+01,-5.343858059065493649e+01,5.385982305643222112e-01,-8.533114705974688130e-01,-2.174599402499559353e-01,6.551734543373476105e-02,1.032238996276832133e+00,-3.453492410732376672e-01,9.014775144174422827e-01,3.097976579937575803e-01,2.790239620851768174e-02,1.013855214618353262e+00
2.200000000000000000e+01,-5.664112283748077203e+01,4.889391399237794644e-01,-8.755379269800053210e-01,-2.487129474028241527e-01,6.748627433564265143e-02,1.033192273653119164e+00,-3.025291676010058439e-01,9.076657616705797738e-01,3.374022195328353901e-01,2.922128990406366866e-02,1.014505441042272471e+00
2.400000000000000000e+01,-6.027205574605775240e+01,4.367168616140748028e-01,-8.944489586124499958e-01,-2.806769872625753393e-01,6.954012795973650574e-02,1.034185731868679348e+00,-2.525627467068127241e-01,9.126829258334433481e-01,3.662253024579861793e-01,3.089903629241997837e-02,1.015331983319210263e+00
2.600000000000000000e+01,-6.432039070119274982e+01,3.813987755230229260e-01,-9.100472721482959493e-01,-3.131597390470307052e-01,7.172008567501043930e-02,1.035239144218161211e+00,-1.968090242058196382e-01,9.152949144858952835e-01,3.954572365344552476e-01,3.288499842004851542e-02,1.016309499360180668e+00
2.800000000000000000e+01,-6.871230742179085382e+01,3.228598447753041611e-01,-9.220796075413917325e-01,-3.457884609607798643e-01,7.403894174564319697e-02,1.036358500610029765e+00,-1.368908070178469494e-01,9.145681013361640632e-01,4.241691063543969742e-01,3.509333581311190053e-02,1.017395368516341936e+00
3.000000000000000000e+01,-7.332291250460183107e+01,2.614002650161000862e-01,-9.301837309514360275e-01,-3.780332973133944119e-01,7.648104575485248358e-02,1.037536045537523322e+00,-7.464697272739194422e-02,9.099687036533355977e-01,4.514403346142225604e-01,3.741358788249716377e-02,1.018535020474347075e+00
3.200000000000000000e+01,-7.799605073197656679e+01,1.977185980242122942e-01,-9.340314460531048413e-01,-4.092641897824235153e-01,7.900456325896584864e-02,1.038751444421670778e+00,-1.198688311999835006e-02,9.014120539350551908e-01,4.764874816383621314e-01,3.972769650440673150e-02,1.019670386225420833e+00
3.400000000000000000e+01,-8.256931997231036746e+01,1.328314899035056840e-01,-9.334507291148725905e-01,-4.388317486781643240e-01,8.154777204299412663e-02,1.039974890117391970e+00,4.930536679521796417e-02,8.892325361929089844e-01,4.987620312254150701e-01,4.192908641097829042e-02,1.020749276976671505e+00
3.600000000000000000e+01,-8.689791754822718417e+01,6.794660901608441661e-02,-9.285055582329518886e-01,-4.661542021537268266e-01,8.403905353183922788e-02,1.041171961571470517e+00,1.077502952907661432e-01,8.740776143165840395e-01,5.179920904044397201e-01,4.393760770617504557e-02,1.021732649847020280e+00
3.800000000000000000e+01,-9.087135903281415494e+01,4.312039191920542108e-03,-9.195190517467540792e-01,-4.907896679496703829e-01,8.640837837338274929e-02,1.042309156830689032e+00,1.622816907010212750e-01,8.567609127329718355e-01,5.341642953552916406e-01,4.570610315622099934e-02,1.022597723070795661e+00
4.000000000000000000e+01,-9.442049577327557586e+01,-5.692617780821843110e-02,-9.070408223786720070e-01,-5.124780008502267670e-01,8.859734453666801013e-02,1.043358684536144887e+00,2.122659859972428342e-01,8.381200517748615963e-01,5.474635936123697366e-01,4.721845632943954402e-02,1.023336922240254410e+00
4.200000000000000000e+01,-9.751593311226697836e+01,-1.148307108731315279e-01,-8.917747589654004825e-01,-5.311470487729800238e-01,9.056550030766327697e-02,1.044301441335517611e+00,2.574494261311081611e-01,8.189123070103222490e-01,5.581976726351531859e-01,4.848221532349681479e-02,1.023954205728812239e+00
4.400000000000000000e+01,-1.001609625816760456e+02,-1.687296993929240374e-01,-8.744912725929203656e-01,-5.468889439359292393e-01,9.229221429775637253e-02,1.045127845927456445e+00,2.978675158756098895e-01,7.997584966934855322e-01,5.667282864331910641e-01,4.951966069082205935e-02,1.024460668230483762e+00
4.600000000000000000e+01,-1.023822807080602502e+02,-2.182249761700938429e-01,-8.559462376116850901e-01,-5.599184934803391744e-01,9.377482124732072766e-02,1.045836899944971421e+00,3.337488777697004139e-01,7.811276035821410613e-01,5.734207897489292938e-01,5.036004860678903322e-02,1.024870747295407059e+00
4.800000000000000000e+01,-1.042209018030366252e+02,-2.631640007525139491e-01,-8.368206236554880384e-01,-5.705265156278476191e-01,9.502455250167676781e-02,1.046434208410035094e+00,3.654332312184320752e-01,7.633473784345627955e-01,5.786134017863894252e-01,5.103413536847295484e-02,1.025199558823151724e+00
5.000000000000000000e+01,-1.057245982895939846e+02,-3.035915855528698581e-01,-8.176852836853347739e-01,-5.790377437248658277e-01,9.606178263204788459e-02,1.046929693273819906e+00,3.933106460896846346e-01,7.466271861687251432e-01,5.826023615004971568e-01,5.157093107966508744e-02,1.025461325999118323e+00
5.200000000000000000e+01,-1.069423392457744768e+02,-3.396956845499057853e-01,-7.989882680084203770e-01,-5.857783504567091182e-01,9.691168638070236929e-02,1.047335517590028298e+00,4.177811738842547307e-01,7.310837704751268484e-01,5.856377219404831358e-01,5.199613006386575448e-02,1.025668625874444517e+00
5.400000000000000000e+01,-1.079206520021179472e+02,-3.717569872913715212e-01,-7.810585672518343126e-01,-5.910542380926673278e-01,9.760085544473769137e-02,1.047664476570911551e+00,4.392305390378195562e-01,7.167649873864354593e-01,5.879252474354306202e-01,5.233161013853476068e-02,1.025832154973375987e+00
5.600000000000000000e+01,-1.087015624100514373e+02,-4.001073403843194987e-01,-7.641196873721368688e-01,-5.951388185347320503e-01,9.815499378601347247e-02,1.047928906848724973e+00,4.580170891537991285e-01,7.036695766940090913e-01,5.896312395229593717e-01,5.259552574301970540e-02,1.025960781795035359e+00
5.800000000000000000e+01,-1.093216920505086449e+02,-4.250984309374722381e-01,-7.483076213880475169e-01,-5.982679896074204473e-01,9.859755960183543000e-02,1.048140047715232059e+00,4.744660156937324791e-01,6.917626995532821788e-01,5.908883568242326856e-01,5.280268277196203952e-02,1.026061734405002923e+00
6.000000000000000000e+01,-1.098121227496889105e+02,-4.470800114615904319e-01,-7.336894783223355532e-01,-6.006399395428031474e-01,9.894912422336811508e-02,1.048307743101072331e+00,4.888679649395610838e-01,6.809877028887237893e-01,5.918013806172232050e-01,5.296501273024544626e-02,1.026140834763110687e+00
6.200000000000000000e+01,-1.101987179463173732e+02,-4.663859667237946205e-01,-7.202805928513710265e-01,-6.024178059287413900e-01,9.922721529520414641e-02,1.048440372800118370e+00,5.014801261159425039e-01,6.712747942441901206e-01,5.924524315745434144e-01,5.309204995542285421e-02,1.026202733378451137e+00
6.400000000000000000e+01,-1.105026778305842043e+02,-4.833263055193126045e-01,-7.080591061895417093e-01,-6.037337469354421282e-01,9.944645265357945907e-02,1.048544921629706694e+00,5.125285950772198174e-01,6.625472998824539772e-01,5.929054575529165705e-01,5.319136694938238208e-02,1.026251122770292401e+00
6.600000000000000000e+01,-1.107411812755518525e+02,-4.981833421544137330e-01,-6.969777598368711580e-01,-6.046934740065933456e-01,9.961883761351658650e-02,1.048627120398503365e+00,5.222112904185026716e-01,6.547260826792798971e-01,5.932099762523552755e-01,5.326895110642942271e-02,1.026288921865708081e+00
6.800000000000000000e+01,-1.109280258044602618e+02,-5.112106685458583932e-01,-6.869730632959809569e-01,-6.053806787611016871e-01,9.975410354661155832e-02,1.048691615093904073e+00,5.307010039461134143e-01,6.477325832863937149e-01,5.934041334134154688e-01,5.332952059239321613e-02,1.026318430425081196e+00
7.000000000000000000e+01,-1.110742175424420708e+02,-5.226338705822705100e-01,-6.779721900062716244e-01,-6.058610557608695713e-01,9.986007198937334184e-02,1.048742137997209722e+00,5.381483555126840290e-01,6.414908449567799931e-01,5.935171667062958401e-01,5.337678387942668135e-02,1.026341455811469627e+00
7.200000000000000000e+01,-1.111884895302088267e+02,-5.326522488267677602e-01,-6.698980118616036927e-01,-6.061857961202797851e-01,9.994298389431580110e-02,1.048781666466312545e+00,5.446845353945319879e-01,6.359287970294686954e-01,5.935713706768402931e-01,5.341365007648096047e-02,1.026359415660147878e+00
7.400000000000000000e+01,-1.112777427495966123e+02,-5.414410444131959599e-01,-6.626726653664030131e-01,-6.063945300190607401e-01,1.000077920360962075e-01,1.048812562881281663e+00,5.504237840098664680e-01,6.309790044034179202e-01,5.935836518478461166e-01,5.344239774268964849e-02,1.026373420242570944e+00
7.600000000000000000e+01,-1.113474130795889749e+02,-5.491538483339621912e-01,-6.562199920837668010e-01,-6.065177518482089969e-01,1.000584104574172573e-01,1.048836693903727024e+00,5.554655969433531792e-01,6.265790379277424993e-01,5.935667521619578668e-01,5.346480943017799942e-02,1.026384338085841064e+00
7.800000000000000000e+01,-1.114017717330560515e+02,-5.559249969449063800e-01,-6.504671357399128828e-01,-6.065787874713706174e-01,1.000979223161062442e-01,1.048855529774035400e+00,5.598966642032715546e-01,6.226715805836423590e-01,5.935302068997427849e-01,5.348227835493007259e-02,1.026392847983974344e+00
8.000000000000000000e+01,-1.114441683247630124e+02,-5.618718408160592315e-01,-6.453455201519108231e-01,-6.065953711538565329e-01,1.001287501874442015e-01,1.048870225627983821e+00,5.637925632970730572e-01,6.192043539845288880e-01,5.934810917069127667e-01,5.349589263610535911e-02,1.026399480063110436e+00
8.200000000000000000e+01,-1.114772257852544470e+02,-5.670968291366348391e-01,-6.407913812962974243e-01,-6.065808981029353619e-01,1.001527939038050069e-01,1.048881687286630893e+00,5.672192302906825523e-01,6.161299268769324655e-01,5.934246031424761370e-01,5.350650161972425600e-02,1.026404648107868578e+00
8.400000000000000000e+01,-1.115029956148263892e+02,-5.716893865937691110e-01,-6.367459848805510081e-01,-6.065454122354979605e-01,1.001715411093918734e-01,1.048890624007493999e+00,5.702342340923665098e-01,6.134054502293401212e-01,5.933645084371474976e-01,5.351476797481415082e-02,1.026408674949955913e+00
8.600000000000000000e+01,-1.115230809173237816e+02,-5.757275805950292646e-01,-6.331556274086078684e-01,-6.064963806573826499e-01,1.001861553274882854e-01,1.048897590496289611e+00,5.728878783401226693e-01,6.109923507738136417e-01,5.933034928992673152e-01,5.352120853962514385e-02,1.026411812372272303e+00
8.800000000000000000e+01,-1.115387335201181429e+02,-5.792795886104847858e-01,-6.299714928478934439e-01,-6.064392980098290975e-01,1.001975457523809898e-01,1.048903020194817959e+00,5.752241534209199258e-01,6.088560054503834307e-01,5.932434274814897268e-01,5.352622630178926338e-02,1.026414256691466242e+00
9.000000000000000000e+01,-1.115509304084010864e+02,-5.824049815313688816e-01,-6.271494172881209028e-01,-6.063781561232030048e-01,1.002064223407529986e-01,1.048907251553816256e+00,5.772815588753169580e-01,6.069654122778310734e-01,5.931855742429571476e-01,5.353013540905371404e-02,1.026416160943872891e+00
9.200000000000000000e+01,-1.115604337405481914e+02,-5.851558414752189297e-01,-6.246495991655581781e-01,-6.063158076593474499e-01,1.002133391678660113e-01,1.048910548707224999e+00,5.790938140704738890e-01,6.052928681123150856e-01,5.931307436224174667e-01,5.353318071239379639e-02,1.026417644407040308e+00
9.400000000000000000e+01,-1.115678378872633658e+02,-5.875777328594561366e-01,-6.224362816116993935e-01,-6.062542467070408669e-01,1.002187284691747893e-01,1.048913117703558662e+00,5.806904727408886968e-01,6.038136600825704248e-01,5.930794144058784134e-01,5.353555302635992080e-02,1.026418800034402556e+00
9.600000000000000000e+01,-1.115736062491367022e+02,-5.897105447502946074e-01,-6.204774253712129761e-01,-6.061948245702485361e-01,1.002229273207280447e-01,1.048915119226599524e+00,5.820974548924641168e-01,6.025057748495867838e-01,5.930318248791083269e-01,5.353740103882326240e-02,1.026419700257416912e+00
9.800000000000000000e+01,-1.115781000428346914e+02,-5.915892210602680112e-01,-6.187443848055915741e-01,-6.061384151479904947e-01,1.002261985212499484e-01,1.048916678551100601e+00,5.833375076813127613e-01,6.013496279607182249e-01,5.929880417728149444e-01,5.353884060189031957e-02,1.026420401511774383e+00
1.000000000000000000e+02,-1.115816007891281316e+02,-5.932443934764946025e-01,-6.172115952032322106e-01,-6.060855412183623336e-01,1.002287469185622615e-01,1.048917893326253070e+00,5.844306052222846271e-01,6.003278142514045790e-01,5.929480121335274356e-01,5.353996197745164443e-02,1.026420947767120229e+00
1.020000000000000000e+02,-1.115843278693809850e+02,-5.947029302664168515e-01,-6.158562765315014342e-01,-6.060364704808760550e-01,1.002307321636172477e-01,1.048918839655880841e+00,5.853942958442470701e-01,5.994248793422151111e-01,5.929116021000044867e-01,5.354083548619826410e-02,1.026421373278976645e+00
1.040000000000000000e+02,-1.115864522250651873e+02,-5.959884124470617994e-01,-6.146581565735315111e-01,-6.059912882656702804e-01,1.002322786674208627e-01,1.048919576845070978e+00,5.862440040717327161e-01,5.986271116728718589e-01,5.928786256656162212e-01,5.354151591100247964e-02,1.026421704733831319e+00
1.060000000000000000e+02,-1.115881070434679145e+02,-5.971215472790473155e-01,-6.135992148542942504e-01,-6.059499522862217269e-01,1.002334833703981826e-01,1.048920151103895915e+00,5.869932935538960672e-01,5.979223541254550245e-01,5.928488658069853701e-01,5.354204592879441282e-02,1.026421962920950115e+00
1.080000000000000000e+02,-1.115893960900652360e+02,-5.981205276816357053e-01,-6.126634476996869472e-01,-6.059123336102733015e-01,1.002344218024635858e-01,1.048920598436261731e+00,5.876540962593845840e-01,5.972998340550169649e-01,5.928220898147797957e-01,5.354245878494449939e-02,1.026422164035172280e+00
1.100000000000000000e+02,-1.115904002043041601e+02,-5.990013449648132760e-01,-6.118366540583733970e-01,-6.058782470838718348e-01,1.002351528084187565e-01,1.048920946892490935e+00,5.882369124885463707e-01,5.967500104220255785e-01,5.927980602400826360e-01,5.354278037714493843e-02,1.026422320692046641e+00
1.120000000000000000e+02,-1.115911823626815504e+02,-5.997780612307610504e-01,-6.111062412518030174e-01,-6.058474737102836905e-01,1.002357222317635660e-01,1.048921218325373106e+00,5.887509856025976429e-01,5.962644366744807023e-01,5.927765425422102386e-01,5.354303087905428610e-02,1.026422442718764705e+00
1.140000000000000000e+02,-1.115917916245417132e+02,-6.004630468966178913e-01,-6.104610495327276176e-01,-6.058197769147429801e-01,1.002361657859901500e-01,1.048921429758879365e+00,5.892044548160823014e-01,5.958356380339032699e-01,5.927573102703113106e-01,5.354322600527135212e-02,1.026422537770373067e+00
1.160000000000000000e+02,-1.115922662068048652e+02,-6.010671880178984905e-01,-6.098911941740887688e-01,-6.057949141825290651e-01,1.002365112922473100e-01,1.048921594454833128e+00,5.896044889286961022e-01,5.954570018807693321e-01,5.927401484150823796e-01,5.354337799683070442e-02,1.026422611809839180e+00
1.180000000000000000e+02,-1.115926358797157434e+02,-6.016000674311045016e-01,-6.093879237405231963e-01,-6.057726452136440454e-01,1.002367804230177573e-01,1.048921722744094565e+00,5.899574034727480543e-01,5.951226799990368965e-01,5.927248554155647442e-01,5.354349638893515784e-02,1.026422669482039529e+00
1.200000000000000000e+02,-1.115929238334215654e+02,-6.020701231696328204e-01,-6.089434931860896461e-01,-6.057527374709615886e-01,1.002369900607345266e-01,1.048921822674195203e+00,5.902687634120227234e-01,5.948275015167493462e-01,5.927112441892974370e-01,5.354358860902941331e-02,1.026422714405098580e+00
1.220000000000000000e+02,-1.115931481321823924e+02,-6.024847871258995902e-01,-6.085510504540798671e-01,-6.057349697924071519e-01,1.002371533563102268e-01,1.048921900513918981e+00,5.905434732374190698e-01,5.945668954636553760e-01,5.926991424644557638e-01,5.354366044269572023e-02,1.026422749397341017e+00
1.240000000000000000e+02,-1.115933228472747345e+02,-6.028506065216612253e-01,-6.082045353134335475e-01,-6.057191345784453951e-01,1.002372805538136596e-01,1.048921961146412007e+00,5.907858560564952510e-01,5.943368219532867425e-01,5.926883926235170241e-01,5.354371639657889981e-02,1.026422776654084323e+00
1.260000000000000000e+02,-1.115934589395453855e+02,-6.031733503980856170e-01,-6.078985892407652303e-01,-6.057050389435220117e-01,1.002373796329259770e-01,1.048922008375431147e+00,5.909997230615159358e-01,5.941337110823516898e-01,5.926788512152485477e-01,5.354375998109411894e-02,1.026422797885352622e+00
1.280000000000000000e+02,-1.115935649469257100e+02,-6.034581030372758725e-01,-6.076284752404353950e-01,-6.056925051253951864e-01,1.002374568094336893e-01,1.048922045163917627e+00,5.911884345783740002e-01,5.939544087229182701e-01,5.926703882513726374e-01,5.354379393064553211e-02,1.026422814423153307e+00
1.300000000000000000e+02,-1.115936475199950308e+02,-6.037093459706828202e-01,-6.073900065814359372e-01,-6.056813703737073951e-01,1.002375169251113335e-01,1.048922073819849254e+00,5.913549537418416602e-01,5.937961284612887081e-01,5.926628863734805241e-01,5.354382037516846465e-02,1.026422827305038865e+00
1.320000000000000000e+02,-1.115937118391784395e+02,-6.039310300097381345e-01,-6.071794835167210191e-01,-6.056714864835420764e-01,1.002375637514347356e-01,1.048922096141013283e+00,5.915018937076848005e-01,5.936564090106694058e-01,5.926562399524193392e-01,5.354384097375060325e-02,1.026422837339199035e+00
1.340000000000000000e+02,-1.115937619397197551e+02,-6.041266385455146271e-01,-6.069936371345523440e-01,-6.056627190970615970e-01,1.002376002261699262e-01,1.048922113527783306e+00,5.916315591955380038e-01,5.935330764928927749e-01,5.926503541646287454e-01,5.354385701871793718e-02,1.026422845155162911e+00
1.360000000000000000e+02,-1.115938009648335196e+02,-6.042992432016638382e-01,-6.068295795715090701e-01,-6.056549468638346978e-01,1.002376286376617659e-01,1.048922127070967658e+00,5.917459830556607292e-01,5.934242110468880282e-01,5.926451440766085099e-01,5.354386951671143841e-02,1.026422851243294021e+00
1.380000000000000000e+02,-1.115938313628895031e+02,-6.044515527849193548e-01,-6.066847598922531226e-01,-6.056480605258941496e-01,1.002376507683939433e-01,1.048922137620240891e+00,5.918469584652519266e-01,5.933281172785926927e-01,5.926405337588077638e-01,5.354387925184039831e-02,1.026422855985554383e+00
1.400000000000000000e+02,-1.115938550410179033e+02,-6.045859563566033934e-01,-6.065569250107687438e-01,-6.056419619747912542e-01,1.002376680068127746e-01,1.048922145837446696e+00,5.919360672844112825e-01,5.932432981190194354e-01,5.926364554426403197e-01,5.354388683487547318e-02,1.026422859679468225e+00
1.420000000000000000e+02,-1.115938734847515832e+02,-6.047045611440075019e-01,-6.064440850923085158e-01,-6.056365633138572901e-01,1.002376814344302647e-01,1.048922152238120908e+00,5.920147050356989737e-01,5.931684317040275545e-01,5.926328487291729896e-01,5.354389274156850370e-02,1.026422862556787718e+00
1.440000000000000000e+02,-1.115938878512286152e+02,-6.048092259200122944e-01,-6.063444829340851605e-01,-6.056317859484523503e-01,1.002376918936776773e-01,1.048922157223832974e+00,5.920841029140485601e-01,5.931023509315944686e-01,5.926296598537640348e-01,5.354389734249950794e-02,1.026422864798033130e+00
1.460000000000000000e+02,-1.115938990417848231e+02,-6.049015904004391153e-01,-6.062565668761893400e-01,-6.056275597190717841e-01,1.002377000407559116e-01,1.048922161107380457e+00,5.921453471837619942e-01,5.930440253905879811e-01,5.926268410083088689e-01,5.354390092632666659e-02,1.026422866543817980e+00
1.480000000000000000e+02,-1.115939077585032067e+02,-6.049831011406182624e-01,-6.061789668428054778e-01,-6.056238220863549016e-01,1.002377063868026552e-01,1.048922164132412682e+00,5.921993962755949248e-01,5.929925453889413056e-01,5.926243497206866717e-01,5.354390371789531644e-02,1.026422867903671099e+00
1.500000000000000000e+02,-1.115939145482617647e+02,-6.050550343528287023e-01,-6.061104731574005200e-01,-6.056205173730336844e-01,1.002377113299619260e-01,1.048922166488716945e+00,5.922470958589602930e-01,5.929471078397734463e-01,5.926221482896399939e-01,5.354390589234610948e-02,1.026422868962908241e+00
1.520000000000000000e+02,-1.115939198370446235e+02,-6.051185160146463904e-01,-6.060500178149359485e-01,-6.056175960646423828e-01,1.002377151803626742e-01,1.048922168324124993e+00,5.922891921307564811e-01,5.929070037911420288e-01,5.926202032723995039e-01,5.354390758610209217e-02,1.026422869787985359e+00
1.540000000000000000e+02,-1.115939239566619108e+02,-6.051745395927736748e-01,-6.059966579293916134e-01,-6.056150141687896005e-01,1.002377181795749833e-01,1.048922169753788936e+00,5.923263435332212223e-01,5.928716074095193855e-01,5.926184850219007316e-01,5.354390890542807396e-02,1.026422870430666823e+00
1.560000000000000000e+02,-1.115939271655775542e+02,-6.052239816675164530e-01,-6.059495611064482645e-01,-6.056127326313343051e-01,1.002377205157674311e-01,1.048922170867404580e+00,5.923591310876268334e-01,5.928403662485864922e-01,5.926169672701416813e-01,5.354390993309733615e-02,1.026422870931273934e+00
1.580000000000000000e+02,-1.115939296651135209e+02,-6.052676157083930475e-01,-6.059079925194239546e-01,-6.056107168068207702e-01,1.002377223355092190e-01,1.048922171734838704e+00,5.923880675081266700e-01,5.928127926542836601e-01,5.926156267539766098e-01,5.354391073358527597e-02,1.026422871321214458e+00
1.600000000000000000e+02,-1.115939316120902731e+02,-6.053061242210896475e-01,-6.058713034915819140e-01,-6.056089359799999849e-01,1.002377237529706588e-01,1.048922172410513776e+00,5.924136052404221919e-01,5.927884561741364466e-01,5.926144428798982844e-01,5.354391135711307481e-02,1.026422871624952826e+00
1.620000000000000000e+02,-1.115939331286583638e+02,-6.053401094594561549e-01,-6.058389214104771270e-01,-6.056073629348418530e-01,1.002377248570805179e-01,1.048922172936820774e+00,5.924361435525802300e-01,5.927669768539776118e-01,5.926133974242829838e-01,5.354391184280063443e-02,1.026422871861545127e+00
1.640000000000000000e+02,-1.115939343099675369e+02,-6.053701028728918354e-01,-6.058103408198421969e-01,-6.056059735674058642e-01,1.002377257171103292e-01,1.048922173346779729e+00,5.924560347901998147e-01,5.927480193188235935e-01,5.926124742657820077e-01,5.354391222111983678e-02,1.026422872045835266e+00
1.660000000000000000e+02,-1.115939352301295600e+02,-6.053965734391815179e-01,-6.057851155522219200e-01,-6.056047465389443607e-01,1.002377263870178475e-01,1.048922173666110957e+00,5.924735898946889012e-01,5.927312875463923714e-01,5.926116591467885941e-01,5.354391251580593175e-02,1.026422872189385327e+00
1.680000000000000000e+02,-1.115939359468768259e+02,-6.054199350147029257e-01,-6.057628517813391511e-01,-6.056036629656137427e-01,1.002377269088318007e-01,1.048922173914849321e+00,5.924890832717001343e-01,5.927165202525466192e-01,5.926109394610680203e-01,5.354391274534730377e-02,1.026422872301201439e+00
1.700000000000000000e+02,-1.115939365051758045e+02,-6.054405528183912644e-01,-6.057432018870951840e-01,-6.056027061414345214e-01,1.002377273152920967e-01,1.048922174108600558e+00,5.925027570864553894e-01,5.927034868171554560e-01,5.926103040648930120e-01,5.354391292414513448e-02,1.026422872388298879e+00
1.720000000000000000e+02,-1.115939369400546894e+02,-6.054587491518039766e-01,-6.057258590384975161e-01,-6.056018612913212085e-01,1.002377276318971305e-01,1.048922174259520057e+00,5.925148250535882122e-01,5.926919836872395209e-01,5.926097431092625101e-01,5.354391306341685364e-02,1.026422872456142166e+00
1.740000000000000000e+02,-1.115939372787970569e+02,-6.054748084455945367e-01,-6.057105524107468941e-01,-6.056011153511527967e-01,1.002377278785125114e-01,1.048922174377076466e+00,5.925254757810614059e-01,5.926818312016404189e-01,5.926092478908893124e-01,5.354391317190040911e-02,1.026422872508987671e+00
1.760000000000000000e+02,-1.115939375426555529e+02,-6.054889817118868089e-01,-6.056970429624561891e-01,-6.056004567721642307e-01,1.002377280706102658e-01,1.048922174468645441e+00,5.925348757207564709e-01,5.926728707878544666e-01,5.926088107200909727e-01,5.354391325640259214e-02,1.026422872550150966e+00
1.780000000000000000e+02,-1.115939377481838477e+02,-6.055014904726224723e-01,-6.056851197075734383e-01,-6.055998753471666385e-01,1.002377282202409209e-01,1.048922174539971497e+00,5.925431717720520686e-01,5.926649624875222067e-01,5.926084248036050939e-01,5.354391332222381561e-02,1.026422872582214429e+00
1.800000000000000000e+02,-1.115939379082768284e+02,-6.055125302257385878e-01,-6.056745964241414537e-01,-6.055993620562035717e-01,1.002377283367941740e-01,1.048922174595529944e+00,5.925504935792745842e-01,5.926579827720717120e-01,5.926080841407737054e-01,5.354391337349437979e-02,1.026422872607189785e+00
1.820000000000000000e+02,-1.115939380329791106e+02,-6.055222735035938886e-01,-6.056653087488409470e-01,-6.055989089296649475e-01,1.002377284275812186e-01,1.048922174638806215e+00,5.925569555590234350e-01,5.926518226145434109e-01,5.926077834316049175e-01,5.354391341343067712e-02,1.026422872626644001e+00
1.840000000000000000e+02,-1.115939381301139548e+02,-6.055308725716984641e-01,-6.056571116121601817e-01,-6.055985089268894894e-01,1.002377284982987199e-01,1.048922174672515917e+00,5.925626586891998837e-01,5.926463857876006491e-01,5.926075179953673722e-01,5.354391344453875851e-02,1.026422872641797657e+00
1.860000000000000000e+02,-1.115939382057763538e+02,-6.055384618101166128e-01,-6.056498769743028365e-01,-6.055981558286316346e-01,1.002377285533833234e-01,1.048922174698773579e+00,5.925676920877547271e-01,5.926415873611744489e-01,5.926072836985719627e-01,5.354391346876988950e-02,1.026422872653601104e+00
1.880000000000000000e+02,-1.115939382647120368e+02,-6.055451598148751113e-01,-6.056434918266160317e-01,-6.055978441417574354e-01,1.002377285962899739e-01,1.048922174719226552e+00,5.925721344059127205e-01,5.926373523764063567e-01,5.926070768912230502e-01,5.354391348764397929e-02,1.026422872662795305e+00
1.900000000000000000e+02,-1.115939383106190235e+02,-6.055510712523708428e-01,-6.056378564274619292e-01,-6.055975690149197899e-01,1.002377286297119197e-01,1.048922174735157808e+00,5.925760550576412156e-01,5.926336146751725042e-01,5.926068943504750886e-01,5.354391350234628810e-02,1.026422872669957131e+00
1.920000000000000000e+02,-1.115939383463771577e+02,-6.055562884957998993e-01,-6.056328827450295771e-01,-6.055973261639230332e-01,1.002377286557455116e-01,1.048922174747567437e+00,5.925795153047046515e-01,5.926303158669626869e-01,5.926067332307933810e-01,5.354391351379777370e-02,1.026422872675535558e+00
1.940000000000000000e+02,-1.115939383742312003e+02,-6.055608930692747416e-01,-6.056284930828552682e-01,-6.055971118056666658e-01,1.002377286760236380e-01,1.048922174757233927e+00,5.925825692141883927e-01,5.926274044169940192e-01,5.926065910198903275e-01,5.354391352271808957e-02,1.026422872679880971e+00
1.960000000000000000e+02,-1.115939383959278928e+02,-6.055649569222252282e-01,-6.056246188665901364e-01,-6.055969225997660521e-01,1.002377286918191557e-01,1.048922174764763238e+00,5.925852645035454280e-01,5.926248348413768463e-01,5.926064654998031145e-01,5.354391352966640649e-02,1.026422872683265597e+00
1.980000000000000000e+02,-1.115939384128278249e+02,-6.055685435540940631e-01,-6.056211995731752840e-01,-6.055967555968716498e-01,1.002377287041229803e-01,1.048922174770628102e+00,5.925876432863728116e-01,5.926225669967170040e-01,5.926063547124785780e-01,5.354391353507893109e-02,1.026422872685902155e+00
2.000000000000000000e+02,-1.115939384259917091e+02,-6.055717090068220010e-01,-6.056181817856534089e-01,-6.055966081930345135e-01,1.002377287137067585e-01,1.048922174775196225e+00,5.925897427305688581e-01,5.926205654531220279e-01,5.926062569293716331e-01,5.354391353929457975e-02,1.026422872687955845e+00
2.020000000000000000e+02,-1.115939384362454092e+02,-6.055745027407898329e-01,-6.056155183589472246e-01,-6.055964780893682287e-01,1.002377287211716345e-01,1.048922174778754934e+00,5.925915956392019401e-01,5.926187989408020496e-01,5.926061706245839833e-01,5.354391354257821700e-02,1.026422872689555454e+00
2.040000000000000000e+02,-1.115939384442327338e+02,-6.055769684078224913e-01,-6.056131676835161404e-01,-6.055963632563539090e-01,1.002377287269867467e-01,1.048922174781526717e+00,5.925932309630985717e-01,5.926172398616261772e-01,5.926060944511506445e-01,5.354391354513627493e-02,1.026422872690801569e+00
2.060000000000000000e+02,-1.115939384504535923e+02,-6.055791445334095524e-01,-6.056110930354539068e-01,-6.055962619023638194e-01,1.002377287315164150e-01,1.048922174783685879e+00,5.925946742533011458e-01,5.926158638580336646e-01,5.926060272200738277e-01,5.354391354712875750e-02,1.026422872691772126e+00
2.080000000000000000e+02,-1.115939384552998348e+02,-6.055810651187505389e-01,-6.056092620028917795e-01,-6.055961724458007733e-01,1.002377287350441071e-01,1.048922174785367645e+00,5.925959480602913665e-01,5.926146494325447156e-01,5.926059678818282883e-01,5.354391354868098113e-02,1.026422872692528188e+00
2.100000000000000000e+02,-1.115939384590744368e+02,-6.055827601721234243e-01,-6.056076459797321565e-01,-6.055960934905364468e-01,1.002377287377922283e-01,1.048922174786677708e+00,5.925970722864080109e-01,5.926135776119478837e-01,5.926059155099969722e-01,5.354391354988947971e-02,1.026422872693117050e+00
2.120000000000000000e+02,-1.115939384620150179e+02,-6.055842561778101985e-01,-6.056062197187972451e-01,-6.055960238041633303e-01,1.002377287399326550e-01,1.048922174787698003e+00,5.925980644968200650e-01,5.926126316509022773e-01,5.926058692868759747e-01,5.354391355083130966e-02,1.026422872693575794e+00
2.140000000000000000e+02,-1.115939384643051113e+02,-6.055855765099703580e-01,-6.056049609374375420e-01,-6.055959622988383861e-01,1.002377287416002100e-01,1.048922174788492923e+00,5.925989401939987244e-01,5.926117967703541378e-01,5.926058284906873252e-01,5.354391355156492421e-02,1.026422872693932842e+00
2.160000000000000000e+02,-1.115939384660891989e+02,-6.055867417978677558e-01,-6.056038499694691435e-01,-6.055959080143326068e-01,1.002377287428989489e-01,1.048922174789112205e+00,5.925997130599442997e-01,5.926110599266440904e-01,5.926057924843721736e-01,5.354391355213625192e-02,1.026422872694211286e+00
2.180000000000000000e+02,-1.115939384674789636e+02,-6.055877702482340696e-01,-6.056028694579571603e-01,-6.055958601030696498e-01,1.002377287439105563e-01,1.048922174789594486e+00,5.926003951699854166e-01,5.926104096077612349e-01,5.926057607056220977e-01,5.354391355258100726e-02,1.026422872694428223e+00
2.200000000000000000e+02,-1.115939384685613192e+02,-6.055886779297743328e-01,-6.056020040840494056e-01,-6.055958178169316142e-01,1.002377287446988841e-01,1.048922174789970185e+00,5.926009971814351074e-01,5.926098356534658107e-01,5.926057326581255502e-01,5.354391355292781318e-02,1.026422872694596755e+00
2.220000000000000000e+02,-1.115939384694043923e+02,-6.055894790242162262e-01,-6.056012403276912481e-01,-6.055957804955836021e-01,1.002377287453122406e-01,1.048922174790262618e+00,5.926015285001339228e-01,5.926093290965900318e-01,5.926057079038329345e-01,5.354391355319790269e-02,1.026422872694728428e+00
2.240000000000000000e+02,-1.115939384700612180e+02,-6.055901860479320220e-01,-6.056005662564042380e-01,-6.055957475561986048e-01,1.002377287457904137e-01,1.048922174790490658e+00,5.926019974273912805e-01,5.926088820229263865e-01,5.926056860560973139e-01,5.354391355340822750e-02,1.026422872694830790e+00
2.260000000000000000e+02,-1.115939384705728088e+02,-6.055908100474969302e-01,-6.055999713388580119e-01,-6.055957184843343555e-01,1.002377287461632127e-01,1.048922174790668072e+00,5.926024112897068097e-01,5.926084874475950892e-01,5.926056667736816497e-01,5.354391355357212418e-02,1.026422872694910726e+00
2.280000000000000000e+02,-1.115939384709711533e+02,-6.055913607722974712e-01,-6.055994462803633294e-01,-6.055956928259459415e-01,1.002377287464531336e-01,1.048922174790806183e+00,5.926027765532412284e-01,5.926081392059171504e-01,5.926056497553806590e-01,5.354391355369975819e-02,1.026422872694972899e+00
2.300000000000000000e+02,-1.115939384712818168e+02,-6.055918468268390864e-01,-6.055989828776616735e-01,-6.055956701802659436e-01,1.002377287466790501e-01,1.048922174790913875e+00,5.926030989248400882e-01,5.926078318571023074e-01,5.926056347353664266e-01,5.354391355379913703e-02,1.026422872695021304e+00
2.320000000000000000e+02,-1.115939384715231597e+02,-6.055922758052280086e-01,-6.055985738907487814e-01,-6.055956501935928493e-01,1.002377287468550759e-01,1.048922174790997808e+00,5.926033834411968959e-01,5.926075605992554562e-01,5.926056214790127452e-01,5.354391355387669998e-02,1.026422872695059052e+00
2.340000000000000000e+02,-1.115939384717119651e+02,-6.055926544097864905e-01,-6.055982129297911021e-01,-6.055956325537289464e-01,1.002377287469918554e-01,1.048922174791063311e+00,5.926036345475711453e-01,5.926073211943388985e-01,5.926056097792388178e-01,5.354391355393688101e-02,1.026422872695088362e+00
2.360000000000000000e+02,-1.115939384718583369e+02,-6.055929885558066772e-01,-6.055978943552829952e-01,-6.055956169851307580e-01,1.002377287470992001e-01,1.048922174791114159e+00,5.926038561672091198e-01,5.926071099019716293e-01,5.926055994532760662e-01,5.354391355398381569e-02,1.026422872695111232e+00
2.380000000000000000e+02,-1.115939384719726775e+02,-6.055932834639478068e-01,-6.055976131899341031e-01,-6.055956032446088155e-01,1.002377287471825085e-01,1.048922174791153683e+00,5.926040517626656179e-01,5.926069234210000758e-01,5.926055903398114166e-01,5.354391355402030733e-02,1.026422872695128996e+00
2.400000000000000000e+02,-1.115939384720614669e+02,-6.055935437418199507e-01,-6.055973650409167686e-01,-6.055955911175165962e-01,1.002377287472470679e-01,1.048922174791184547e+00,5.926042243898897999e-01,5.926067588378963746e-01,5.926055822964837461e-01,5.354391355404909680e-02,1.026422872695142985e+00
2.420000000000000000e+02,-1.115939384721306453e+02,-6.055937734559787566e-01,-6.055971460312469246e-01,-6.055955804144116383e-01,1.002377287472979717e-01,1.048922174791208750e+00,5.926043767459835410e-01,5.926066135812768643e-01,5.926055751976312402e-01,5.354391355407117636e-02,1.026422872695153865e+00
2.440000000000000000e+02,-1.115939384721851582e+02,-6.055939761954298728e-01,-6.055969527391830143e-01,-6.055955709680920229e-01,1.002377287473369960e-01,1.048922174791227402e+00,5.926045112113329516e-01,5.926064853816847000e-01,5.926055689323569409e-01,5.354391355408821829e-02,1.026422872695162303e+00
2.460000000000000000e+02,-1.115939384722268528e+02,-6.055941551277553847e-01,-6.055967821447970634e-01,-6.055955626309882378e-01,1.002377287473673745e-01,1.048922174791242057e+00,5.926046298867955198e-01,5.926063722361762931e-01,5.926055634027765917e-01,5.354391355410192954e-02,1.026422872695168742e+00
2.480000000000000000e+02,-1.115939384722597936e+02,-6.055943130485595960e-01,-6.055966315827758795e-01,-6.055955552728595759e-01,1.002377287473915635e-01,1.048922174791253603e+00,5.926047346265396198e-01,5.926062723769967011e-01,5.926055585225031841e-01,5.354391355411256687e-02,1.026422872695173849e+00


==> DataFiles/Constant_Coupled_L2Mass.dat <==
t,energy,x_avg_1,y_avg_1,z_avg_1,integral1,nodalmax1,x_avg_2,y_avg_2,z_avg_2,integral2,nodalmax2
0.000000000000000000e+00,4.166666666666745300e+01,1.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.631873372351133517e-17,1.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+00,0.000000000000000000e+00,1.631873372351133517e-17,1.000000000000000000e+00
2.000000000000000000e+00,1.453715275989473454e+01,9.918145100389771374e-01,-1.808963918893617406e-01,6.258004553540389911e-03,1.645868954343458063e-02,1.008195759543575765e+00,-1.299433720996045483e-01,9.948046511299030170e-01,6.258621583603488081e-02,1.043860827496933576e-02,1.005205754201559998e+00
4.000000000000000000e+00,-7.255808611210176728e+00,9.554147270562276528e-01,-3.427421162965885171e-01,-1.505079957584100868e-03,3.029172422506117013e-02,1.015032868549236023e+00,-2.395157859812673817e-01,9.736744504720148408e-01,1.117850100884933001e-01,1.790563571668437118e-02,1.008913096217887162e+00
6.000000000000000000e+00,-2.244449057061233788e+01,9.026750137126733353e-01,-4.747565961662634781e-01,-1.940744664643375555e-02,4.059265496987467248e-02,1.020094434343300049e+00,-3.213979962880281760e-01,9.471101032907820461e-01,1.482984294376588352e-01,2.230664394710782719e-02,1.011091807874537229e+00
8.000000000000000000e+00,-3.219346679250674015e+01,8.444799307930339616e-01,-5.768765249842665588e-01,-4.334087848784906605e-02,4.781131033822391685e-02,1.023626548281119097e+00,-3.761990843245914262e-01,9.230937926018918382e-01,1.756878166601409386e-01,2.449410990960678575e-02,1.012172964425464450e+00
1.000000000000000000e+01,-3.833333736925131774e+01,7.871864438871415404e-01,-6.543904307569869960e-01,-7.033003766715756333e-02,5.283564750425934903e-02,1.026077797981975070e+00,-4.079929048019942939e-01,9.054200527900435613e-01,1.979258183151517136e-01,2.541831191880713353e-02,1.012629405025512019e+00
1.200000000000000000e+01,-4.239079102118190434e+01,7.331775444668853225e-01,-7.135587196064809845e-01,-9.868713285798788593e-02,5.645450822865374918e-02,1.027839728866266400e+00,-4.211853383127321382e-01,8.948640015108273449e-01,2.181683040032034449e-01,2.577607928120545164e-02,1.012806042282844432e+00
1.400000000000000000e+01,-4.539970767430902754e+01,6.824923107063650685e-01,-7.596930229417794278e-01,-1.276622598477443471e-01,5.922689586915794169e-02,1.029187493062563741e+00,-4.193241633853745376e-01,8.906565364294728449e-01,2.385352828810213266e-01,2.600090106250904295e-02,1.012917025755775580e+00
1.600000000000000000e+01,-4.800636351943516900e+01,6.340925115844676663e-01,-7.967292586111831554e-01,-1.570576002902069612e-01,6.151791458353887687e-02,1.030299914874593048e+00,-4.049582775880709029e-01,8.914086695746739064e-01,2.602785311576190086e-01,2.634553656155201942e-02,1.013087131773495519e+00
1.800000000000000000e+01,-5.060604209664704456e+01,5.865873467866532520e-01,-8.273639416290424764e-01,-1.869416032942433359e-01,6.356297036036234749e-02,1.031291893872572807e+00,-3.798645602126536347e-01,8.955458507350178010e-01,2.839969188626448315e-01,2.695370479772640424e-02,1.013387243259620041e+00
2.000000000000000000e+01,-5.343858059191033760e+01,5.385982305311192153e-01,-8.533114706275026773e-01,-2.174599402281285898e-01,6.551734543973658509e-02,1.032238996282591525e+00,-3.453492410378675714e-01,9.014775144362873194e-01,3.097976579724024404e-01,2.790239620482557956e-02,1.013855214618205158e+00
2.200000000000000000e+01,-5.664112283894199606e+01,4.889391398877780404e-01,-8.755379270097194411e-01,-2.487129473813446123e-01,6.748627434178666729e-02,1.033192273658883664e+00,-3.025291675634687594e-01,9.076657616889143299e-01,3.374022195118448475e-01,2.922128990047116737e-02,1.014505441042222511e+00
2.400000000000000000e+01,-6.027205574617132555e+01,4.367168616239504586e-01,-8.944489586128813174e-01,-2.806769872521439613e-01,6.954012796327400936e-02,1.034185731853713319e+00,-2.525627466825881573e-01,9.126829258385539267e-01,3.662253024568095094e-01,3.089903628865198551e-02,1.015331983290471918e+00
2.600000000000000000e+01,-6.432039069885669846e+01,3.813987756142336316e-01,-9.100472721035894885e-01,-3.131597390646401746e-01,7.172008567425042225e-02,1.035239144198426553e+00,-1.968090241950425645e-01,9.152949144823718797e-01,3.954572365425866320e-01,3.288499841578277488e-02,1.016309499325752652e+00
2.800000000000000000e+01,-6.871230741750207471e+01,3.228598449239273860e-01,-9.220796074749948446e-01,-3.457884609934556153e-01,7.403894174175656984e-02,1.036358500591441523e+00,-1.368908070125977317e-01,9.145681013341890875e-01,4.241691063546554896e-01,3.509333580828682270e-02,1.017395368483726914e+00
3.000000000000000000e+01,-7.332291249971603975e+01,2.614002651475675343e-01,-9.301837308929832293e-01,-3.780332973634056293e-01,7.648104575264424998e-02,1.037536045522732930e+00,-7.464697276776875723e-02,9.099687036423211861e-01,4.514403346215260515e-01,3.741358787506305489e-02,1.018535020447865813e+00
3.200000000000000000e+01,-7.799605072047936005e+01,1.977185982113709439e-01,-9.340314460103765759e-01,-4.092641897805854856e-01,7.900456325165018667e-02,1.038751444422628012e+00,-1.198688327961453838e-02,9.014120539245426000e-01,4.764874816383866118e-01,3.972769648930112724e-02,1.019670386233576753e+00
3.400000000000000000e+01,-8.256931996632911819e+01,1.328314900203378390e-01,-9.334507290747667829e-01,-4.388317487266792383e-01,8.154777204173961624e-02,1.039974890124087725e+00,4.930536669618879042e-02,8.892325361763545599e-01,4.987620312540568257e-01,4.192908640033825296e-02,1.020749276983770049e+00
3.600000000000000000e+01,-8.689791754313982608e+01,6.794660913533494273e-02,-9.285055581775674138e-01,-4.661542022465268165e-01,8.403905353171514658e-02,1.041171961564373305e+00,1.077502951441789564e-01,8.740776142429412809e-01,5.179920905492307881e-01,4.393760769585160209e-02,1.021732649828319017e+00
3.800000000000000000e+01,-9.087135902876656246e+01,4.312039316599461207e-03,-9.195190516672837600e-01,-4.907896680986111870e-01,8.640837837450800196e-02,1.042309156816924043e+00,1.622816905453667857e-01,8.567609126424304833e-01,5.341642955385254021e-01,4.570610314631536747e-02,1.022597723038874085e+00
4.000000000000000000e+01,-9.442049577252920756e+01,-5.692617774902102717e-02,-9.070408222705667045e-01,-5.124780010546643449e-01,8.859734454335779774e-02,1.043358684514108070e+00,2.122659858278751199e-01,8.381200516545418422e-01,5.474635938537656399e-01,4.721845632016220123e-02,1.023336922198039511e+00
4.200000000000000000e+01,-9.751593311528397123e+01,-1.148307109004619297e-01,-8.917747588306230710e-01,-5.311470490052425664e-01,9.056550032029136998e-02,1.044301441312392775e+00,2.574494259620501713e-01,8.189123068485935075e-01,5.581976729434485751e-01,4.848221531574697235e-02,1.023954205678858420e+00
4.400000000000000000e+01,-1.001609625858472725e+02,-1.687296994364261005e-01,-8.744912724414798388e-01,-5.468889441774594795e-01,9.229221431175101131e-02,1.045127845920303722e+00,2.978675157438766541e-01,7.997584965301897109e-01,5.667282867272825930e-01,4.951966068448856312e-02,1.024460668203160063e+00
4.600000000000000000e+01,-1.023822807126666277e+02,-2.182249762197786824e-01,-8.559462374482923464e-01,-5.599184937237863258e-01,9.377482126191626077e-02,1.045836899936096964e+00,3.337488776657578371e-01,7.811276034161472870e-01,5.734207900308646577e-01,5.036004860142035550e-02,1.024870747270957727e+00
4.800000000000000000e+01,-1.042209018068887616e+02,-2.631640007783481727e-01,-8.368206234973291080e-01,-5.705265158595596020e-01,9.502455251497352040e-02,1.046434208405242261e+00,3.654332311550655410e-01,7.633473782932685969e-01,5.786134020086389773e-01,5.103413536364373448e-02,1.025199558804841038e+00
5.000000000000000000e+01,-1.057245982927638721e+02,-3.035915855651786233e-01,-8.176852835367532935e-01,-5.790377439389495784e-01,9.606178264446316173e-02,1.046929693269897932e+00,3.933106460502578394e-01,7.466271860460913512e-01,5.826023616802937788e-01,5.157093107502314783e-02,1.025461325982036431e+00
5.200000000000000000e+01,-1.069423392483540312e+02,-3.396956845546562076e-01,-7.989882678713192687e-01,-5.857783506510243487e-01,9.691168639249510275e-02,1.047335517586573950e+00,4.177811738587917101e-01,7.310837703674458732e-01,5.856377220891191282e-01,5.199613005923953146e-02,1.025668625857775851e+00
5.400000000000000000e+01,-1.079206520042005053e+02,-3.717569872920165053e-01,-7.810585671268506225e-01,-5.910542382670096462e-01,9.760085545607599666e-02,1.047664476567759628e+00,4.392305390205177851e-01,7.167649872913265385e-01,5.879252475603189421e-01,5.233161013384959870e-02,1.025832154956900277e+00
5.600000000000000000e+01,-1.087015624117253623e+02,-4.001073403828728781e-01,-7.641196872591643485e-01,-5.951388186899978505e-01,9.815499379701050908e-02,1.047928906845777108e+00,4.580170891413495871e-01,7.036695766097258442e-01,5.896312396291719660e-01,5.259552573825240079e-02,1.025960781778664677e+00
5.800000000000000000e+01,-1.093216920518494817e+02,-4.250984309350592238e-01,-7.483076212865794608e-01,-5.982679897450180473e-01,9.859755961257130052e-02,1.048140047712425860e+00,4.744660156841844501e-01,6.917626994785431860e-01,5.908883569152901805e-01,5.280268276710980979e-02,1.026061734388685975e+00
6.000000000000000000e+01,-1.098121227507623132e+02,-4.470800114588518448e-01,-7.336894782316453201e-01,-6.006399396643881117e-01,9.894912423390089806e-02,1.048307743098360723e+00,4.888679649318407039e-01,6.809877028223771944e-01,5.918013806957779233e-01,5.296501272531772136e-02,1.026140834746826602e+00
6.200000000000000000e+01,-1.101987179471771867e+02,-4.663859667210845661e-01,-7.202805927706121825e-01,-6.024178060360078080e-01,9.922721530557845893e-02,1.048440372797468267e+00,5.014801261093866369e-01,6.712747941853074440e-01,5.924524316425925363e-01,5.309204995043030617e-02,1.026202733362171049e+00
6.400000000000000000e+01,-1.105026778312738855e+02,-4.833263055168465216e-01,-7.080591061178779233e-01,-6.037337470299491970e-01,9.944645266383020377e-02,1.048544921627088122e+00,5.125285950715174899e-01,6.625472998301659144e-01,5.929054576120195152e-01,5.319136694433779233e-02,1.026251122754028300e+00
6.600000000000000000e+01,-1.107411812761086054e+02,-4.981833421522994243e-01,-6.969777597734547747e-01,-6.046934740898262106e-01,9.961883762366982586e-02,1.048627120395903223e+00,5.222112904134358358e-01,6.547260826328665795e-01,5.932099763037582685e-01,5.326895110134224898e-02,1.026288921849449087e+00
6.800000000000000000e+01,-1.109280258049113996e+02,-5.112106685441393239e-01,-6.869730632399838610e-01,-6.053806788344227030e-01,9.975410355668884455e-02,1.048691615091310814e+00,5.307010039415183122e-01,6.477325832452049958e-01,5.934041334581671157e-01,5.332952058727252059e-02,1.026318430408822424e+00
7.000000000000000000e+01,-1.110742175428108567e+02,-5.226338705809768781e-01,-6.779721899569547405e-01,-6.058610558254392542e-01,9.986007199939131440e-02,1.048742137994618684e+00,5.381483555085264658e-01,6.414908449202190166e-01,5.935171667452437960e-01,5.337678387427948618e-02,1.026341455795209967e+00
7.200000000000000000e+01,-1.111884895305134080e+02,-5.326522488258784715e-01,-6.698980118182554788e-01,-6.061857961771954795e-01,9.994298390428699164e-02,1.048781666463721951e+00,5.446845353907215914e-01,6.359287969970294219e-01,5.935713707107382886e-01,5.341365007131283760e-02,1.026359415643889328e+00
7.400000000000000000e+01,-1.112777427498496934e+02,-5.414410444126805944e-01,-6.626726653283776525e-01,-6.063945300692725748e-01,1.000077920460307607e-01,1.048812562878691068e+00,5.504237840063407328e-01,6.309790043746333899e-01,5.935836518773472958e-01,5.344239773750516370e-02,1.026373420226311284e+00
7.600000000000000000e+01,-1.113474130798020809e+02,-5.491538483338069820e-01,-6.562199920504806494e-01,-6.065177518925298772e-01,1.000584104673232777e-01,1.048836693901133543e+00,5.554655969400844606e-01,6.265790379021796142e-01,5.935667521876226704e-01,5.346480942498083727e-02,1.026384338069580515e+00
7.800000000000000000e+01,-1.114017717332382063e+02,-5.559249969450793527e-01,-6.504671357108432472e-01,-6.065787875105271842e-01,1.000979223259902823e-01,1.048855529771439921e+00,5.598966642002434213e-01,6.226715805609529530e-01,5.935302069220201870e-01,5.348227834972265476e-02,1.026392847967712463e+00
8.000000000000000000e+01,-1.114441683249211934e+02,-5.618718408165417344e-01,-6.453455201265839714e-01,-6.065953711884835009e-01,1.001287501973105454e-01,1.048870225625385677e+00,5.637925632942609733e-01,6.192043539643553585e-01,5.934810917262399732e-01,5.349589263089019053e-02,1.026399480046847223e+00
8.200000000000000000e+01,-1.114772257853930029e+02,-5.670968291373917891e-01,-6.407913812742942472e-01,-6.065808981335957251e-01,1.001527939136572093e-01,1.048881687284030528e+00,5.672192302880481041e-01,6.161299268590062495e-01,5.934246031592050885e-01,5.350650161450301590e-02,1.026404648091604477e+00
8.400000000000000000e+01,-1.115029956149508052e+02,-5.716893865947759723e-01,-6.367459848614870355e-01,-6.065454122626794398e-01,1.001715411192338478e-01,1.048890624004891636e+00,5.702342340898997053e-01,6.134054502133966524e-01,5.933645084515992707e-01,5.351476796958792859e-02,1.026408674933690701e+00
8.600000000000000000e+01,-1.115230809174370705e+02,-5.757275805962566162e-01,-6.331556273921401523e-01,-6.064963806815109049e-01,1.001861553373219749e-01,1.048897590493685694e+00,5.728878783377979733e-01,6.109923507596185521e-01,5.933034929117252387e-01,5.352120853439522319e-02,1.026411812356006870e+00
8.800000000000000000e+01,-1.115387335202216263e+02,-5.792795886119147530e-01,-6.299714928337204478e-01,-6.064392980312893755e-01,1.001975457622081012e-01,1.048903020192212932e+00,5.752241534187249039e-01,6.088560054377294417e-01,5.932434274921930539e-01,5.352622629655644920e-02,1.026414256675199921e+00
9.000000000000000000e+01,-1.115509304084975639e+02,-5.824049815329722657e-01,-6.271494172759844998e-01,-6.063781561423168265e-01,1.002064223505751278e-01,1.048907251551209896e+00,5.772815588732379544e-01,6.069654122665313345e-01,5.931855742521369157e-01,5.353013540381897084e-02,1.026416160927606125e+00
9.200000000000000000e+01,-1.115604337406397804e+02,-5.851558414769778560e-01,-6.246495991552055704e-01,-6.063158076764108007e-01,1.002133391776842686e-01,1.048910548704617307e+00,5.790938140684872559e-01,6.052928681022016200e-01,5.931307436302687419e-01,5.353318070715726296e-02,1.026417644390773320e+00
9.400000000000000000e+01,-1.115678378873499526e+02,-5.875777328613495110e-01,-6.224362816029196388e-01,-6.062542467223214215e-01,1.002187284789899796e-01,1.048913117700950304e+00,5.806904727389748944e-01,6.038136600735027892e-01,5.930794144125663969e-01,5.353555302112173592e-02,1.026418800018134903e+00
9.600000000000000000e+01,-1.115736062492204468e+02,-5.897105447523027788e-01,-6.204774253638178916e-01,-6.061948245839631211e-01,1.002229273305406260e-01,1.048915119223990056e+00,5.820974548906157064e-01,6.025057748414376357e-01,5.930318248847818996e-01,5.353740103358436975e-02,1.026419700241149258e+00
9.800000000000000000e+01,-1.115781000429160770e+02,-5.915892210623754366e-01,-6.187443847994115176e-01,-6.061384151603327330e-01,1.002261985310606979e-01,1.048916678548490689e+00,5.833375076795186409e-01,6.013496279533827593e-01,5.929880417776020041e-01,5.353884059665037914e-02,1.026420401495506507e+00
1.000000000000000000e+02,-1.115816007892075135e+02,-5.932443934786927331e-01,-6.172115951981197446e-01,-6.060855412295110822e-01,1.002287469283718035e-01,1.048917893323642714e+00,5.844306052205394675e-01,6.003278142447744381e-01,5.929480121375455548e-01,5.353996197221107256e-02,1.026420947750852353e+00
1.020000000000000000e+02,-1.115843278694582494e+02,-5.947029302686844821e-01,-6.158562765273286610e-01,-6.060364704909829703e-01,1.002307321734258322e-01,1.048918839653270041e+00,5.853942958425391030e-01,5.994248793362053629e-01,5.929116021033470352e-01,5.354083548095725509e-02,1.026421373262708103e+00
1.040000000000000000e+02,-1.115864522251413717e+02,-5.959884124493923796e-01,-6.146581565701834116e-01,-6.059912882748687002e-01,1.002322786772284202e-01,1.048919576842459733e+00,5.862440040700558352e-01,5.986271116674056758e-01,5.928786256683742373e-01,5.354151590576115144e-02,1.026421704717562777e+00
1.060000000000000000e+02,-1.115881070435441131e+02,-5.971215472814317415e-01,-6.135992148516717926e-01,-6.059499522946233396e-01,1.002334833802051711e-01,1.048920151101284670e+00,5.869932935522442774e-01,5.979223541204683467e-01,5.928488658092265773e-01,5.354204592355272380e-02,1.026421962904681351e+00
1.080000000000000000e+02,-1.115893960901398714e+02,-5.981205276840572127e-01,-6.126634476977018684e-01,-6.059123336179773611e-01,1.002344218122700886e-01,1.048920598433650042e+00,5.876540962577588845e-01,5.972998340504501735e-01,5.928220898165748043e-01,5.354245877970228995e-02,1.026422164018903516e+00
1.100000000000000000e+02,-1.115904002043782270e+02,-5.990013449672735302e-01,-6.118366540569494250e-01,-6.058782470909687135e-01,1.002351528182244128e-01,1.048920946889879247e+00,5.882369124869395449e-01,5.967500104178239395e-01,5.927980602414903988e-01,5.354278037190299960e-02,1.026422320675777877e+00
1.120000000000000000e+02,-1.115911823627550916e+02,-5.997780612332583861e-01,-6.111062412508712072e-01,-6.058474737168453306e-01,1.002357222415687643e-01,1.048921218322761195e+00,5.887509856010063602e-01,5.962644366706040255e-01,5.927765425432687252e-01,5.354303087381205584e-02,1.026422442702495719e+00
1.140000000000000000e+02,-1.115917916246152117e+02,-6.004630468991395409e-01,-6.104610495322280173e-01,-6.058197769208411021e-01,1.002361657957955426e-01,1.048921429756267454e+00,5.892044548145060068e-01,5.958356380303139188e-01,5.927573102710643749e-01,5.354322600002879573e-02,1.026422537754104081e+00
1.160000000000000000e+02,-1.115922662068780795e+02,-6.010671880204419004e-01,-6.098911941739650899e-01,-6.057949141882180699e-01,1.002365113020529802e-01,1.048921594452220996e+00,5.896044889271301326e-01,5.954570018774264506e-01,5.927401484155759848e-01,5.354337799158837008e-02,1.026422611793570416e+00
1.180000000000000000e+02,-1.115926358797885598e+02,-6.016000674336646759e-01,-6.093879237407352489e-01,-6.057726452189760025e-01,1.002367804328227197e-01,1.048921722741482432e+00,5.899574034711894122e-01,5.951226799959156155e-01,5.927248554158242033e-01,5.354349638369261533e-02,1.026422669465770765e+00
1.200000000000000000e+02,-1.115929238334936855e+02,-6.020701231722137559e-01,-6.089434931865942424e-01,-6.057527374759857919e-01,1.002369900705390726e-01,1.048921822671582849e+00,5.902687634104731851e-01,5.948275015138198007e-01,5.927112441893527262e-01,5.354358860378682916e-02,1.026422714388829593e+00
1.220000000000000000e+02,-1.115931481322551235e+02,-6.024847871284918499e-01,-6.085510504548482524e-01,-6.057349697971532443e-01,1.002371533661153002e-01,1.048921900511306848e+00,5.905434732358774141e-01,5.945668954609000245e-01,5.926991424643317519e-01,5.354366043745317078e-02,1.026422749381072030e+00
1.240000000000000000e+02,-1.115933228473475651e+02,-6.028506065242668077e-01,-6.082045353144259758e-01,-6.057191345829449070e-01,1.002372805636184694e-01,1.048921961143799875e+00,5.907858560549611449e-01,5.943368219506842687e-01,5.926883926232339173e-01,5.354371639133655159e-02,1.026422776637815337e+00
1.260000000000000000e+02,-1.115934589396182872e+02,-6.031733504006971947e-01,-6.078985892419598303e-01,-6.057050389478085828e-01,1.002373796427305647e-01,1.048922008372818571e+00,5.909997230599918216e-01,5.941337110798787791e-01,5.926788512148263299e-01,5.354375997585161112e-02,1.026422797869083636e+00
1.280000000000000000e+02,-1.115935649469978870e+02,-6.034581030399012169e-01,-6.076284752418070756e-01,-6.056925051294957951e-01,1.002374568192385684e-01,1.048922045161305272e+00,5.911884345768528837e-01,5.939544087205629319e-01,5.926703882508251864e-01,5.354379392540287858e-02,1.026422814406884321e+00
1.300000000000000000e+02,-1.115936475200676625e+02,-6.037093459733169354e-01,-6.073900065829629380e-01,-6.056813703776438018e-01,1.002375169349161849e-01,1.048922073817236900e+00,5.913549537403250955e-01,5.937961284590398403e-01,5.926628863728227170e-01,5.354382036992562377e-02,1.026422827288769879e+00
1.320000000000000000e+02,-1.115937118392506591e+02,-6.039310300123795772e-01,-6.071794835183924599e-01,-6.056714864873311566e-01,1.002375637612397397e-01,1.048922096138400928e+00,5.915018937061724547e-01,5.936564090085083567e-01,5.926562399516703827e-01,5.354384096850760971e-02,1.026422837322930048e+00
1.340000000000000000e+02,-1.115937619397918752e+02,-6.041266385481608436e-01,-6.069936371363394700e-01,-6.056627191007177835e-01,1.002376002359748192e-01,1.048922113525170952e+00,5.916315591940355390e-01,5.935330764908183232e-01,5.926503541637896388e-01,5.354385701347530446e-02,1.026422845138893924e+00
1.360000000000000000e+02,-1.115938009649057818e+02,-6.042992432043174933e-01,-6.068295795734066633e-01,-6.056549468673773085e-01,1.002376286474661315e-01,1.048922127068355303e+00,5.917459830541589305e-01,5.934242110448837426e-01,5.926451440756983491e-01,5.354386951146868079e-02,1.026422851227024813e+00
1.380000000000000000e+02,-1.115938313629617369e+02,-6.044515527875791161e-01,-6.066847598942457509e-01,-6.056480605293435016e-01,1.002376507781984616e-01,1.048922137617628536e+00,5.918469584637532366e-01,5.933281172766461387e-01,5.926405337578276589e-01,5.354387924659759213e-02,1.026422855969285397e+00
1.400000000000000000e+02,-1.115938550410900802e+02,-6.045859563592632657e-01,-6.065569250128419743e-01,-6.056419619781497898e-01,1.002376680166173345e-01,1.048922145834834563e+00,5.919360672829157011e-01,5.932432981171287256e-01,5.926364554416039265e-01,5.354388682963270862e-02,1.026422859663199239e+00
1.420000000000000000e+02,-1.115938734848240870e+02,-6.047045611466755899e-01,-6.064440850944592398e-01,-6.056365633171354457e-01,1.002376814442344499e-01,1.048922152235508554e+00,5.920147050342069450e-01,5.931684317021858055e-01,5.926328487280854151e-01,5.354389273632587792e-02,1.026422862540518732e+00
1.440000000000000000e+02,-1.115938878513008774e+02,-6.048092259226850453e-01,-6.063444829363008326e-01,-6.056317859516655577e-01,1.002376919034821817e-01,1.048922157221220841e+00,5.920841029125607502e-01,5.931023509297975727e-01,5.926296598526294979e-01,5.354389733725690992e-02,1.026422864781764144e+00
1.460000000000000000e+02,-1.115938990418569574e+02,-6.049015904031139756e-01,-6.062565668784609674e-01,-6.056275597222231521e-01,1.002377000505602078e-01,1.048922161104768325e+00,5.921453471822717418e-01,5.930440253888297208e-01,5.926268410071328097e-01,5.354390092108372856e-02,1.026422866527548994e+00
1.480000000000000000e+02,-1.115939077585749999e+02,-6.049831011432921235e-01,-6.061789668451257329e-01,-6.056238220894499813e-01,1.002377063966071180e-01,1.048922164129800327e+00,5.921993962741042283e-01,5.929925453872165741e-01,5.926243497194789711e-01,5.354390371265245474e-02,1.026422867887402113e+00
1.500000000000000000e+02,-1.115939145483344674e+02,-6.050550343555061161e-01,-6.061104731597650730e-01,-6.056205173760828009e-01,1.002377113397663194e-01,1.048922166486104590e+00,5.922470958574747035e-01,5.929471078380780247e-01,5.926221482883974323e-01,5.354390588710316451e-02,1.026422868946639477e+00
1.520000000000000000e+02,-1.115939198371161041e+02,-6.051185160173273569e-01,-6.060500178173426900e-01,-6.056175960676510872e-01,1.002377151901672619e-01,1.048922168321512860e+00,5.922891921292728901e-01,5.929070037894712542e-01,5.926202032711254120e-01,5.354390758085954966e-02,1.026422869771716595e+00
1.540000000000000000e+02,-1.115939239567341303e+02,-6.051745395954624129e-01,-6.059966579318299962e-01,-6.056150141717637769e-01,1.002377181893798902e-01,1.048922169751176803e+00,5.923263435317380754e-01,5.928716074078711484e-01,5.926184850206063226e-01,5.354390890018532329e-02,1.026422870414398059e+00
1.560000000000000000e+02,-1.115939271656491485e+02,-6.052239816702031927e-01,-6.059495611089188438e-01,-6.056127326342759520e-01,1.002377205255719494e-01,1.048922170864792447e+00,5.923591310861454629e-01,5.928403662469587942e-01,5.926169672688251788e-01,5.354390992785442588e-02,1.026422870915005170e+00
1.580000000000000000e+02,-1.115939296651856978e+02,-6.052676157110811195e-01,-6.059079925219232887e-01,-6.056107168097308868e-01,1.002377223453133903e-01,1.048922171732226571e+00,5.923880675066461876e-01,5.928127926526780556e-01,5.926156267526426769e-01,5.354391072834214366e-02,1.026422871304945916e+00
1.600000000000000000e+02,-1.115939316121626064e+02,-6.053061242237788298e-01,-6.058713034941025644e-01,-6.056089359828884522e-01,1.002377237627749551e-01,1.048922172407901643e+00,5.924136052389387119e-01,5.927884561725421664e-01,5.926144428785479201e-01,5.354391135187025474e-02,1.026422871608684062e+00
1.620000000000000000e+02,-1.115939331287314502e+02,-6.053401094621441159e-01,-6.058389214130208700e-01,-6.056073629377032308e-01,1.002377248668844395e-01,1.048922172934208641e+00,5.924361435510977492e-01,5.927669768524022054e-01,5.926133974229178536e-01,5.354391183755797395e-02,1.026422871845276585e+00
1.640000000000000000e+02,-1.115939343100394012e+02,-6.053701028755840152e-01,-6.058103408224040365e-01,-6.056059735702482572e-01,1.002377257269145699e-01,1.048922173344167597e+00,5.924560347887214418e-01,5.927480193172591783e-01,5.926124742644065524e-01,5.354391221587707222e-02,1.026422872029566724e+00
1.660000000000000000e+02,-1.115939352302018364e+02,-6.053965734418734757e-01,-6.057851155547986366e-01,-6.056047465417734310e-01,1.002377263968223103e-01,1.048922173663498825e+00,5.924735898932120826e-01,5.927312875448377261e-01,5.926116591453974847e-01,5.354391251056327822e-02,1.026422872173116785e+00
1.680000000000000000e+02,-1.115939359469489460e+02,-6.054199350173997685e-01,-6.057628517839305227e-01,-6.056036629684280470e-01,1.002377269186367215e-01,1.048922173912237410e+00,5.924890832702224275e-01,5.927165202509998565e-01,5.926109394596674740e-01,5.354391274010459473e-02,1.026422872284932897e+00
1.700000000000000000e+02,-1.115939365052479104e+02,-6.054405528210822229e-01,-6.057432018896972137e-01,-6.056027061442338377e-01,1.002377273250966150e-01,1.048922174105988425e+00,5.925027570849785707e-01,5.927034868156149106e-01,5.926103040634895791e-01,5.354391291890225890e-02,1.026422872372030337e+00
1.720000000000000000e+02,-1.115939369401268522e+02,-6.054587491544980438e-01,-6.057258590411117583e-01,-6.056018612941094226e-01,1.002377276417021762e-01,1.048922174256907924e+00,5.925148250521119486e-01,5.926919836857085233e-01,5.926097431078449773e-01,5.354391305817415847e-02,1.026422872439873846e+00
1.740000000000000000e+02,-1.115939372788694897e+02,-6.054748084482891590e-01,-6.057105524133701291e-01,-6.056011153539277991e-01,1.002377278883176404e-01,1.048922174374464333e+00,5.925254757795845872e-01,5.926818312001171929e-01,5.926092478894667837e-01,5.354391316665794986e-02,1.026422872492719351e+00
1.760000000000000000e+02,-1.115939375427271756e+02,-6.054889817145825415e-01,-6.056970429650908594e-01,-6.056004567749326828e-01,1.002377280804145204e-01,1.048922174466033086e+00,5.925348757192783200e-01,5.926728707863373469e-01,5.926088107186650022e-01,5.354391325115945288e-02,1.026422872533882424e+00
1.780000000000000000e+02,-1.115939377482561810e+02,-6.055014904753186489e-01,-6.056851197102154361e-01,-6.055998753499252096e-01,1.002377282300457723e-01,1.048922174537359364e+00,5.925431717705768042e-01,5.926649624860121923e-01,5.926084248021704637e-01,5.354391331698080819e-02,1.026422872565946109e+00
1.800000000000000000e+02,-1.115939379083496164e+02,-6.055125302284320998e-01,-6.056745964267878923e-01,-6.055993620589570359e-01,1.002377283465989560e-01,1.048922174592918033e+00,5.925504935777996529e-01,5.926579827705606984e-01,5.926080841393341903e-01,5.354391336825160136e-02,1.026422872590921243e+00
1.820000000000000000e+02,-1.115939380330514439e+02,-6.055222735062878447e-01,-6.056653087514961564e-01,-6.055989089324090857e-01,1.002377284373861532e-01,1.048922174636194526e+00,5.925569555575490588e-01,5.926518226130413902e-01,5.926077834301595182e-01,5.354391340818788481e-02,1.026422872610375459e+00
1.840000000000000000e+02,-1.115939381301862596e+02,-6.055308725743950848e-01,-6.056571116148219414e-01,-6.055985089296280766e-01,1.002377285081030717e-01,1.048922174669904006e+00,5.925626586877259516e-01,5.926463857860976292e-01,5.926075179939224169e-01,5.354391343929589681e-02,1.026422872625529115e+00
1.860000000000000000e+02,-1.115939382058484881e+02,-6.055384618128121232e-01,-6.056498769769677049e-01,-6.055981558313657809e-01,1.002377285631875642e-01,1.048922174696161447e+00,5.925676920862805730e-01,5.926415873596759809e-01,5.926072836971200131e-01,5.354391346352699310e-02,1.026422872637332784e+00
1.880000000000000000e+02,-1.115939382647841427e+02,-6.055451598175717320e-01,-6.056434918292826763e-01,-6.055978441444831439e-01,1.002377286060946865e-01,1.048922174716614197e+00,5.925721344044365679e-01,5.926373523749094430e-01,5.926070768897696572e-01,5.354391348240148535e-02,1.026422872646526985e+00
1.900000000000000000e+02,-1.115939383106911862e+02,-6.055510712550695729e-01,-6.056378564301302392e-01,-6.055975690176468307e-01,1.002377286395163408e-01,1.048922174732545898e+00,5.925760550561643969e-01,5.926336146736814747e-01,5.926068943490222507e-01,5.354391349710351661e-02,1.026422872653688589e+00
1.920000000000000000e+02,-1.115939383464498604e+02,-6.055562884984957428e-01,-6.056328827477034382e-01,-6.055973261666450780e-01,1.002377286655498911e-01,1.048922174744955527e+00,5.925795153032308304e-01,5.926303158654752101e-01,5.926067332293331047e-01,5.354391350855508547e-02,1.026422872659267016e+00
1.940000000000000000e+02,-1.115939383743034341e+02,-6.055608930719698080e-01,-6.056284930855334592e-01,-6.055971118083891547e-01,1.002377286858279898e-01,1.048922174754621794e+00,5.925825692127134614e-01,5.926274044155067644e-01,5.926065910184284968e-01,5.354391351747529726e-02,1.026422872663612429e+00
1.960000000000000000e+02,-1.115939383959998992e+02,-6.055649569249206277e-01,-6.056246188692704369e-01,-6.055969226024824348e-01,1.002377287016233687e-01,1.048922174762151327e+00,5.925852645020714959e-01,5.926248348398893695e-01,5.926064654983435043e-01,5.354391352442385010e-02,1.026422872666996833e+00
1.980000000000000000e+02,-1.115939384128999450e+02,-6.055685435567910169e-01,-6.056211995758556954e-01,-6.055967555995829255e-01,1.002377287139271794e-01,1.048922174768016191e+00,5.925876432848971032e-01,5.926225669952327468e-01,5.926063547110169694e-01,5.354391352983609714e-02,1.026422872669633612e+00
2.000000000000000000e+02,-1.115939384260636729e+02,-6.055717090095191768e-01,-6.056181817883397045e-01,-6.055966081957485647e-01,1.002377287235109160e-01,1.048922174772584537e+00,5.925897427290957031e-01,5.926205654516398802e-01,5.926062569279044734e-01,5.354391353405191928e-02,1.026422872671687081e+00
2.020000000000000000e+02,-1.115939384363173303e+02,-6.055745027434866756e-01,-6.056155183616352966e-01,-6.055964780920799484e-01,1.002377287309760417e-01,1.048922174776143246e+00,5.925915956377236782e-01,5.926187989393200128e-01,5.926061706231197102e-01,5.354391353733566061e-02,1.026422872673286912e+00
2.040000000000000000e+02,-1.115939384443045981e+02,-6.055769684105188899e-01,-6.056131676862025470e-01,-6.055963632590627421e-01,1.002377287367909597e-01,1.048922174778915029e+00,5.925932309616267490e-01,5.926172398601451397e-01,5.926060944496833738e-01,5.354391353989369079e-02,1.026422872674533027e+00
2.060000000000000000e+02,-1.115939384505263661e+02,-6.055791445361063952e-01,-6.056110930381416457e-01,-6.055962619050722084e-01,1.002377287413200174e-01,1.048922174781073968e+00,5.925946742518251042e-01,5.926158638565538483e-01,5.926060272186070010e-01,5.354391354188593743e-02,1.026422872675503362e+00
2.080000000000000000e+02,-1.115939384553721254e+02,-6.055810651214448281e-01,-6.056092620055819609e-01,-6.055961724485086073e-01,1.002377287448485005e-01,1.048922174782755734e+00,5.925959480588143258e-01,5.926146494310654544e-01,5.926059678803556885e-01,5.354391354343790432e-02,1.026422872676259423e+00
2.100000000000000000e+02,-1.115939384591467558e+02,-6.055827601748169364e-01,-6.056076459824237812e-01,-6.055960934932430595e-01,1.002377287475968021e-01,1.048922174784065797e+00,5.925970722849323025e-01,5.926135776104684005e-01,5.926059155085300345e-01,5.354391354464684699e-02,1.026422872676848286e+00
2.120000000000000000e+02,-1.115939384620869248e+02,-6.055842561805082624e-01,-6.056062197214880927e-01,-6.055960238068701651e-01,1.002377287497373121e-01,1.048922174785086092e+00,5.925980644953454668e-01,5.926126316494232382e-01,5.926058692854054843e-01,5.354391354558857286e-02,1.026422872677307030e+00
2.140000000000000000e+02,-1.115939384643773877e+02,-6.055855765126695323e-01,-6.056049609401292777e-01,-6.055959623015462201e-01,1.002377287514046589e-01,1.048922174785881012e+00,5.925989401925221278e-01,5.926117967688773192e-01,5.926058284892194994e-01,5.354391354632201394e-02,1.026422872677664300e+00
2.160000000000000000e+02,-1.115939384661618874e+02,-6.055867418005652647e-01,-6.056038499721663193e-01,-6.055959080170392195e-01,1.002377287527033700e-01,1.048922174786500072e+00,5.925997130584710337e-01,5.926110599251666056e-01,5.926057924829040147e-01,5.354391354689319593e-02,1.026422872677942522e+00
2.180000000000000000e+02,-1.115939384675511405e+02,-6.055877702509330218e-01,-6.056028694606523377e-01,-6.055958601057734869e-01,1.002377287537159350e-01,1.048922174786982575e+00,5.926003951685102633e-01,5.926104096062826398e-01,5.926057607041496089e-01,5.354391354733840230e-02,1.026422872678159459e+00
2.200000000000000000e+02,-1.115939384686337092e+02,-6.055886779324727298e-01,-6.056020040867426957e-01,-6.055958178196352293e-01,1.002377287545033052e-01,1.048922174787358053e+00,5.926009971799610643e-01,5.926098356519892141e-01,5.926057326566538386e-01,5.354391354768489597e-02,1.026422872678328213e+00
2.220000000000000000e+02,-1.115939384694765835e+02,-6.055894790269128469e-01,-6.056012403303894231e-01,-6.055957804982883275e-01,1.002377287551172586e-01,1.048922174787650485e+00,5.926015284986612119e-01,5.926093290951156556e-01,5.926057079023634433e-01,5.354391354795503405e-02,1.026422872678459663e+00
2.240000000000000000e+02,-1.115939384701333381e+02,-6.055901860506314183e-01,-6.056005662590976391e-01,-6.055957475589025529e-01,1.002377287555949736e-01,1.048922174787878525e+00,5.926019974259145728e-01,5.926088820214473474e-01,5.926056860546281557e-01,5.354391354816546988e-02,1.026422872678562248e+00
2.260000000000000000e+02,-1.115939384706452415e+02,-6.055908100501991020e-01,-6.055999713415536334e-01,-6.055957184870364163e-01,1.002377287559675229e-01,1.048922174788056161e+00,5.926024112882319894e-01,5.926084874461162721e-01,5.926056667722091609e-01,5.354391354832928329e-02,1.026422872678642184e+00
2.280000000000000000e+02,-1.115939384710432023e+02,-6.055913607749958683e-01,-6.055994462830581737e-01,-6.055956928286418961e-01,1.002377287562578045e-01,1.048922174788194273e+00,5.926027765517667412e-01,5.926081392044425522e-01,5.926056497539063939e-01,5.354391354845686180e-02,1.026422872678704357e+00
2.300000000000000000e+02,-1.115939384713539226e+02,-6.055918468295387047e-01,-6.055989828803565178e-01,-6.055956701829671163e-01,1.002377287564839153e-01,1.048922174788301964e+00,5.926030989233641577e-01,5.926078318556291524e-01,5.926056347338937158e-01,5.354391354855636553e-02,1.026422872678752762e+00
2.320000000000000000e+02,-1.115939384715956635e+02,-6.055922758079262946e-01,-6.055985738934439588e-01,-6.055956501962932448e-01,1.002377287566599273e-01,1.048922174788385897e+00,5.926033834397211875e-01,5.926075605977804139e-01,5.926056214775398123e-01,5.354391354863369951e-02,1.026422872678790288e+00
2.340000000000000000e+02,-1.115939384717840426e+02,-6.055926544124828892e-01,-6.055982129324890550e-01,-6.055956325564275655e-01,1.002377287567968039e-01,1.048922174788451178e+00,5.926036345460956589e-01,5.926073211928654105e-01,5.926056097777641085e-01,5.354391354869390829e-02,1.026422872678819598e+00
2.360000000000000000e+02,-1.115939384719305991e+02,-6.055929885585038530e-01,-6.055978943579782836e-01,-6.055956169878318196e-01,1.002377287569039821e-01,1.048922174788502248e+00,5.926038561657319681e-01,5.926071099004969200e-01,5.926055994518043546e-01,5.354391354874112052e-02,1.026422872678842690e+00
2.380000000000000000e+02,-1.115939384720444139e+02,-6.055932834666442055e-01,-6.055976131926305017e-01,-6.055956032473086559e-01,1.002377287569867076e-01,1.048922174788541994e+00,5.926040517611905756e-01,5.926069234195258106e-01,5.926055903383392609e-01,5.354391354877748727e-02,1.026422872678860454e+00
2.400000000000000000e+02,-1.115939384721338712e+02,-6.055935437445199021e-01,-6.055973650436140554e-01,-6.055955911202139941e-01,1.002377287570518777e-01,1.048922174788573081e+00,5.926042243884126481e-01,5.926067588364237748e-01,5.926055822950111462e-01,5.354391354880608245e-02,1.026422872678874443e+00
2.420000000000000000e+02,-1.115939384722033765e+02,-6.055937734586774868e-01,-6.055971460339426571e-01,-6.055955804171097023e-01,1.002377287571020736e-01,1.048922174788596839e+00,5.926043767445076105e-01,5.926066135798002676e-01,5.926055751961588625e-01,5.354391354882819670e-02,1.026422872678885323e+00
2.440000000000000000e+02,-1.115939384722568235e+02,-6.055939761981310454e-01,-6.055969527418790799e-01,-6.055955709707878665e-01,1.002377287571414033e-01,1.048922174788615713e+00,5.926045112098600187e-01,5.926064853802101018e-01,5.926055689308837859e-01,5.354391354884543291e-02,1.026422872678893761e+00
2.460000000000000000e+02,-1.115939384722995698e+02,-6.055941551304533377e-01,-6.055967821474912416e-01,-6.055955626336884112e-01,1.002377287571718373e-01,1.048922174788630146e+00,5.926046298853238081e-01,5.926063722347009177e-01,5.926055634013002171e-01,5.354391354885908866e-02,1.026422872678900200e+00
2.480000000000000000e+02,-1.115939384723320416e+02,-6.055943130512544403e-01,-6.055966315854726112e-01,-6.055955552755568627e-01,1.002377287571960263e-01,1.048922174788641470e+00,5.926047346250644665e-01,5.926062723755204376e-01,5.926055585210310284e-01,5.354391354886985782e-02,1.026422872678905307e+00


==> DataFiles/Constant_Decoupled_H1.dat <==
t,energy,x_avg_1,y_avg_1,z_avg_1,integral1,nodalmax1,x_avg_2,y_avg_2,z_avg_2,integral2,nodalmax2
0.000000000000000000e+00,4.166666666666745300e+01,1.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.631873372351133517e-17,1.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+00,0.000000000000000000e+00,1.631873372351133517e-17,1.000000000000000000e+00
2.000000000000000000e+00,1.433149947710713690e+01,9.916892951686362423e-01,-1.819546205791897631e-01,1.245042006766345667e-02,1.671015506204175799e-02,1.008320462483788704e+00,-1.313314917092692768e-01,9.946945979127989057e-01,6.316574586304521399e-02,1.065521528191149848e-02,1.005313491047798768e+00
4.000000000000000000e+00,-7.980232760636185141e+00,9.540855352085907404e-01,-3.476022897483704854e-01,9.028370479784894945e-03,3.118807180608329857e-02,1.015474308787676527e+00,-2.466322757958082923e-01,9.724065753490119812e-01,1.110047923095563577e-01,1.872409116189854145e-02,1.009318627175631367e+00
6.000000000000000000e+00,-2.344883099816909322e+01,8.993861962885415506e-01,-4.827406271361817658e-01,-6.303141743638098100e-03,4.197377275803599456e-02,1.020771165717551998e+00,-3.355106553426761562e-01,9.435626120655503657e-01,1.442001251651279792e-01,2.367147883406474015e-02,1.011766513992276462e+00
8.000000000000000000e+00,-3.307044706546064816e+01,8.400721100713273159e-01,-5.854475373013037220e-01,-2.852918360669354572e-02,4.928388336911072864e-02,1.024345587862391049e+00,-3.965627016536034666e-01,9.170799279636819845e-01,1.669483616130469639e-01,2.616932606195281757e-02,1.013000160939771854e+00
1.000000000000000000e+01,-3.881375947132721649e+01,7.836179132386024149e-01,-6.611588730488777710e-01,-5.377807960861769737e-02,5.408017120606361389e-02,1.026684065918301414e+00,-4.335761802206813398e-01,8.974234230083515396e-01,1.839901914779361880e-01,2.720949477886542428e-02,1.013513440848683445e+00
1.200000000000000000e+01,-4.235693268077528728e+01,7.326446437623039820e-01,-7.170398191434265156e-01,-7.984782602824291864e-02,5.728995159226091954e-02,1.028246055959818772e+00,-4.515024794690113974e-01,8.855046826640625701e-01,1.989748617521142071e-01,2.756402759591401394e-02,1.013688328628668645e+00
1.400000000000000000e+01,-4.480169061661148078e+01,6.869679958923277097e-01,-7.592398468213999996e-01,-1.058057357850105545e-01,5.956502610670352110e-02,1.029351750429074341e+00,-4.545472422948092506e-01,8.804545944797415036e-01,2.142213356015890968e-01,2.770426904522134068e-02,1.013757500118891430e+00
1.600000000000000000e+01,-4.680008694836045890e+01,6.452398230494067466e-01,-7.922726294682800319e-01,-1.314609967449150429e-01,6.131234231857497774e-02,1.030200146730346988e+00,-4.457660283796876510e-01,8.808005553493305495e-01,2.310224404122434017e-01,2.788833833510928964e-02,1.013848281715382216e+00
1.800000000000000000e+01,-4.872799759293601340e+01,6.058235070143628276e-01,-8.192146762634852086e-01,-1.569835080710134945e-01,6.277862926293881207e-02,1.030911552591891933e+00,-4.272420573369147823e-01,8.849985015414150169e-01,2.499867667952655192e-01,2.825150686077210899e-02,1.014027369878595319e+00
2.000000000000000000e+01,-5.080526316912268214e+01,5.671698016722201974e-01,-8.420604214082364480e-01,-1.826736422903964263e-01,6.411699681875150658e-02,1.031560466876941362e+00,-4.003873448884078812e-01,8.916057958201720757e-01,2.712781022835130118e-01,2.886272986544737365e-02,1.014328708983224470e+00
2.200000000000000000e+01,-5.316274067601499098e+01,5.279511475283643618e-01,-8.620238012431922225e-01,-2.088305612413531298e-01,6.542765139465096802e-02,1.032195549011459601e+00,-3.662199641997718746e-01,8.993079888350152817e-01,2.947565234528695677e-01,2.975332907897563356e-02,1.014767623193166379e+00
2.400000000000000000e+01,-5.587463083446841239e+01,4.871007779715979535e-01,-8.797552592872329713e-01,-2.356764324715513170e-01,6.677986496659321647e-02,1.032850359428024278e+00,-3.255883293973825809e-01,9.069094474847979592e-01,3.200569826819537611e-01,3.092897834042811211e-02,1.015346728139016719e+00
2.600000000000000000e+01,-5.897131873602656071e+01,4.438246302687836597e-01,-8.954936717689051529e-01,-2.633118722609937845e-01,6.822236068495748929e-02,1.033548431709317761e+00,-2.793417503063274077e-01,9.133360126018099656e-01,3.466392560072925622e-01,3.237325918485121218e-02,1.016057704654184102e+00
2.800000000000000000e+01,-6.244308672789586012e+01,3.976119958661876730e-01,-9.091797496532811884e-01,-2.916913780952880009e-01,6.978697649141336889e-02,1.034305069355774709e+00,-2.284455483772564466e-01,9.176648995215843652e-01,3.738343446432481620e-01,3.404835362218333605e-02,1.016881681231638801e+00
3.000000000000000000e+01,-6.624175774749659240e+01,3.482492212312868762e-01,-9.205524349810616513e-01,-3.206158196253524606e-01,7.148880943178621827e-02,1.035127436326271688e+00,-1.740341799136447543e-01,9.191770064903268533e-01,4.009020203079980416e-01,3.589669492575386922e-02,1.017790103571528881e+00
3.200000000000000000e+01,-7.028489183394965778e+01,2.958294870034234858e-01,-9.292415615209287383e-01,-3.497430961581316500e-01,7.332519834883460819e-02,1.036014091772716972e+00,-1.173975767896379835e-01,9.174133051911441683e-01,4.271023931700358434e-01,3.784581782938133132e-02,1.018747180527066254e+00
3.400000000000000000e+01,-7.446464656005167626e+01,2.407468841844279672e-01,-9.348607252011624791e-01,-3.786182733119626831e-01,7.527543465387634414e-02,1.036954885545472216e+00,-5.990698301505659185e-02,9.122111737703167966e-01,4.517727815610002029e-01,3.981671832473758499e-02,1.019714037525866202e+00
3.600000000000000000e+01,-7.866074764303085942e+01,1.836640164681186127e-01,-9.370953734202448482e-01,-4.067214521945984318e-01,7.730254950610500331e-02,1.037931861688779156e+00,-2.902546832594045997e-03,9.037013713451882424e-01,4.743937716290133055e-01,4.173404390968084993e-02,1.020653733600314306e+00
3.800000000000000000e+01,-8.275496016453310233e+01,1.254487718146586606e-01,-9.357749673286418490e-01,-4.335268136343738421e-01,7.935768196869331936e-02,1.038921403173046265e+00,5.242360711356960218e-02,8.922607735310214006e-01,4.946289096373439054e-01,4.353528081399304223e-02,1.021535746225502583e+00
4.000000000000000000e+01,-8.664382109962261325e+01,6.708554259292352773e-02,-9.309171463645006250e-01,-4.585622074694246098e-01,8.138650153963515599e-02,1.039897351444881712e+00,1.051162225368233727e-01,8.784328033106997280e-01,5.123307879406543419e-01,4.517644644458301134e-02,1.022338714148573358e+00
4.200000000000000000e+01,-9.024724691679816146e+01,9.574982069058305192e-03,-9.227367515925707364e-01,-4.814577167002681013e-01,8.333632599146158226e-02,1.040834437359724918e+00,1.544989128242525156e-01,8.628376164958005967e-01,5.275174679486928087e-01,4.663334549502094750e-02,1.023050998483163054e+00
4.400000000000000000e+01,-9.351220976570168375e+01,-4.615964827537205606e-02,-9.116211096959568883e-01,-5.019746579925677965e-01,8.516231803893704877e-02,1.041711245039462552e+00,2.001691181610750769e-01,8.460932621498938877e-01,5.403310746149764254e-01,4.789915431539653462e-02,1.023669455594798050e+00
4.600000000000000000e+01,-9.641207410408152612e+01,-9.934395415779161131e-02,-8.980810945559456471e-01,-5.200121807051550915e-01,8.683154170823292883e-02,1.042512130246481927e+00,2.419595347955407205e-01,8.287602048045986658e-01,5.509919531745135490e-01,4.898002600929683009e-02,1.024197259326341092e+00
4.800000000000000000e+01,-9.894293548134614014e+01,-1.493933388319097222e-01,-8.826917171489494507e-01,-5.355944412006751199e-01,8.832444265576053222e-02,1.043227895840016073e+00,2.798839534960901321e-01,8.113112921336561589e-01,5.597582737306224798e-01,4.989036517806227228e-02,1.024641578885188142e+00
5.000000000000000000e+01,-1.011184306930135364e+02,-1.959233963716227600e-01,-8.660353383962501317e-01,-5.488450531885715744e-01,8.963407700645718845e-02,1.043855390851389675e+00,3.140823198297638674e-01,7.941223569588374831e-01,5.668957543192251203e-01,5.064881771665738497e-02,1.025011618333623531e+00
5.200000000000000000e+01,-1.029642377037420999e+02,-2.387360618264821321e-01,-8.486564678164554287e-01,-5.599563850923466868e-01,9.076386078880388508e-02,1.044396409794667191e+00,3.447736601107045384e-01,7.774762795952437910e-01,5.726579452480554666e-01,5.127536429511239668e-02,1.025317201795269417e+00
5.400000000000000000e+01,-1.045130883424869381e+02,-2.777905894404381626e-01,-8.310319345078143183e-01,-5.691599087208957242e-01,9.172468944863183815e-02,1.044856300862371468e+00,3.722199467303139442e-01,7.615740845734765285e-01,5.772752329449925002e-01,5.178946960954056156e-02,1.025567876647739851e+00
5.600000000000000000e+01,-1.058007273959297123e+02,-3.131680976409513262e-01,-8.135559585792223602e-01,-5.767014341434908431e-01,9.253209926295882792e-02,1.045242603066909304e+00,3.967004908318169099e-01,7.465485874440502823e-01,5.809500657937280987e-01,5.220905178664347196e-02,1.025772417151513460e+00
5.800000000000000000e+01,-1.068629446623289283e+02,-3.450362952862783827e-01,-7.965371602373852999e-01,-5.828227680129953736e-01,9.320387161823381894e-02,1.045563901261607809e+00,4.184949304713049267e-01,7.324779842097425275e-01,5.838561534515896989e-01,5.255001210542984552e-02,1.025938600554457292e+00
6.000000000000000000e+01,-1.077336061646659147e+02,-3.736184044505279633e-01,-7.802037165105747407e-01,-5.877496789417822054e-01,9.375823649722986319e-02,1.045828970960537729e+00,4.378726070142967552e-01,7.193981156070545779e-01,5.861399527027585377e-01,5.282611286685919699e-02,1.026073151811831785e+00
6.200000000000000000e+01,-1.084435082401992787e+02,-3.991680584460702286e-01,-7.647131545524122886e-01,-5.916851506868936461e-01,9.421266517247355032e-02,1.046046206042358762e+00,4.550864192539725850e-01,7.073129381369787083e-01,5.879233047554359715e-01,5.304905371991232299e-02,1.026181783955507631e+00
6.400000000000000000e+01,-1.090198482734326006e+02,-4.219504073307386305e-01,-7.501640650906896690e-01,-5.948065947606397952e-01,9.458315597070600378e-02,1.046223282083625694e+00,4.703696953644553314e-01,6.962031519377941402e-01,5.893065166156152834e-01,5.322864961098780490e-02,1.026269287084623727e+00
6.600000000000000000e+01,-1.094861199297497620e+02,-4.422287879842530800e-01,-7.366079085074997979e-01,-5.972657514889659902e-01,9.488388969949240748e-02,1.046366995705904746e+00,4.839350381600354134e-01,6.860331287655095922e-01,5.903714731934555093e-01,5.337305128334977194e-02,1.026339637393754334e+00
6.800000000000000000e+01,-1.098622754218197315e+02,-4.602559464585077031e-01,-7.240598474044949162e-01,-5.991902363082575178e-01,9.512713816097731478e-02,1.046483224024214342e+00,4.959744212597146928e-01,6.767563576576165474e-01,5.911845564744532266e-01,5.348897398780243923e-02,1.026396109691575909e+00
7.000000000000000000e+01,-1.101650369278742403e+02,-4.762687466863669838e-01,-7.125080989499845696e-01,-6.006859585114949773e-01,9.532333089238669011e-02,1.046576958897684984e+00,5.066600458032741727e-01,6.683196420627237622e-01,5.917992645881611224e-01,5.358191554730570849e-02,1.026441384371022947e+00
7.200000000000000000e+01,-1.104082752571146813e+02,-4.904854107522366724e-01,-7.019216655455222664e-01,-6.018398851730312193e-01,9.548121010806910613e-02,1.046652382652054625e+00,5.161456283102363596e-01,6.606662711665650667e-01,5.922584932885052167e-01,5.365635435326672475e-02,1.026477644352505214e+00
7.400000000000000000e+01,-1.106034027726046389e+02,-5.031045105815606933e-01,-6.922565146838427497e-01,-6.027228179266614916e-01,9.560802593918503456e-02,1.046712962536692215e+00,5.245679012991341095e-01,6.537383648998210672e-01,5.925964821872492516e-01,5.371592351596438802e-02,1.026506660240530167e+00
7.600000000000000000e+01,-1.107597489663106813e+02,-5.143051121542983051e-01,-6.834603845628031138e-01,-6.033919918128947124e-01,9.570974143870157602e-02,1.046761549466674435e+00,5.320481841801079081e-01,6.474785648662343407e-01,5.928404493760680571e-01,5.376356066699595343e-02,1.026529863505782680e+00
7.800000000000000000e+01,-1.108849019008244596e+02,-5.242476334426321438e-01,-6.754764302997525727e-01,-6.038934014522034932e-01,9.579122937819942174e-02,1.046800472574105800e+00,5.386939342898676708e-01,6.418312156564641713e-01,5.930119480200929383e-01,5.380163472632211452e-02,1.026548408370753451e+00
8.000000000000000000e+01,-1.109850084132287833e+02,-5.330751066489137768e-01,-6.682459252108118308e-01,-6.042638211036525098e-01,9.585645138438424195e-02,1.046831625137279786e+00,5.446002236033453681e-01,6.367431551469701079e-01,5.931279817002920174e-01,5.383205185118410119e-02,1.026563223505200906e+00
8.200000000000000000e+01,-1.110650319264850481e+02,-5.409146345297393133e-01,-6.617102116532156408e-01,-6.045325213567707134e-01,9.590861543255106703e-02,1.046856540045350670e+00,5.498511109207334657e-01,6.321642092717399963e-01,5.932019145893048240e-01,5.385634313733940470e-02,1.026575054800936249e+00
8.400000000000000000e+01,-1.111289700932585163e+02,-5.478789030174935348e-01,-6.558120680672079317e-01,-6.047227050657657532e-01,9.595031101629147852e-02,1.046876454515753840e+00,5.545208954574379900e-01,6.280474670257286673e-01,5.932442096909801288e-01,5.387573666822349783e-02,1.026584500501751540e+00
8.600000000000000000e+01,-1.111800361991816430e+02,-5.540676642156714404e-01,-6.504966295459783110e-01,-6.048526941215187636e-01,9.598362316613957834e-02,1.046892364653274843e+00,5.586752482629484540e-01,6.243493948702482088e-01,5.932630246826918752e-01,5.389121635215493589e-02,1.026592039884570262e+00
8.800000000000000000e+01,-1.112208089013334416e+02,-5.595691390502537388e-01,-6.457119725282057798e-01,-6.049369013024511466e-01,9.601022740111306297e-02,1.046905070865693066e+00,5.623722244484224975e-01,6.210298362837908259e-01,5.932646908049735712e-01,5.390356974165138454e-02,1.026598056565402484e+00
9.000000000000000000e+01,-1.112533549144521743e+02,-5.644613130254112487e-01,-6.414094505357037512e-01,-6.049866204353852028e-01,9.603146804470312492e-02,1.046915215310145753e+00,5.656631630317507931e-01,6.180519313110562907e-01,5.932540964393665517e-01,5.391342675049297373e-02,1.026602857366325061e+00
9.200000000000000000e+01,-1.112793289549588422e+02,-5.688131139048844265e-01,-6.375438485724962412e-01,-6.050106651485223086e-01,9.604842234625995956e-02,1.046923312544641771e+00,5.685934832638771530e-01,6.153819824258693894e-01,5.932349934059744090e-01,5.392129090591981505e-02,1.026606687543058172e+00
9.400000000000000000e+01,-1.113000547942015004e+02,-5.726854700157560929e-01,-6.340734078965802878e-01,-6.050158828624536689e-01,9.606195268457323744e-02,1.046929774477619590e+00,5.712033870991721773e-01,6.129892863502723888e-01,5.932102408927499848e-01,5.392756451380983224e-02,1.026609743045534984e+00
9.600000000000000000e+01,-1.113165907608976397e+02,-5.761322536744322154e-01,-6.309597604221828249e-01,-6.050075668008750851e-01,9.607274888229938581e-02,1.046934930588088619e+00,5.735284775525638645e-01,6.108459462681792296e-01,5.931819992607636483e-01,5.393256888301371094e-02,1.026612180370573890e+00
9.800000000000000000e+01,-1.113297825302685311e+02,-5.792011174842721655e-01,-6.281678021784783406e-01,-6.049897852017507294e-01,9.608136238722035649e-02,1.046939044257309437e+00,5.756003023065274782e-01,6.089266749381472277e-01,5.931518836579823262e-01,5.393656055359857121e-02,1.026614124467323474e+00
1.000000000000000000e+02,-1.113403055747243968e+02,-5.819342327925476344e-01,-6.256655276854444780e-01,-6.049656436358434863e-01,9.608823380947803527e-02,1.046942325924721695e+00,5.774468312397785796e-01,6.072085962026186889e-01,5.931210855222261991e-01,5.393974430227038014e-02,1.026615675072458878e+00
1.020000000000000000e+02,-1.113486992421061785e+02,-5.843689400627990471e-01,-6.234238413030930293e-01,-6.049374935017068911e-01,9.609371505933865520e-02,1.046944943663479899e+00,5.790928758370831320e-01,6.056710500995950985e-01,5.930904684621824963e-01,5.394228355469070368e-02,1.026616911782044061e+00
1.040000000000000000e+02,-1.113553940753890572e+02,-5.865383207259827758e-01,-6.214163572059394625e-01,-6.049070973557417741e-01,9.609808711449673024e-02,1.046947031667641692e+00,5.805604575827136848e-01,6.042954051072875199e-01,5.930606437562799815e-01,5.394430871503009400e-02,1.026617898108756366e+00
1.060000000000000000e+02,-1.113607336905740794e+02,-5.884716995320072863e-01,-6.196191962754732385e-01,-6.048757597373380923e-01,9.610157426096596622e-02,1.046948697054519206e+00,5.818691316708949346e-01,6.030648797984669018e-01,5.930320296470863450e-01,5.394592382511244344e-02,1.026618684725406183e+00
1.080000000000000000e+02,-1.113649922816598234e+02,-5.901950856988247285e-01,-6.180107857229388824e-01,-6.048444304468967303e-01,9.610435549554638412e-02,1.046950025311015331e+00,5.830362716188913774e-01,6.019643752374698176e-01,5.930048977935648002e-01,5.394721188544112506e-02,1.026619312056641586e+00
1.100000000000000000e+02,-1.113683886171817932e+02,-5.917315603155779424e-01,-6.165716653819220960e-01,-6.048137859066060606e-01,9.610657364801829250e-02,1.046951084650667108e+00,5.840773196829979197e-01,6.009803188009378294e-01,5.929794095507097129e-01,5.394823910525507749e-02,1.026619812348985361e+00
1.120000000000000000e+02,-1.113710972254141467e+02,-5.931016166675354695e-01,-6.152843032349366581e-01,-6.047842930941039752e-01,9.610834267427650901e-02,1.046951929496988232e+00,5.850060073619376411e-01,6.001005196188040625e-01,5.929556442093772972e-01,5.394905829606581188e-02,1.026620211323679754e+00
1.140000000000000000e+02,-1.113732573290686076e+02,-5.943234593773757402e-01,-6.141329217079023461e-01,-6.047562596553630598e-01,9.610975348411240904e-02,1.046952603266882553e+00,5.858345497275865288e-01,5.993140354936992154e-01,5.929336208938827957e-01,5.394971158058897709e-02,1.026620529496074408e+00
1.160000000000000000e+02,-1.113749799798254543e+02,-5.954132675159601318e-01,-6.131033355605990387e-01,-6.047298730727175275e-01,9.611087859610102646e-02,1.046953140593833487e+00,5.865738168362182314e-01,5.986110509356861176e-01,5.929133154640723324e-01,5.395023255472935347e-02,1.026620783228617606e+00
1.180000000000000000e+02,-1.113763537538554118e+02,-5.963854262245352755e-01,-6.121828016479811119e-01,-6.047052311728902119e-01,9.611177585444140303e-02,1.046953569103058035e+00,5.872334850624404412e-01,5.979827657875811386e-01,5.928946734920452766e-01,5.395064801277331401e-02,1.026620985571103706e+00
1.200000000000000000e+02,-1.113774492975612844e+02,-5.972527307757331538e-01,-6.113598804763916705e-01,-6.046823658093605225e-01,9.611249139598036784e-02,1.046953910828537948e+00,5.878221708175496163e-01,5.974212938386159744e-01,5.928776201606753560e-01,5.395097932384644579e-02,1.026621146931066209e+00
1.220000000000000000e+02,-1.113783229550382714e+02,-5.980265665275474873e-01,-6.106243092107236370e-01,-6.046612611590198583e-01,9.611306201820925266e-02,1.046954183343950850e+00,5.883475488032241518e-01,5.969195707662948713e-01,5.928620677555982432e-01,5.395124353001546497e-02,1.026621275608599060e+00
1.240000000000000000e+02,-1.113790196623409656e+02,-5.987170677485882386e-01,-6.099668856365608738e-01,-6.046418677880432968e-01,9.611351706883949908e-02,1.046954400665105034e+00,5.888164566746111328e-01,5.964712707303626571e-01,5.928479212789101727e-01,5.395145422225567505e-02,1.026621378222987824e+00
1.260000000000000000e+02,-1.113795752565001749e+02,-5.993332579245810310e-01,-6.093793624625162275e-01,-6.046241133991524519e-01,9.611387995342482449e-02,1.046954573969957281e+00,5.892349877409527314e-01,5.960707309473222137e-01,5.928350826064671120e-01,5.395162223916720456e-02,1.026621460053012358e+00
1.280000000000000000e+02,-1.113800183174803209e+02,-5.998831738104334343e-01,-6.088543512994586404e-01,-6.046079109811133279e-01,9.611416933810841556e-02,1.046954712173023383e+00,5.896085731359859139e-01,5.957128835866581928e-01,5.928234535152100415e-01,5.395175622428232537e-02,1.026621525308374805e+00
1.300000000000000000e+02,-1.113803716374258101e+02,-6.003739751978387496e-01,-6.083852356307972720e-01,-6.045931649304947531e-01,9.611440010906045772e-02,1.046954822383587835e+00,5.899420546965855605e-01,5.953931943684873662e-01,5.928129378401114646e-01,5.395186307055887392e-02,1.026621577346185754e+00
1.320000000000000000e+02,-1.113806533925782389e+02,-6.008120421225200403e-01,-6.079660920773294341e-01,-6.045797755983703947e-01,9.611458413778165011e-02,1.046954910271197692e+00,5.902397496448421599e-01,5.951076072613282752e-01,5.928034429672147665e-01,5.395194827488706407e-02,1.026621618843621908e+00
1.340000000000000000e+02,-1.113808780779650505e+02,-6.012030610081917636e-01,-6.075916192878003663e-01,-6.045676426150667915e-01,9.611473089152007543e-02,1.046954980357183151e+00,5.905055080268696299e-01,5.948524947294194787e-01,5.927948808187730734e-01,5.395201622081973597e-02,1.026621651935625046e+00
1.360000000000000000e+02,-1.113810572528733331e+02,-6.015521010612709940e-01,-6.072570738028906234e-01,-6.045566672738382774e-01,9.611484792012203737e-02,1.046955036247169346e+00,5.907427637463833481e-01,5.946246130112012862e-01,5.927871684564545163e-01,5.395207040405189391e-02,1.026621678324719511e+00
1.380000000000000000e+02,-1.113812001353865782e+02,-6.018636820604266191e-01,-6.069582122823818926e-01,-6.045467541919080645e-01,9.611494124432438946e-02,1.046955080816514227e+00,5.909545799302964308e-01,5.944210619502516835e-01,5.927802283996853605e-01,5.395211361224053204e-02,1.026621699368590379e+00
1.400000000000000000e+02,-1.113813140765323482e+02,-6.021418345472761002e-01,-6.066912395170909189e-01,-6.045378124209349613e-01,9.611501566542708652e-02,1.046955116358202043e+00,5.911436892723600511e-01,5.942392489411698620e-01,5.927739887340808256e-01,5.395214806840890887e-02,1.026621716149926700e+00
1.420000000000000000e+02,-1.113814049384264848e+02,-6.023901532976541073e-01,-6.064527616893372608e-01,-6.045297561424657351e-01,9.611507501225936834e-02,1.046955144700788543e+00,5.913125299268591206e-01,5.940768565869889439e-01,5.927683830675641863e-01,5.395217554530780391e-02,1.026621729532119165e+00
1.440000000000000000e+02,-1.113814773958264226e+02,-6.026118448493931190e-01,-6.062397443854270485e-01,-6.045225050507631037e-01,9.611512233813949979e-02,1.046955167302463519e+00,5.914632774539827498e-01,5.939318137014237831e-01,5.927633503796880809e-01,5.395219745661595373e-02,1.026621740203678135e+00
1.460000000000000000e+02,-1.113815351766215116e+02,-6.028097697640132369e-01,-6.060494749033659145e-01,-6.045159845069135729e-01,9.611516007794182470e-02,1.046955185326063242e+00,5.915978732608677682e-01,5.938022693218845127e-01,5.927588347979907413e-01,5.395221492966832677e-02,1.026621748713653748e+00
1.480000000000000000e+02,-1.113815812536145984e+02,-6.029864802234766730e-01,-6.058795284369121736e-01,-6.045101255248996885e-01,9.611519017335834469e-02,1.046955199698892836e+00,5.917180499308332120e-01,5.936865694299101603e-01,5.927547853270008771e-01,5.395222886345492352e-02,1.026621755499885769e+00
1.500000000000000000e+02,-1.113816179974613050e+02,-6.031442534877333728e-01,-6.057277377536609553e-01,-6.045048646399421299e-01,9.611521417278949542e-02,1.046955211160429666e+00,5.918253537875632908e-01,5.935832361043774652e-01,5.927511555492429585e-01,5.395223997487250817e-02,1.026621760911526904e+00
1.520000000000000000e+02,-1.113816472986348458e+02,-6.032851216806475181e-01,-6.055921660187524314e-01,-6.045001436943563400e-01,9.611523331100488288e-02,1.046955220300369138e+00,5.919211650001157121e-01,5.934909488591696425e-01,5.927479033136791031e-01,5.395224883560657131e-02,1.026621765227008209e+00
1.540000000000000000e+02,-1.113816706646862684e+02,-6.034108983151820205e-01,-6.054710824473263919e-01,-6.044959095702810981e-01,9.611524857266615096e-02,1.046955227588961979e+00,5.920067155018484684e-01,5.934085279408723990e-01,5.927449904211015141e-01,5.395225590154568984e-02,1.026621768668362966e+00
1.560000000000000000e+02,-1.113816892978066022e+02,-6.035232019201342002e-01,-6.053629405006230035e-01,-6.044921138902502600e-01,9.611526074298867850e-02,1.046955233401208218e+00,5.920831049638598520e-01,5.933349193846285674e-01,5.927423823141350079e-01,5.395226153623577242e-02,1.026621771412650208e+00
1.580000000000000000e+02,-1.113817041566769177e+02,-6.036234770924787663e-01,-6.052663583647237555e-01,-6.044887127009401784e-01,9.611527044814097143e-02,1.046955238036149538e+00,5.921513150365328437e-01,5.932691816453610212e-01,5.927400477780615518e-01,5.395226602958532597e-02,1.026621773601065435e+00
1.600000000000000000e+02,-1.113817160057927964e+02,-6.037130132583948816e-01,-6.051801014791673428e-01,-6.044856661523075880e-01,9.611527818745610463e-02,1.046955241732255626e+00,5.922122220494382416e-01,5.932104736411876189e-01,5.927379586549602619e-01,5.395226961277902605e-02,1.026621775346203691e+00
1.620000000000000000e+02,-1.113817254547979587e+02,-6.037929613972059517e-01,-6.051030669031963738e-01,-6.044829381799523560e-01,9.611528435912639057e-02,1.046955244679693031e+00,5.922666083376489921e-01,5.931580440615198402e-01,5.927360895740322322e-01,5.395227247017464478e-02,1.026621776737853375e+00
1.640000000000000000e+02,-1.113817329898485440e+02,-6.038643489512839357e-01,-6.050342693301204999e-01,-6.044804961969475476e-01,9.611528928068716060e-02,1.046955247030109115e+00,5.923151723449018302e-01,5.931112218072691622e-01,5.927344176991216074e-01,5.395227474878697138e-02,1.026621777847615657e+00
1.660000000000000000e+02,-1.113817389986285349e+02,-6.039280931214160431e-01,-6.049728285778942505e-01,-6.044783107991196225e-01,9.611529320535495968e-02,1.046955248904433811e+00,5.923585376363973420e-01,5.930694074447389053e-01,5.927329224939952290e-01,5.395227656585201148e-02,1.026621778732588641e+00
1.680000000000000000e+02,-1.113817437902925036e+02,-6.039850127240258271e-01,-6.049179584027361001e-01,-6.044763554860437260e-01,9.611529633505720704e-02,1.046955250399102200e+00,5.923972609399633660e-01,5.930320655664770291e-01,5.927315855053204574e-01,5.395227801485923125e-02,1.026621779438304793e+00
1.700000000000000000e+02,-1.113817476113744505e+02,-6.040358387672405405e-01,-6.048689564970216592e-01,-6.044746063994617113e-01,9.611529883081865178e-02,1.046955251591016545e+00,5.924318393209088152e-01,5.929987179635778372e-01,5.927303901629884519e-01,5.395227917036079374e-02,1.026621780001073736e+00
1.720000000000000000e+02,-1.113817506584736208e+02,-6.040812238856101413e-01,-6.048251955472261354e-01,-6.044730420797745918e-01,9.611530082104841055e-02,1.046955252541500903e+00,5.924627165844312815e-01,5.929689375238644811e-01,5.927293215971628504e-01,5.395228009180844109e-02,1.026621780449850307e+00
1.740000000000000000e+02,-1.113817530883626716e+02,-6.041217507573415357e-01,-6.047861152407784102e-01,-6.044716432406121998e-01,9.611530240814436521e-02,1.046955253299458821e+00,5.924902889893762792e-01,5.929423427792395174e-01,5.927283664709966926e-01,5.395228082661104874e-02,1.026621780807724260e+00
1.760000000000000000e+02,-1.113817550260628764e+02,-6.041579396146220526e-01,-6.047512151217852017e-01,-6.044703925612169293e-01,9.611530367376361350e-02,1.046955253903887773e+00,5.925149103475189083e-01,5.929185930333821242e-01,5.927275128284240635e-01,5.395228141257481930e-02,1.026621781093108643e+00
1.780000000000000000e+02,-1.113817565712693920e+02,-6.041902549452345950e-01,-6.047200482062188298e-01,-6.044692744959931918e-01,9.611530468302383057e-02,1.046955254385885548e+00,5.925368965748603056e-01,5.928973840085117741e-01,5.927267499557865582e-01,5.395228187984763696e-02,1.026621781320686599e+00
1.800000000000000000e+02,-1.113817578034850726e+02,-6.042191114732557988e-01,-6.046922152760939584e-01,-6.044682751003707111e-01,9.611530548785285344e-02,1.046955254770251864e+00,5.925565297540706933e-01,5.928784439559682262e-01,5.927260682563616490e-01,5.395228225247160336e-02,1.026621781502167208e+00
1.820000000000000000e+02,-1.113817587861070564e+02,-6.042448794963729553e-01,-6.046673597811229595e-01,-6.044673818721779668e-01,9.611530612965807352e-02,1.046955255076762237e+00,5.925740617606709559e-01,5.928615301814669225e-01,5.927254591368394943e-01,5.395228254961823011e-02,1.026621781646887666e+00
1.840000000000000000e+02,-1.113817595696924059e+02,-6.042678896497817309e-01,-6.046451632831929546e-01,-6.044665836073219722e-01,9.611530664146192282e-02,1.046955255321186939e+00,5.925897175000832684e-01,5.928464259409901294e-01,5.927249149046706078e-01,5.395228278657569765e-02,1.026621781762294239e+00
1.860000000000000000e+02,-1.113817601945581828e+02,-6.042884371581507263e-01,-6.046253413863376114e-01,-6.044658702689698071e-01,9.611530704959618532e-02,1.046955255516101913e+00,5.926036977972322095e-01,5.928329376678296292e-01,5.927244286755182223e-01,5.395228297553620461e-02,1.026621781854324400e+00
1.880000000000000000e+02,-1.113817606928531774e+02,-6.043067856310209152e-01,-6.046076401005449075e-01,-6.044652328690384158e-01,9.611530737506079891e-02,1.046955255671535800e+00,5.926161819762945093e-01,5.928208924955832293e-01,5.927239942897611913e-01,5.395228312622138422e-02,1.026621781927713251e+00
1.900000000000000000e+02,-1.113817610902158748e+02,-6.043231704508926772e-01,-6.045918325933449244e-01,-6.044646633610685216e-01,9.611530763460020277e-02,1.046955255795485318e+00,5.926273301637382529e-01,5.928101360455431124e-01,5.927236062373889558e-01,5.395228324638434020e-02,1.026621781986236659e+00
1.920000000000000000e+02,-1.113817614070896553e+02,-6.043378017975887806e-01,-6.045777162879670819e-01,-6.044641545435573970e-01,9.611530784156831209e-02,1.046955255894328252e+00,5.926372853444599187e-01,5.928005304504055939e-01,5.927232595904097234e-01,5.395228334220774496e-02,1.026621782032905994e+00
1.940000000000000000e+02,-1.113817616597793716e+02,-6.043508673482959059e-01,-6.045651102711546709e-01,-6.044636999728012494e-01,9.611530800661338692e-02,1.046955255973149868e+00,5.926461751975089509e-01,5.927919525890447128e-01,5.927229499420932912e-01,5.395228341862128019e-02,1.026621782070122002e+00
1.960000000000000000e+02,-1.113817618612844313e+02,-6.043625346879930582e-01,-6.045538529776878223e-01,-6.044632938843959025e-01,9.611530813822774522e-02,1.046955256036005588e+00,5.926541137350774813e-01,5.927842925098448790e-01,5.927226733524322277e-01,5.395228347955682152e-02,1.026621782099799818e+00
1.980000000000000000e+02,-1.113817620219741684e+02,-6.043729534614284971e-01,-6.045438001221871138e-01,-6.044629311225970802e-01,9.611530824318284538e-02,1.046955256086129715e+00,5.926612027658814119e-01,5.927774520224929899e-01,5.927224262991733772e-01,5.395228352814956246e-02,1.026621782123465998e+00
2.000000000000000000e+02,-1.113817621501146391e+02,-6.043822572944632654e-01,-6.045348228517231082e-01,-6.044626070768737147e-01,9.611530832687924242e-02,1.046955256126100631e+00,5.926675332017335984e-01,5.927713434402639425e-01,5.927222056338864453e-01,5.395228356689970445e-02,1.026621782142338679e+00
2.020000000000000000e+02,-1.113817622522989694e+02,-6.043905655093972928e-01,-6.045268060958591816e-01,-6.044623176248442586e-01,9.611530839362118772e-02,1.046955256157975356e+00,5.926731862241793047e-01,5.927658884567490460e-01,5.927220085425966012e-01,5.395228359780036842e-02,1.026621782157388418e+00
2.040000000000000000e+02,-1.113817623337856020e+02,-6.043979846565770142e-01,-6.045196470929067312e-01,-6.044620590811194960e-01,9.611530844684459951e-02,1.046955256183393690e+00,5.926782343261347563e-01,5.927610171425958807e-01,5.927218325104804952e-01,5.395228362244210846e-02,1.026621782169389707e+00
2.060000000000000000e+02,-1.113817623987669094e+02,-6.044046098818539603e-01,-6.045132540736944948e-01,-6.044618281513660651e-01,9.611530848928823145e-02,1.046955256203663254e+00,5.926827422420213320e-01,5.927566670495507672e-01,5.927216752902552122e-01,5.395228364209239680e-02,1.026621782178960052e+00
2.080000000000000000e+02,-1.113817624505855264e+02,-6.044105261475706259e-01,-6.045075450859909161e-01,-6.044616218911369465e-01,9.611530852313333873e-02,1.046955256219826991e+00,5.926867677782330368e-01,5.927527824102778453e-01,5.927215348738726908e-01,5.395228365776238988e-02,1.026621782186591947e+00
2.100000000000000000e+02,-1.113817624919080771e+02,-6.044158093227516293e-01,-6.045024469446238502e-01,-6.044614376689513291e-01,9.611530855012369312e-02,1.046955256232716902e+00,5.926903625547252918e-01,5.927493134237150629e-01,5.927214094671553468e-01,5.395228367025831084e-02,1.026621782192677967e+00
2.120000000000000000e+02,-1.113817625248604344e+02,-6.044205271565390447e-01,-6.044978942937729860e-01,-6.044612731332411615e-01,9.611530857164680974e-02,1.046955256242995791e+00,5.926935726671789251e-01,5.927462156168821217e-01,5.927212974671239865e-01,5.395228368022336740e-02,1.026621782197530974e+00
2.140000000000000000e+02,-1.113817625511384364e+02,-6.044247401473914483e-01,-6.044938287695633683e-01,-6.044611261827274040e-01,9.611530858880970585e-02,1.046955256251192790e+00,5.926964392782676505e-01,5.927434492749121819e-01,5.927211974417001539e-01,5.395228368816970543e-02,1.026621782201401434e+00
2.160000000000000000e+02,-1.113817625720930948e+02,-6.044285023191825479e-01,-6.044901982521632133e-01,-6.044609949399195603e-01,9.611530860249661856e-02,1.046955256257729117e+00,5.926989991456311779e-01,5.927409789320416955e-01,5.927211081115353331e-01,5.395228369450656009e-02,1.026621782204487632e+00
2.180000000000000000e+02,-1.113817625888036531e+02,-6.044318619142301507e-01,-6.044869561978718497e-01,-6.044608777273756672e-01,9.611530861341137377e-02,1.046955256262941614e+00,5.927012850933469634e-01,5.927387729170577879e-01,5.927210283337731589e-01,5.395228369955978182e-02,1.026621782206948774e+00
2.200000000000000000e+02,-1.113817626021291289e+02,-6.044348620121106075e-01,-6.044840610426311933e-01,-6.044607730464696127e-01,9.611530862211485615e-02,1.046955256267098289e+00,5.927033264328804840e-01,5.927368029473382149e-01,5.927209570875360267e-01,5.395228370358959302e-02,1.026621782208911204e+00
2.220000000000000000e+02,-1.113817626127557503e+02,-6.044375410822060424e-01,-6.044814756693204227e-01,-6.044606795583977732e-01,9.611530862905594275e-02,1.046955256270412971e+00,5.927051493390463888e-01,5.927350437663366778e-01,5.927208934609194957e-01,5.395228370680296009e-02,1.026621782210476397e+00
2.240000000000000000e+02,-1.113817626212296688e+02,-6.044399334771444199e-01,-6.044791669320394023e-01,-6.044605960671800560e-01,9.611530863459052942e-02,1.046955256273056190e+00,5.927067771856584510e-01,5.927334728198221381e-01,5.927208366394061123e-01,5.395228370936555606e-02,1.026621782211724510e+00
2.260000000000000000e+02,-1.113817626279871291e+02,-6.044420698733670161e-01,-6.044771052312498671e-01,-6.044605215044718260e-01,9.611530863900404065e-02,1.046955256275164059e+00,5.927082308453156534e-01,5.927320699667809611e-01,5.927207858954594011e-01,5.395228371140883827e-02,1.026621782212719713e+00
2.280000000000000000e+02,-1.113817626333757715e+02,-6.044439776645783580e-01,-6.044752641343815736e-01,-6.044604549159705575e-01,9.611530864252415540e-02,1.046955256276844937e+00,5.927095289570407655e-01,5.927308172212120141e-01,5.927207405792717099e-01,5.395228371303856241e-02,1.026621782213513301e+00
2.300000000000000000e+02,-1.113817626376731766e+02,-6.044456813130520967e-01,-6.044736200370186552e-01,-6.044603954492649978e-01,9.611530864533045226e-02,1.046955256278185420e+00,5.927106881653407822e-01,5.927296985215745329e-01,5.927207001104624062e-01,5.395228371433787723e-02,1.026621782214146350e+00
2.320000000000000000e+02,-1.113817626411001811e+02,-6.044472026633559425e-01,-6.044721518602993449e-01,-6.044603423429874001e-01,9.611530864756862025e-02,1.046955256279254343e+00,5.927117233336141044e-01,5.927286995248778334e-01,5.927206639706650293e-01,5.395228371537433981e-02,1.026621782214651057e+00
2.340000000000000000e+02,-1.113817626438325163e+02,-6.044485612224852478e-01,-6.044708407807353190e-01,-6.044602949170964079e-01,9.611530864935398377e-02,1.046955256280106550e+00,5.927126477347788303e-01,5.927278074228010674e-01,5.927206316969195754e-01,5.395228371620055391e-02,1.026621782215053624e+00
2.360000000000000000e+02,-1.113817626460114525e+02,-6.044497744100115755e-01,-6.044696699889000602e-01,-6.044602525642065460e-01,9.611530865077698438e-02,1.046955256280786228e+00,5.927134732214403012e-01,5.927270107775086672e-01,5.927206028757592282e-01,5.395228371685958230e-02,1.026621782215374479e+00
2.380000000000000000e+02,-1.113817626477494684e+02,-6.044508577814827754e-01,-6.044686244739260195e-01,-6.044602147418394189e-01,9.611530865191188211e-02,1.046955256281328461e+00,5.927142103779193816e-01,5.927262993750010978e-01,5.927205771379024934e-01,5.395228371738503004e-02,1.026621782215630274e+00
2.400000000000000000e+02,-1.113817626491354247e+02,-6.044518252278799908e-01,-6.044676908310950836e-01,-6.044601809654920332e-01,9.611530865281674163e-02,1.046955256281760560e+00,5.927148686559402524e-01,5.927256640941770405e-01,5.927205541535606192e-01,5.395228371780421556e-02,1.026621782215834333e+00
2.420000000000000000e+02,-1.113817626502406029e+02,-6.044526891537511659e-01,-6.044668570899690563e-01,-6.044601508024501912e-01,9.611530865353906661e-02,1.046955256282105395e+00,5.927154564958305727e-01,5.927250967898886058e-01,5.927205336282020953e-01,5.395228371813829554e-02,1.026621782215997092e+00
2.440000000000000000e+02,-1.113817626511213206e+02,-6.044534606362810258e-01,-6.044661125609495089e-01,-6.044601238662518083e-01,9.611530865411470337e-02,1.046955256282380287e+00,5.927159814347724431e-01,5.927245901885320745e-01,5.927205152987938819e-01,5.395228371840463805e-02,1.026621782216126988e+00
2.460000000000000000e+02,-1.113817626518247010e+02,-6.044541495673156906e-01,-6.044654476982080915e-01,-6.044600998117559687e-01,9.611530865457333650e-02,1.046955256282599667e+00,5.927164502034120153e-01,5.927241377947767287e-01,5.927204989304272198e-01,5.395228371861745392e-02,1.026621782216230461e+00
2.480000000000000000e+02,-1.113817626523846371e+02,-6.044547647802352985e-01,-6.044648539773322948e-01,-6.044600783307205738e-01,9.611530865493971010e-02,1.046955256282774416e+00,5.927168688122004259e-01,5.927237338082926854e-01,5.927204843133145884e-01,5.395228371878713070e-02,1.026621782216312839e+00
2.500000000000000000e+02,-1.113817626528318954e+02,-6.044553141631815452e-01,-6.044643237860094498e-01,-6.044600591478702656e-01,9.611530865523103262e-02,1.046955256282913638e+00,5.927172426284320617e-01,5.927233730494079200e-01,5.927204712601097381e-01,5.395228371892200891e-02,1.026621782216378787e+00
2.520000000000000000e+02,-1.113817626531875362e+02,-6.044558047602286432e-01,-6.044638503264720963e-01,-6.044600420173676936e-01,9.611530865546402680e-02,1.046955256283024882e+00,5.927175764450758333e-01,5.927230508926741859e-01,5.927204596035086093e-01,5.395228371902974218e-02,1.026621782216431189e+00
2.540000000000000000e+02,-1.113817626534720944e+02,-6.044562428616997440e-01,-6.044634275282916303e-01,-6.044600267196537091e-01,9.611530865564980874e-02,1.046955256283113478e+00,5.927178745422351236e-01,5.927227632075664499e-01,5.927204491940917253e-01,5.395228371911572895e-02,1.026621782216473155e+00
2.560000000000000000e+02,-1.113817626536986580e+02,-6.044566340848267494e-01,-6.044630499706041826e-01,-6.044600130586609277e-01,9.611530865579813454e-02,1.046955256283184088e+00,5.927181407420216708e-01,5.927225063055403531e-01,5.927204398984308176e-01,5.395228371918417420e-02,1.026621782216506462e+00
2.580000000000000000e+02,-1.113817626538793206e+02,-6.044569834457703683e-01,-6.044627128125802384e-01,-6.044600008592997398e-01,9.611530865591591533e-02,1.046955256283240487e+00,5.927183784575692505e-01,5.927222768927373764e-01,5.927204315973653159e-01,5.395228371923870697e-02,1.026621782216532885e+00
2.600000000000000000e+02,-1.113817626540237171e+02,-6.044572954239342266e-01,-6.044624117313559530e-01,-6.044599899651860175e-01,9.611530865600989570e-02,1.046955256283285562e+00,5.927185907367861217e-01,5.927220720277321941e-01,5.927204241844867827e-01,5.395228371928251221e-02,1.026621782216554202e+00
2.620000000000000000e+02,-1.113817626541380577e+02,-6.044575740194096936e-01,-6.044621428666364649e-01,-6.044599802366900088e-01,9.611530865608529373e-02,1.046955256283321312e+00,5.927187803014534184e-01,5.927218890838554799e-01,5.927204175647642348e-01,5.395228371931720668e-02,1.026621782216571077e+00
2.640000000000000000e+02,-1.113817626542295756e+02,-6.044578228042646328e-01,-6.044619027711739534e-01,-6.044599715490975855e-01,9.611530865614463515e-02,1.046955256283349955e+00,5.927189495821005849e-01,5.927217257154847596e-01,5.927204116533384415e-01,5.395228371934458061e-02,1.026621782216584622e+00
2.660000000000000000e+02,-1.113817626543031878e+02,-6.044580449683365497e-01,-6.044616883665823170e-01,-6.044599637910496037e-01,9.611530865619269393e-02,1.046955256283372826e+00,5.927191007491803276e-01,5.927215798279931169e-01,5.927204063744258011e-01,5.395228371936702100e-02,1.026621782216595502e+00
2.680000000000000000e+02,-1.113817626543608981e+02,-6.044582433601439764e-01,-6.044614969038840657e-01,-6.044599568630855124e-01,9.611530865623102438e-02,1.046955256283391034e+00,5.927192357409125645e-01,5.927214495508768000e-01,5.927204016603503378e-01,5.395228371938445844e-02,1.026621782216604162e+00
2.700000000000000000e+02,-1.113817626544082486e+02,-6.044584205233975993e-01,-6.044613259282274331e-01,-6.044599506764025687e-01,9.611530865626093101e-02,1.046955256283405467e+00,5.927193562881073463e-01,5.927213332137850621e-01,5.927203974506780604e-01,5.395228371939880113e-02,1.026621782216610823e+00
2.720000000000000000e+02,-1.113817626544447990e+02,-6.044585787296243851e-01,-6.044611732474491905e-01,-6.044599451516808886e-01,9.611530865628525877e-02,1.046955256283417013e+00,5.927194639363781992e-01,5.927212293250969655e-01,5.927203936914420268e-01,5.395228371940980622e-02,1.026621782216616374e+00
2.740000000000000000e+02,-1.113817626544745565e+02,-6.044587200072882860e-01,-6.044610369039437048e-01,-6.044599402180974579e-01,9.611530865630454890e-02,1.046955256283426339e+00,5.927195600659522778e-01,5.927211365527983444e-01,5.927203903344397951e-01,5.395228371941881984e-02,1.026621782216620593e+00


==> DataFiles/Constant_Decoupled_L2.dat <==
t,energy,x_avg_1,y_avg_1,z_avg_1,integral1,nodalmax1,x_avg_2,y_avg_2,z_avg_2,integral2,nodalmax2
0.000000000000000000e+00,4.166666666666745300e+01,1.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.631873372351133517e-17,1.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+00,0.000000000000000000e+00,1.631873372351133517e-17,1.000000000000000000e+00
2.000000000000000000e+00,1.433149947647890343e+01,9.916892951690265967e-01,-1.819546205755861179e-01,1.245042005258307875e-02,1.671015506112312823e-02,1.008320462501699710e+00,-1.313314917205064547e-01,9.946945979118175796e-01,6.316574587124586249e-02,1.065521528394877855e-02,1.005313491104367296e+00
4.000000000000000000e+00,-7.980232760723256824e+00,9.540855351985925159e-01,-3.476022897793574207e-01,9.028370601893926164e-03,3.118807181076069940e-02,1.015474308896129108e+00,-2.466322757701512602e-01,9.724065753556369041e-01,1.110047922938981468e-01,1.872409115863839582e-02,1.009318627300488602e+00
6.000000000000000000e+00,-2.344883100275782439e+01,8.993861962553949541e-01,-4.827406272114638797e-01,-6.303141586966307976e-03,4.197377276912692134e-02,1.020771165958985982e+00,-3.355106553562254845e-01,9.435626120603405331e-01,1.442001251727017819e-01,2.367147883551318222e-02,1.011766514188058297e+00
8.000000000000000000e+00,-3.307044706812760637e+01,8.400721100343382375e-01,-5.854475373711659492e-01,-2.852918346088940960e-02,4.928388338044394079e-02,1.024345588115849193e+00,-3.965627016652641390e-01,9.170799279630333922e-01,1.669483615908710916e-01,2.616932606260244029e-02,1.013000161040990887e+00
1.000000000000000000e+01,-3.881375947287143191e+01,7.836179132023234351e-01,-6.611588731096195160e-01,-5.377807949901963064e-02,5.408017121773990576e-02,1.026684066138822793e+00,-4.335761802266085985e-01,8.974234230146117541e-01,1.839901914330696053e-01,2.720949477872952951e-02,1.013513440942274357e+00
1.200000000000000000e+01,-4.235693268199825923e+01,7.326446437194418237e-01,-7.170398192071018029e-01,-7.984782592755070019e-02,5.728995160468210862e-02,1.028246056168551359e+00,-4.515024794669868502e-01,8.855046826771284518e-01,1.989748616975595685e-01,2.756402759551975987e-02,1.013688328717878617e+00
1.400000000000000000e+01,-4.480169061745333892e+01,6.869679958502998840e-01,-7.592398468797960653e-01,-1.058057356980950936e-01,5.956502611923873702e-02,1.029351750633735518e+00,-4.545472422933713452e-01,8.804545944955992631e-01,2.142213355382563134e-01,2.770426904470593005e-02,1.013757500206765583e+00
1.600000000000000000e+01,-4.680008694822360837e+01,6.452398230249609679e-01,-7.922726295097552995e-01,-1.314609966576567590e-01,6.131234232980560528e-02,1.030200146919714621e+00,-4.457660283752963304e-01,8.808005553703203150e-01,2.310224403393008885e-01,2.788833833446894769e-02,1.013848281802979701e+00
1.800000000000000000e+01,-4.872799759220976057e+01,6.058235069972668363e-01,-8.192146762993088860e-01,-1.569835079844596193e-01,6.277862927375012225e-02,1.030911552774864903e+00,-4.272420573430251722e-01,8.849985015603479832e-01,2.499867667157947282e-01,2.825150685976714204e-02,1.014027369962151814e+00
2.000000000000000000e+01,-5.080526316787636176e+01,5.671698016540003273e-01,-8.420604214448040858e-01,-1.826736422084934142e-01,6.411699682974372760e-02,1.031560467056356512e+00,-4.003873449138027341e-01,8.916057958341041534e-01,2.712781021971110151e-01,2.886272986375095287e-02,1.014328709062061629e+00
2.200000000000000000e+01,-5.316274067363962530e+01,5.279511475180503899e-01,-8.620238012744684264e-01,-2.088305611639365289e-01,6.542765140534537172e-02,1.032195549188072548e+00,-3.662199642463738747e-01,8.993079888495685292e-01,2.947565233456702072e-01,2.975332907608889757e-02,1.014767623273260755e+00
2.400000000000000000e+01,-5.587463083131967068e+01,4.871007779754731870e-01,-8.797552593130320009e-01,-2.356764323881477552e-01,6.677986497645108099e-02,1.032850359601954260e+00,-3.255883294528464922e-01,9.069094474962900998e-01,3.200569825884134190e-01,3.092897833751119888e-02,1.015346728221450778e+00
2.600000000000000000e+01,-5.897131873194943097e+01,4.438246302853391945e-01,-8.954936717911581301e-01,-2.633118721748388680e-01,6.822236069413878390e-02,1.033548431882665986e+00,-2.793417503710237670e-01,9.133360126167353599e-01,3.466392559109334748e-01,3.237325918145292358e-02,1.016057704740419787e+00
2.800000000000000000e+01,-6.244308672246637570e+01,3.976119959138090798e-01,-9.091797496690463554e-01,-2.916913779935637052e-01,6.978697649861055619e-02,1.034305069526749721e+00,-2.284455484429756267e-01,9.176648995421874400e-01,3.738343445479704319e-01,3.404835361879394312e-02,1.016881681320787267e+00
3.000000000000000000e+01,-6.624175774077097856e+01,3.482492212944057197e-01,-9.205524349965520381e-01,-3.206158195222754137e-01,7.148880943817351175e-02,1.035127436495312692e+00,-1.740341800087542579e-01,9.191770065027009551e-01,4.009020202327758242e-01,3.589669492129309719e-02,1.017790103663305690e+00
3.200000000000000000e+01,-7.028489182670442403e+01,2.958294870642624863e-01,-9.292415615405559270e-01,-3.497430960642520237e-01,7.332519835564037247e-02,1.036014091942686788e+00,-1.173975768991319391e-01,9.174133052128331522e-01,4.271023930869117802e-01,3.784581782388391630e-02,1.018747180621595305e+00
3.400000000000000000e+01,-7.446464655329182847e+01,2.407468842474624060e-01,-9.348607252214350405e-01,-3.786182732311588750e-01,7.527543466094699376e-02,1.036954885715616337e+00,-5.990698311926453967e-02,9.122111737942623089e-01,4.517727814934877073e-01,3.981671831991898808e-02,1.019714037622884373e+00
3.600000000000000000e+01,-7.866074763681521631e+01,1.836640165276376968e-01,-9.370953734444007477e-01,-4.067214521212836886e-01,7.730254951359706583e-02,1.037931861861192795e+00,-2.902546934804500940e-03,9.037013713699530992e-01,4.743937715765976781e-01,4.173404390530820185e-02,1.020653733699327326e+00
3.800000000000000000e+01,-8.275496015899513225e+01,1.254487718843022293e-01,-9.357749673508405364e-01,-4.335268135746944140e-01,7.935768197596443363e-02,1.038921403347001782e+00,5.242360702586872090e-02,8.922607735541421281e-01,4.946289096016791564e-01,4.353528081078118089e-02,1.021535746331007966e+00
4.000000000000000000e+01,-8.664382109481172733e+01,6.708554266041352743e-02,-9.309171463891221521e-01,-4.585622074178439811e-01,8.138650154722212871e-02,1.039897351620995281e+00,1.051162224618400892e-01,8.784328033379574796e-01,5.123307879067818815e-01,4.517644644201045112e-02,1.022338714257991610e+00
4.200000000000000000e+01,-9.024724691207204330e+01,9.574982160255107039e-03,-9.227367516063095243e-01,-4.814577166794210550e-01,8.333632599848594946e-02,1.040834437537024426e+00,1.544989127487615410e-01,8.628376165183010427e-01,5.275174679318289650e-01,4.663334549273540075e-02,1.023050998589909444e+00
4.400000000000000000e+01,-9.351220976197865298e+01,-4.615964819924763679e-02,-9.116211097133080088e-01,-5.019746579759467586e-01,8.516231804686033580e-02,1.041711245218145399e+00,2.001691180954031923e-01,8.460932621734111869e-01,5.403310746007827792e-01,4.789915431356546460e-02,1.023669455704103726e+00
4.600000000000000000e+01,-9.641207410118568077e+01,-9.934395408646923276e-02,-8.980810945768011866e-01,-5.200121806906116140e-01,8.683154171639802243e-02,1.042512130427427852e+00,2.419595347457447476e-01,8.287602048242393993e-01,5.509919531659005498e-01,4.898002600825597519e-02,1.024197259438430541e+00
4.800000000000000000e+01,-9.894293547866351446e+01,-1.493933387549988556e-01,-8.826917171807039386e-01,-5.355944411768701618e-01,8.832444266334246730e-02,1.043227896020839651e+00,2.798839534589713240e-01,8.113112921508692787e-01,5.597582737237843942e-01,4.989036517756040290e-02,1.024641578997010249e+00
5.000000000000000000e+01,-1.011184306908592418e+02,-1.959233962979503030e-01,-8.660353384276203714e-01,-5.488450531725130865e-01,8.963407701429886021e-02,1.043855391031659252e+00,3.140823197992140270e-01,7.941223569736524102e-01,5.668957543152072232e-01,5.064881771644858671e-02,1.025011618445091033e+00
5.200000000000000000e+01,-1.029642377021533122e+02,-2.387360617600634283e-01,-8.486564678471730794e-01,-5.599563850814427424e-01,9.076386079702068732e-02,1.044396409974202466e+00,3.447736600852838729e-01,7.774762796048613200e-01,5.726579452503756107e-01,5.127536429519129191e-02,1.025317201904681452e+00
5.400000000000000000e+01,-1.045130883414785217e+02,-2.777905893912280821e-01,-8.310319345386901757e-01,-5.691599087076202323e-01,9.172468945749628899e-02,1.044856301041745317e+00,3.722199467051173771e-01,7.615740845787153379e-01,5.772752329544993399e-01,5.178946960973364322e-02,1.025567876757668806e+00
5.600000000000000000e+01,-1.058007273952908349e+02,-3.131680975928562982e-01,-8.135559586063555448e-01,-5.767014341391567545e-01,9.253209927198778606e-02,1.045242603247435564e+00,3.967004908163593302e-01,7.465485874477346684e-01,5.809500657999405737e-01,5.220905178709766420e-02,1.025772417261645364e+00
5.800000000000000000e+01,-1.068629446619237058e+02,-3.450362952453324694e-01,-7.965371602637421056e-01,-5.828227680091501162e-01,9.320387162749223242e-02,1.045563901442084553e+00,4.184949304576092155e-01,7.324779842161505128e-01,5.838561534537497488e-01,5.255001210587274818e-02,1.025938600664096922e+00
6.000000000000000000e+01,-1.077336061643189993e+02,-3.736184044097153878e-01,-7.802037165383350903e-01,-5.877496789387347542e-01,9.375823650646573915e-02,1.045828971141643082e+00,4.378726070006979110e-01,7.193981156168909319e-01,5.861399527011753596e-01,5.282611286725001631e-02,1.026073151921616633e+00
6.200000000000000000e+01,-1.084435082400193977e+02,-3.991680584115325225e-01,-7.647131545785620377e-01,-5.916851506843613384e-01,9.421266518189783112e-02,1.046046206223461894e+00,4.550864192358705096e-01,7.073129381448386432e-01,5.879233047602843154e-01,5.304905372025735949e-02,1.026181784065324676e+00
6.400000000000000000e+01,-1.090198482734209193e+02,-4.219504073006680178e-01,-7.501640651138922200e-01,-5.948065947607621418e-01,9.458315598028570192e-02,1.046223282264299392e+00,4.703696953481191212e-01,6.962031519462995588e-01,5.893065166189086490e-01,5.322864961135041761e-02,1.026269287193783075e+00
6.600000000000000000e+01,-1.094861199298407399e+02,-4.422287879562027402e-01,-7.366079085274132021e-01,-5.972657514932803169e-01,9.488388970916869503e-02,1.046366995886411688e+00,4.839350381440628568e-01,6.860331287763158370e-01,5.903714731942818483e-01,5.337305128369398965e-02,1.026339637503185021e+00
6.800000000000000000e+01,-1.098622754220436093e+02,-4.602559464303882519e-01,-7.240598474224493319e-01,-5.991902363162622258e-01,9.512713817068513267e-02,1.046483224204295404e+00,4.959744212487804949e-01,6.767563576632150690e-01,5.911845564776003759e-01,5.348897398825754046e-02,1.026396109800380874e+00
7.000000000000000000e+01,-1.101650369282562139e+02,-4.762687466666452041e-01,-7.125080989640141249e-01,-6.006859585187133144e-01,9.532333090227271266e-02,1.046576959077438973e+00,5.066600457937926461e-01,6.683196420655911352e-01,5.917992645934619933e-01,5.358191554780163818e-02,1.026441384480164309e+00
7.200000000000000000e+01,-1.104082752576428987e+02,-4.904854107418193387e-01,-7.019216655534743499e-01,-6.018398851806296967e-01,9.548121011815671744e-02,1.046652382831603889e+00,5.161456283031421455e-01,6.606662711689926804e-01,5.922584932924194190e-01,5.365635435378757895e-02,1.026477644461404326e+00
7.400000000000000000e+01,-1.106034027731481615e+02,-5.031045105690508112e-01,-6.922565146898457256e-01,-6.027228179385804019e-01,9.560802594927016174e-02,1.046712962716394024e+00,5.245679012931816487e-01,6.537383649029920862e-01,5.925964821894667001e-01,5.371592351648970393e-02,1.026506660349503885e+00
7.600000000000000000e+01,-1.107597489668469137e+02,-5.143051121394708325e-01,-6.834603845721897164e-01,-6.033919918232076851e-01,9.570974144872816669e-02,1.046761549646186173e+00,5.320481841754192143e-01,6.474785648682599426e-01,5.928404493785168761e-01,5.376356066753840146e-02,1.026529863614810578e+00
7.800000000000000000e+01,-1.108849019013727712e+02,-5.242476334275157912e-01,-6.754764303102641643e-01,-6.038934014618612123e-01,9.579122938821468813e-02,1.046800472753504740e+00,5.386939342857558488e-01,6.418312156579697447e-01,5.930119480226554440e-01,5.380163472687162635e-02,1.026548408479798447e+00
8.000000000000000000e+01,-1.109850084138527109e+02,-5.330751066424264106e-01,-6.682459252163165386e-01,-6.042638211116712066e-01,9.585645139451158536e-02,1.046831625316696934e+00,5.446002235997079444e-01,6.367431551476006035e-01,5.931279817034212920e-01,5.383205185174130825e-02,1.026563223614098241e+00
8.200000000000000000e+01,-1.110650319271109936e+02,-5.409146345232368480e-01,-6.617102116596424999e-01,-6.045325213639237694e-01,9.590861544267370586e-02,1.046856540224532894e+00,5.498511109175603373e-01,6.321642092730311857e-01,5.932019145913394187e-01,5.385634313789536970e-02,1.026575054909694140e+00
8.400000000000000000e+01,-1.111289700939125566e+02,-5.478789030142638961e-01,-6.558120680710070038e-01,-6.047227050729737652e-01,9.595031102645115717e-02,1.046876454694909642e+00,5.545208954545256530e-01,6.280474670260863812e-01,5.932442096937977638e-01,5.387573666878445189e-02,1.026584500610558726e+00
8.600000000000000000e+01,-1.111800361998415809e+02,-5.540676642129971352e-01,-6.504966295505475449e-01,-6.048526941274459112e-01,9.598362317629723084e-02,1.046892364832409994e+00,5.586752482612169501e-01,6.243493948699597729e-01,5.932630246850970623e-01,5.389121635272328681e-02,1.026592039993362349e+00
8.800000000000000000e+01,-1.112208089020027444e+02,-5.595691390489133665e-01,-6.457119725321270876e-01,-6.049369013079121116e-01,9.601022741128263649e-02,1.046905071044854862e+00,5.623722244473184917e-01,6.210298362835084962e-01,5.932646908067946701e-01,5.390356974222226122e-02,1.026598056674169257e+00
9.000000000000000000e+01,-1.112533549151268346e+02,-5.644613130246326493e-01,-6.414094505397415213e-01,-6.049866204402359893e-01,9.603146805487464133e-02,1.046915215489275797e+00,5.656631630312483061e-01,6.180519313100689693e-01,5.932540964413626217e-01,5.391342675106790272e-02,1.026602857475094499e+00
9.200000000000000000e+01,-1.112793289556364726e+02,-5.688131139045993212e-01,-6.375438485759219454e-01,-6.050106651535981372e-01,9.604842235643634707e-02,1.046923312723756272e+00,5.685934832637655756e-01,6.153819824250843507e-01,5.932349934073833930e-01,5.392129090649533385e-02,1.026606687651782090e+00
9.400000000000000000e+01,-1.113000547948825130e+02,-5.726854700164212275e-01,-6.340734078993169875e-01,-6.050158828673715128e-01,9.606195269475525933e-02,1.046929774656720769e+00,5.712033870986981121e-01,6.129892863495758348e-01,5.932102408944095462e-01,5.392756451438416448e-02,1.026609743154250021e+00
9.600000000000000000e+01,-1.113165907615825887e+02,-5.761322536755629775e-01,-6.309597604251350189e-01,-6.050075668051346778e-01,9.607274889248261507e-02,1.046934930767172034e+00,5.735284775533036061e-01,6.108459462665710715e-01,5.931819992621923943e-01,5.393256888359283102e-02,1.026612180479316239e+00
9.800000000000000000e+01,-1.113297825309526274e+02,-5.792011174854662103e-01,-6.281678021816763380e-01,-6.049897852057004588e-01,9.608136239740269757e-02,1.046939044436384414e+00,5.756003023073078539e-01,6.089266749365397358e-01,5.931518836593623334e-01,5.393656055417816314e-02,1.026614124576057607e+00
1.000000000000000000e+02,-1.113403055754106958e+02,-5.819342327944855287e-01,-6.256655276879646843e-01,-6.049656436397928827e-01,9.608823381966397070e-02,1.046942326103777798e+00,5.774468312405096615e-01,6.072085962015666416e-01,5.931210855230747425e-01,5.393974430284863286e-02,1.026615675181175025e+00
1.020000000000000000e+02,-1.113486992427930886e+02,-5.843689400656040256e-01,-6.234238413057172634e-01,-6.049374935047082680e-01,9.609371506952618658e-02,1.046944943842534004e+00,5.790928758379912944e-01,6.056710500983253365e-01,5.930904684630791124e-01,5.394228355526950458e-02,1.026616911890760653e+00
1.040000000000000000e+02,-1.113553940760757968e+02,-5.865383207284671219e-01,-6.214163572088974297e-01,-6.049070973587126199e-01,9.609808712468344283e-02,1.046947031846687581e+00,5.805604575836695869e-01,6.042954051061592002e-01,5.930606437569718725e-01,5.394430871560921409e-02,1.026617898217484282e+00
1.060000000000000000e+02,-1.113607336912610322e+02,-5.884716995348889812e-01,-6.196191962781877338e-01,-6.048757597401744901e-01,9.610157427115374740e-02,1.046948697233558434e+00,5.818691316717882200e-01,6.030648797975345365e-01,5.930320296476377928e-01,5.394592382569091821e-02,1.026618684834118778e+00
1.080000000000000000e+02,-1.113649922823470888e+02,-5.901950857022316699e-01,-6.180107857248646752e-01,-6.048444304500224522e-01,9.610435550573638575e-02,1.046950025490058556e+00,5.830362716198037587e-01,6.019643752365335665e-01,5.930048977941088095e-01,5.394721188601970391e-02,1.026619312165351072e+00
1.100000000000000000e+02,-1.113683886178689590e+02,-5.917315603187569550e-01,-6.165716653839333761e-01,-6.048137859098666747e-01,9.610657365820761411e-02,1.046951084829705225e+00,5.840773196841025916e-01,6.009803187998663532e-01,5.929794095511956575e-01,5.394823910583419063e-02,1.026619812457705727e+00
1.120000000000000000e+02,-1.113710972261021226e+02,-5.931016166711211568e-01,-6.152843032366849263e-01,-6.047842930972369135e-01,9.610834268446666329e-02,1.046951929676022797e+00,5.850060073634731905e-01,6.001005196173639922e-01,5.929556442098106173e-01,5.394905829664572994e-02,1.026620211432399010e+00
1.140000000000000000e+02,-1.113732573297559725e+02,-5.943234593807981136e-01,-6.141329217096979098e-01,-6.047562596585990269e-01,9.610975349430235515e-02,1.046952603445915786e+00,5.858345497289905168e-01,5.993140354924639812e-01,5.929336208942309616e-01,5.394971158116821514e-02,1.026620529604791443e+00
1.160000000000000000e+02,-1.113749799805131602e+02,-5.954132675198410274e-01,-6.131033355623691783e-01,-6.047298730755257257e-01,9.611087860629169422e-02,1.046953140772866497e+00,5.865738168375024264e-01,5.986110509346437292e-01,5.929133154643454473e-01,5.395023255530866785e-02,1.026620783337329090e+00
1.180000000000000000e+02,-1.113763537545425919e+02,-5.963854262282406449e-01,-6.121828016500034941e-01,-6.047052311756142551e-01,9.611177586463182099e-02,1.046953569282087271e+00,5.872334850636576897e-01,5.979827657866676471e-01,5.928946734922471151e-01,5.395064801335273941e-02,1.026620985679814746e+00
1.200000000000000000e+02,-1.113774492982479529e+02,-5.972527307795409968e-01,-6.113598804782577334e-01,-6.046823658121457390e-01,9.611249140617066089e-02,1.046953911007569182e+00,5.878221708186746053e-01,5.974212938377811977e-01,5.928776201608927376e-01,5.395097932442540628e-02,1.026621147039779247e+00
1.220000000000000000e+02,-1.113783229557244425e+02,-5.980265665313369006e-01,-6.106243092126460992e-01,-6.046612611617595556e-01,9.611306202839936530e-02,1.046954183522979642e+00,5.883475488044530577e-01,5.969195707655245986e-01,5.928620677556446505e-01,5.395124353059454342e-02,1.026621275717311210e+00
1.240000000000000000e+02,-1.113790196630264120e+02,-5.987170677522625217e-01,-6.099668856385862536e-01,-6.046418677907861028e-01,9.611351707902981989e-02,1.046954400844134270e+00,5.888164566756198814e-01,5.964712707297714633e-01,5.928479212789886654e-01,5.395145422283453840e-02,1.026621378331700196e+00
1.260000000000000000e+02,-1.113795752571866302e+02,-5.993332579283762174e-01,-6.093793624642942497e-01,-6.046241134020327035e-01,9.611387996361513142e-02,1.046954574148986739e+00,5.892349877420156590e-01,5.960707309465151926e-01,5.928350826067108059e-01,5.395162223974655363e-02,1.026621460161724064e+00
1.280000000000000000e+02,-1.113800183181661367e+02,-5.998831738141846559e-01,-6.088543513012751873e-01,-6.046079109839942456e-01,9.611416934829904168e-02,1.046954712352051731e+00,5.896085731370311889e-01,5.957128835859406557e-01,5.928234535153841245e-01,5.395175622486153566e-02,1.026621525417086511e+00
1.300000000000000000e+02,-1.113803716381119102e+02,-6.003739752015306852e-01,-6.083852356326707733e-01,-6.045931649333674551e-01,9.611440011925075078e-02,1.046954822562615739e+00,5.899420546975704394e-01,5.953931943678411054e-01,5.928129378402717808e-01,5.395186307113786911e-02,1.026621577454898349e+00
1.320000000000000000e+02,-1.113806533932644385e+02,-6.008120421260088051e-01,-6.079660920794734968e-01,-6.045797756011760393e-01,9.611458414797156846e-02,1.046954910450226039e+00,5.902397496457572057e-01,5.951076072607380807e-01,5.928034429673885164e-01,5.395194827546598987e-02,1.026621618952334281e+00
1.340000000000000000e+02,-1.113808780786512926e+02,-6.012030610116175788e-01,-6.075916192900093771e-01,-6.045676426178620000e-01,9.611473090171013256e-02,1.046954980536211055e+00,5.905055080276616630e-01,5.948524947289816067e-01,5.927948808189091867e-01,5.395201622139863401e-02,1.026621652044336974e+00
1.360000000000000000e+02,-1.113810572535594474e+02,-6.015521010646948108e-01,-6.072570738050855343e-01,-6.045566672766587990e-01,9.611484793031190021e-02,1.046955036426197028e+00,5.907427637471445170e-01,5.946246130108155947e-01,5.927871684565704236e-01,5.395207040463062542e-02,1.026621678433431217e+00
1.380000000000000000e+02,-1.113812001360718256e+02,-6.018636820638584295e-01,-6.069582122845791350e-01,-6.045467541947113777e-01,9.611494125451457149e-02,1.046955080995542131e+00,5.909545799309819936e-01,5.944210619498957460e-01,5.927802283998495625e-01,5.395211361281941620e-02,1.026621699477302307e+00
1.400000000000000000e+02,-1.113813140772176382e+02,-6.021418345505313852e-01,-6.066912395193531093e-01,-6.045378124238515172e-01,9.611501567561646364e-02,1.046955116537229502e+00,5.911436892730188575e-01,5.942392489408262479e-01,5.927739887342585723e-01,5.395214806898750159e-02,1.026621716258638628e+00
1.420000000000000000e+02,-1.113814049391116185e+02,-6.023901533008186870e-01,-6.064527616916727260e-01,-6.045297561453989443e-01,9.611507502244907852e-02,1.046955144879815780e+00,5.913125299275040492e-01,5.940768565866721973e-01,5.927683830677273891e-01,5.395217554588666031e-02,1.026621729640830871e+00
1.440000000000000000e+02,-1.113814773965117411e+02,-6.026118448524954152e-01,-6.062397443877931558e-01,-6.045225050537229583e-01,9.611512234832970958e-02,1.046955167481490756e+00,5.914632774545401928e-01,5.939318137011602161e-01,5.927633503798853676e-01,5.395219745719460891e-02,1.026621740312389619e+00
1.460000000000000000e+02,-1.113815351773071427e+02,-6.028097697671680466e-01,-6.060494749057364627e-01,-6.045159845098192486e-01,9.611516008813160428e-02,1.046955185505090702e+00,5.915978732613185187e-01,5.938022693216814529e-01,5.927588347982373218e-01,5.395221493024732196e-02,1.026621748822365010e+00
1.480000000000000000e+02,-1.113815812543003148e+02,-6.029864802265751944e-01,-6.058795284393310165e-01,-6.045101255278151342e-01,9.611519018354906796e-02,1.046955199877919851e+00,5.917180499312787445e-01,5.936865694297586149e-01,5.927547853271993850e-01,5.395222886403382156e-02,1.026621755608597253e+00
1.500000000000000000e+02,-1.113816179981473766e+02,-6.031442534907208719e-01,-6.057277377561957055e-01,-6.045048646428465844e-01,9.611521418297994113e-02,1.046955211339456682e+00,5.918253537879806236e-01,5.935832361042552296e-01,5.927511555494312523e-01,5.395223997545114253e-02,1.026621761020238388e+00
1.520000000000000000e+02,-1.113816472993203774e+02,-6.032851216836589980e-01,-6.055921660212988389e-01,-6.045001436972249342e-01,9.611523332119435714e-02,1.046955220479396154e+00,5.919211650004712055e-01,5.934909488590649485e-01,5.927479033139142484e-01,5.395224883618511547e-02,1.026621765335719694e+00
1.540000000000000000e+02,-1.113816706653719564e+02,-6.034108983181789565e-01,-6.054710824499019983e-01,-6.044959095731421428e-01,9.611524858285519501e-02,1.046955227767989216e+00,5.920067155021631056e-01,5.934085279408259916e-01,5.927449904213212273e-01,5.395225590212429645e-02,1.026621768777074450e+00
1.560000000000000000e+02,-1.113816892984918070e+02,-6.035232019231646650e-01,-6.053629405031748512e-01,-6.044921138931007576e-01,9.611526075317880502e-02,1.046955233580235456e+00,5.920831049641431809e-01,5.933349193846048086e-01,5.927423823143619375e-01,5.395226153681475373e-02,1.026621771521361692e+00
1.580000000000000000e+02,-1.113817041573627336e+02,-6.036234770954759243e-01,-6.052663583672882597e-01,-6.044887127038056640e-01,9.611527045833063998e-02,1.046955238215176776e+00,5.921513150368261647e-01,5.932691816453308231e-01,5.927400477782858168e-01,5.395226603016406441e-02,1.026621773709776697e+00
1.600000000000000000e+02,-1.113817160064779870e+02,-6.037130132613708344e-01,-6.051801014817602686e-01,-6.044856661551719634e-01,9.611527819764627278e-02,1.046955241911282863e+00,5.922122220497268996e-01,5.932104736411815127e-01,5.927379586551747570e-01,5.395226961335769511e-02,1.026621775454914953e+00
1.620000000000000000e+02,-1.113817254554835046e+02,-6.037929614001552592e-01,-6.051030669058348188e-01,-6.044829381827934167e-01,9.611528436931640607e-02,1.046955244858720047e+00,5.922666083379241053e-01,5.931580440615263905e-01,5.927360895742349589e-01,5.395227247075357752e-02,1.026621776846564416e+00
1.640000000000000000e+02,-1.113817329905343740e+02,-6.038643489542363518e-01,-6.050342693327499521e-01,-6.044804961997916060e-01,9.611528929087653772e-02,1.046955247209136131e+00,5.923151723451675066e-01,5.931112218072908115e-01,5.927344176993132319e-01,5.395227474936568207e-02,1.026621777956326698e+00
1.660000000000000000e+02,-1.113817389993141660e+02,-6.039280931243811157e-01,-6.049728285805069383e-01,-6.044783108019650131e-01,9.611529321554504457e-02,1.046955249083460826e+00,5.923585376366652389e-01,5.930694074447793174e-01,5.927329224941800812e-01,5.395227656643085401e-02,1.026621778841299681e+00
1.680000000000000000e+02,-1.113817437909781489e+02,-6.039850127269826841e-01,-6.049179584053648862e-01,-6.044763554888870072e-01,9.611529634524709764e-02,1.046955250578129215e+00,5.923972609402297085e-01,5.930320655665173302e-01,5.927315855055033111e-01,5.395227801543797663e-02,1.026621779547016056e+00
1.700000000000000000e+02,-1.113817476120597405e+02,-6.040358387701798559e-01,-6.048689564996702073e-01,-6.044746064022995524e-01,9.611529884100898646e-02,1.046955251770043560e+00,5.924318393211551736e-01,5.929987179636182493e-01,5.927303901631876260e-01,5.395227917093966402e-02,1.026621780109784998e+00
1.720000000000000000e+02,-1.113817506591587119e+02,-6.040812238885435725e-01,-6.048251955498943344e-01,-6.044730420826095463e-01,9.611530083123809298e-02,1.046955252720527918e+00,5.924627165846713117e-01,5.929689375239156623e-01,5.927293215973576945e-01,5.395228009238713790e-02,1.026621780558561570e+00
1.740000000000000000e+02,-1.113817530890479048e+02,-6.041217507602604231e-01,-6.047861152434513832e-01,-6.044716432434453779e-01,9.611530241833442234e-02,1.046955253478485615e+00,5.924902889896155322e-01,5.929423427792982482e-01,5.927283664711867628e-01,5.395228082718961371e-02,1.026621780916435522e+00
1.760000000000000000e+02,-1.113817550267485359e+02,-6.041579396175266181e-01,-6.047512151244758272e-01,-6.044703925640483311e-01,9.611530368395407309e-02,1.046955254082914344e+00,5.925149103477537205e-01,5.929185930334537336e-01,5.927275128286056960e-01,5.395228141315339121e-02,1.026621781201819683e+00
1.780000000000000000e+02,-1.113817565719543978e+02,-6.041902549481419360e-01,-6.047200482089161166e-01,-6.044692744988158228e-01,9.611530469321437342e-02,1.046955254564912119e+00,5.925368965750924533e-01,5.928973840085930425e-01,5.927267499559661923e-01,5.395228188042635459e-02,1.026621781429397862e+00
1.800000000000000000e+02,-1.113817578041699221e+02,-6.042191114761523707e-01,-6.046922152788040128e-01,-6.044682751031967838e-01,9.611530549804263301e-02,1.046955254949278435e+00,5.925565297543021748e-01,5.928784439560477182e-01,5.927260682565417271e-01,5.395228225305047365e-02,1.026621781610878470e+00
1.820000000000000000e+02,-1.113817587867920480e+02,-6.042448794992648642e-01,-6.046673597838353453e-01,-6.044673818750021521e-01,9.611530613984796412e-02,1.046955255255788808e+00,5.925740617609027705e-01,5.928615301815491900e-01,5.927254591370136882e-01,5.395228255019683672e-02,1.026621781755599150e+00
1.840000000000000000e+02,-1.113817595703782075e+02,-6.042678896526652021e-01,-6.046451632859124459e-01,-6.044665836101473788e-01,9.611530665165177179e-02,1.046955255500213511e+00,5.925897175003052020e-01,5.928464259410807236e-01,5.927249149048445798e-01,5.395228278715451242e-02,1.026621781871005501e+00
1.860000000000000000e+02,-1.113817601952439276e+02,-6.042884371610174332e-01,-6.046253413890634310e-01,-6.044658702717995435e-01,9.611530705978654776e-02,1.046955255695128484e+00,5.926036977974473707e-01,5.928329376679358775e-01,5.927244286756898628e-01,5.395228297611491530e-02,1.026621781963035662e+00
1.880000000000000000e+02,-1.113817606935388227e+02,-6.043067856338898425e-01,-6.046076401032766112e-01,-6.044652328718617129e-01,9.611530738525074502e-02,1.046955255850562150e+00,5.926161819765027872e-01,5.928208924956919201e-01,5.927239942899313885e-01,5.395228312680005328e-02,1.026621782036424513e+00
1.900000000000000000e+02,-1.113817610909015485e+02,-6.043231704537611604e-01,-6.045918325960856210e-01,-6.044646633638904865e-01,9.611530764479006561e-02,1.046955255974511889e+00,5.926273301639449764e-01,5.928101360456504709e-01,5.927236062375598191e-01,5.395228324696328681e-02,1.026621782094948143e+00
1.920000000000000000e+02,-1.113817614077752864e+02,-6.043378018004498253e-01,-6.045777162907164382e-01,-6.044641545463796950e-01,9.611530785175782798e-02,1.046955256073354823e+00,5.926372853446616462e-01,5.928005304505197248e-01,5.927232595905792545e-01,5.395228334278640014e-02,1.026621782141617478e+00
1.940000000000000000e+02,-1.113817616604646474e+02,-6.043508673511510665e-01,-6.045651102739059146e-01,-6.044636999756255458e-01,9.611530801680315261e-02,1.046955256152176439e+00,5.926461751977064596e-01,5.927919525891636177e-01,5.927229499422655978e-01,5.395228341919992843e-02,1.026621782178833486e+00
1.960000000000000000e+02,-1.113817618619699488e+02,-6.043625346908384488e-01,-6.045538529804492800e-01,-6.044632938872187555e-01,9.611530814841799664e-02,1.046955256215032160e+00,5.926541137352737687e-01,5.927842925099668925e-01,5.927226733526037572e-01,5.395228348013576813e-02,1.026621782208511080e+00
1.980000000000000000e+02,-1.113817620226594443e+02,-6.043729534642792167e-01,-6.045438001249461291e-01,-6.044629311254191562e-01,9.611530825337291639e-02,1.046955256265156065e+00,5.926612027660748128e-01,5.927774520226168908e-01,5.927224262993460169e-01,5.395228352872830785e-02,1.026621782232177482e+00
2.000000000000000000e+02,-1.113817621507994602e+02,-6.043822572973045482e-01,-6.045348228544902280e-01,-6.044626070796943473e-01,9.611530833706849464e-02,1.046955256305126980e+00,5.926675332019235576e-01,5.927713434403983905e-01,5.927222056340534229e-01,5.395228356747825554e-02,1.026621782251050163e+00
2.020000000000000000e+02,-1.113817622529847284e+02,-6.043905655122375764e-01,-6.045268060986294101e-01,-6.044623176276637810e-01,9.611530840381157792e-02,1.046955256337001705e+00,5.926731862243642679e-01,5.927658884568816067e-01,5.927220085427636898e-01,5.395228359837920401e-02,1.026621782266099681e+00
2.040000000000000000e+02,-1.113817623344711336e+02,-6.043979846594136340e-01,-6.045196470956856194e-01,-6.044620590839391294e-01,9.611530845703494808e-02,1.046955256362419817e+00,5.926782343263219399e-01,5.927610171427312169e-01,5.927218325106488050e-01,5.395228362302075670e-02,1.026621782278101191e+00
2.060000000000000000e+02,-1.113817623994525547e+02,-6.044046098846871384e-01,-6.045132540764652784e-01,-6.044618281541876970e-01,9.611530849947756694e-02,1.046955256382689381e+00,5.926827422422021874e-01,5.927566670496905443e-01,5.927216752904234109e-01,5.395228364267110749e-02,1.026621782287671758e+00
2.080000000000000000e+02,-1.113817624512715412e+02,-6.044105261504030269e-01,-6.045075450887676949e-01,-6.044616218939597996e-01,9.611530853332338198e-02,1.046955256398853340e+00,5.926867677784110056e-01,5.927527824104180665e-01,5.927215348740364487e-01,5.395228365834116302e-02,1.026621782295303653e+00
2.100000000000000000e+02,-1.113817624925937935e+02,-6.044158093255795894e-01,-6.045024469474038487e-01,-6.044614376717690751e-01,9.611530856031279269e-02,1.046955256411743029e+00,5.926903625549004850e-01,5.927493134238581707e-01,5.927214094673216582e-01,5.395228367083728521e-02,1.026621782301389452e+00
2.120000000000000000e+02,-1.113817625255461365e+02,-6.044205271593633411e-01,-6.044978942965575364e-01,-6.044612731360602398e-01,9.611530858183663095e-02,1.046955256422021918e+00,5.926935726673543403e-01,5.927462156170256735e-01,5.927212974672911860e-01,5.395228368080207809e-02,1.026621782306242681e+00
2.140000000000000000e+02,-1.113817625518233001e+02,-6.044247401502121919e-01,-6.044938287723531367e-01,-6.044611261855461493e-01,9.611530859900015156e-02,1.046955256430218695e+00,5.926964392784433988e-01,5.927434492750580652e-01,5.927211974418684637e-01,5.395228368874859654e-02,1.026621782310112918e+00
2.160000000000000000e+02,-1.113817625727786265e+02,-6.044285023220019593e-01,-6.044901982549520936e-01,-6.044609949427369733e-01,9.611530861268667569e-02,1.046955256436755244e+00,5.926989991458071483e-01,5.927409789321888001e-01,5.927211081117010893e-01,5.395228369508522220e-02,1.026621782313199116e+00
2.180000000000000000e+02,-1.113817625894889431e+02,-6.044318619170522267e-01,-6.044869562006627284e-01,-6.044608777301915259e-01,9.611530862360134764e-02,1.046955256441967741e+00,5.927012850935207133e-01,5.927387729172040043e-01,5.927210283339391372e-01,5.395228370013866598e-02,1.026621782315660258e+00
2.200000000000000000e+02,-1.113817626028147743e+02,-6.044348620149303519e-01,-6.044840610454246255e-01,-6.044607730492848052e-01,9.611530863230462185e-02,1.046955256446124194e+00,5.927033264330524576e-01,5.927368029474880951e-01,5.927209570877026712e-01,5.395228370416830371e-02,1.026621782317622911e+00
2.220000000000000000e+02,-1.113817626134414098e+02,-6.044375410850252317e-01,-6.044814756721138549e-01,-6.044606795612118555e-01,9.611530863924580559e-02,1.046955256449438876e+00,5.927051493392161419e-01,5.927350437664871130e-01,5.927208934610872504e-01,5.395228370738162221e-02,1.026621782319187881e+00
2.240000000000000000e+02,-1.113817626219148451e+02,-6.044399334799609447e-01,-6.044791669348349439e-01,-6.044605960699964697e-01,9.611530864478019798e-02,1.046955256452082095e+00,5.927067771858286482e-01,5.927334728199727953e-01,5.927208366395720907e-01,5.395228370994422512e-02,1.026621782320435994e+00
2.260000000000000000e+02,-1.113817626286725755e+02,-6.044420698761820976e-01,-6.044771052340449646e-01,-6.044605215072875737e-01,9.611530864919411166e-02,1.046955256454190186e+00,5.927082308454844073e-01,5.927320699669312853e-01,5.927207858956287101e-01,5.395228371198751427e-02,1.026621782321431198e+00
2.280000000000000000e+02,-1.113817626340611042e+02,-6.044439776673966591e-01,-6.044752641371845536e-01,-6.044604549187824194e-01,9.611530865271362967e-02,1.046955256455871064e+00,5.927095289572125170e-01,5.927308172213660020e-01,5.927207405794387984e-01,5.395228371361722453e-02,1.026621782322224785e+00
2.300000000000000000e+02,-1.113817626383585235e+02,-6.044456813158671782e-01,-6.044736200398160841e-01,-6.044603954520764155e-01,9.611530865552025960e-02,1.046955256457211547e+00,5.927106881655063164e-01,5.927296985217304082e-01,5.927207001106256090e-01,5.395228371491690017e-02,1.026621782322857834e+00
2.320000000000000000e+02,-1.113817626417854996e+02,-6.044472026661706909e-01,-6.044721518630976620e-01,-6.044603423457983737e-01,9.611530865775902432e-02,1.046955256458280470e+00,5.927117233337843016e-01,5.927286995250317103e-01,5.927206639708284541e-01,5.395228371595309907e-02,1.026621782323362320e+00
2.340000000000000000e+02,-1.113817626445176217e+02,-6.044485612253005513e-01,-6.044708407835371888e-01,-6.044602949199077147e-01,9.611530865954358294e-02,1.046955256459132677e+00,5.927126477349435874e-01,5.927278074229554994e-01,5.927206316970872191e-01,5.395228371677939644e-02,1.026621782323764887e+00
2.360000000000000000e+02,-1.113817626466968278e+02,-6.044497744128279892e-01,-6.044696699916970450e-01,-6.044602525670170756e-01,9.611530866096731907e-02,1.046955256459812578e+00,5.927134732216070567e-01,5.927270107776653196e-01,5.927206028759250955e-01,5.395228371743834850e-02,1.026621782324085741e+00
2.380000000000000000e+02,-1.113817626484352701e+02,-6.044508577842977459e-01,-6.044686244767245586e-01,-6.044602147446506146e-01,9.611530866210160617e-02,1.046955256460354589e+00,5.927142103780864701e-01,5.927262993751591935e-01,5.927205771380684718e-01,5.395228371796378930e-02,1.026621782324341758e+00
2.400000000000000000e+02,-1.113817626498208568e+02,-6.044518252306938511e-01,-6.044676908338969534e-01,-6.044601809683047833e-01,9.611530866300700693e-02,1.046955256460786909e+00,5.927148686561034552e-01,5.927256640943326937e-01,5.927205541537261535e-01,5.395228371838273196e-02,1.026621782324545817e+00
2.420000000000000000e+02,-1.113817626509260919e+02,-6.044526891565638049e-01,-6.044668570927723694e-01,-6.044601508052630523e-01,9.611530866372879067e-02,1.046955256461131523e+00,5.927154564959954408e-01,5.927250967900454803e-01,5.927205336283699610e-01,5.395228371871698542e-02,1.026621782324708354e+00
2.440000000000000000e+02,-1.113817626518070796e+02,-6.044534606390917775e-01,-6.044661125637500465e-01,-6.044601238690606726e-01,9.611530866430446907e-02,1.046955256461406636e+00,5.927159814349379774e-01,5.927245901886903923e-01,5.927205152989579728e-01,5.395228371898334874e-02,1.026621782324838250e+00
2.460000000000000000e+02,-1.113817626525099627e+02,-6.044541495701305500e-01,-6.044654477010119598e-01,-6.044600998145640558e-01,9.611530866476347690e-02,1.046955256461625794e+00,5.927164502035791038e-01,5.927241377949314938e-01,5.927204989305892013e-01,5.395228371919615767e-02,1.026621782324941945e+00
2.480000000000000000e+02,-1.113817626530701546e+02,-6.044547647830503800e-01,-6.044648539801334985e-01,-6.044600783335333238e-01,9.611530866512900395e-02,1.046955256461800543e+00,5.927168688123654050e-01,5.927237338084531126e-01,5.927204843134780132e-01,5.395228371936535566e-02,1.026621782325024324e+00
2.500000000000000000e+02,-1.113817626535168159e+02,-6.044553141659920747e-01,-6.044643237888183140e-01,-6.044600591506839038e-01,9.611530866542161711e-02,1.046955256461939765e+00,5.927172426285941542e-01,5.927233730495702346e-01,5.927204712602752723e-01,5.395228371950068491e-02,1.026621782325090271e+00
2.520000000000000000e+02,-1.113817626538733805e+02,-6.044558047630420594e-01,-6.044638503292757425e-01,-6.044600420201764468e-01,9.611530866565357045e-02,1.046955256462051009e+00,5.927175764452411455e-01,5.927230508928328367e-01,5.927204596036732553e-01,5.395228371960832797e-02,1.026621782325142673e+00
2.540000000000000000e+02,-1.113817626541573560e+02,-6.044562428645136043e-01,-6.044634275310982741e-01,-6.044600267224653489e-01,9.611530866583983812e-02,1.046955256462139827e+00,5.927178745423985484e-01,5.927227632077253228e-01,5.927204491942568154e-01,5.395228371969419678e-02,1.026621782325184418e+00
2.560000000000000000e+02,-1.113817626543843318e+02,-6.044566340876426080e-01,-6.044630499734101603e-01,-6.044600130614754541e-01,9.611530866598753942e-02,1.046955256462210437e+00,5.927181407421860948e-01,5.927225063057024457e-01,5.927204398985945755e-01,5.395228371976298898e-02,1.026621782325217946e+00
2.580000000000000000e+02,-1.113817626545650512e+02,-6.044569834485802318e-01,-6.044627128153855500e-01,-6.044600008621074938e-01,9.611530866610568102e-02,1.046955256462266837e+00,5.927183784577322312e-01,5.927222768929006902e-01,5.927204315975281856e-01,5.395228371981739685e-02,1.026621782325244592e+00
2.600000000000000000e+02,-1.113817626547086377e+02,-6.044572954267448672e-01,-6.044624117341648173e-01,-6.044599899679989896e-01,9.611530866619996671e-02,1.046955256462311912e+00,5.927185907369514339e-01,5.927220720278953969e-01,5.927204241846492083e-01,5.395228371986134086e-02,1.026621782325265686e+00
2.620000000000000000e+02,-1.113817626548236461e+02,-6.044575740222191129e-01,-6.044621428694446630e-01,-6.044599802395012045e-01,9.611530866627469860e-02,1.046955256462347661e+00,5.927187803016150669e-01,5.927218890840166843e-01,5.927204175649261053e-01,5.395228371989607002e-02,1.026621782325282561e+00
2.640000000000000000e+02,-1.113817626549158462e+02,-6.044578228070738302e-01,-6.044619027739801531e-01,-6.044599715519062277e-01,9.611530866633481718e-02,1.046955256462376083e+00,5.927189495822640097e-01,5.927217257156478514e-01,5.927204116534996459e-01,5.395228371992371458e-02,1.026621782325296106e+00
2.660000000000000000e+02,-1.113817626549885205e+02,-6.044580449711466352e-01,-6.044616883693928466e-01,-6.044599637938592451e-01,9.611530866638247350e-02,1.046955256462398953e+00,5.927191007493464170e-01,5.927215798281535442e-01,5.927204063745883378e-01,5.395228371994575944e-02,1.026621782325306764e+00
2.680000000000000000e+02,-1.113817626550469555e+02,-6.044582433629545060e-01,-6.044614969066924859e-01,-6.044599568658990396e-01,9.611530866642055415e-02,1.046955256462417161e+00,5.927192357410734358e-01,5.927214495510376713e-01,5.927204016605137626e-01,5.395228371996330097e-02,1.026621782325315424e+00
2.700000000000000000e+02,-1.113817626550933255e+02,-6.044584205262072407e-01,-6.044613259310325226e-01,-6.044599506792114330e-01,9.611530866645084936e-02,1.046955256462431594e+00,5.927193562882688838e-01,5.927213332139458224e-01,5.927203974508419293e-01,5.395228371997740080e-02,1.026621782325322085e+00
2.720000000000000000e+02,-1.113817626551306574e+02,-6.044585787324331383e-01,-6.044611732502572776e-01,-6.044599451544923063e-01,9.611530866647514937e-02,1.046955256462443140e+00,5.927194639365411799e-01,5.927212293252561714e-01,5.927203936916046745e-01,5.395228371998887079e-02,1.026621782325327636e+00
2.740000000000000000e+02,-1.113817626551598323e+02,-6.044587200101004809e-01,-6.044610369067527911e-01,-6.044599402209096528e-01,9.611530866649405092e-02,1.046955256462452244e+00,5.927195600661153696e-01,5.927211365529595488e-01,5.927203903346049962e-01,5.395228371999767625e-02,1.026621782325332077e+00


==> DataFiles/Constant_Decoupled_L2Mass.dat <==
t,energy,x_avg_1,y_avg_1,z_avg_1,integral1,nodalmax1,x_avg_2,y_avg_2,z_avg_2,integral2,nodalmax2
0.000000000000000000e+00,4.166666666666745300e+01,1.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.631873372351133517e-17,1.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+00,0.000000000000000000e+00,1.631873372351133517e-17,1.000000000000000000e+00
2.000000000000000000e+00,1.433149947568038129e+01,9.916892951690261526e-01,-1.819546205755972479e-01,1.245042005234249863e-02,1.671015506112282986e-02,1.008320462484378899e+00,-1.313314917247699609e-01,9.946945979109099722e-01,6.316574588982942773e-02,1.065521528561838398e-02,1.005313491123673852e+00
4.000000000000000000e+00,-7.980232765318366006e+00,9.540855351985566557e-01,-3.476022897797503841e-01,9.028370597855694610e-03,3.118807181088618583e-02,1.015474308795823788e+00,-2.466322758206497823e-01,9.724065753388488886e-01,1.110047923745963866e-01,1.872409116882129895e-02,1.009318627380967559e+00
6.000000000000000000e+00,-2.344883100287995248e+01,8.993861962575674385e-01,-4.827406272066701032e-01,-6.303141604829306383e-03,4.197377276862265111e-02,1.020771165734071673e+00,-3.355106553443809037e-01,9.435626120594975408e-01,1.442001252159465230e-01,2.367147883844262710e-02,1.011766514107687476e+00
8.000000000000000000e+00,-3.307044706862204464e+01,8.400721100342541936e-01,-5.854475373702617835e-01,-2.852918348423552283e-02,4.928388338057895085e-02,1.024345587877540931e+00,-3.965627016516524161e-01,9.170799279627525058e-01,1.669483616330859899e-01,2.616932606538534267e-02,1.013000161035450652e+00
1.000000000000000000e+01,-3.881375947359155987e+01,7.836179132005551828e-01,-6.611588731097153282e-01,-5.377807952745493336e-02,5.408017121815439365e-02,1.026684065932830014e+00,-4.335761802109490137e-01,8.974234230150897051e-01,1.839901914749342837e-01,2.720949478141461431e-02,1.013513440938526688e+00
1.200000000000000000e+01,-4.235693268300920522e+01,7.326446437145255342e-01,-7.170398192090835510e-01,-7.984782595967865326e-02,5.728995160545462262e-02,1.028246055974527007e+00,-4.515024794488843862e-01,8.855046826783822267e-01,1.989748617396782659e-01,2.756402759815606424e-02,1.013688328716582543e+00
1.400000000000000000e+01,-4.480169061873269953e+01,6.869679958423942079e-01,-7.592398468827213920e-01,-1.058057357332555376e-01,5.956502612026669252e-02,1.029351750443899594e+00,-4.545472422722470762e-01,8.804545944975824545e-01,2.142213355810801967e-01,2.770426904734043724e-02,1.013757500206114992e+00
1.600000000000000000e+01,-4.680008694983400375e+01,6.452398230127827095e-01,-7.922726295142470399e-01,-1.314609966954006504e-01,6.131234233113078136e-02,1.030200146744756795e+00,-4.457660283506525989e-01,8.808005553728214254e-01,2.310224403831256934e-01,2.788833833715183286e-02,1.013848281802363083e+00
1.800000000000000000e+01,-4.872799759515612550e+01,6.058235069538659978e-01,-8.192146763263553622e-01,-1.569835080206601063e-01,6.277862927683754146e-02,1.030911552619875993e+00,-4.272420573046140646e-01,8.849985015670676081e-01,2.499867667637571123e-01,2.825150686282788468e-02,1.014027369965587067e+00
2.000000000000000000e+01,-5.080526317243540291e+01,5.671698015770629819e-01,-8.420604214938580689e-01,-1.826736422338652577e-01,6.411699683435860553e-02,1.031560466898317152e+00,-4.003873448469368324e-01,8.916057958500372971e-01,2.712781022508253259e-01,2.886272986776067598e-02,1.014328709070671408e+00
2.200000000000000000e+01,-5.316274067807024295e+01,5.279511474332587717e-01,-8.620238013253659348e-01,-2.088305611794522010e-01,6.542765141004759644e-02,1.032195549029430337e+00,-3.662199641903261527e-01,8.993079888617017126e-01,2.947565233837965426e-01,2.975332907933990120e-02,1.014767623262853302e+00
2.400000000000000000e+01,-5.587463083508207262e+01,4.871007779004914995e-01,-8.797552593565082235e-01,-2.356764323888277946e-01,6.677986498022139839e-02,1.032850359447584188e+00,-3.255883294042853371e-01,9.069094475064440886e-01,3.200569826130886808e-01,3.092897834010670255e-02,1.015346728207288551e+00
2.600000000000000000e+01,-5.897131873458293683e+01,4.438246302323306525e-01,-8.954936718239845383e-01,-2.633118721565786968e-01,6.822236069626511079e-02,1.033548431740768381e+00,-2.793417503299639448e-01,9.133360126254611577e-01,3.466392559237968518e-01,3.237325918337793929e-02,1.016057704722297395e+00
2.800000000000000000e+01,-6.244308672371620617e+01,3.976119958878311378e-01,-9.091797496925825284e-01,-2.916913779559491826e-01,6.978697649881031306e-02,1.034305069399589661e+00,-2.284455484097148992e-01,9.176648995504127493e-01,3.738343445497451789e-01,3.404835362001757543e-02,1.016881681299097728e+00
3.000000000000000000e+01,-6.624175774044083198e+01,3.482492212979868551e-01,-9.205524350135593226e-01,-3.206158194666516303e-01,7.148880943631982787e-02,1.035127436376306109e+00,-1.740341799850753934e-01,9.191770065108880727e-01,4.009020202248192999e-01,3.589669492173162141e-02,1.017790103641071031e+00
3.200000000000000000e+01,-7.028489182499355081e+01,2.958294870925295972e-01,-9.292415615538808238e-01,-3.497430960000321720e-01,7.332519835220913107e-02,1.036014091821827687e+00,-1.173975768857393187e-01,9.174133052221226103e-01,4.271023930701944304e-01,3.784581782350777968e-02,1.018747180599027136e+00
3.400000000000000000e+01,-7.446464655044798064e+01,2.407468842957667110e-01,-9.348607252333022144e-01,-3.786182731650739597e-01,7.527543465635022635e-02,1.036954885588641018e+00,-5.990698311637541323e-02,9.122111738052096630e-01,4.517727814705078115e-01,3.981671831877543755e-02,1.019714037603450363e+00
3.600000000000000000e+01,-7.866074763341471510e+01,1.836640165844993233e-01,-9.370953734581499717e-01,-4.067214520577671077e-01,7.730254950858904406e-02,1.037931861720324811e+00,-2.902546939664066381e-03,9.037013713828869754e-01,4.743937715501599373e-01,4.173404390362750460e-02,1.020653733683027253e+00
3.800000000000000000e+01,-8.275496015575950537e+01,1.254487719365184883e-01,-9.357749673675342938e-01,-4.335268135182983040e-01,7.935768197141401803e-02,1.038921403201521487e+00,5.242360701777940002e-02,8.922607735682673846e-01,4.946289095751650322e-01,4.353528080890580604e-02,1.021535746316227566e+00
4.000000000000000000e+01,-8.664382109233612539e+01,6.708554269689462335e-02,-9.309171464075272073e-01,-4.585622073714434865e-01,8.138650154383196555e-02,1.039897351468760833e+00,1.051162224552782271e-01,8.784328033522134094e-01,5.123307878819673977e-01,4.517644644024242789e-02,1.022338714251328939e+00
4.200000000000000000e+01,-9.024724691081148364e+01,9.574982171711344039e-03,-9.227367516239630696e-01,-4.814577166435885514e-01,8.333632599678149344e-02,1.040834437380574462e+00,1.544989127484168723e-01,8.628376165305473577e-01,5.275174679105918418e-01,4.663334549135919604e-02,1.023050998589970950e+00
4.400000000000000000e+01,-9.351220976220237446e+01,-4.615964821956849984e-02,-9.116211097261998075e-01,-5.019746579510033779e-01,8.516231804720024445e-02,1.041711245065887192e+00,2.001691181055154090e-01,8.460932621818753052e-01,5.403310745830517403e-01,4.789915431277415314e-02,1.023669455708949849e+00
4.600000000000000000e+01,-9.641207410306103043e+01,-9.934395414438844385e-02,-8.980810945789923228e-01,-5.200121806783766232e-01,8.683154171911275365e-02,1.042512130285019545e+00,2.419595347691386178e-01,8.287602048266332622e-01,5.509919531519407165e-01,4.898002600816424995e-02,1.024197259444447061e+00
4.800000000000000000e+01,-9.894293548201216026e+01,-1.493933388478236035e-01,-8.826917171701257336e-01,-5.355944411728883470e-01,8.832444266813528622e-02,1.043227895870703970e+00,2.798839535003775914e-01,8.113112921447279691e-01,5.597582737126656216e-01,4.989036517832430573e-02,1.024641579007686598e+00
5.000000000000000000e+01,-1.011184306955746024e+02,-1.959233964300842457e-01,-8.660353383997927423e-01,-5.488450531756390305e-01,8.963407702130357646e-02,1.043855390906195613e+00,3.140823198569954733e-01,7.941223569581555841e-01,5.668957543062222992e-01,5.064881771794609022e-02,1.025011618457281948e+00
5.200000000000000000e+01,-1.029642377078476727e+02,-2.387360619254155492e-01,-8.486564677996186745e-01,-5.599563850909187179e-01,9.076386080586314187e-02,1.044396409860159469e+00,3.447736601570920434e-01,7.774762795796316128e-01,5.726579452432304373e-01,5.127536429729083467e-02,1.025317201918975352e+00
5.400000000000000000e+01,-1.045130883478330190e+02,-2.777905895853242102e-01,-8.310319344720519252e-01,-5.691599087192484863e-01,9.172468946781953125e-02,1.044856300930292470e+00,3.722199467905009662e-01,7.615740845433954798e-01,5.772752329483203937e-01,5.178946961236966656e-02,1.025567876772018883e+00
5.600000000000000000e+01,-1.058007274017671904e+02,-3.131680978003933968e-01,-8.135559585271304739e-01,-5.767014341477594286e-01,9.253209928298540554e-02,1.045242603117523261e+00,3.967004909138325819e-01,7.465485874020436619e-01,5.809500657947626046e-01,5.220905179019028758e-02,1.025772417274052772e+00
5.800000000000000000e+01,-1.068629446674886907e+02,-3.450362954246387059e-01,-7.965371601896706899e-01,-5.828227680127938681e-01,9.320387163746990389e-02,1.045563901301115539e+00,4.184949305616699200e-01,7.324779841635956634e-01,5.838561534479438375e-01,5.255001210920504096e-02,1.025938600677477996e+00
6.000000000000000000e+01,-1.077336061694643803e+02,-3.736184045867910752e-01,-7.802037164594913810e-01,-5.877496789393032994e-01,9.375823651642566092e-02,1.045828971000281493e+00,4.378726071051919910e-01,7.193981155612844125e-01,5.861399526942465688e-01,5.282611287062836253e-02,1.026073151934036920e+00
6.200000000000000000e+01,-1.084435082444223610e+02,-3.991680585678467619e-01,-7.647131545048403423e-01,-5.916851506820813844e-01,9.421266519123493166e-02,1.046046206078066199e+00,4.550864193387393342e-01,7.073129380876206351e-01,5.879233047523604316e-01,5.304905372362735128e-02,1.026181784076491299e+00
6.400000000000000000e+01,-1.090198482772084816e+02,-4.219504074408798044e-01,-7.501640650442075176e-01,-5.948065947566710809e-01,9.458315598919209144e-02,1.046223282117856535e+00,4.703696954459848922e-01,6.962031518888094350e-01,5.893065166115111220e-01,5.322864961464908451e-02,1.026269287205718195e+00
6.600000000000000000e+01,-1.094861199331022306e+02,-4.422287880826847872e-01,-7.366079084614733929e-01,-5.972657514881339891e-01,9.488388971774230907e-02,1.046366995739042016e+00,4.839350382354610236e-01,6.860331287203533801e-01,5.903714731870959298e-01,5.337305128688972500e-02,1.026339637513954406e+00
6.800000000000000000e+01,-1.098622754248501963e+02,-4.602559465445885678e-01,-7.240598473604121788e-01,-5.991902363104387730e-01,9.512713817898665880e-02,1.046483224056785621e+00,4.959744213330310458e-01,6.767563576104848044e-01,5.911845564698854361e-01,5.348897399133693831e-02,1.026396109811972712e+00
7.000000000000000000e+01,-1.101650369306773740e+02,-4.762687467698960009e-01,-7.125080989059155989e-01,-6.006859585124877388e-01,9.532333091035212480e-02,1.046576958929832157e+00,5.066600458702246179e-01,6.683196420166203078e-01,5.917992645858316525e-01,5.358191555076609325e-02,1.026441384490522912e+00
7.200000000000000000e+01,-1.104082752597493595e+02,-4.904854108352065811e-01,-7.019216654992675997e-01,-6.018398851743036460e-01,9.548121012605527425e-02,1.046652382683922688e+00,5.161456283726957306e-01,6.606662711233028951e-01,5.922584932852031914e-01,5.365635435666188391e-02,1.026477644471879946e+00
7.400000000000000000e+01,-1.106034027749950752e+02,-5.031045106539479006e-01,-6.922565146392822832e-01,-6.027228179322183799e-01,9.560802595702580509e-02,1.046712962568427052e+00,5.245679013560510251e-01,6.537383648610175513e-01,5.925964821824770690e-01,5.371592351928185238e-02,1.026506660359699508e+00
7.600000000000000000e+01,-1.107597489684802525e+02,-5.143051122163657674e-01,-6.834603845254100252e-01,-6.033919918169766694e-01,9.570974145636057528e-02,1.046761549498141264e+00,5.320481842324438215e-01,6.474785648293120977e-01,5.928404493721818325e-01,5.376356067026780844e-02,1.026529863624766392e+00
7.800000000000000000e+01,-1.108849019028323255e+02,-5.242476334971977181e-01,-6.754764302670681619e-01,-6.038934014559167451e-01,9.579122939574695461e-02,1.046800472605443399e+00,5.386939343379321121e-01,6.418312156219121434e-01,5.930119480165469970e-01,5.380163472955261372e-02,1.026548408489450281e+00
8.000000000000000000e+01,-1.109850084151702845e+02,-5.330751067056955783e-01,-6.682459251765408004e-01,-6.042638211060017417e-01,9.585645140196294434e-02,1.046831625168562541e+00,5.446002236472261560e-01,6.367431551143580837e-01,5.931279816977023112e-01,5.383205185438055818e-02,1.026563223623740306e+00
8.200000000000000000e+01,-1.110650319283105887e+02,-5.409146345806913336e-01,-6.617102116230240139e-01,-6.045325213587036117e-01,9.590861545005816002e-02,1.046856540076518849e+00,5.498511109604784508e-01,6.321642092426542625e-01,5.932019145861259224e-01,5.385634314049762145e-02,1.026575054919400820e+00
8.400000000000000000e+01,-1.111289700950143668e+02,-5.478789030664182880e-01,-6.558120680374455169e-01,-6.047227050681807103e-01,9.595031103378086346e-02,1.046876454546844970e+00,5.545208954932524525e-01,6.280474669985394165e-01,5.932442096889288807e-01,5.387573667135558964e-02,1.026584500620109752e+00
8.600000000000000000e+01,-1.111800362008658709e+02,-5.540676642603552526e-01,-6.504966295198644222e-01,-6.048526941230907283e-01,9.598362318358293066e-02,1.046892364684312016e+00,5.586752482962817901e-01,6.243493948447998987e-01,5.932630246807044649e-01,5.389121635527018006e-02,1.026592040002866968e+00
8.800000000000000000e+01,-1.112208089029631140e+02,-5.595691390920517483e-01,-6.457119725040632030e-01,-6.049369013039533893e-01,9.601022741853154630e-02,1.046905070896693601e+00,5.623722244789924885e-01,6.210298362606011535e-01,5.932646908028781363e-01,5.390356974474891372e-02,1.026598056683683202e+00
9.000000000000000000e+01,-1.112533549160348940e+02,-5.644613130639872800e-01,-6.414094505140547353e-01,-6.049866204367186917e-01,9.603146806209558739e-02,1.046915215341115202e+00,5.656631630600090777e-01,6.180519312892001071e-01,5.932540964377930326e-01,5.391342675357906067e-02,1.026602857484565812e+00
9.200000000000000000e+01,-1.112793289565033490e+02,-5.688131139406151782e-01,-6.375438485523763354e-01,-6.050106651504975064e-01,9.604842236363415886e-02,1.046923312575586351e+00,5.685934832899675051e-01,6.153819824059997279e-01,5.932349934041718509e-01,5.392129090899427241e-02,1.026606687661254291e+00
9.400000000000000000e+01,-1.113000547957153117e+02,-5.726854700491774697e-01,-6.340734078779665106e-01,-6.050158828646672315e-01,9.606195270193298996e-02,1.046929774508543964e+00,5.712033871224848625e-01,6.129892863322456975e-01,5.932102408915120861e-01,5.392756451687263919e-02,1.026609743163714672e+00
9.600000000000000000e+01,-1.113165907623871220e+02,-5.761322537054743842e-01,-6.309597604057300968e-01,-6.050075668028011000e-01,9.607274889964356746e-02,1.046934930618998116e+00,5.735284775750187913e-01,6.108459462507745963e-01,5.931819992595507296e-01,5.393256888607320804e-02,1.026612180488717163e+00
9.800000000000000000e+01,-1.113297825317344945e+02,-5.792011175127006473e-01,-6.281678021641621257e-01,-6.049897852037215973e-01,9.608136240455068811e-02,1.046939044288201393e+00,5.756003023270085395e-01,6.089266749222408404e-01,5.931518836570123243e-01,5.393656055665149024e-02,1.026614124585458976e+00
1.000000000000000000e+02,-1.113403055761736482e+02,-5.819342328193183311e-01,-6.256655276721718728e-01,-6.049656436381357638e-01,9.608823382680152514e-02,1.046942325955606545e+00,5.774468312584953855e-01,6.072085961886029004e-01,5.931210855209184674e-01,5.393974430531675579e-02,1.026615675190573507e+00
1.020000000000000000e+02,-1.113486992435409206e+02,-5.843689400883398388e-01,-6.234238412914441252e-01,-6.049374935033460243e-01,9.609371507665519230e-02,1.046944943694354091e+00,5.790928758542873700e-01,6.056710500866404612e-01,5.930904684611784106e-01,5.394228355773285355e-02,1.026616911900149365e+00
1.040000000000000000e+02,-1.113553940768113790e+02,-5.865383207492665951e-01,-6.214163571960527044e-01,-6.049070973576264887e-01,9.609808713180525985e-02,1.046947031698506780e+00,5.805604575984545379e-01,6.042954050956113043e-01,5.930606437553261889e-01,5.394430871806831645e-02,1.026617898226851677e+00
1.060000000000000000e+02,-1.113607336919860984e+02,-5.884716995538701312e-01,-6.196191962666943720e-01,-6.048757597393574770e-01,9.610157427827004106e-02,1.046948697085378743e+00,5.818691316851317685e-01,6.030648797881146272e-01,5.930320296461982776e-01,5.394592382814680787e-02,1.026618684843482843e+00
1.080000000000000000e+02,-1.113649922830645664e+02,-5.901950857196112121e-01,-6.180107857145916705e-01,-6.048444304494420276e-01,9.610435551284712830e-02,1.046950025341872204e+00,5.830362716319389405e-01,6.019643752280126048e-01,5.930048977928913390e-01,5.394721188847319965e-02,1.026619312174714915e+00
1.100000000000000000e+02,-1.113683886185801271e+02,-5.917315603346804398e-01,-6.165716653747546072e-01,-6.048137859095181756e-01,9.610657366531506762e-02,1.046951084681518873e+00,5.840773196951654089e-01,6.009803187921509693e-01,5.929794095501861317e-01,5.394823910828591695e-02,1.026619812467055803e+00
1.120000000000000000e+02,-1.113710972268080184e+02,-5.931016166856882821e-01,-6.152843032285395530e-01,-6.047842930971086828e-01,9.610834269157086940e-02,1.046951929527836889e+00,5.850060073735492416e-01,6.001005196104255424e-01,5.929556442089567447e-01,5.394905829909581174e-02,1.026620211441745534e+00
1.140000000000000000e+02,-1.113732573304572355e+02,-5.943234593941639776e-01,-6.141329217024750209e-01,-6.047562596586731898e-01,9.610975350140409101e-02,1.046952603297728546e+00,5.858345497381536315e-01,5.993140354862347419e-01,5.929336208935412911e-01,5.394971158361722835e-02,1.026620529614131305e+00
1.160000000000000000e+02,-1.113749799812112400e+02,-5.954132675321024415e-01,-6.131033355560062681e-01,-6.047298730757746377e-01,9.611087861339190352e-02,1.046953140624677925e+00,5.865738168458402013e-01,5.986110509290525350e-01,5.929133154638053238e-01,5.395023255775606430e-02,1.026620783346674282e+00
1.180000000000000000e+02,-1.113763537552375027e+02,-5.963854262395312800e-01,-6.121828016443967568e-01,-6.047052311760260368e-01,9.611177587172980985e-02,1.046953569133900697e+00,5.872334850712744858e-01,5.979827657816626507e-01,5.928946734918176809e-01,5.395064801579941421e-02,1.026620985689159493e+00
1.200000000000000000e+02,-1.113774492989406184e+02,-5.972527307899401228e-01,-6.113598804733518799e-01,-6.046823658126967427e-01,9.611249141326684564e-02,1.046953910859379500e+00,5.878221708256439193e-01,5.974212938333389733e-01,5.928776201605189256e-01,5.395097932687149128e-02,1.026621147049119331e+00
1.220000000000000000e+02,-1.113783229564154595e+02,-5.980265665409225662e-01,-6.106243092083829538e-01,-6.046612611624457845e-01,9.611306203549450922e-02,1.046954183374791070e+00,5.883475488108050877e-01,5.969195707615648772e-01,5.928620677553835261e-01,5.395124353304015657e-02,1.026621275726651294e+00
1.240000000000000000e+02,-1.113790196637156100e+02,-5.987170677611182157e-01,-6.099668856349085289e-01,-6.046418677915977868e-01,9.611351708612388134e-02,1.046954400695944143e+00,5.888164566814041434e-01,5.964712707262805891e-01,5.928479212788204666e-01,5.395145422527982543e-02,1.026621378341037838e+00
1.260000000000000000e+02,-1.113795752578745493e+02,-5.993332579365596713e-01,-6.093793624611572035e-01,-6.046241134029484154e-01,9.611387997070890143e-02,1.046954574000795946e+00,5.892349877472901065e-01,5.960707309434295498e-01,5.928350826066375312e-01,5.395162224219108432e-02,1.026621460171061706e+00
1.280000000000000000e+02,-1.113800183188533452e+02,-5.998831738217588194e-01,-6.088543512986300810e-01,-6.046079109850104327e-01,9.611416935539170148e-02,1.046954712203861382e+00,5.896085731419005160e-01,5.957128835831931868e-01,5.928234535153708018e-01,5.395175622730573328e-02,1.026621525426423709e+00
1.300000000000000000e+02,-1.113803716387984792e+02,-6.003739752085640591e-01,-6.083852356304647602e-01,-6.045931649344747916e-01,9.611440012634329955e-02,1.046954822414425612e+00,5.899420547020510774e-01,5.953931943654057202e-01,5.928129378403184102e-01,5.395186307358221939e-02,1.026621577464234214e+00
1.320000000000000000e+02,-1.113806533939497143e+02,-6.008120421325550131e-01,-6.079660920776592814e-01,-6.045797756023595371e-01,9.611458415506407560e-02,1.046954910302034802e+00,5.902397496498609231e-01,5.951076072586025667e-01,5.928034429675058670e-01,5.395194827791006259e-02,1.026621618961669702e+00
1.340000000000000000e+02,-1.113808780793367106e+02,-6.012030610177275802e-01,-6.075916192885522094e-01,-6.045676426191168851e-01,9.611473090880216785e-02,1.046954980388019818e+00,5.905055080314505211e-01,5.948524947271194296e-01,5.927948808190642849e-01,5.395201622384254020e-02,1.026621652053672173e+00
1.360000000000000000e+02,-1.113810572542442259e+02,-6.015521010704065752e-01,-6.072570738039491101e-01,-6.045566672779768558e-01,9.611484793740351917e-02,1.046955036278005791e+00,5.907427637506391660e-01,5.946246130092003312e-01,5.927871684567738164e-01,5.395207040707439283e-02,1.026621678442766639e+00
1.380000000000000000e+02,-1.113812001367563340e+02,-6.018636820692147005e-01,-6.069582122837410276e-01,-6.045467541960887203e-01,9.611494126160627371e-02,1.046955080847350672e+00,5.909545799341884287e-01,5.944210619485131852e-01,5.927802284001035815e-01,5.395211361526299626e-02,1.026621699486637063e+00
1.400000000000000000e+02,-1.113813140779015072e+02,-6.021418345555556995e-01,-6.066912395187810114e-01,-6.045378124252860363e-01,9.611501568270798546e-02,1.046955116389038265e+00,5.911436892759670547e-01,5.942392489396494115e-01,5.927739887345609970e-01,5.395214807143123431e-02,1.026621716267972939e+00
1.420000000000000000e+02,-1.113814049397962407e+02,-6.023901533055510127e-01,-6.064527616913358843e-01,-6.045297561468860881e-01,9.611507502954022564e-02,1.046955144731624543e+00,5.913125299302310900e-01,5.940768565856681116e-01,5.927683830680725574e-01,5.395217554833019874e-02,1.026621729650165626e+00
1.440000000000000000e+02,-1.113814773971955816e+02,-6.026118448569564023e-01,-6.062397443876808012e-01,-6.045225050552534007e-01,9.611512235542034321e-02,1.046955167333299297e+00,5.914632774570802720e-01,5.939318137003104514e-01,5.927633503802609560e-01,5.395219745963819591e-02,1.026621740321724152e+00
1.460000000000000000e+02,-1.113815351779910259e+02,-6.028097697713923342e-01,-6.060494749058172870e-01,-6.045159845113872166e-01,9.611516009522329262e-02,1.046955185356899243e+00,5.915978732636761883e-01,5.938022693209774605e-01,5.927588347986442185e-01,5.395221493269058283e-02,1.026621748831699765e+00
1.480000000000000000e+02,-1.113815812549834448e+02,-6.029864802305733296e-01,-6.058795284395956937e-01,-6.045101255294288434e-01,9.611519019063927138e-02,1.046955199729728614e+00,5.917180499334833144e-01,5.936865694291874052e-01,5.927547853276294854e-01,5.395222886647710325e-02,1.026621755617931786e+00
1.500000000000000000e+02,-1.113816179988300661e+02,-6.031442534945272715e-01,-6.057277377566145926e-01,-6.045048646444938223e-01,9.611521419007074130e-02,1.046955211191265445e+00,5.918253537900428629e-01,5.935832361038070326e-01,5.927511555498844453e-01,5.395223997789438952e-02,1.026621761029572921e+00
1.520000000000000000e+02,-1.113816473000036780e+02,-6.032851216872878730e-01,-6.055921660218693825e-01,-6.045001436988981514e-01,9.611523332828529609e-02,1.046955220331204917e+00,5.919211650023962212e-01,5.934909488587315485e-01,5.927479033143904230e-01,5.395224883862836246e-02,1.026621765345054227e+00
1.540000000000000000e+02,-1.113816706660550153e+02,-6.034108983216447397e-01,-6.054710824506037703e-01,-6.044959095748388966e-01,9.611524858994648091e-02,1.046955227619797757e+00,5.920067155039647755e-01,5.934085279405933999e-01,5.927449904218188292e-01,5.395225590456766140e-02,1.026621768786408762e+00
1.560000000000000000e+02,-1.113816892991749796e+02,-6.035232019264860082e-01,-6.053629405039921973e-01,-6.044921138948246009e-01,9.611526076026959131e-02,1.046955233432043997e+00,5.920831049658416001e-01,5.933349193844540403e-01,5.927423823148799675e-01,5.395226153925795215e-02,1.026621771530696003e+00
1.580000000000000000e+02,-1.113817041580457499e+02,-6.036234770986668163e-01,-6.052663583682206250e-01,-6.044887127055547094e-01,9.611527046542188424e-02,1.046955238066985316e+00,5.921513150384254409e-01,5.932691816452656530e-01,5.927400477788218325e-01,5.395226603260729753e-02,1.026621773719111452e+00
1.600000000000000000e+02,-1.113817160071613870e+02,-6.037130132644402680e-01,-6.051801014827817848e-01,-6.044856661569382172e-01,9.611527820473697581e-02,1.046955241763091404e+00,5.922122220512338053e-01,5.932104736411839552e-01,5.927379586557233182e-01,5.395226961580083108e-02,1.026621775464249486e+00
1.620000000000000000e+02,-1.113817254561665493e+02,-6.037929614031239955e-01,-6.051030669069515922e-01,-6.044829381845812089e-01,9.611528437640716460e-02,1.046955244710528810e+00,5.922666083393521852e-01,5.931580440615971117e-01,5.927360895747968428e-01,5.395227247319674124e-02,1.026621776855899171e+00
1.640000000000000000e+02,-1.113817329912175751e+02,-6.038643489571049461e-01,-6.050342693339453293e-01,-6.044804962015944971e-01,9.611528929796739340e-02,1.046955247060944671e+00,5.923151723465300833e-01,5.931112218074220399e-01,5.927344176998898817e-01,5.395227475180889437e-02,1.026621777965661453e+00
1.660000000000000000e+02,-1.113817389999972249e+02,-6.039280931271657771e-01,-6.049728285817731477e-01,-6.044783108037828923e-01,9.611529322263526187e-02,1.046955248935269367e+00,5.923585376379554290e-01,5.930694074449623931e-01,5.927329224947687214e-01,5.395227656887406631e-02,1.026621778850634437e+00
1.680000000000000000e+02,-1.113817437916610942e+02,-6.039850127296849669e-01,-6.049179584066984861e-01,-6.044763554907160996e-01,9.611529635233777291e-02,1.046955250429937978e+00,5.923972609414598356e-01,5.930320655667483676e-01,5.927315855060999450e-01,5.395227801788125832e-02,1.026621779556350589e+00
1.700000000000000000e+02,-1.113817476127432542e+02,-6.040358387728094192e-01,-6.048689565010663127e-01,-6.044746064041420786e-01,9.611529884809918989e-02,1.046955251621852101e+00,5.924318393223362289e-01,5.929987179638965822e-01,5.927303901637913652e-01,5.395227917338283469e-02,1.026621780119119531e+00
1.720000000000000000e+02,-1.113817506598415576e+02,-6.040812238911031917e-01,-6.048251955513447298e-01,-6.044730420844631746e-01,9.611530083832862947e-02,1.046955252572336459e+00,5.924627165858010747e-01,5.929689375242346294e-01,5.927293215979708707e-01,5.395228009483031550e-02,1.026621780567896103e+00
1.740000000000000000e+02,-1.113817530897306085e+02,-6.041217507627697492e-01,-6.047861152449489630e-01,-6.044716432453057786e-01,9.611530242542508373e-02,1.046955253330294378e+00,5.924902889907015524e-01,5.929423427796547408e-01,5.927283664718053791e-01,5.395228082963294397e-02,1.026621780925770056e+00
1.760000000000000000e+02,-1.113817550274308701e+02,-6.041579396199808771e-01,-6.047512151260242552e-01,-6.044703925659183907e-01,9.611530369104472060e-02,1.046955253934723107e+00,5.925149103488002167e-01,5.929185930338412014e-01,5.927275128292326389e-01,5.395228141559670065e-02,1.026621781211154438e+00
1.780000000000000000e+02,-1.113817565726374426e+02,-6.041902549505457909e-01,-6.047200482104991837e-01,-6.044692745006970958e-01,9.611530470030485440e-02,1.046955254416720882e+00,5.925368965761059759e-01,5.928973840090107084e-01,5.927267499565930242e-01,5.395228188286933096e-02,1.026621781438732395e+00
1.800000000000000000e+02,-1.113817578048530095e+02,-6.042191114785099293e-01,-6.046922152804237172e-01,-6.044682751050851621e-01,9.611530550513336379e-02,1.046955254801087198e+00,5.925565297552783939e-01,5.928784439564898090e-01,5.927260682571774408e-01,5.395228225549354717e-02,1.026621781620213003e+00
1.820000000000000000e+02,-1.113817587874751212e+02,-6.042448795015847862e-01,-6.046673597854905768e-01,-6.044673818768950824e-01,9.611530614693884755e-02,1.046955255107597349e+00,5.925740617618538986e-01,5.928615301820155947e-01,5.927254591376558412e-01,5.395228255264005596e-02,1.026621781764933683e+00
1.840000000000000000e+02,-1.113817595710612380e+02,-6.042678896549505962e-01,-6.046451632875926574e-01,-6.044665836120488578e-01,9.611530665874226664e-02,1.046955255352022274e+00,5.925897175012282414e-01,5.928464259415705540e-01,5.927249149054928390e-01,5.395228278959782187e-02,1.026621781880340256e+00
1.860000000000000000e+02,-1.113817601959264891e+02,-6.042884371632696316e-01,-6.046253413907735075e-01,-6.044658702737034650e-01,9.611530706687695935e-02,1.046955255546937247e+00,5.926036977983489829e-01,5.928329376684419172e-01,5.927244286763438952e-01,5.395228297855801658e-02,1.026621781972370417e+00
1.880000000000000000e+02,-1.113817606942218674e+02,-6.043067856361140633e-01,-6.046076401050104465e-01,-6.044652328737762925e-01,9.611530739234075416e-02,1.046955255702370913e+00,5.926161819773848594e-01,5.928208924962157234e-01,5.927239942905846437e-01,5.395228312924317537e-02,1.026621782045759046e+00
1.900000000000000000e+02,-1.113817610915844796e+02,-6.043231704559542949e-01,-6.045918325978409946e-01,-6.044646633658083967e-01,9.611530765188083802e-02,1.046955255826320430e+00,5.926273301648060654e-01,5.928101360461953684e-01,5.927236062382150728e-01,5.395228324940625625e-02,1.026621782104282676e+00
1.920000000000000000e+02,-1.113817614084583170e+02,-6.043378018026211995e-01,-6.045777162924899084e-01,-6.044641545482998257e-01,9.611530785884837835e-02,1.046955255925163364e+00,5.926372853455099676e-01,5.928005304510746143e-01,5.927232595912411695e-01,5.395228334522947367e-02,1.026621782150951789e+00
1.940000000000000000e+02,-1.113817616611475785e+02,-6.043508673532999032e-01,-6.045651102756973705e-01,-6.044636999775480080e-01,9.611530802389388339e-02,1.046955256003984980e+00,5.926461751985363513e-01,5.927919525897353825e-01,5.927229499429261805e-01,5.395228342164335583e-02,1.026621782188168019e+00
1.960000000000000000e+02,-1.113817618626529367e+02,-6.043625346929691888e-01,-6.045538529822539475e-01,-6.044632938891453255e-01,9.611530815550881068e-02,1.046955256066840700e+00,5.926541137360880063e-01,5.927842925105458738e-01,5.927226733532707792e-01,5.395228348257880002e-02,1.026621782217845613e+00
1.980000000000000000e+02,-1.113817620233419490e+02,-6.043729534663903058e-01,-6.045438001267698924e-01,-6.044629311273492789e-01,9.611530826046310594e-02,1.046955256116964827e+00,5.926612027668756166e-01,5.927774520232067523e-01,5.927224263000129278e-01,5.395228353117132586e-02,1.026621782241511793e+00
2.000000000000000000e+02,-1.113817621514833576e+02,-6.043822572994057563e-01,-6.045348228563245385e-01,-6.044626070816253582e-01,9.611530834415940583e-02,1.046955256156935743e+00,5.926675332027181442e-01,5.927713434409954685e-01,5.927222056347264401e-01,5.395228356992138458e-02,1.026621782260384252e+00
2.020000000000000000e+02,-1.113817622536677305e+02,-6.043905655143221312e-01,-6.045268061004791527e-01,-6.044623176295963463e-01,9.611530841090219768e-02,1.046955256188810246e+00,5.926731862251436445e-01,5.927658884574925624e-01,5.927220085434384833e-01,5.395228360082220120e-02,1.026621782275434214e+00
2.040000000000000000e+02,-1.113817623351545052e+02,-6.043979846614846441e-01,-6.045196470975386926e-01,-6.044620590858748033e-01,9.611530846412537354e-02,1.046955256214228580e+00,5.926782343270895481e-01,5.927610171433483899e-01,5.927218325113181585e-01,5.395228362546390655e-02,1.026621782287435503e+00
2.060000000000000000e+02,-1.113817624001355711e+02,-6.044046098867499328e-01,-6.045132540783368924e-01,-6.044618281561233708e-01,9.611530850656838099e-02,1.046955256234498144e+00,5.926827422429622461e-01,5.927566670503170432e-01,5.927216752910977604e-01,5.395228364511428509e-02,1.026621782297005847e+00
2.080000000000000000e+02,-1.113817624519541454e+02,-6.044105261524529427e-01,-6.045075450906435277e-01,-6.044616218958970277e-01,9.611530854041386296e-02,1.046955256250662103e+00,5.926867677791651801e-01,5.927527824110495613e-01,5.927215348747152390e-01,5.395228366078440307e-02,1.026621782304637742e+00
2.100000000000000000e+02,-1.113817624932767387e+02,-6.044158093276179589e-01,-6.045024469492872310e-01,-6.044614376737126316e-01,9.611530856740392592e-02,1.046955256263551792e+00,5.926903625556504407e-01,5.927493134244924411e-01,5.927214094679985612e-01,5.395228367328046282e-02,1.026621782310723763e+00
2.120000000000000000e+02,-1.113817625262292239e+02,-6.044205271613948272e-01,-6.044978942984509107e-01,-6.044612731380014647e-01,9.611530858892665397e-02,1.046955256273830681e+00,5.926935726680959693e-01,5.927462156176680486e-01,5.927212974679711976e-01,5.395228368324545692e-02,1.026621782315576992e+00
2.140000000000000000e+02,-1.113817625525063733e+02,-6.044247401522351293e-01,-6.044938287742490646e-01,-6.044611261874914820e-01,9.611530860609052151e-02,1.046955256282027680e+00,5.926964392791774783e-01,5.927434492757022166e-01,5.927211974425475871e-01,5.395228369119166312e-02,1.026621782319447229e+00
2.160000000000000000e+02,-1.113817625734619554e+02,-6.044285023240207888e-01,-6.044901982568564591e-01,-6.044609949446817510e-01,9.611530861977708728e-02,1.046955256288564229e+00,5.926989991465383412e-01,5.927409789328382805e-01,5.927211081123830994e-01,5.395228369752856634e-02,1.026621782322533427e+00
2.180000000000000000e+02,-1.113817625901718458e+02,-6.044318619190633957e-01,-6.044869562025708687e-01,-6.044608777321377469e-01,9.611530863069189801e-02,1.046955256293776504e+00,5.927012850942428024e-01,5.927387729178587028e-01,5.927210283346193709e-01,5.395228370258151052e-02,1.026621782324994570e+00
2.200000000000000000e+02,-1.113817626034974495e+02,-6.044348620169335273e-01,-6.044840610473340980e-01,-6.044607730512314703e-01,9.611530863939621305e-02,1.046955256297933179e+00,5.927033264337743246e-01,5.927368029481475675e-01,5.927209570883857914e-01,5.395228370661139111e-02,1.026621782326957000e+00
2.220000000000000000e+02,-1.113817626141242272e+02,-6.044375410870287402e-01,-6.044814756740314321e-01,-6.044606795631590757e-01,9.611530864633602289e-02,1.046955256301248083e+00,5.927051493399329019e-01,5.927350437671461414e-01,5.927208934617697045e-01,5.395228370982481370e-02,1.026621782328522192e+00
2.240000000000000000e+02,-1.113817626225982167e+02,-6.044399334819609004e-01,-6.044791669367548526e-01,-6.044605960719439119e-01,9.611530865187094264e-02,1.046955256303891302e+00,5.927067771865455192e-01,5.927334728206355985e-01,5.927208366402559880e-01,5.395228371238734028e-02,1.026621782329770305e+00
2.260000000000000000e+02,-1.113817626293554071e+02,-6.044420698781745038e-01,-6.044771052359692032e-01,-6.044605215092366812e-01,9.611530865628468978e-02,1.046955256305999171e+00,5.927082308461985027e-01,5.927320699675979743e-01,5.927207858963088327e-01,5.395228371443085841e-02,1.026621782330765509e+00
2.280000000000000000e+02,-1.113817626347443195e+02,-6.044439776693819599e-01,-6.044752641391113457e-01,-6.044604549207357458e-01,9.611530865980415228e-02,1.046955256307680049e+00,5.927095289579198401e-01,5.927308172220308036e-01,5.927207405801222517e-01,5.395228371606038131e-02,1.026621782331559096e+00
2.300000000000000000e+02,-1.113817626390414546e+02,-6.044456813178540333e-01,-6.044736200417456518e-01,-6.044603954540311852e-01,9.611530866261121242e-02,1.046955256309020532e+00,5.927106881662154159e-01,5.927296985224020931e-01,5.927207001113093954e-01,5.395228371736009165e-02,1.026621782332192145e+00
2.320000000000000000e+02,-1.113817626424682601e+02,-6.044472026681538823e-01,-6.044721518650324477e-01,-6.044603423477507009e-01,9.611530866484956082e-02,1.046955256310089455e+00,5.927117233344887381e-01,5.927286995257033952e-01,5.927206639715137948e-01,5.395228371839622117e-02,1.026621782332696853e+00
2.340000000000000000e+02,-1.113817626452009364e+02,-6.044485612272781916e-01,-6.044708407854708643e-01,-6.044602949218604859e-01,9.611530866663423045e-02,1.046955256310941884e+00,5.927126477356468026e-01,5.927278074236287386e-01,5.927206316977710054e-01,5.395228371922247690e-02,1.026621782333099420e+00
2.360000000000000000e+02,-1.113817626473801141e+02,-6.044497744148026319e-01,-6.044696699936339401e-01,-6.044602525689689587e-01,9.611530866805763351e-02,1.046955256311621563e+00,5.927134732223093838e-01,5.927270107783388919e-01,5.927206028766081047e-01,5.395228371988164406e-02,1.026621782333420274e+00
2.380000000000000000e+02,-1.113817626491175190e+02,-6.044508577862718335e-01,-6.044686244786644513e-01,-6.044602147466048292e-01,9.611530866919228144e-02,1.046955256312163574e+00,5.927142103787904626e-01,5.927262993758333209e-01,5.927205771387521471e-01,5.395228372040698078e-02,1.026621782333676292e+00
2.400000000000000000e+02,-1.113817626505038021e+02,-6.044518252326658292e-01,-6.044676908358356249e-01,-6.044601809702575546e-01,9.611530867009775159e-02,1.046955256312595894e+00,5.927148686568036728e-01,5.927256640950078204e-01,5.927205541544123824e-01,5.395228372082613855e-02,1.026621782333880351e+00
2.420000000000000000e+02,-1.113817626516088239e+02,-6.044526891585356720e-01,-6.044668570947140385e-01,-6.044601508072162677e-01,9.611530867081953533e-02,1.046955256312940508e+00,5.927154564966915506e-01,5.927250967907232715e-01,5.927205336290528592e-01,5.395228372116009363e-02,1.026621782334043109e+00
2.440000000000000000e+02,-1.113817626524898543e+02,-6.044534606410609801e-01,-6.044661125656947132e-01,-6.044601238710147761e-01,9.611530867139481127e-02,1.046955256313215399e+00,5.927159814356337542e-01,5.927245901893678504e-01,5.927205152996443127e-01,5.395228372142671369e-02,1.026621782334172783e+00
2.460000000000000000e+02,-1.113817626531924532e+02,-6.044541495720995306e-01,-6.044654477029570705e-01,-6.044600998165183814e-01,9.611530867185384686e-02,1.046955256313434335e+00,5.927164502042728822e-01,5.927241377956122825e-01,5.927204989312735428e-01,5.395228372163918262e-02,1.026621782334276256e+00
2.480000000000000000e+02,-1.113817626537531709e+02,-6.044547647850155858e-01,-6.044648539820796085e-01,-6.044600783354837636e-01,9.611530867222009555e-02,1.046955256313609306e+00,5.927168688130601826e-01,5.927237338091355667e-01,5.927204843141634649e-01,5.395228372180866511e-02,1.026621782334358857e+00
2.500000000000000000e+02,-1.113817626541999317e+02,-6.044553141679590569e-01,-6.044643237907656452e-01,-6.044600591526383404e-01,9.611530867251219523e-02,1.046955256313748528e+00,5.927172426292902641e-01,5.927233730502520226e-01,5.927204712609622783e-01,5.395228372194362659e-02,1.026621782334424582e+00
2.520000000000000000e+02,-1.113817626545560131e+02,-6.044558047650050447e-01,-6.044638503312229627e-01,-6.044600420221274417e-01,9.611530867274468981e-02,1.046955256313859772e+00,5.927175764459321483e-01,5.927230508935170672e-01,5.927204596043588181e-01,5.395228372205150558e-02,1.026621782334476984e+00
2.540000000000000000e+02,-1.113817626548405713e+02,-6.044562428664757014e-01,-6.044634275330442730e-01,-6.044600267244168990e-01,9.611530867293002767e-02,1.046955256313948368e+00,5.927178745430912166e-01,5.927227632084097753e-01,5.927204491949444876e-01,5.395228372213747153e-02,1.026621782334518951e+00
2.560000000000000000e+02,-1.113817626550671065e+02,-6.044566340896041501e-01,-6.044630499753603781e-01,-6.044600130634287805e-01,9.611530867307825632e-02,1.046955256314018978e+00,5.927181407428765425e-01,5.927225063063848998e-01,5.927204398992829137e-01,5.395228372220604168e-02,1.026621782334552258e+00
2.580000000000000000e+02,-1.113817626552479538e+02,-6.044569834505411077e-01,-6.044627128173354347e-01,-6.044600008640623745e-01,9.611530867319624527e-02,1.046955256314075378e+00,5.927183784584224568e-01,5.927222768935774821e-01,5.927204315982149696e-01,5.395228372226061608e-02,1.026621782334578903e+00
2.600000000000000000e+02,-1.113817626553920093e+02,-6.044572954287044109e-01,-6.044624117361133697e-01,-6.044599899699505396e-01,9.611530867329047545e-02,1.046955256314120231e+00,5.927185907376414375e-01,5.927220720285775180e-01,5.927204241853368805e-01,5.395228372230422009e-02,1.026621782334600219e+00
2.620000000000000000e+02,-1.113817626555069040e+02,-6.044575740241769912e-01,-6.044621428713951028e-01,-6.044599802414568623e-01,9.611530867336552653e-02,1.046955256314156202e+00,5.927187803023072910e-01,5.927218890846984722e-01,5.927204175656151097e-01,5.395228372233881048e-02,1.026621782334617095e+00
2.640000000000000000e+02,-1.113817626555985925e+02,-6.044578228090329297e-01,-6.044619027759303709e-01,-6.044599715538617746e-01,9.611530867342532591e-02,1.046955256314184624e+00,5.927189495829532362e-01,5.927217257163329700e-01,5.927204116541875401e-01,5.395228372236675340e-02,1.026621782334630417e+00
2.660000000000000000e+02,-1.113817626556715368e+02,-6.044580449731061789e-01,-6.044616883713471722e-01,-6.044599637958141258e-01,9.611530867347341245e-02,1.046955256314207494e+00,5.927191007500361986e-01,5.927215798288408832e-01,5.927204063752776753e-01,5.395228372238876358e-02,1.026621782334641297e+00
2.680000000000000000e+02,-1.113817626557302987e+02,-6.044582433649127173e-01,-6.044614969086419265e-01,-6.044599568678535872e-01,9.611530867351117391e-02,1.046955256314225702e+00,5.927192357417666591e-01,5.927214495517220127e-01,5.927204016611999915e-01,5.395228372240643694e-02,1.026621782334649735e+00
2.700000000000000000e+02,-1.113817626557758160e+02,-6.044584205281670064e-01,-6.044613259329888466e-01,-6.044599506811670908e-01,9.611530867354146912e-02,1.046955256314240135e+00,5.927193562889592204e-01,5.927213332146321623e-01,5.927203974515276030e-01,5.395228372242041187e-02,1.026621782334656618e+00
2.720000000000000000e+02,-1.113817626558133327e+02,-6.044585787343926819e-01,-6.044611732522103820e-01,-6.044599451564443005e-01,9.611530867356575525e-02,1.046955256314251681e+00,5.927194639372306284e-01,5.927212293259416231e-01,5.927203936922927907e-01,5.395228372243176390e-02,1.026621782334662170e+00
2.740000000000000000e+02,-1.113817626558432181e+02,-6.044587200120605797e-01,-6.044610369087042301e-01,-6.044599402228628682e-01,9.611530867358471231e-02,1.046955256314260785e+00,5.927195600668049291e-01,5.927211365536454446e-01,5.927203903352912251e-01,5.395228372244065262e-02,1.026621782334666388e+00


==> DataFiles/Random_Coupled_L2.dat <==
t,energy,x_avg_1,y_avg_1,z_avg_1,integral1,nodalmax1,x_avg_2,y_avg_2,z_avg_2,integral2,nodalmax2
0.000000000000000000e+00,9.105885886556681044e+02,-2.362596692404684423e-02,-5.198490398326969554e-03,-2.536076604056826389e-02,6.044506051179249729e-17,1.000000000000000222e+00,-1.419168342506588187e-02,-1.039775332829505437e-03,-3.050932088009190857e-02,6.180449904031613871e-17,1.000000000000000222e+00
2.000000000000000000e+00,6.740633411480689574e+02,-5.067438570660541541e-02,-1.260793590361478610e-02,-6.758024077352348113e-02,1.322550324095664032e-01,1.430719677469529660e+00,-2.334619106172585237e-02,-5.684615688474347478e-03,-4.339687788500434795e-02,1.312171266228785438e-01,1.518244255410605481e+00
4.000000000000000000e+00,5.314871965923039170e+02,-8.583252744215014163e-02,-1.875195279810128179e-02,-1.354060008711418794e-01,2.297480475998212590e-01,1.736143048109374476e+00,-2.725838352048279983e-02,-1.044027456949593417e-02,-4.955729597357245303e-02,1.963986838201533247e-01,1.743574843839776012e+00
6.000000000000000000e+00,4.334765104863934653e+02,-1.290610683609953735e-01,-2.672695863981172648e-02,-2.138243747391878891e-01,3.027644421937489283e-01,1.832355879728643222e+00,-2.338108646598224469e-02,-1.722362044987339399e-02,-4.467128458483001635e-02,2.408775761896083945e-01,1.780939312696401267e+00
8.000000000000000000e+00,3.517493883444753919e+02,-1.737950015842354423e-01,-4.122579437320060547e-02,-2.879938201141159504e-01,3.611090696424879565e-01,1.926682036164319767e+00,-4.722937337393794295e-03,-2.288717671429804992e-02,-2.307415762949456203e-02,2.829731460884576943e-01,1.789380630626141055e+00
1.000000000000000000e+01,2.785205161297661789e+02,-2.134373946799641153e-01,-6.548945273500039743e-02,-3.561586492175766172e-01,4.071613788885688479e-01,2.032222004561134110e+00,3.205549378296507906e-02,-2.313568201143232500e-02,2.137780327823281257e-02,3.270421360285402090e-01,1.819229313350820831e+00
1.200000000000000000e+01,2.101725982385200950e+02,-2.478461532782647581e-01,-9.531416126369780806e-02,-4.206605520093383843e-01,4.432840055867319218e-01,2.092010358753394250e+00,8.307035261547314475e-02,-1.768346835859308658e-02,8.786085068914993579e-02,3.742187896252058277e-01,1.861775138997245005e+00
1.400000000000000000e+01,1.497578326453802902e+02,-2.796824661974215975e-01,-1.295407026131725481e-01,-4.775481667586836121e-01,4.713615084004422195e-01,2.125313428552485284e+00,1.392792870500398905e-01,-7.142311487041154081e-03,1.668637032397815023e-01,4.183453749151732071e-01,1.912247717154592408e+00
1.600000000000000000e+01,1.001122094787480137e+02,-3.123114635191261979e-01,-1.643752132390160492e-01,-5.259058736771230480e-01,4.917092974884188505e-01,2.145515048293387572e+00,1.952111474676431202e-01,8.924586246368665030e-03,2.504147818674442583e-01,4.558997426910134099e-01,1.967428699245243884e+00
1.800000000000000000e+01,6.063027128340173277e+01,-3.440158500052602486e-01,-1.958899679279426376e-01,-5.679617696018721684e-01,5.059928593462469371e-01,2.157734552950965945e+00,2.490443799783062240e-01,3.074414749255225190e-02,3.308903656079356104e-01,4.868393837869390839e-01,2.011866478387323909e+00
2.000000000000000000e+01,2.831403624254967255e+01,-3.744777844480028373e-01,-2.257865286480773837e-01,-6.054923179291429314e-01,5.178711133502879038e-01,2.164783867980379917e+00,2.976238487025996138e-01,6.036835305779397753e-02,4.041684044399531661e-01,5.112817772998119459e-01,2.046016608838487461e+00
2.200000000000000000e+01,1.396884423085592797e+00,-4.041705787954636975e-01,-2.535642393067777944e-01,-6.397669070848825967e-01,5.278641038533297136e-01,2.168809142292235315e+00,3.411008581837058351e-01,1.004951926907538817e-01,4.716127771188571294e-01,5.311652200976749727e-01,2.069800763632549057e+00
2.400000000000000000e+01,-2.102323391112861728e+01,-4.328648531764824892e-01,-2.799978293166712207e-01,-6.716295972382597679e-01,5.353356205753758701e-01,2.171280947430027197e+00,3.814415551155970752e-01,1.515023861408948125e-01,5.350326309252748658e-01,5.485150265721612239e-01,2.096506679212524649e+00
2.600000000000000000e+01,-4.193675998786484627e+01,-4.611810326379087166e-01,-3.089967439178965547e-01,-7.017401494237376358e-01,5.418646677012514123e-01,2.172979093186317101e+00,4.198308979078845815e-01,2.114629226386462724e-01,5.962081283648053009e-01,5.650508232208862891e-01,2.109482098026601360e+00
2.800000000000000000e+01,-6.366624943671483550e+01,-4.899572790670433942e-01,-3.428160370098491394e-01,-7.305306252905034992e-01,5.488012383933806859e-01,2.174256125511291327e+00,4.583055824771626319e-01,2.777532688282354778e-01,6.558064046009518533e-01,5.819562210483666398e-01,2.114274686816681292e+00
3.000000000000000000e+01,-8.646327001558991299e+01,-5.180654133759828861e-01,-3.807443713345445291e-01,-7.578660267370042058e-01,5.560222302162636243e-01,2.175297269513453369e+00,4.985724777127474860e-01,3.463299564001132702e-01,7.113356830772118444e-01,5.996390408227134650e-01,2.115940391839614687e+00
3.200000000000000000e+01,-1.087439971361790896e+02,-5.444291557450751107e-01,-4.211224134210889147e-01,-7.826317804757439989e-01,5.633619693618983071e-01,2.176224991429656530e+00,5.389816679406218558e-01,4.127958276772251689e-01,7.567137916822959109e-01,6.167392012894548081e-01,2.116374041142361495e+00
3.400000000000000000e+01,-1.281052603643557006e+02,-5.684969173382129481e-01,-4.610394183499887388e-01,-8.035267909115362261e-01,5.708104854454530974e-01,2.177115863448549238e+00,5.746224788089387969e-01,4.726873501617702700e-01,7.887561178084038227e-01,6.304596267781844565e-01,2.116493789881700671e+00
3.600000000000000000e+01,-1.422750562943780892e+02,-5.887000462387829147e-01,-4.961399519856503626e-01,-8.183842034442900815e-01,5.759174076168586121e-01,2.178005489160108610e+00,6.030381653571890155e-01,5.236860964652509942e-01,8.099001221985271393e-01,6.407073211130627222e-01,2.116806935725970451e+00
3.800000000000000000e+01,-1.525759827080895548e+02,-6.056661173688112632e-01,-5.269724599905043494e-01,-8.276317533027374163e-01,5.793545882887124465e-01,2.178897514324088291e+00,6.249151468195954795e-01,5.659256475483241955e-01,8.227979457836568367e-01,6.484030233864001014e-01,2.117541174638501111e+00
4.000000000000000000e+01,-1.606532581186497168e+02,-6.203120236761856532e-01,-5.544003723465134037e-01,-8.321948576372226736e-01,5.820190933117247445e-01,2.179774920909004265e+00,6.426544007856292984e-01,6.006394884305140680e-01,8.296835658029874105e-01,6.544434482436547462e-01,2.118684748891865421e+00
4.200000000000000000e+01,-1.670956930015663886e+02,-6.332377628553177429e-01,-5.786552060767325978e-01,-8.328600944897858183e-01,5.841651775432663563e-01,2.180611311200878255e+00,6.583834531370139631e-01,6.286464206454722703e-01,8.313719823909945239e-01,6.592865385479660389e-01,2.120063139640277150e+00
4.400000000000000000e+01,-1.717134689912507213e+02,-6.448639574333574487e-01,-5.997795882459532324e-01,-8.303890901256030244e-01,5.858896339699705136e-01,2.181380648798087130e+00,6.724949841412994900e-01,6.500667592009472529e-01,8.285809158066945734e-01,6.624825765251439735e-01,2.121457383737624269e+00
4.600000000000000000e+01,-1.749767893578412838e+02,-6.553411034462600648e-01,-6.178973332687026643e-01,-8.255905932385695367e-01,5.872569721570515267e-01,2.182063889179026717e+00,6.847561526350820493e-01,6.662469598681545202e-01,8.230323554591282287e-01,6.645553504476793272e-01,2.122701404479397258e+00
4.800000000000000000e+01,-1.772548738805156177e+02,-6.646670073296052639e-01,-6.332583207156541327e-01,-8.192326831310423607e-01,5.883213764707980742e-01,2.182651660983147224e+00,6.949094907285121581e-01,6.785684873445276821e-01,8.160804253404149167e-01,6.658897402685631794e-01,2.123775963643644626e+00
5.000000000000000000e+01,-1.788159820025106796e+02,-6.728347353011585597e-01,-6.461969235615673268e-01,-8.119782515887018493e-01,5.891322305511471624e-01,2.183143644636802883e+00,7.030074887015462792e-01,6.881403547880388105e-01,8.086984849453657809e-01,6.667239749830158324e-01,2.125972292417754872e+00
5.200000000000000000e+01,-1.798799136274697048e+02,-6.798879287759020951e-01,-6.570741848791975537e-01,-8.043557664968363774e-01,5.897378144321379079e-01,2.183546176041358589e+00,7.093612331767301660e-01,6.957788734978191947e-01,8.014992380100047775e-01,6.672399123630285978e-01,2.127266959125571066e+00
5.400000000000000000e+01,-1.806097791671365371e+02,-6.859206209765705831e-01,-6.662317977505302080e-01,-7.967519821284809733e-01,5.901832331168568313e-01,2.183869476494511019e+00,7.143594380908987462e-01,7.020292870097261106e-01,7.947877449449193277e-01,6.675636950977096307e-01,2.128032077572775904e+00
5.600000000000000000e+01,-1.811157100635645918e+02,-6.910548284069326641e-01,-6.739683796581418251e-01,-7.894258356473677907e-01,5.905074749548548940e-01,2.184125321627754079e+00,7.183424953565719084e-01,7.072414945944655029e-01,7.886751007489732901e-01,6.677724144295886788e-01,2.128489860252388510e+00
5.800000000000000000e+01,-1.814698129840584784e+02,-6.954183537474066812e-01,-6.805332164430818453e-01,-7.825343611772801466e-01,5.907420541853873885e-01,2.184325424903726276e+00,7.215680697779385255e-01,7.116453785317629066e-01,7.831749219969407205e-01,6.679106847497473520e-01,2.128768727844950526e+00
6.000000000000000000e+01,-1.817196076922850523e+02,-6.991307633591931081e-01,-6.861295309972190726e-01,-7.761602849443068886e-01,5.909112456536602664e-01,2.184480495292366875e+00,7.242210215562246978e-01,7.154001885325469434e-01,7.782584261598493036e-01,6.680044075038230611e-01,2.128942155111961387e+00
6.200000000000000000e+01,-1.818969441681373098e+02,-7.022970551387074378e-01,-6.909213845877260063e-01,-7.703355904023783118e-01,5.910331642525051832e-01,2.184599804167071557e+00,7.264326086520944692e-01,7.186223345074285174e-01,7.738807350219213399e-01,6.680690792272833134e-01,2.129052335816441488e+00
6.400000000000000000e+01,-1.820235110681671529e+02,-7.050062102625574978e-01,-6.950410483027414932e-01,-7.650594455422287110e-01,5.911210637959685155e-01,2.184691083664697331e+00,7.282969303760931101e-01,7.214006533451597925e-01,7.699925443250151824e-01,6.681143173039153504e-01,2.129123794791776714e+00
6.600000000000000000e+01,-1.821142618078083331e+02,-7.073322108379436202e-01,-6.985955405005660479e-01,-7.603109514068161490e-01,5.911845288311909918e-01,2.184760613105945382e+00,7.298827088029687937e-01,7.238051120146608008e-01,7.665451478281924969e-01,6.681462950737320217e-01,2.129171032991051149e+00
6.800000000000000000e+01,-1.821796034807230455e+02,-7.093360217658779554e-01,-7.016719811106780780e-01,-7.560578241473099315e-01,5.912304459998461992e-01,2.184813394402162157e+00,7.312412472120762841e-01,7.258920801075721130e-01,7.634925404077943512e-01,6.681690866782147298e-01,2.129202797066104935e+00
7.000000000000000000e+01,-1.822268321797121189e+02,-7.110677526859520148e-01,-7.043418149692446395e-01,-7.522621232867100494e-01,5.912637483282259243e-01,2.184853355452737844e+00,7.324117166168236936e-01,7.277077330514071241e-01,7.607922306895510411e-01,6.681854399743408779e-01,2.129224475739314837e+00
7.200000000000000000e+01,-1.822610933793108074e+02,-7.125686490874749701e-01,-7.066640863650107685e-01,-7.488839258436202906e-01,5.912879662463157437e-01,2.184883547965126738e+00,7.334246725283645185e-01,7.292903741216050229e-01,7.584054695262442136e-01,6.681972395514228502e-01,2.129239460344118928e+00
7.400000000000000000e+01,-1.822860341538957414e+02,-7.138727903851376233e-01,-7.086879625927203774e-01,-7.458836095220271467e-01,5.913056276073427320e-01,2.184906323783891491e+00,7.343044188946553641e-01,7.306720907985995161e-01,7.562972057389147906e-01,6.682057946925423764e-01,2.129249929403478792e+00
7.600000000000000000e+01,-1.823042510112520063e+02,-7.150084812892859576e-01,-7.104546794832478085e-01,-7.432232111427027332e-01,5.913185448940352362e-01,2.184923484191489518e+00,7.350706215660961496e-01,7.318799774678947934e-01,7.544359117793024705e-01,6.682120241875955102e-01,2.129257309367601270e+00
7.800000000000000000e+01,-1.823175999850166420e+02,-7.159993677120398692e-01,-7.119990477436901610e-01,-7.408671793939092254e-01,5.913280202072223046e-01,2.184936402201840711e+00,7.357394296256964950e-01,7.329370620542808856e-01,7.527933483814278626e-01,6.682165779880459011e-01,2.129262550568046031e+00
8.000000000000000000e+01,-1.823274127942188727e+02,-7.168653222111065482e-01,-7.133506270914619085e-01,-7.387827368704340536e-01,5.913349911675872539e-01,2.184946120491605193e+00,7.363242701901626663e-01,7.338630229262931293e-01,7.513443039047551508e-01,6.682199188995593397e-01,2.129266295915453799e+00
8.200000000000000000e+01,-1.823346483639942051e+02,-7.176231437614419839e-01,-7.145346489636004161e-01,-7.369399947584386323e-01,5.913401346800616354e-01,2.184953428574010204e+00,7.368364234184350270e-01,7.346747529210769789e-01,7.500663280153067047e-01,6.682223783001581818e-01,2.129268986167561106e+00
8.400000000000000000e+01,-1.823399995463424830e+02,-7.182871110298694184e-01,-7.155727482135534334e-01,-7.353119150377798174e-01,5.913439407657539171e-01,2.184958922906164780e+00,7.372854471622599659e-01,7.353868094036605241e-01,7.489394709994500188e-01,6.682241946083066209e-01,2.129270926942402831e+00
8.600000000000000000e+01,-1.823439686073954817e+02,-7.188694213351687345e-01,-7.164835488210981040e-01,-7.338741825384698103e-01,5.913467651640352818e-01,2.184963053295475355e+00,7.376794969563311710e-01,7.360117778120550680e-01,7.479460352775599841e-01,6.682255400989696170e-01,2.129272332193048900e+00
8.800000000000000000e+01,-1.823469208298891147e+02,-7.193805408352079711e-01,-7.172831371890672214e-01,-7.326050274689844821e-01,5.913488668782155289e-01,2.184966158489678900e+00,7.380255718233175166e-01,7.365605685104955613e-01,7.470703428017393399e-01,6.682265397429740794e-01,2.129273352907880223e+00
9.000000000000000000e+01,-1.823491227135200461e+02,-7.198294858144508312e-01,-7.179854481387960563e-01,-7.314850245832859033e-01,5.913504350331227899e-01,2.184968493330986750e+00,7.383297065110510093e-01,7.370426615308651730e-01,7.462985201708678407e-01,6.682272845276638895e-01,2.129274096357047341e+00
9.200000000000000000e+01,-1.823507692924414414e+02,-7.202240503634267377e-01,-7.186025824803756734e-01,-7.304968855651212678e-01,5.913516081338822117e-01,2.184970249390348229e+00,7.385971243236439943e-01,7.374663100911736935e-01,7.456183020790065896e-01,6.682278409268969099e-01,2.129274639178890371e+00
9.400000000000000000e+01,-1.823520037348206131e+02,-7.205709921513793192e-01,-7.191450704371197267e-01,-7.296252548651930292e-01,5.913524879116613953e-01,2.184971570597443957e+00,7.388323604290737423e-01,7.378387111320227065e-01,7.450188529126394732e-01,6.682282576654030581e-01,2.129275036385011699e+00
9.600000000000000000e+01,-1.823529314501361966e+02,-7.208761852317508989e-01,-7.196220918069905492e-01,-7.288565150498468315e-01,5.913531493047007315e-01,2.184972565050226301e+00,7.390393626528103388e-01,7.381661491838897859e-01,7.444906057988053272e-01,6.682285705710948598e-01,2.129275327620460345e+00
9.800000000000000000e+01,-1.823536302751212759e+02,-7.211447467189638916e-01,-7.200416612244959769e-01,-7.281786049871313837e-01,5.913536476734098102e-01,2.184973313920055116e+00,7.392215748121239161e-01,7.384541184569747285e-01,7.440251180936306996e-01,6.682288060692320730e-01,2.129275541553389051e+00
1.000000000000000000e+02,-1.823541578510876207e+02,-7.213811425860846560e-01,-7.204107850079238817e-01,-7.275808524276923261e-01,5.913540240307743057e-01,2.184973878156167171e+00,7.393820062967717544e-01,7.387074269862602405e-01,7.436149421291569084e-01,6.682289837077038941e-01,2.129275698975456876e+00
1.020000000000000000e+02,-1.823545569833460434e+02,-7.215892766342515419e-01,-7.207355946676472502e-01,-7.270538214110091602e-01,5.913543088448769414e-01,2.184974303527146056e+00,7.395232906579923826e-01,7.389302858671725760e-01,7.432535099626073061e-01,6.682291179883693699e-01,2.129275815004939787e+00
1.040000000000000000e+02,-1.823548595464147013e+02,-7.217725657805181827e-01,-7.210214610865863794e-01,-7.265891742286672006e-01,5.913545248113470931e-01,2.184974624408327681e+00,7.396477352974661912e-01,7.391263860108804318e-01,7.429350308649741441e-01,6.682292196994559230e-01,2.129275900660232868e+00
1.060000000000000000e+02,-1.823550893380956666e+02,-7.219340041269363129e-01,-7.212730925732948606e-01,-7.261795472599366086e-01,5.913546888805766288e-01,2.184974866625129852e+00,7.397573638651667727e-01,7.392989643826928248e-01,7.426544003217815382e-01,6.682292968880595430e-01,2.129275963988502607e+00
1.080000000000000000e+02,-1.823552641714925926e+02,-7.220762177547100924e-01,-7.214946193656055495e-01,-7.258184397656265441e-01,5.913548137443315200e-01,2.184975049586592277e+00,7.398539526220192508e-01,7.394508613255793561e-01,7.424071193822125991e-01,6.682293555721605660e-01,2.129276010878225378e+00
1.100000000000000000e+02,-1.823553974129381743e+02,-7.222015117911348980e-01,-7.216896666806588145e-01,-7.255001146180268812e-01,5.913549089290457417e-01,2.184975187885824788e+00,7.399390617614861609e-01,7.395845702877704708e-01,7.421892232717710591e-01,6.682294002634924235e-01,2.129276045645993154e+00
1.120000000000000000e+02,-1.823554991158173948e+02,-7.223119109928759496e-01,-7.218614180299441907e-01,-7.252195099145407609e-01,5.913549816021488326e-01,2.184975292500377364e+00,7.400140624871135442e-01,7.397022810489300992e-01,7.419972182695647733e-01,6.682294343526167246e-01,2.129276071461463360e+00
1.140000000000000000e+02,-1.823555768588655894e+02,-7.224091948536764951e-01,-7.220126702203544244e-01,-7.249721604414277598e-01,5.913550371684219709e-01,2.184975371692531976e+00,7.400801604927260691e-01,7.398059173602244964e-01,7.418280259397399545e-01,6.682294603933730537e-01,2.129276090655846332e+00
1.160000000000000000e+02,-1.823556363676621288e+02,-7.224949280610335478e-01,-7.221458812249498260e-01,-7.247541280019070831e-01,5.913550797122599789e-01,2.184975431684596625e+00,7.401384163753865764e-01,7.398971697684515458e-01,7.416789338929191677e-01,6.682294803135585548e-01,2.129276104946341341e+00
1.180000000000000000e+02,-1.823556819766697004e+02,-7.225704869817273224e-01,-7.222632119163652220e-01,-7.245619396868441253e-01,5.913551123265922138e-01,2.184975477165530755e+00,7.401897634202155851e-01,7.399775242765196381e-01,7.415475523360229859e-01,6.682294955714345175e-01,2.129276115599745278e+00
1.200000000000000000e+02,-1.823557169736326671e+02,-7.226370827414539955e-01,-7.223665625008339752e-01,-7.243925332384497651e-01,5.913551373581041881e-01,2.184975511671151338e+00,7.402350231235104161e-01,7.400482873952570761e-01,7.414317757462403069e-01,6.682295072722330698e-01,2.129276123551942845e+00
1.220000000000000000e+02,-1.823557438569335716e+02,-7.226957813717540535e-01,-7.224576043639411305e-01,-7.242432087315703315e-01,5.913551565905540430e-01,2.184975537869561446e+00,7.402749187625634608e-01,7.401106080610296845e-01,7.413297490760706321e-01,6.682295162552088774e-01,2.129276129495322856e+00
1.240000000000000000e+02,-1.823557645284171258e+02,-7.227475214230231204e-01,-7.225378079345240456e-01,-7.241115858702046326e-01,5.913551713821698641e-01,2.184975557775530319e+00,7.403100872732196747e-01,7.401654968264602674e-01,7.412398379616156330e-01,6.682295231587567219e-01,2.129276133942840765e+00
1.260000000000000000e+02,-1.823557804381808296e+02,-7.227931293817729808e-01,-7.226084670861702142e-01,-7.239955662668973169e-01,5.913551827688146023e-01,2.184975572911582287e+00,7.403410896575343125e-01,7.402138426749022004e-01,7.411606024652959146e-01,6.682295284692901793e-01,2.129276137275032177e+00
1.280000000000000000e+02,-1.823557926935712885e+02,-7.228333331803575845e-01,-7.226707205226089448e-01,-7.238933001378736742e-01,5.913551915417334381e-01,2.184975584429120321e+00,7.403684201118847508e-01,7.402564277616195954e-01,7.410907739373606695e-01,6.682295325579878931e-01,2.129276139774575416e+00
1.300000000000000000e+02,-1.823558021414022789e+02,-7.228687740458776823e-01,-7.227255705321417034e-01,-7.238031569073899441e-01,5.913551983061486883e-01,2.184975593199541155e+00,7.403925140390337223e-01,7.402939403438861810e-01,7.410292346282092435e-01,6.682295357085170640e-01,2.129276141651729848e+00
1.320000000000000000e+02,-1.823558094301154711e+02,-7.229000169005092014e-01,-7.227738994439819598e-01,-7.237236992697226867e-01,5.913552035256289807e-01,2.184975599882830632e+00,7.404137550852613048e-01,7.403269861276099428e-01,7.409749997261295684e-01,6.682295381379502741e-01,2.129276143063091098e+00
1.340000000000000000e+02,-1.823558150568646283e+02,-7.229275594963108231e-01,-7.228164840752108189e-01,-7.236536603075435226e-01,5.913552075556628429e-01,2.184975604979237040e+00,7.404324813247340487e-01,7.403560982282850755e-01,7.409272015329813055e-01,6.682295400126235796e-01,2.129276144125434644e+00
1.360000000000000000e+02,-1.823558194032462723e+02,-7.229518404429261524e-01,-7.228540084190268056e-01,-7.235919233101225645e-01,5.913552106691710719e-01,2.184975608868219510e+00,7.404489906969219382e-01,7.403817459185056959e-01,7.408850755239971830e-01,6.682295414601161498e-01,2.129276144925951186e+00
1.380000000000000000e+02,-1.823558227624771177e+02,-7.229732462657851855e-01,-7.228870747925515428e-01,-7.235375039757515614e-01,5.913552130759198722e-01,2.184975611837832510e+00,7.404635457893714579e-01,7.404043423122456113e-01,7.408479480677374607e-01,6.682295425784190446e-01,2.129276145529822806e+00
1.400000000000000000e+02,-1.823558253600795354e+02,-7.229921176143110362e-01,-7.229162136343677547e-01,-7.234895347185005265e-01,5.913552149372736100e-01,2.184975614106909880e+00,7.404763780460104083e-01,7.404242511169079055e-01,7.408152256087038312e-01,6.682295434428531244e-01,2.129276145985834923e+00
1.420000000000000000e+02,-1.823558273696687877e+02,-7.230087547244000712e-01,-7.229418921178035751e-01,-7.234472508319004236e-01,5.913552163774753456e-01,2.184975615841822094e+00,7.404876914711175928e-01,7.404417925677553303e-01,7.407863851384495213e-01,6.682295441113698109e-01,2.129276146330545849e+00
1.440000000000000000e+02,-1.823558289250096607e+02,-7.230234222261791022e-01,-7.229645217249638378e-01,-7.234099782909244603e-01,5.913552174922900306e-01,2.184975617169147455e+00,7.404976658902490128e-01,7.404572486448128821e-01,7.407609658017710874e-01,6.682295446286004026e-01,2.129276146591384311e+00
1.460000000000000000e+02,-1.823558301292491990e+02,-7.230363533765391537e-01,-7.229844649084606889e-01,-7.233771229988704698e-01,5.913552183555615960e-01,2.184975618185259094e+00,7.405064598216898331e-01,7.404708676599299766e-01,7.407385615026047532e-01,6.682295450289466032e-01,2.129276146788950719e+00
1.480000000000000000e+02,-1.823558310619728786e+02,-7.230477537860852122e-01,-7.230020409517611268e-01,-7.233481613084863371e-01,5.913552190242765683e-01,2.184975618963588495e+00,7.405142130054721550e-01,7.404828682907285131e-01,7.407188143906253686e-01,6.682295453389357487e-01,2.129276146938736236e+00
1.500000000000000000e+02,-1.823558317846306522e+02,-7.230578047015064902e-01,-7.230175311255920834e-01,-7.233226316667752398e-01,5.913552195424440772e-01,2.184975619560121984e+00,7.405210486310940254e-01,7.404934431287686358e-01,7.407014091234418451e-01,6.682295455790357996e-01,2.129276147052402646e+00
1.520000000000000000e+02,-1.823558323446960969e+02,-7.230666658968283311e-01,-7.230311832255527094e-01,-7.233001272503737367e-01,5.913552199440751389e-01,2.184975620017576503e+00,7.405270753001703676e-01,7.405027618008120927e-01,7.406860678120189556e-01,6.682295457650717641e-01,2.129276147138737141e+00
1.540000000000000000e+02,-1.823558327788670397e+02,-7.230744782204976406e-01,-7.230432155658667037e-01,-7.232802894743206590e-01,5.913552202554566151e-01,2.184975620368568183e+00,7.405323887556901630e-01,7.405109737149899729e-01,7.406725455678586645e-01,6.682295459092492118e-01,2.129276147204370417e+00
1.560000000000000000e+02,-1.823558331155260817e+02,-7.230813658395607302e-01,-7.230538204947788428e-01,-7.232628022707100479e-01,5.913552204969282355e-01,2.184975620638014870e+00,7.405370734058458471e-01,7.405182104771981244e-01,7.406606265801999323e-01,6.682295460210184723e-01,2.129276147254308693e+00
1.580000000000000000e+02,-1.823558333766286239e+02,-7.230874382171084136e-01,-7.230631674893504002e-01,-7.232473870459665832e-01,5.913552206842277448e-01,2.184975620844965771e+00,7.405412036669097864e-01,7.405245880176126727e-01,7.406501206600554221e-01,6.682295461076842580e-01,2.129276147292336496e+00
1.600000000000000000e+02,-1.823558335791740603e+02,-7.230927918548460953e-01,-7.230714058802187871e-01,-7.232337982363065132e-01,5.913552208295317358e-01,2.184975621003995006e+00,7.405448451467651072e-01,7.405302084622430447e-01,7.406408601955353221e-01,6.682295461748954946e-01,2.129276147321317758e+00
1.620000000000000000e+02,-1.823558337363233193e+02,-7.230975118288616166e-01,-7.230786672507407697e-01,-7.232218193904619286e-01,5.913552209422809902e-01,2.184975621126256318e+00,7.405480556880403853e-01,7.405351617803066500e-01,7.406326974693244747e-01,6.682295462270326780e-01,2.129276147343421854e+00
1.640000000000000000e+02,-1.823558338582696479e+02,-7.231016731430830458e-01,-7.230850675497200175e-01,-7.232112597170845536e-01,5.913552210297781109e-01,2.184975621220293984e+00,7.405508862875866960e-01,7.405395272343735513e-01,7.406255022952782374e-01,6.682295462674857633e-01,2.129276147360293692e+00
1.660000000000000000e+02,-1.823558339529154466e+02,-7.231053419223057999e-01,-7.230907089519462705e-01,-7.232019510417534436e-01,5.913552210976947832e-01,2.184975621292655212e+00,7.405533819069419765e-01,7.405433746570178055e-01,7.406191599361050537e-01,6.682295462988759871e-01,2.129276147373181161e+00
1.680000000000000000e+02,-1.823558340263809328e+02,-7.231085764636986379e-01,-7.230956814968444446e-01,-7.231937451249635940e-01,5.913552211504150558e-01,2.184975621348359542e+00,7.405555821867882971e-01,7.405467655748263489e-01,7.406135692686064420e-01,6.682295463232340582e-01,2.129276147383031947e+00
1.700000000000000000e+02,-1.823558340834125602e+02,-7.231114281637002206e-01,-7.231000645317333664e-01,-7.231865112982651667e-01,5.913552211913482015e-01,2.184975621391259004e+00,7.405575220767712796e-01,7.405497541980454734e-01,7.406086411670522729e-01,6.682295463421441539e-01,2.129276147390566809e+00
1.720000000000000000e+02,-1.823558341276934982e+02,-7.231139423351016227e-01,-7.231039279831189548e-01,-7.231801343808160754e-01,5.913552212231286687e-01,2.184975621424310788e+00,7.405592323907043140e-01,7.405523882920832524e-01,7.406042970787490853e-01,6.682295463568198590e-01,2.129276147396334196e+00
1.740000000000000000e+02,-1.823558341620762633e+02,-7.231161589272578905e-01,-7.231073334765321103e-01,-7.231745128430689951e-01,5.913552212478088155e-01,2.184975621449784189e+00,7.405607402960630026e-01,7.405547099448838155e-01,7.406004677688515780e-01,6.682295463682170755e-01,2.129276147400751551e+00
1.760000000000000000e+02,-1.823558341887766403e+02,-7.231181131610816548e-01,-7.231103353230347031e-01,-7.231695571882582607e-01,5.913552212669748176e-01,2.184975621469424478e+00,7.405620697454849966e-01,7.405567562427950445e-01,7.405970922143314539e-01,6.682295463770684396e-01,2.129276147404136843e+00
1.780000000000000000e+02,-1.823558342095118974e+02,-7.231198360887376442e-01,-7.231129813882996027e-01,-7.231651885258731927e-01,5.913552212818595777e-01,2.184975621484572361e+00,7.405632418572415387e-01,7.405585598657642432e-01,7.405941166293629196e-01,6.682295463839341698e-01,2.129276147406732544e+00
1.800000000000000000e+02,-1.823558342256167464e+02,-7.231213550871326001e-01,-7.231153138582511186e-01,-7.231613373142997681e-01,5.913552212934191088e-01,2.184975621496259457e+00,7.405642752506195192e-01,7.405601496116150928e-01,7.405914936064678100e-01,6.682295463892724552e-01,2.129276147408724285e+00
1.820000000000000000e+02,-1.823558342381253112e+02,-7.231226942929198653e-01,-7.231173699136674848e-01,-7.231579422525751255e-01,5.913552213024028115e-01,2.184975621505279797e+00,7.405651863416409242e-01,7.405615508577552131e-01,7.405891813596733320e-01,6.682295463934193602e-01,2.129276147410253728e+00
1.840000000000000000e+02,-1.823558342478427221e+02,-7.231238749860504633e-01,-7.231191823244983441e-01,-7.231549493035891452e-01,5.913552213093793419e-01,2.184975621512243116e+00,7.405659896037758427e-01,7.405627859679655423e-01,7.405871430575261538e-01,6.682295463966333449e-01,2.129276147411427900e+00
1.860000000000000000e+02,-1.823558342553910734e+02,-7.231249159278687610e-01,-7.231207799735858144e-01,-7.231523108330867311e-01,5.913552213147968972e-01,2.184975621517620592e+00,7.405666977978041521e-01,7.405638746506576497e-01,7.405853462353436667e-01,6.682295463991327900e-01,2.129276147412330289e+00
1.880000000000000000e+02,-1.823558342612552963e+02,-7.231258336592248925e-01,-7.231221883180952714e-01,-7.231499848507815242e-01,5.913552213190097495e-01,2.184975621521775047e+00,7.405673221744646373e-01,7.405648342745145829e-01,7.405837622771954676e-01,6.682295464010767905e-01,2.129276147413023956e+00
1.900000000000000000e+02,-1.823558342658109837e+02,-7.231266427632577765e-01,-7.231234297960873469e-01,-7.231479343414422001e-01,5.913552213222784681e-01,2.184975621524984479e+00,7.405678726531437217e-01,7.405656801465352324e-01,7.405823659594167330e-01,6.682295464025845844e-01,2.129276147413557752e+00
1.920000000000000000e+02,-1.823558342693500549e+02,-7.231273560971346326e-01,-7.231245241848508476e-01,-7.231461266752781114e-01,5.913552213248203238e-01,2.184975621527465162e+00,7.405683579794146709e-01,7.405664257570053755e-01,7.405811350482564004e-01,6.682295464037573129e-01,2.129276147413968534e+00
1.940000000000000000e+02,-1.823558342721014469e+02,-7.231279849962950479e-01,-7.231254889166182087e-01,-7.231445330882454448e-01,5.913552213267971869e-01,2.184975621529382739e+00,7.405687858639158350e-01,7.405670829953060474e-01,7.405800499453292218e-01,6.682295464046654754e-01,2.129276147414285170e+00
1.960000000000000000e+02,-1.823558342742379068e+02,-7.231285394545579059e-01,-7.231263393567712860e-01,-7.231431282239316749e-01,5.913552213283309600e-01,2.184975621530865997e+00,7.405691631048193502e-01,7.405676623400749836e-01,7.405790933750956428e-01,6.682295464053739087e-01,2.129276147414528531e+00
1.980000000000000000e+02,-1.823558342758987294e+02,-7.231290282829236915e-01,-7.231270890490701930e-01,-7.231418897297623438e-01,5.913552213295266702e-01,2.184975621532013079e+00,7.405694956958193131e-01,7.405681730267201779e-01,7.405782501094486658e-01,6.682295464059242462e-01,2.129276147414716380e+00
2.000000000000000000e+02,-1.823558342771877108e+02,-7.231294592495415285e-01,-7.231277499317203539e-01,-7.231407979010870957e-01,5.913552213304489324e-01,2.184975621532900814e+00,7.405697889212901064e-01,7.405686231950687759e-01,7.405775067249519283e-01,6.682295464063515711e-01,2.129276147414861153e+00
2.020000000000000000e+02,-1.823558342781903150e+02,-7.231298392031355604e-01,-7.231283325277965135e-01,-7.231398353674236557e-01,5.913552213311703554e-01,2.184975621533587375e+00,7.405700474402621136e-01,7.405690200194010586e-01,7.405768513889003923e-01,6.682295464066790869e-01,2.129276147414972620e+00
2.040000000000000000e+02,-1.823558342789699793e+02,-7.231301741818312312e-01,-7.231288461130745970e-01,-7.231389868158886181e-01,5.913552213317315731e-01,2.184975621534118506e+00,7.405702753603771171e-01,7.405693698230805255e-01,7.405762736707308669e-01,6.682295464069407664e-01,2.129276147415058773e+00
2.060000000000000000e+02,-1.823558342795747365e+02,-7.231304695090836621e-01,-7.231292988639415054e-01,-7.231382387474277751e-01,5.913552213321618956e-01,2.184975621534529733e+00,7.405704763031716320e-01,7.405696781795537698e-01,7.405757643758403841e-01,6.682295464071394964e-01,2.129276147415125386e+00
2.080000000000000000e+02,-1.823558342800450873e+02,-7.231307298782735371e-01,-7.231296979877606113e-01,-7.231375792619281206e-01,5.913552213325040663e-01,2.184975621534848145e+00,7.405706534615880132e-01,7.405699500013263048e-01,7.405753153990494164e-01,6.682295464072971480e-01,2.129276147415176457e+00
2.100000000000000000e+02,-1.823558342804106189e+02,-7.231309594272611330e-01,-7.231300498377608577e-01,-7.231369978687849365e-01,5.913552213327634144e-01,2.184975621535095058e+00,7.405708096506777860e-01,7.405701896184089250e-01,7.405749195955153574e-01,6.682295464074163860e-01,2.129276147415215981e+00
2.120000000000000000e+02,-1.823558342806951202e+02,-7.231311618041442735e-01,-7.231303600142819921e-01,-7.231364853199132581e-01,5.913552213329678064e-01,2.184975621535286017e+00,7.405709473523448549e-01,7.405704008474210953e-01,7.405745706668920292e-01,6.682295464075137525e-01,2.129276147415246623e+00
2.140000000000000000e+02,-1.823558342809158717e+02,-7.231313402252286249e-01,-7.231306334540623659e-01,-7.231360334625765995e-01,5.913552213331284557e-01,2.184975621535434342e+00,7.405710687547540916e-01,7.405705870524810219e-01,7.405742630610178123e-01,6.682295464075843627e-01,2.129276147415270160e+00
2.160000000000000000e+02,-1.823558342810875956e+02,-7.231314975261234901e-01,-7.231308745088628198e-01,-7.231356351096154267e-01,5.913552213332512464e-01,2.184975621535548473e+00,7.405711757870913070e-01,7.405707511989121361e-01,7.405739918834864932e-01,6.682295464076412062e-01,2.129276147415288367e+00
2.180000000000000000e+02,-1.823558342812210924e+02,-7.231316362068116455e-01,-7.231310870148376369e-01,-7.231352839250867470e-01,5.913552213333451713e-01,2.184975621535637735e+00,7.405712701502293882e-01,7.405708959005089520e-01,7.405737528197144925e-01,6.682295464076839497e-01,2.129276147415302578e+00
2.200000000000000000e+02,-1.823558342813247179e+02,-7.231317584713570223e-01,-7.231312743536235654e-01,-7.231349743234108951e-01,5.913552213334205554e-01,2.184975621535706569e+00,7.405713533437279228e-01,7.405710234612599141e-01,7.405735420662197255e-01,6.682295464077184777e-01,2.129276147415313236e+00
2.220000000000000000e+02,-1.823558342814050093e+02,-7.231318662629456773e-01,-7.231314395062136136e-01,-7.231347013805167201e-01,5.913552213334801744e-01,2.184975621535759860e+00,7.405714266896581410e-01,7.405711359120594750e-01,7.405733562700677064e-01,6.682295464077436797e-01,2.129276147415321674e+00
2.240000000000000000e+02,-1.823558342814674234e+02,-7.231319612947523234e-01,-7.231315851004447293e-01,-7.231344607554791581e-01,5.913552213335251384e-01,2.184975621535801604e+00,7.405714913536317612e-01,7.405712350431035151e-01,7.405731924755026840e-01,6.682295464077659952e-01,2.129276147415328335e+00
2.260000000000000000e+02,-1.823558342815163371e+02,-7.231320450771773212e-01,-7.231317134528391088e-01,-7.231342486214349385e-01,5.913552213335597774e-01,2.184975621535833135e+00,7.405715483632848706e-01,7.405713224324358412e-01,7.405730480768758506e-01,6.682295464077843139e-01,2.129276147415333220e+00
2.280000000000000000e+02,-1.823558342815539390e+02,-7.231321189418306039e-01,-7.231318266054937993e-01,-7.231340616047310377e-01,5.913552213335862007e-01,2.184975621535858448e+00,7.405715986246372839e-01,7.405713994710816372e-01,7.405729207771470923e-01,6.682295464077970815e-01,2.129276147415336773e+00
2.300000000000000000e+02,-1.823558342815836397e+02,-7.231321840626954156e-01,-7.231319263586112323e-01,-7.231338967312198607e-01,5.913552213336078500e-01,2.184975621535877544e+00,7.405716429364551656e-01,7.405714673852409335e-01,7.405728085513800796e-01,6.682295464078057412e-01,2.129276147415339882e+00


==> DataFiles/Random_Coupled_L2Mass.dat <==
t,energy,x_avg_1,y_avg_1,z_avg_1,integral1,nodalmax1,x_avg_2,y_avg_2,z_avg_2,integral2,nodalmax2
0.000000000000000000e+00,9.105885886556681044e+02,-2.362596692404684423e-02,-5.198490398326969554e-03,-2.536076604056826389e-02,6.044506051179249729e-17,1.000000000000000222e+00,-1.419168342506588187e-02,-1.039775332829505437e-03,-3.050932088009190857e-02,6.180449904031613871e-17,1.000000000000000222e+00
2.000000000000000000e+00,7.086546218497354630e+02,-4.806306278795925702e-02,-1.265345951727298718e-02,-6.212282945573530113e-02,7.923107478537728954e-02,1.332750432198706703e+00,-2.256624250419426644e-02,-6.466857576166528017e-03,-4.250764146338213700e-02,5.690974166402248263e-02,1.302952775960605658e+00
4.000000000000000000e+00,5.636183922624067009e+02,-7.991642894126235741e-02,-2.119803025217097472e-02,-1.188015091729979489e-01,1.456581535251351422e-01,1.519615682426722625e+00,-2.598944942688012280e-02,-1.130641670212217606e-02,-4.914642931150443178e-02,9.285908177293854260e-02,1.510054265002350293e+00
6.000000000000000000e+00,4.621348337345365849e+02,-1.180289141080130277e-01,-3.133691883976621323e-02,-1.855526962492243526e-01,1.966947565561565636e-01,1.635132844879223502e+00,-2.495011894301575606e-02,-1.615546229763471092e-02,-4.837051066470793997e-02,1.178363032846680286e-01,1.561195825633549639e+00
8.000000000000000000e+00,3.828403370707141562e+02,-1.619034627315956432e-01,-4.528807215036533690e-02,-2.529417569633767293e-01,2.376807984485013736e-01,1.674146350547576656e+00,-1.536148004417296764e-02,-2.015354302143154350e-02,-3.663268521519490867e-02,1.394398673091206131e-01,1.574020254198442492e+00
1.000000000000000000e+01,3.139867199812200624e+02,-2.040115217480887311e-01,-6.774864331261283568e-02,-3.161960193480404246e-01,2.719095770461827377e-01,1.764341517109459634e+00,6.209509830302144089e-03,-2.024336480209618788e-02,-9.389321960434121941e-03,1.616687053414954944e-01,1.578993424160217041e+00
1.200000000000000000e+01,2.503199427975100662e+02,-2.397801305110965897e-01,-9.773563465085143009e-02,-3.777407580899378448e-01,3.007054092234200948e-01,1.824674555786254038e+00,4.033348438168946060e-02,-1.505897846194021936e-02,3.807370062556138246e-02,1.868086046160678249e-01,1.583081735005229751e+00
1.400000000000000000e+01,1.903762360523728034e+02,-2.719150928156300329e-01,-1.319258705904255147e-01,-4.351235164385379717e-01,3.247192121075450633e-01,1.860408681939134556e+00,8.598424622908457104e-02,-4.998441645391108780e-03,1.047515142068477650e-01,2.149096024055298093e-01,1.589837597927626689e+00
1.600000000000000000e+01,1.366410513780345468e+02,-3.034624219221989105e-01,-1.668017660945649017e-01,-4.839923897597828706e-01,3.438623378118481622e-01,1.881424603322872757e+00,1.402593794046404219e-01,9.858794860501025187e-03,1.839343902636389194e-01,2.432056251329188790e-01,1.620704780964865588e+00
1.800000000000000000e+01,9.211840300426440820e+01,-3.332444731855561115e-01,-1.974322164264503410e-01,-5.255725058079087075e-01,3.577442586852659367e-01,1.894167554490206129e+00,1.975485420750130450e-01,2.903640071880422835e-02,2.685110512189112231e-01,2.691518003048645746e-01,1.653980562774180818e+00
2.000000000000000000e+01,5.632159720612001053e+01,-3.603618606618583797e-01,-2.240088341173915032e-01,-5.630387289257773320e-01,3.681403556856428505e-01,1.902072470944036642e+00,2.523897870284779188e-01,5.324173778463474338e-02,3.507370278249242745e-01,2.911737686775026090e-01,1.686315550394753560e+00
2.200000000000000000e+01,2.637735500951485434e+01,-3.853677299367607167e-01,-2.482592256157248878e-01,-5.976674043163219263e-01,3.767880854657049694e-01,1.907023490200262072e+00,3.031037149308676293e-01,8.509397074969106411e-02,4.258933155068885812e-01,3.097391643785393778e-01,1.714129271923319209e+00
2.400000000000000000e+01,1.210454970680154174e+00,-4.094716604296022577e-01,-2.699094656571141004e-01,-6.290917727435886286e-01,3.833386061967438696e-01,1.910131968232144928e+00,3.502214708401086840e-01,1.262973365394589043e-01,4.927957842008661715e-01,3.261943800616316502e-01,1.734418014480197057e+00
2.600000000000000000e+01,-2.045165579682905133e+01,-4.338683206782547597e-01,-2.922939012868249198e-01,-6.571642532836312611e-01,3.885569174714544882e-01,1.912115344636081682e+00,3.938484407723076841e-01,1.767938056152034421e-01,5.514861129826985620e-01,3.409439883126325621e-01,1.747190337372932722e+00
2.800000000000000000e+01,-3.993271683818437623e+01,-4.589932483160014121e-01,-3.180524907910587395e-01,-6.826446669074649476e-01,3.932468178374050050e-01,1.913461334931473967e+00,4.336477662812457945e-01,2.340359516656435879e-01,6.029273469918062789e-01,3.543304107656383151e-01,1.770902396148644309e+00
3.000000000000000000e+01,-5.846522756554785616e+01,-4.851048779760667173e-01,-3.479350039298329533e-01,-7.055957512106956209e-01,3.979207082348340530e-01,1.914500213702847509e+00,4.699341671943423893e-01,2.946997741973160223e-01,6.473904563722946426e-01,3.669466065583722458e-01,1.779121517658467821e+00
3.200000000000000000e+01,-7.738446345273457894e+01,-5.123321862903941204e-01,-3.819463604404172985e-01,-7.258965110337276538e-01,4.031764484194063081e-01,1.915436590736229627e+00,5.038388949848943144e-01,3.558551729101402383e-01,6.844253307756140714e-01,3.793158768840188544e-01,1.781631670340445783e+00
3.400000000000000000e+01,-9.604470082527372199e+01,-5.385727660203066813e-01,-4.191775542048851166e-01,-7.435975855204240981e-01,4.088835558861177999e-01,1.916363917110321280e+00,5.345265582887155364e-01,4.151204754283900344e-01,7.129168626001560760e-01,3.909545707946964210e-01,1.782282539119901310e+00
3.600000000000000000e+01,-1.123076133103854062e+02,-5.616688603555540782e-01,-4.573273874919985826e-01,-7.582861848342444810e-01,4.145788555487062710e-01,1.917294402646920304e+00,5.598211076620441817e-01,4.693454136333640170e-01,7.327876584548048688e-01,4.005236618534064874e-01,1.782526571994097919e+00
3.800000000000000000e+01,-1.254328219879165118e+02,-5.808104396589400809e-01,-4.928472298640775850e-01,-7.691861376146647000e-01,4.196860445542973106e-01,1.918202218908737322e+00,5.801132828121676743e-01,5.149865420295036689e-01,7.462151986285839866e-01,4.078493922344825773e-01,1.788122652423267400e+00
4.000000000000000000e+01,-1.347825831990093377e+02,-5.957475212322771441e-01,-5.229353815967062724e-01,-7.756451694647744644e-01,4.231555789795706235e-01,1.919054663635830993e+00,5.967015126590503593e-01,5.509442088280263050e-01,7.548559996536270411e-01,4.133830756435291076e-01,1.795951216358665059e+00
4.200000000000000000e+01,-1.415978269752423842e+02,-6.078242769994566252e-01,-5.482039507740804618e-01,-7.783106387452780606e-01,4.255127604059577573e-01,1.919825849540606422e+00,6.108855803828924236e-01,5.788978990532431812e-01,7.594260921491330363e-01,4.176777522833862721e-01,1.801816898302654124e+00
4.400000000000000000e+01,-1.466818641743909382e+02,-6.181571529426572731e-01,-5.695818477917949929e-01,-7.779561984349276926e-01,4.272670352415225414e-01,1.920500722614119082e+00,6.236759564622306184e-01,6.005212879522060510e-01,7.599391080293858014e-01,4.209047943135192371e-01,1.805942573072498059e+00
4.600000000000000000e+01,-1.502595808962491901e+02,-6.273100030454920040e-01,-5.876176519215252636e-01,-7.752492646829252099e-01,4.286173885544791728e-01,1.921074713189302008e+00,6.351124208491303325e-01,6.168340655004075357e-01,7.570761437812412176e-01,4.230952077634126396e-01,1.808711755200652194e+00
4.800000000000000000e+01,-1.527067523425358502e+02,-6.354780208713669554e-01,-6.027370789345594115e-01,-7.708489725649595448e-01,4.296586814027221202e-01,1.921551410800351745e+00,6.448002894980640054e-01,6.290606919686388965e-01,7.521960757158201449e-01,4.245065279436423533e-01,1.810517184446167827e+00
5.000000000000000000e+01,-1.543660883622634969e+02,-6.426978130899189123e-01,-6.153520733843853563e-01,-7.653635082237901788e-01,4.304530501670308928e-01,1.921939659356903363e+00,6.526051737829046129e-01,6.383763493176815018e-01,7.464273594072927676e-01,4.253919538853916382e-01,1.811678155978019289e+00
5.200000000000000000e+01,-1.554883249903771230e+02,-6.489880183192534568e-01,-6.258631970933936639e-01,-7.593018144088039545e-01,4.310497186744137732e-01,1.922250933119342031e+00,6.587147860929174481e-01,6.456731502958585889e-01,7.405050615589628960e-01,4.259393196094107825e-01,1.812423065567187130e+00
5.400000000000000000e+01,-1.562516679762561012e+02,-6.544009328835145300e-01,-6.346381296847607434e-01,-7.530547633972701771e-01,4.314912296942657322e-01,1.922497378220802355e+00,6.634663813937168308e-01,6.515554548398554413e-01,7.348320450804022297e-01,4.262794842724191291e-01,1.812903757808380201e+00
5.600000000000000000e+01,-1.567764297265698019e+02,-6.590220436231348788e-01,-6.419945577734674780e-01,-7.468986427594448418e-01,4.318141546972257827e-01,1.922690563643413508e+00,6.671941625735450243e-01,6.564097160097833727e-01,7.295870719851779151e-01,4.264954109834284690e-01,1.813217246306962904e+00
5.800000000000000000e+01,-1.571411498603765722e+02,-6.629527481859195381e-01,-6.481950854323080824e-01,-7.410128078964105525e-01,4.320485209072814081e-01,1.922840814025749800e+00,6.701651275997074775e-01,6.604831624634940335e-01,7.248256641385638632e-01,4.266361974722031047e-01,1.813424382208836283e+00
6.000000000000000000e+01,-1.573970060325115696e+02,-6.662947871893434293e-01,-6.534512263982081848e-01,-7.355024329182571208e-01,4.322178583402841445e-01,1.922956950011940558e+00,6.725740945274351068e-01,6.639408282185433885e-01,7.205449686709508583e-01,4.267303284076285341e-01,1.813563161519698319e+00
6.200000000000000000e+01,-1.575778398057482548e+02,-6.691411678665483143e-01,-6.579313689319674641e-01,-7.304199166412760347e-01,4.323399659979369480e-01,1.923046279920449075e+00,6.745588484919838868e-01,6.668992761568525163e-01,7.167174303505859934e-01,4.267945832217095448e-01,1.813657414953487645e+00
6.400000000000000000e+01,-1.577064267849191026e+02,-6.715725039128094265e-01,-6.617692891596795857e-01,-7.257821688946825001e-01,4.324279912433001694e-01,1.923114726446088163e+00,6.762166779612204248e-01,6.694451532826017903e-01,7.133064884588670163e-01,4.268391595714683406e-01,1.813722240122805474e+00
6.600000000000000000e+01,-1.577983280529500973e+02,-6.736565947759769468e-01,-6.650716670734235780e-01,-7.215834091824920860e-01,4.324915012404186854e-01,1.923167011704879359e+00,6.776171676903109953e-01,6.716454564895497636e-01,7.102735518646061674e-01,4.268704708915162516e-01,1.813767330301737202e+00
6.800000000000000000e+01,-1.578643007738566553e+02,-6.754495593686128396e-01,-6.679241764366256051e-01,-7.178041480018146903e-01,4.325373967796364849e-01,1.923206854940717525e+00,6.788110780072305062e-01,6.735534832038165831e-01,7.075810267955935373e-01,4.268926771449536584e-01,1.813799002440988017e+00
7.000000000000000000e+01,-1.579118484157345392e+02,-6.769975212979155721e-01,-6.703962177122089194e-01,-7.144172645092439211e-01,4.325706320150275452e-01,1.923237158553292137e+00,6.798362758065821243e-01,6.752125042065327820e-01,7.051935898849789330e-01,4.269085460957872669e-01,1.813821436517174979e+00
7.200000000000000000e+01,-1.579462420712505946e+02,-6.783383363383371778e-01,-6.725445261271342234e-01,-7.113920041643635450e-01,4.325947564098983067e-01,1.923260171496997017e+00,6.807216584426905026e-01,6.766581769949132630e-01,7.030786725297315520e-01,4.269199564797016011e-01,1.813837439598975809e+00
7.400000000000000000e+01,-1.579712060932328086e+02,-6.795031428023188269e-01,-6.744159035491952281e-01,-7.086965378623301115e-01,4.326123123019738892e-01,1.923277626841530141e+00,6.814897603192260345e-01,6.779202191962749868e-01,7.012065807258652805e-01,4.269282034858302155e-01,1.813848922792627771e+00
7.600000000000000000e+01,-1.579893849089517062e+02,-6.805176662445968638e-01,-6.760492879742017180e-01,-7.062995482503018341e-01,4.326251221826680760e-01,1.923290854365938385e+00,6.821585039704329834e-01,6.790236192721891273e-01,6.995504406865697966e-01,4.269341907788457013e-01,1.813857203350490277e+00
7.800000000000000000e+01,-1.580026642547839799e+02,-6.814032802167380165e-01,-6.774773289233990692e-01,-7.041711686693056249e-01,4.326344945357229466e-01,1.923300870930873874e+00,6.827423945958093210e-01,6.799895412161085506e-01,6.980860593665234592e-01,4.269385547945799830e-01,1.813863199069899013e+00
8.000000000000000000e+01,-1.580123940717478490e+02,-6.821778527486959121e-01,-6.787275958295762024e-01,-7.022834972403353415e-01,4.326413706821956584e-01,1.923308452000100255e+00,6.832533495836229376e-01,6.808360173626170075e-01,6.967917442482908230e-01,4.269417471302967004e-01,1.813867555398593456e+00
8.200000000000000000e+01,-1.580195442026519288e+02,-6.828564156379861583e-01,-6.798235134552027548e-01,-7.006108362420062630e-01,4.326464293527294003e-01,1.923314187656919749e+00,6.837012857930736542e-01,6.815784891362860476e-01,6.956481060582501152e-01,4.269440901938506006e-01,1.813870729842116170e+00
8.400000000000000000e+01,-1.580248137566160551e+02,-6.834516919687402270e-01,-6.807850933331135446e-01,-6.991297572141118577e-01,4.326501611443256956e-01,1.923318526132768547e+00,6.840945437771445148e-01,6.822302356508209709e-01,6.946378578639298418e-01,4.269458153488068231e-01,1.813873048839382163e+00
8.600000000000000000e+01,-1.580287082966422929e+02,-6.839745122843519098e-01,-6.816295117307558105e-01,-6.978190585112098443e-01,4.326529215802881745e-01,1.923321807427184060e+00,6.844402005017421464e-01,6.828027178276835363e-01,6.937456185154718957e-01,4.269470893652430599e-01,1.813874746598509446e+00
8.800000000000000000e+01,-1.580315945472620456e+02,-6.844341441659644865e-01,-6.823715711686374474e-01,-6.966596593390997905e-01,4.326549689795403109e-01,1.923324289151352895e+00,6.847443045184106181e-01,6.833058577907469289e-01,6.929577251767208290e-01,4.269480329300424648e-01,1.813875991928769915e+00
9.000000000000000000e+01,-1.580337393168592257e+02,-6.848385547476442126e-01,-6.830240727631787800e-01,-6.956344590946481610e-01,4.326564915363027564e-01,1.923326166318828578e+00,6.850120562474143471e-01,6.837482679655039197e-01,6.922620576649388680e-01,4.269487336961884094e-01,1.813876906969547953e+00
9.200000000000000000e+01,-1.580353372863258414e+02,-6.851946213058538460e-01,-6.835981195963947155e-01,-6.947281806584630903e-01,4.326576267266489251e-01,1.923327586454889104e+00,6.852479487004439207e-01,6.841374406066194069e-01,6.916478759833358803e-01,4.269492555380663412e-01,1.813877580378036924e+00
9.400000000000000000e+01,-1.580365309137604299e+02,-6.855083015376379763e-01,-6.841033661867514937e-01,-6.939272095055650791e-01,4.326584752488252250e-01,1.923328661103339332e+00,6.854558791677509699e-01,6.844799058385577784e-01,6.911056715353890434e-01,4.269496451494208533e-01,1.813878076683803409e+00
9.600000000000000000e+01,-1.580374247362785525e+02,-6.857847723934598072e-01,-6.845482254009674916e-01,-6.932194359858813160e-01,4.326591110615584101e-01,1.923329474572006648e+00,6.856392392074486253e-01,6.847813643801990979e-01,6.906270319121017298e-01,4.269499367677224710e-01,1.813878442965363824e+00
9.800000000000000000e+01,-1.580380956766966563e+02,-6.860285442232783026e-01,-6.849400414119473091e-01,-6.925941051378302626e-01,4.326595886307833538e-01,1.923330090568586836e+00,6.858009881336517566e-01,6.850467997160721856e-01,6.902045187556845596e-01,4.269501555702522877e-01,1.813878713639914375e+00
1.000000000000000000e+02,-1.580386004925848340e+02,-6.862435553945472888e-01,-6.852852352946776637e-01,-6.920416764316597025e-01,4.326599481745262987e-01,1.923330557228957627e+00,6.859437137428668896e-01,6.852805734289317829e-01,6.898315579638216732e-01,4.269503201240202883e-01,1.813878913914150237e+00
1.020000000000000000e+02,-1.580389811751956302e+02,-6.864332513333358810e-01,-6.855894283586488891e-01,-6.915536945593102613e-01,4.326602194687355074e-01,1.923330910923228387e+00,6.860696830133914403e-01,6.854865066205485524e-01,6.895023413653775801e-01,4.269504441589944688e-01,1.813879062279329935e+00
1.040000000000000000e+02,-1.580392688733542457e+02,-6.866006510303014343e-01,-6.858575472000257855e-01,-6.911226715675078403e-01,4.326604246161258049e-01,1.923331179134121216e+00,6.861808848098038816e-01,6.856679497497025766e-01,6.892117389385692405e-01,4.269505378555126240e-01,1.813879172320713717e+00
1.060000000000000000e+02,-1.580394867531324792e+02,-6.867484033685040679e-01,-6.860939136168120456e-01,-6.907419801193138698e-01,4.326605800658612222e-01,1.923331382632312847e+00,6.862790661264986936e-01,6.858278427584452164e-01,6.889552206337754559e-01,4.269506087817749318e-01,1.813879254033135657e+00
1.080000000000000000e+02,-1.580396520875673332e+02,-6.868788351133167103e-01,-6.863023218924133584e-01,-6.904057573626781741e-01,4.326606980906363975e-01,1.923331537119613133e+00,6.863657630463197989e-01,6.859687670038391305e-01,6.887287868870642926e-01,4.269506625784833531e-01,1.813879314779605734e+00
1.100000000000000000e+02,-1.580397777878618228e+02,-6.869939920133145694e-01,-6.864861054640346572e-01,-6.901088187147849107e-01,4.326607878697910636e-01,1.923331654469710106e+00,6.864423273291351268e-01,6.860929902361935229e-01,6.885289069557974928e-01,4.269507034602460505e-01,1.813879359991154683e+00
1.120000000000000000e+02,-1.580398735283110909e+02,-6.870956741629922204e-01,-6.866481946143438986e-01,-6.898465807897030677e-01,4.326608562855948636e-01,1.923331743664831395e+00,6.865099493522495155e-01,6.862025056475213880e-01,6.883524642649360148e-01,4.269507345837701973e-01,1.813879393678638818e+00
1.140000000000000000e+02,-1.580399465749609078e+02,-6.871854665501730963e-01,-6.867911665293944257e-01,-6.896149926740727798e-01,4.326609085102153807e-01,1.923331811502763111e+00,6.865696779796515159e-01,6.862990658410437206e-01,6.881967080158331029e-01,4.269507583189880995e-01,1.813879418807613497e+00
1.160000000000000000e+02,-1.580400023976136481e+02,-6.872647655346890705e-01,-6.869172888330487003e-01,-6.894104747683722501e-01,4.326609484395050886e-01,1.923331863130522068e+00,6.866224378271365003e-01,6.863842124339442075e-01,6.880592103744856969e-01,4.269507764492082025e-01,1.813879437573301390e+00
1.180000000000000000e+02,-1.580400451230062515e+02,-6.873348018680952576e-01,-6.870285575225856256e-01,-6.892298644465976176e-01,4.326609790144299028e-01,1.923331902447223296e+00,6.866690443053654613e-01,6.864593018932951818e-01,6.879378286200475978e-01,4.269507903192932829e-01,1.813879451602551374e+00
1.200000000000000000e+02,-1.580400778712365764e+02,-6.873966607566549536e-01,-6.871267300813090895e-01,-6.890703678346055128e-01,4.326610024598163684e-01,1.923331932408247846e+00,6.867102167567785687e-01,6.865255281134565735e-01,6.878306716958881850e-01,4.269508009456052799e-01,1.813879462102360840e+00
1.220000000000000000e+02,-1.580401030061549932e+02,-6.874512993848144182e-01,-6.872133544229453994e-01,-6.889295170609492924e-01,4.326610204621720857e-01,1.923331955254949044e+00,6.867465899497861015e-01,6.865839421676787069e-01,6.877360706628694587e-01,4.269508090978249570e-01,1.813879469969231106e+00
1.240000000000000000e+02,-1.580401223221812756e+02,-6.874995622483467406e-01,-6.872897942236861901e-01,-6.888051323894796019e-01,4.326610343024209215e-01,1.923331972688187230e+00,6.867787241517642194e-01,6.866354696040091188e-01,6.876525526076655570e-01,4.269508153599545497e-01,1.813879475869782709e+00
1.260000000000000000e+02,-1.580401371840296747e+02,-6.875421945914639288e-01,-6.873572511161832876e-01,-6.886952886979269550e-01,4.326610449552583670e-01,1.923331985999467530e+00,6.868071139684618354e-01,6.866809256033098441e-01,6.875788176076641500e-01,4.269508201759494859e-01,1.813879480300250036e+00
1.280000000000000000e+02,-1.580401486314566739e+02,-6.875798541976624323e-01,-6.874167841518519229e-01,-6.885982858189423350e-01,4.326610531636683743e-01,1.923331996170086766e+00,6.868321961095823491e-01,6.867210282731215365e-01,6.875137183981321343e-01,4.269508238838967129e-01,1.813879483630436606e+00
1.300000000000000000e+02,-1.580401574579848614e+02,-6.876131217471657120e-01,-6.874693268809918267e-01,-6.885126223096066367e-01,4.326610594949601429e-01,1.923332003946130131e+00,6.868543562174794781e-01,6.867564103138772413e-01,6.874562424270475036e-01,4.269508267416929348e-01,1.813879486136230623e+00
1.320000000000000000e+02,-1.580401642701854996e+02,-6.876425099236584959e-01,-6.875157023524882671e-01,-6.884369722608771891e-01,4.326610643829854053e-01,1.923332009895223349e+00,6.868739348767565200e-01,6.867876292623089629e-01,6.874054960188931140e-01,4.269508289463899153e-01,1.813879488023678599e+00
1.340000000000000000e+02,-1.580401695324219702e+02,-6.876684714275059784e-01,-6.875566362940799259e-01,-6.883701648002507056e-01,4.326610681600338570e-01,1.923332014449510075e+00,6.868912329065453015e-01,6.868151764898963174e-01,6.873606904004685436e-01,4.269508306487688198e-01,1.813879489446834636e+00
1.360000000000000000e+02,-1.580401736006965621e+02,-6.876914060313387145e-01,-6.875927686998349886e-01,-6.883111659788437864e-01,4.326610710809704607e-01,1.923332017938208294e+00,6.869065160236972334e-01,6.868394851110478649e-01,6.873211293704941660e-01,4.269508319643747773e-01,1.813879490521002724e+00
1.380000000000000000e+02,-1.580401767483035087e+02,-6.877116667958868002e-01,-6.876246640217943407e-01,-6.882590627683299322e-01,4.326610733415252597e-01,1.923332020612295468e+00,6.869200189536229795e-01,6.868609369355873628e-01,6.872861984198168628e-01,4.269508329818635928e-01,1.813879491332576865e+00
1.400000000000000000e+02,-1.580401791853050497e+02,-6.877295655485119452e-01,-6.876528201373347526e-01,-6.882130489239807192e-01,4.326610750922041393e-01,1.923332022663230667e+00,6.869319490556190511e-01,6.868798685832938622e-01,6.872553551318352216e-01,4.269508337693497801e-01,1.813879491946359668e+00
1.420000000000000000e+02,-1.580401810733512207e+02,-6.877453777137827462e-01,-6.876776762420957478e-01,-6.881724124976424939e-01,4.326610764488724725e-01,1.923332024237167648e+00,6.869424895211287962e-01,6.868965768628843005e-01,6.872281207124301128e-01,4.269508343792292604e-01,1.813879492411007988e+00
1.440000000000000000e+02,-1.580401825369741857e+02,-6.877593465741234091e-01,-6.876996197991799287e-01,-6.881365248090247633e-01,4.326610775008191134e-01,1.923332025445750215e+00,6.869518021959726273e-01,6.869113235053646571e-01,6.872040725164942909e-01,4.269508348518477048e-01,1.813879492763096124e+00
1.460000000000000000e+02,-1.580401836722047335e+02,-6.877716870288370643e-01,-6.877189926591670277e-01,-6.881048307057643365e-01,4.326610783169283492e-01,1.923332026374317660e+00,6.869600300714396868e-01,6.869243393301656120e-01,6.871828374536818052e-01,4.269508352182995736e-01,1.813879493030142731e+00
1.480000000000000000e+02,-1.580401845531726508e+02,-6.877825889112685331e-01,-6.877360964510966790e-01,-6.880768399620525999e-01,4.326610789503815280e-01,1.923332027088143992e+00,6.869672994834346014e-01,6.869358279129252898e-01,6.871640861698499192e-01,4.269508355025841140e-01,1.813879493232876339e+00
1.500000000000000000e+02,-1.580401852371395250e+02,-6.877922199167197936e-01,-6.877511973322698591e-01,-6.880521196831228536e-01,4.326610794422851569e-01,1.923332027637188801e+00,6.869737220542880829e-01,6.869459688150825194e-01,6.871475279127832181e-01,4.269508357232289497e-01,1.813879493386925112e+00
1.520000000000000000e+02,-1.580401857683900744e+02,-6.878007281871258982e-01,-6.877645301739490069e-01,-6.880302875981734179e-01,4.326610798244277523e-01,1.923332028059714149e+00,6.869793964075516790e-01,6.869549204282743293e-01,6.871329060016521106e-01,4.269508358945550142e-01,1.813879493504084506e+00
1.540000000000000000e+02,-1.580401861811808431e+02,-6.878082445930896460e-01,-6.877763022505096746e-01,-6.880110061379283160e-01,4.326610801214120783e-01,1.923332028385042136e+00,6.869844096825045154e-01,6.869628224798067784e-01,6.871199938290735165e-01,4.269508360276411119e-01,1.813879493593266279e+00
1.560000000000000000e+02,-1.580401865020439232e+02,-6.878148847489544693e-01,-6.877866964915151371e-01,-6.879939772051679725e-01,4.326610803522968340e-01,1.923332028635657442e+00,6.869888388718444761e-01,6.869697982400405634e-01,6.871085913330338135e-01,4.269508361310598854e-01,1.813879493661208819e+00
1.580000000000000000e+02,-1.580401867515315644e+02,-6.878207507923342900e-01,-6.877958743488516991e-01,-6.879789375571776500e-01,4.326610805318522046e-01,1.923332028828811824e+00,6.869927520034242452e-01,6.869759564672650587e-01,6.870985218833955965e-01,4.269508362114536881e-01,1.813879493713014268e+00
1.600000000000000000e+02,-1.580401869455801886e+02,-6.878259329556529744e-01,-6.878039783247869021e-01,-6.879656547285264434e-01,4.326610806715301405e-01,1.923332028977750241e+00,6.869962091841382845e-01,6.869813931217418901e-01,6.870896295341306637e-01,4.269508362739630747e-01,1.813879493752547090e+00
1.620000000000000000e+02,-1.580401870965517048e+02,-6.878305109543082496e-01,-6.878111342013905061e-01,-6.879539234309977047e-01,4.326610807802157010e-01,1.923332029092646778e+00,6.869992635221715549e-01,6.869861928762848180e-01,6.870817765983026071e-01,4.269508363225861802e-01,1.813879493782738495e+00
1.640000000000000000e+02,-1.580401872140368482e+02,-6.878345552126658990e-01,-6.878174530066915038e-01,-6.879435623747945927e-01,4.326610808648039819e-01,1.923332029181321401e+00,6.870019619418471502e-01,6.869904304478492429e-01,6.870748415077375659e-01,4.269508363604150314e-01,1.813879493805813814e+00
1.660000000000000000e+02,-1.580401873054857731e+02,-6.878381279471189602e-01,-6.878230327488923379e-01,-6.879344114617429451e-01,4.326610809306545291e-01,1.923332029249787745e+00,6.870043459034935740e-01,6.869941717713420326e-01,6.870687169240139447e-01,4.269508363898559256e-01,1.813879493823463473e+00
1.680000000000000000e+02,-1.580401873766816152e+02,-6.878412841227800056e-01,-6.878279599461358806e-01,-6.879263293069147744e-01,4.326610809819299019e-01,1.923332029302673218e+00,6.870064520395554597e-01,6.869974750345617664e-01,6.870633080710576435e-01,4.269508364127686528e-01,1.813879493836973333e+00
1.700000000000000000e+02,-1.580401874321224795e+02,-6.878440722985814659e-01,-6.878323109760173804e-01,-6.879191910502616691e-01,4.326610810218607384e-01,1.923332029343540084e+00,6.870083127166135561e-01,6.870003915906830461e-01,6.870585312634593933e-01,4.269508364306093817e-01,1.813879493847321500e+00
1.720000000000000000e+02,-1.580401874753004847e+02,-6.878465353738991706e-01,-6.878361532661726452e-01,-6.879128864243053698e-01,4.326610810529655793e-01,1.923332029375131702e+00,6.870099565319833790e-01,6.870029667629587999e-01,6.870543126073976881e-01,4.269508364444987714e-01,1.813879493855253155e+00
1.740000000000000000e+02,-1.580401875089344514e+02,-6.878487112480856647e-01,-6.878395463447271041e-01,-6.879073180478729732e-01,4.326610810771952531e-01,1.923332029399562160e+00,6.870114087525027724e-01,6.870052405543145557e-01,6.870505868538899774e-01,4.269508364553181723e-01,1.813879493861337178e+00
1.760000000000000000e+02,-1.580401875351378180e+02,-6.878506334031817548e-01,-6.878425427671934766e-01,-6.879023999194874284e-01,4.326610810960732634e-01,1.923332029418461930e+00,6.870126917022634228e-01,6.870072482732190178e-01,6.870472963865704719e-01,4.269508364637451536e-01,1.813879493866006998e+00
1.780000000000000000e+02,-1.580401875555552067e+02,-6.878523314186744120e-01,-6.878451889343535353e-01,-6.878980560869558669e-01,4.326610811107847732e-01,1.923332029433088008e+00,6.870138251052048117e-01,6.870090210857013879e-01,6.870443903280643028e-01,4.269508364703106795e-01,1.813879493869593240e+00
1.800000000000000000e+02,-1.580401875714647417e+02,-6.878538314262852005e-01,-6.878475258140195336e-01,-6.878942194726147541e-01,4.326610811222494912e-01,1.923332029444410507e+00,6.870148263878517181e-01,6.870105865022837488e-01,6.870418237511531911e-01,4.269508364754256435e-01,1.813879493872349258e+00
1.820000000000000000e+02,-1.580401875838647925e+02,-6.878551565117722033e-01,-6.878495895779710434e-01,-6.878908308359603652e-01,4.326610811311849547e-01,1.923332029453178382e+00,6.870157109467748269e-01,6.870119688075153608e-01,6.870395569823390947e-01,4.269508364794110111e-01,1.813879493874468674e+00
1.840000000000000000e+02,-1.580401875935297085e+02,-6.878563270698782040e-01,-6.878514121641219337e-01,-6.878878378576007702e-01,4.326610811381520483e-01,1.923332029459969839e+00,6.870164923849786387e-01,6.870131894389394089e-01,6.870375549870401111e-01,4.269508364825169155e-01,1.813879493876099147e+00
1.860000000000000000e+02,-1.580401876010634226e+02,-6.878573611179725766e-01,-6.878530217726415152e-01,-6.878851943303372352e-01,4.326610811435826487e-01,1.923332029465232296e+00,6.870171827207383064e-01,6.870142673213909257e-01,6.870357868267813473e-01,4.269508364849368132e-01,1.813879493877354365e+00
1.880000000000000000e+02,-1.580401876069358593e+02,-6.878582745730860148e-01,-6.878544433038802364e-01,-6.878828594448469502e-01,4.326610811478158181e-01,1.923332029469311255e+00,6.870177925721437928e-01,6.870152191619862680e-01,6.870342251799624878e-01,4.269508364868240258e-01,1.813879493878321147e+00
1.900000000000000000e+02,-1.580401876115151936e+02,-6.878590814967198153e-01,-6.878556987448813942e-01,-6.878807971588617454e-01,4.326610811511156229e-01,1.923332029472473836e+00,6.870183313201569941e-01,6.870160597104010280e-01,6.870328459187678982e-01,4.269508364882967921e-01,1.813879493879065885e+00
1.920000000000000000e+02,-1.580401876150853298e+02,-6.878597943110795754e-01,-6.878568075105839785e-01,-6.878789756401438860e-01,4.326610811536888423e-01,1.923332029474926319e+00,6.870188072526862699e-01,6.870168019885339872e-01,6.870316277355723589e-01,4.269508364894428198e-01,1.813879493879640536e+00
1.940000000000000000e+02,-1.580401876178694636e+02,-6.878604239901707773e-01,-6.878577867449590100e-01,-6.878773667745146092e-01,4.326610811556963476e-01,1.923332029476828797e+00,6.870192276919255825e-01,6.870174574931714462e-01,6.870305518131221145e-01,4.269508364903379372e-01,1.813879493880083515e+00
1.960000000000000000e+02,-1.580401876200392621e+02,-6.878609802285631236e-01,-6.878586515869254958e-01,-6.878759457314586045e-01,4.326610811572612070e-01,1.923332029478304728e+00,6.870195991067847840e-01,6.870180363748463748e-01,6.870296015332930661e-01,4.269508364910344911e-01,1.813879493880425686e+00
1.980000000000000000e+02,-1.580401876217329118e+02,-6.878614715905457810e-01,-6.878594154050079457e-01,-6.878746905804890011e-01,4.326610811584811200e-01,1.923332029479450034e+00,6.870199272123382883e-01,6.870185475956633869e-01,6.870287622199494626e-01,4.269508364915774457e-01,1.813879493880689475e+00
2.000000000000000000e+02,-1.580401876230524465e+02,-6.878619056418668887e-01,-6.878600900045684918e-01,-6.878735819523146278e-01,4.326610811594344130e-01,1.923332029480339100e+00,6.870202170576041878e-01,6.870189990686254022e-01,6.870280209118854176e-01,4.269508364920036048e-01,1.813879493880893312e+00
2.020000000000000000e+02,-1.580401876240819661e+02,-6.878622890661194589e-01,-6.878606858106731670e-01,-6.878726027396536713e-01,4.326610811601738771e-01,1.923332029481029659e+00,6.870204731031521739e-01,6.870193977805544305e-01,6.870273661623326200e-01,4.269508364923302324e-01,1.813879493881050964e+00
2.040000000000000000e+02,-1.580401876248848225e+02,-6.878626277676063161e-01,-6.878612120296506705e-01,-6.878717378330017063e-01,4.326610811607553564e-01,1.923332029481565675e+00,6.870206992896690235e-01,6.870197499006326369e-01,6.870267878619245039e-01,4.269508364925901356e-01,1.813879493881172644e+00
2.060000000000000000e+02,-1.580401876255112086e+02,-6.878629269621395759e-01,-6.878616767916327923e-01,-6.878709738872543777e-01,4.326610811612072727e-01,1.923332029481982230e+00,6.870208990985056108e-01,6.870200608761765082e-01,6.870262770823627463e-01,4.269508364927890320e-01,1.813879493881267013e+00
2.080000000000000000e+02,-1.580401876260005167e+02,-6.878631912573685003e-01,-6.878620872764414917e-01,-6.878702991156210311e-01,4.326610811615582142e-01,1.923332029482305749e+00,6.870210756052332890e-01,6.870203355171824455e-01,6.870258259383904553e-01,4.269508364929482380e-01,1.813879493881339844e+00
2.100000000000000000e+02,-1.580401876263813961e+02,-6.878634247236011801e-01,-6.878624498247452035e-01,-6.878697031076276280e-01,4.326610811618329389e-01,1.923332029482557326e+00,6.870212315268966474e-01,6.870205780709757182e-01,6.870254274658659233e-01,4.269508364930695299e-01,1.813879493881396243e+00
2.120000000000000000e+02,-1.580401876266781755e+02,-6.878636309565377971e-01,-6.878627700361996666e-01,-6.878691766683560083e-01,4.326610811620485997e-01,1.923332029482752503e+00,6.870213692638079683e-01,6.870207922880726681e-01,6.870250755141469323e-01,4.269508364931652866e-01,1.813879493881439986e+00
2.140000000000000000e+02,-1.580401876269103241e+02,-6.878638131325266469e-01,-6.878630528560688573e-01,-6.878687116764844456e-01,4.326610811622136898e-01,1.923332029482904382e+00,6.870214909364560363e-01,6.870209814803462933e-01,6.870247646510108108e-01,4.269508364932397826e-01,1.813879493881473737e+00
2.160000000000000000e+02,-1.580401876270912567e+02,-6.878639740575163142e-01,-6.878633026517779747e-01,-6.878683009589009467e-01,4.326610811623460839e-01,1.923332029483022509e+00,6.870215984181129443e-01,6.870211485723796141e-01,6.870244900787054743e-01,4.269508364932982913e-01,1.813879493881499938e+00
2.180000000000000000e+02,-1.580401876272317736e+02,-6.878641162102040463e-01,-6.878635232804257704e-01,-6.878679381799929216e-01,4.326610811624474473e-01,1.923332029483114214e+00,6.870216933636720258e-01,6.870212961467715429e-01,6.870242475598443699e-01,4.269508364933436995e-01,1.813879493881520144e+00
2.200000000000000000e+02,-1.580401876273425046e+02,-6.878642417802266484e-01,-6.878637181484794638e-01,-6.878676177438083350e-01,4.326610811625283826e-01,1.923332029483185712e+00,6.870217772350531993e-01,6.870214264841717489e-01,6.870240333519129772e-01,4.269508364933792266e-01,1.813879493881535909e+00
2.220000000000000000e+02,-1.580401876274279687e+02,-6.878643527018386550e-01,-6.878638902644266251e-01,-6.878673347077250977e-01,4.326610811625899999e-01,1.923332029483241223e+00,6.870218513237364988e-01,6.870215415986014040e-01,6.870238441494560533e-01,4.269508364934059275e-01,1.813879493881547900e+00
2.240000000000000000e+02,-1.580401876274947028e+02,-6.878644506837071626e-01,-6.878640422852964065e-01,-6.878670847061451044e-01,4.326610811626375175e-01,1.923332029483284300e+00,6.870219167706191898e-01,6.870216432686501173e-01,6.870236770330436782e-01,4.269508364934272437e-01,1.813879493881557670e+00
2.260000000000000000e+02,-1.580401876275470272e+02,-6.878645372352133469e-01,-6.878641765577306888e-01,-6.878668638830970350e-01,4.326610811626731001e-01,1.923332029483318051e+00,6.870219745835626224e-01,6.870217330650001397e-01,6.870235294241513468e-01,4.269508364934433420e-01,1.813879493881564997e+00
2.280000000000000000e+02,-1.580401876275875850e+02,-6.878646136896998664e-01,-6.878642951542670581e-01,-6.878666688327736978e-01,4.326610811627015774e-01,1.923332029483344030e+00,6.870220256529061542e-01,6.870218123747698913e-01,6.870233990453568085e-01,4.269508364934564981e-01,1.813879493881570548e+00
2.300000000000000000e+02,-1.580401876276198436e+02,-6.878646812249828990e-01,-6.878643999053676295e-01,-6.878664965469423187e-01,4.326610811627247255e-01,1.923332029483364458e+00,6.870220707651613079e-01,6.870218824229538113e-01,6.870232838851608737e-01,4.269508364934676004e-01,1.813879493881574989e+00


==> DataFiles/Random_Decoupled_L2.dat <==
t,energy,x_avg_1,y_avg_1,z_avg_1,integral1,nodalmax1,x_avg_2,y_avg_2,z_avg_2,integral2,nodalmax2
0.000000000000000000e+00,9.105885886556681044e+02,-2.362596692404684423e-02,-5.198490398326969554e-03,-2.536076604056826389e-02,6.044506051179249729e-17,1.000000000000000222e+00,-1.419168342506588187e-02,-1.039775332829505437e-03,-3.050932088009190857e-02,6.180449904031613871e-17,1.000000000000000222e+00
2.000000000000000000e+00,6.766946893821968843e+02,-5.169779630115189234e-02,-1.441744797440675310e-02,-6.993968966116922981e-02,1.419584593029518671e-01,1.450182670510456795e+00,-2.650198232400567677e-02,-7.896134265227203880e-03,-4.634231019116072381e-02,1.484233478727225719e-01,1.558604286015956353e+00
4.000000000000000000e+00,5.406635385018734041e+02,-8.656704727974756652e-02,-2.138851904466913464e-02,-1.380195017649309130e-01,2.358905087917714527e-01,1.727861930388945755e+00,-3.302439336229728850e-02,-1.473330067286052029e-02,-5.707270838743321029e-02,2.130988711589781037e-01,1.707661312745726079e+00
6.000000000000000000e+00,4.457406217970229818e+02,-1.288413036432864145e-01,-3.047777080981944192e-02,-2.138944930420719204e-01,3.020082294708744119e-01,1.814627919902738640e+00,-3.529915108351570213e-02,-2.318930298715917229e-02,-6.105184142851158291e-02,2.530492594493565228e-01,1.774067080905466165e+00
8.000000000000000000e+00,3.673624736923784440e+02,-1.733276393228264656e-01,-4.647449592997844603e-02,-2.853128581380945938e-01,3.538804300356916399e-01,1.873562688599355930e+00,-2.648333433437366838e-02,-3.028133364915372785e-02,-5.427810609448018714e-02,2.886145990770746517e-01,1.862402832405107622e+00
1.000000000000000000e+01,2.992539221581683364e+02,-2.105796432198284718e-01,-7.088547512161004482e-02,-3.503501654186577108e-01,3.949130649016049377e-01,1.986089223479853727e+00,-2.312028359963150693e-03,-3.290396864667813337e-02,-2.963183122983429479e-02,3.240033527861027607e-01,1.899028624300179491e+00
1.200000000000000000e+01,2.372277109913842139e+02,-2.405670042818507381e-01,-9.975048427250918226e-02,-4.113867717627556209e-01,4.268939701378703377e-01,2.051762792177761252e+00,3.619658028755935730e-02,-3.073844239832766723e-02,1.595042919634427625e-02,3.617451890474300824e-01,1.920911381153285191e+00
1.400000000000000000e+01,1.804024860874976071e+02,-2.688334875607654162e-01,-1.324635553868367399e-01,-4.644867654652475308e-01,4.516691249917666462e-01,2.084656164558873037e+00,8.243451586104263984e-02,-2.315047035865065717e-02,7.794653942386660372e-02,4.008076381976358737e-01,1.972599672543494886e+00
1.600000000000000000e+01,1.320705138605074183e+02,-2.984493158677624658e-01,-1.659812369490386852e-01,-5.082809018166815074e-01,4.706565485353403910e-01,2.102706322768621128e+00,1.309493222280977143e-01,-1.273817217959213703e-02,1.498408239244789497e-01,4.356824529169745497e-01,2.031563519607994195e+00
1.800000000000000000e+01,9.063755515311996191e+01,-3.289465676372371750e-01,-1.960623732379891404e-01,-5.456099544268941948e-01,4.854687021158362037e-01,2.113818024082922520e+00,1.817562004059284086e-01,2.831002477607061536e-04,2.273664426524079352e-01,4.666958077059197296e-01,2.070368303423266276e+00
2.000000000000000000e+01,5.474280890172602199e+01,-3.574431750694191945e-01,-2.213073650589250096e-01,-5.785787743120909266e-01,4.972986977470523207e-01,2.121197144308685001e+00,2.327259812760356372e-01,1.852961569238295580e-02,3.048903358679823650e-01,4.943335773888265505e-01,2.102931464483405399e+00
2.200000000000000000e+01,2.400094642001007372e+01,-3.839974902120827371e-01,-2.419684875542407465e-01,-6.087295707832798275e-01,5.069626836013220172e-01,2.126236484765447354e+00,2.802116008252369950e-01,4.620247045940788916e-02,3.791331127640387155e-01,5.180012707232656277e-01,2.132152003685162445e+00
2.400000000000000000e+01,-7.867423565594209300e-01,-4.088063662783495422e-01,-2.587252139019151076e-01,-6.374988888615716887e-01,5.137309841828816559e-01,2.129662404020986610e+00,3.235608325671328056e-01,8.557027120219774796e-02,4.492997229164146789e-01,5.378099983125910200e-01,2.154854825114647543e+00
2.600000000000000000e+01,-2.208093086333302679e+01,-4.327170813898660318e-01,-2.762896394438327241e-01,-6.655619208113612295e-01,5.191009166648401507e-01,2.132057899175524351e+00,3.645828833251341661e-01,1.353651282087786900e-01,5.157324852472356946e-01,5.550483338644696119e-01,2.170048605824251187e+00
2.800000000000000000e+01,-4.190902223685202443e+01,-4.571541358227750318e-01,-2.980798170711638218e-01,-6.931280398560984990e-01,5.243129220812455804e-01,2.133881388116744660e+00,4.046974614918024127e-01,1.927470235261344311e-01,5.786037903896148471e-01,5.706522579731225786e-01,2.179348610340915204e+00
3.000000000000000000e+01,-6.148727169078687638e+01,-4.824279758456387901e-01,-3.253649968357452682e-01,-7.202238735362618272e-01,5.299199611472613647e-01,2.135366912092036440e+00,4.450401064506541160e-01,2.548019487506600900e-01,6.377253817527427371e-01,5.853137725856492057e-01,2.184884204554983889e+00
3.200000000000000000e+01,-8.144256145250560053e+01,-5.074389629324969064e-01,-3.571911080371263369e-01,-7.460744314828474666e-01,5.355370313222074241e-01,2.136613643414124297e+00,4.868346981893529879e-01,3.186934453118011046e-01,6.923818352257475883e-01,6.002267371937324292e-01,2.188251873872895104e+00
3.400000000000000000e+01,-1.018977961476072096e+02,-5.314423179033638256e-01,-3.922440966775121440e-01,-7.700938629244312716e-01,5.412349356673645806e-01,2.137706148669385353e+00,5.286906820715793209e-01,3.816939669736469365e-01,7.400657684059136487e-01,6.157380247358912317e-01,2.190409753806985549e+00
3.600000000000000000e+01,-1.209292118989972522e+02,-5.541475692681537835e-01,-4.285437031987045509e-01,-7.919465886673375810e-01,5.473746651768167659e-01,2.138717424186206806e+00,5.659893002341370716e-01,4.412468038739914555e-01,7.762534608190412300e-01,6.294106020323781969e-01,2.191879559682366363e+00
3.800000000000000000e+01,-1.360870568284907449e+02,-5.746889855070944630e-01,-4.627176084669550327e-01,-8.088463927081983584e-01,5.524697287298864223e-01,2.139692089678361331e+00,5.957692421686507922e-01,4.940621430156572069e-01,8.011886105869919783e-01,6.398726663424547656e-01,2.192938338772258522e+00
4.000000000000000000e+01,-1.472961463681828036e+02,-5.924138247669291646e-01,-4.936902175725542130e-01,-8.201717639135863713e-01,5.558659537582139043e-01,2.140645577612162231e+00,6.188519882101041203e-01,5.388883999388490720e-01,8.174183926754517993e-01,6.478806764752277347e-01,2.193733999856458450e+00
4.200000000000000000e+01,-1.558531837971491711e+02,-6.078310840089751199e-01,-5.220671404923934444e-01,-8.269391755858794824e-01,5.585305728077987197e-01,2.141571745958404271e+00,6.369531579964999857e-01,5.758726494646388971e-01,8.270273380260501073e-01,6.538494092158638749e-01,2.194346782611725555e+00
4.400000000000000000e+01,-1.629865989581777797e+02,-6.213019138581808987e-01,-5.477969209915375393e-01,-8.298434019549697505e-01,5.607187562374693623e-01,2.142452792973707165e+00,6.526598633261154747e-01,6.064888495398204071e-01,8.319153659702065440e-01,6.589017871617789401e-01,2.194822374199148385e+00
4.600000000000000000e+01,-1.687023010966572940e+02,-6.332455115017117109e-01,-5.707719543569437226e-01,-8.295656392375929666e-01,5.625260177236940384e-01,2.143268364619132171e+00,6.670035700129092193e-01,6.308029661857372794e-01,8.324425864234078487e-01,6.629107588799829642e-01,2.195189678830044233e+00
4.800000000000000000e+01,-1.727230154656648153e+02,-6.439955802839557597e-01,-5.909186644271740008e-01,-8.267546456003689315e-01,5.640089194219133351e-01,2.144001994366611097e+00,6.795814365886985176e-01,6.492671544430443920e-01,8.293213389863955953e-01,6.654046663075402490e-01,2.195469840840431175e+00
5.000000000000000000e+01,-1.755715862903963966e+02,-6.536989434722579873e-01,-6.083087297883703615e-01,-8.220302979066933524e-01,5.652007320373189092e-01,2.144644249300801775e+00,6.902003458149787996e-01,6.634766457106959781e-01,8.240379134976008046e-01,6.669906625083098506e-01,2.195680524206825801e+00
5.200000000000000000e+01,-1.775933111244582960e+02,-6.623447385266453269e-01,-6.231713520981926324e-01,-8.160101390552642053e-01,5.661405972973047040e-01,2.145193084450590870e+00,6.988414533184355015e-01,6.746613136550548839e-01,8.176978847156831653e-01,6.680129816416986444e-01,2.195837098929136921e+00
5.400000000000000000e+01,-1.790215404249067603e+02,-6.699242539473273528e-01,-6.358155161032705838e-01,-8.092310142574234977e-01,5.668670723139545009e-01,2.145652470572258608e+00,7.057245277812523865e-01,6.836900825457717934e-01,8.110422230969659418e-01,6.686690080215865750e-01,2.195952569612731775e+00
5.600000000000000000e+01,-1.800330942749053520e+02,-6.764810075004702439e-01,-6.465685774361246141e-01,-8.021228030424949473e-01,5.674188644179909424e-01,2.146030383732484115e+00,7.111890095423401004e-01,6.911555446800085045e-01,8.045127808428806926e-01,6.690945488852548806e-01,2.196037429756594328e+00
5.800000000000000000e+01,-1.807547834877002799e+02,-6.821038998691332234e-01,-6.557356091221002714e-01,-7.950047096668043656e-01,5.678326154340527232e-01,2.146336885774710712e+00,7.155668627667891579e-01,6.974445401936939515e-01,7.983341682598151801e-01,6.693771602271407772e-01,2.196099786020135891e+00
6.000000000000000000e+01,-1.812737454370592900e+02,-6.869054237552748576e-01,-6.635810135846735847e-01,-7.880960841176615217e-01,5.681403060971184082e-01,2.146582627185275705e+00,7.191249971283362186e-01,7.028117024526518986e-01,7.926023032459366124e-01,6.695697751979655665e-01,2.196145704107625107e+00
6.200000000000000000e+01,-1.816494865378818986e+02,-6.910021713649682207e-01,-6.703251346269655242e-01,-7.815356782808074998e-01,5.683680818867424822e-01,2.146777844760017206e+00,7.220607637824527636e-01,7.074329273688827469e-01,7.873459018987895019e-01,6.697040105565705836e-01,2.196179632836334772e+00
6.400000000000000000e+01,-1.819230759477389370e+02,-6.945028364870958759e-01,-6.761482245278118697e-01,-7.754022584989377354e-01,5.685363743056547348e-01,2.146931791847629611e+00,7.245162183433171421e-01,7.114368387158103157e-01,7.825603811933439236e-01,6.697991911381087071e-01,2.196204801860557332e+00
6.600000000000000000e+01,-1.821232360990546795e+02,-6.975028282990075601e-01,-6.811968438507064461e-01,-7.697324723133254221e-01,5.686606961341510447e-01,2.147052488919337421e+00,7.265937559985609084e-01,7.149220415372392612e-01,7.782249646557398703e-01,6.698675589599908387e-01,2.196223548094805800e+00
6.800000000000000000e+01,-1.822702822251238217e+02,-7.000830569031128991e-01,-6.855902841460481678e-01,-7.645347080051763111e-01,5.687526228516344151e-01,2.147146682999226730e+00,7.283682682822208987e-01,7.179667300954973852e-01,7.743112562291587508e-01,6.699171469559301872e-01,2.196237564539155862e+00
7.000000000000000000e+01,-1.823787104647636284e+02,-7.023108474403833013e-01,-6.894261154669403258e-01,-7.597991837606912213e-01,5.688207074371277594e-01,2.147219927202651757e+00,7.298956368284104101e-01,7.206343684474395550e-01,7.707876920189834502e-01,6.699533833057613741e-01,2.196248082318076111e+00
7.200000000000000000e+01,-1.824589365739140874e+02,-7.042417051208261780e-01,-6.927846785389446538e-01,-7.555050128345980331e-01,5.688712376956193140e-01,2.147276718381611715e+00,7.312184591414683243e-01,7.229773061029810544e-01,7.676219638222289143e-01,6.699800205301041922e-01,2.196256001080078679e+00
7.400000000000000000e+01,-1.825184866296869473e+02,-7.059212521283795283e-01,-6.957326187824964814e-01,-7.516250237762466258e-01,5.689088265317696624e-01,2.147320653745917074e+00,7.323698843011925419e-01,7.250392406804234691e-01,7.647823875877733935e-01,6.699996975476273375e-01,2.196261981626094428e+00
7.600000000000000000e+01,-1.825628244951374484e+02,-7.073870244387124862e-01,-6.983256349449288303e-01,-7.481289817725365054e-01,5.689368572243981292e-01,2.147354584117538323e+00,7.333762023976602151e-01,7.268569866179227512e-01,7.622386831928052997e-01,6.700142940692159765e-01,2.196266511679314526e+00
7.800000000000000000e+01,-1.825959332503355768e+02,-7.086700146177872250e-01,-7.006106121099890949e-01,-7.449856976729881675e-01,5.689578133338696331e-01,2.147380752608223808e+00,7.342586183971152591e-01,7.284617948462185355e-01,7.599624037291178302e-01,6.700251620668600250e-01,2.196269952783370005e+00
8.000000000000000000e+01,-1.826207272409021414e+02,-7.097959431971732069e-01,-7.026272815399532412e-01,-7.421643742032972835e-01,5.689735207783175319e-01,2.147400914319479437e+00,7.350344893909693811e-01,7.298803639473706584e-01,7.579271460660254034e-01,6.700332812745800615e-01,2.196272573964478614e+00
8.200000000000000000e+01,-1.826393460756932825e+02,-7.107862827992292853e-01,-7.044095194453902087e-01,-7.396354342509571245e-01,5.689853246050773361e-01,2.147416436507619597e+00,7.357182044124218612e-01,7.311356297347357813e-01,7.561086215131663790e-01,6.700393659518675271e-01,2.196274576069666473e+00
8.400000000000000000e+01,-1.826533655675967509e+02,-7.116590730643100882e-01,-7.059863704322568712e-01,-7.373710005351640229e-01,5.689942178222053837e-01,2.147428380620181265e+00,7.363218224120816613e-01,7.322473906754725093e-01,7.544846367417787913e-01,6.700439394082781108e-01,2.196276109486563044e+00
8.600000000000000000e+01,-1.826639497981499858e+02,-7.124295654858627813e-01,-7.073828603757861266e-01,-7.353451429230636327e-01,5.690009352699143541e-01,2.147437568452948753e+00,7.368555437381983930e-01,7.332328090568411838e-01,7.530350182249793134e-01,6.700473866822789226e-01,2.196277287123625577e+00
8.800000000000000000e+01,-1.826719611907062983e+02,-7.131107330557284740e-01,-7.086206474417863221e-01,-7.335339728810210680e-01,5.690060220749617592e-01,2.147444634892856197e+00,7.373280649312696777e-01,7.341068166400042116e-01,7.517415027290342833e-01,6.700499921391029901e-01,2.196278193966930470e+00
9.000000000000000000e+01,-1.826780404805808757e+02,-7.137136738290976723e-01,-7.097185479200797120e-01,-7.319156392654414534e-01,5.690098836427425200e-01,2.147450069602934164e+00,7.377468502791301175e-01,7.348824460226848210e-01,7.505876092225997054e-01,6.700519665082775855e-01,2.196278894145303529e+00
9.200000000000000000e+01,-1.826826650095360094e+02,-7.142479317957084461e-01,-7.106929645491473213e-01,-7.304702622998656691e-01,5.690128222338615149e-01,2.147454249747547728e+00,7.381183429707739441e-01,7.355711036332223118e-01,7.495585026322701960e-01,6.700534664450499278e-01,2.196279436170573529e+00
9.400000000000000000e+01,-1.826861913521046290e+02,-7.147217534485611479e-01,-7.115582383120085952e-01,-7.291798306766219540e-01,5.690150637810220680e-01,2.147457465549475586e+00,7.384481316942234086e-01,7.361827964534496394e-01,7.486408564157936985e-01,6.700546087538101769e-01,2.196279856834665534e+00
9.600000000000000000e+01,-1.826888865767189714e+02,-7.151422943192745629e-01,-7.123269396903535444e-01,-7.280280785560053758e-01,5.690167775943266726e-01,2.147459940166721371e+00,7.387410838562750159e-01,7.367263217389317109e-01,7.478227184934200800e-01,6.700554807744554253e-01,2.196280184114363099e+00
9.800000000000000000e+01,-1.826909512364938166e+02,-7.155157864732448747e-01,-7.130101116372656866e-01,-7.270003536219478146e-01,5.690180908744898458e-01,2.147461845100909095e+00,7.390014534298892102e-01,7.372094268929866301e-01,7.470933833738732099e-01,6.700561479951721022e-01,2.196280439340828838e+00
1.000000000000000000e+02,-1.826925363237686213e+02,-7.158476754057815361e-01,-7.136174737208476060e-01,-7.260834835102238927e-01,5.690190994275186043e-01,2.147463312110665434e+00,7.392329692437168420e-01,7.376389450685989502e-01,7.464432721212423960e-01,6.700566596512600448e-01,2.196280638823135956e+00
1.020000000000000000e+02,-1.826937558065419296e+02,-7.161427328151379612e-01,-7.141575947835010485e-01,-7.252656452846668600e-01,5.690198755941381359e-01,2.147464442403656193e+00,7.394389080000773884e-01,7.380209108639036453e-01,7.458638209923776907e-01,6.700570528556182293e-01,2.196280795065617131e+00
1.040000000000000000e+02,-1.826946959223596139e+02,-7.164051502290131879e-01,-7.146380398648841670e-01,-7.245362408317460590e-01,5.690204741323611204e-01,2.147465313717291213e+00,7.396221552195209048e-01,7.383606595620119117e-01,7.453473790200476623e-01,6.700573556549911380e-01,2.196280917682530642e+00
1.060000000000000000e+02,-1.826954220861318561e+02,-7.166386173213871169e-01,-7.150654959146856005e-01,-7.238857798227075202e-01,5.690209365922682672e-01,2.147465985766058516e+00,7.397852565299561922e-01,7.386629126617174634e-01,7.448871144508313336e-01,6.700575892977288506e-01,2.196281014086827188e+00
1.080000000000000000e+02,-1.826959840376360660e+02,-7.168463878893437391e-01,-7.154458798945823039e-01,-7.233057710630992343e-01,5.690212945775374731e-01,2.147466504428132694e+00,7.399304611489051497e-01,7.389318519052091583e-01,7.444769297122759699e-01,6.700577699210576998e-01,2.196281090010022474e+00
1.100000000000000000e+02,-1.826964196869972454e+02,-7.170313358033262308e-01,-7.157844321498481044e-01,-7.227886225010518029e-01,5.690215721830228501e-01,2.147466904960666501e+00,7.400597589889856831e-01,7.391711835877600167e-01,7.441113844438014269e-01,6.700579098097972919e-01,2.196281149895599416e+00
1.120000000000000000e+02,-1.826967579947527724e+02,-7.171960027431023565e-01,-7.160857973754244377e-01,-7.223275498079678725e-01,5.690217878210276359e-01,2.147467214467821961e+00,7.401749125057408563e-01,7.393841946065239368e-01,7.437856260471868985e-01,6.700580183378157528e-01,2.196281197197486712e+00
1.140000000000000000e+02,-1.826970211342622576e+02,-7.173426391498181065e-01,-7.163540950695562737e-01,-7.219164932183254058e-01,5.690219555930170481e-01,2.147467453794546621e+00,7.402774841717710830e-01,7.395738014477649669e-01,7.434953271802789976e-01,6.700581026740243251e-01,2.196281234607168731e+00
1.160000000000000000e+02,-1.826972261193211864e+02,-7.174732395324213696e-01,-7.165929810257521959e-01,-7.215500421807768960e-01,5.690220863223852676e-01,2.147467638979439375e+00,7.403688602836563382e-01,7.397425931066965443e-01,7.432366296125842986e-01,6.700581683130778510e-01,2.196281264226986885e+00
1.180000000000000000e+02,-1.826973860322785583e+02,-7.175895730402155337e-01,-7.168057011464272765e-01,-7.212233672987835575e-01,5.690221883339846576e-01,2.147467782369290035e+00,7.404502716713728949e-01,7.398928687710998320e-01,7.430060938763151102e-01,6.700582194753719190e-01,2.196281287702775753e+00
1.200000000000000000e+02,-1.826975109529473968e+02,-7.176932100390360780e-01,-7.169951386458517373e-01,-7.209321590075423725e-01,5.690222680439055436e-01,2.147467893474130474e+00,7.405228117740905169e-01,7.400266709675563659e-01,7.428006541731424495e-01,6.700582594092229227e-01,2.196281306325681637e+00
1.220000000000000000e+02,-1.826976086629197198e+02,-7.177855452922514701e-01,-7.171638555375774438e-01,-7.206725724298813640e-01,5.690223304068056098e-01,2.147467979623313372e+00,7.405874524633973000e-01,7.401458147628457995e-01,7.426175780299233420e-01,6.700582906197105615e-01,2.196281321110560736e+00
1.240000000000000000e+02,-1.826976851808419724e+02,-7.178678182401265762e-01,-7.173141291622309179e-01,-7.204411778676301781e-01,5.690223792559492288e-01,2.147468046469048986e+00,7.406450579298011760e-01,7.402519135243970094e-01,7.424544302337736656e-01,6.700583150424208601e-01,2.196281332856518276e+00
1.260000000000000000e+02,-1.826977451701741018e+02,-7.179411307866336855e-01,-7.174479843967487280e-01,-7.202349164103599710e-01,5.690224175623224134e-01,2.147468098372985690e+00,7.406963968960373901e-01,7.403464016721753582e-01,7.423090406142883735e-01,6.700583341756323197e-01,2.196281342193796782e+00
1.280000000000000000e+02,-1.826977922505105880e+02,-7.180064629349829364e-01,-7.175672220928817069e-01,-7.200510601743705941e-01,5.690224476325518310e-01,2.147468138703123142e+00,7.407421533791574975e-01,7.404305547933683895e-01,7.421794752785008109e-01,6.700583491811311632e-01,2.196281349620188283e+00
1.300000000000000000e+02,-1.826978292358186593e+02,-7.180646865585202931e-01,-7.176734442147945092e-01,-7.198871767197078109e-01,5.690224712603528801e-01,2.147468170061951120e+00,7.407829361890687636e-01,7.405055074411717175e-01,7.420640109398954909e-01,6.700583609612856817e-01,2.196281355529389856e+00
1.320000000000000000e+02,-1.826978583171221544e+02,-7.181165775496168857e-01,-7.177680760805029703e-01,-7.197410972288567077e-01,5.690224898427461708e-01,2.147468194461839008e+00,7.408192873236126852e-01,7.405722688962182998e-01,7.419611120168678742e-01,6.700583702180632484e-01,2.196281360233140578e+00
1.340000000000000000e+02,-1.826978812029049948e+02,-7.181628265530383137e-01,-7.178523860575977134e-01,-7.196108880659624063e-01,5.690225044693644207e-01,2.147468213459942987e+00,7.408516893972999506e-01,7.406317371329719235e-01,7.418694102078474684e-01,6.700583774983573937e-01,2.196281363978542345e+00
1.360000000000000000e+02,-1.826978992272123321e+02,-7.182040484603053887e-01,-7.179275030174265826e-01,-7.194948253697448504e-01,5.690225159912605246e-01,2.147468228262032319e+00,7.408805722217093326e-01,7.406847112026286872e-01,7.417876862794332560e-01,6.700583832288496966e-01,2.196281366961643222e+00
1.380000000000000000e+02,-1.826979134330705392e+02,-7.182407908172173672e-01,-7.179944318127197134e-01,-7.193913723655469550e-01,5.690225250740031937e-01,2.147468239802451162e+00,7.409063186395177247e-01,7.407319022175842260e-01,7.417148538308868666e-01,6.700583877428636370e-01,2.196281369338113354e+00
1.400000000000000000e+02,-1.826979246369681675e+02,-7.182735412755538729e-01,-7.180540670101429601e-01,-7.192991591122139816e-01,5.690225322387262308e-01,2.147468248805733726e+00,7.409292697008853512e-01,7.407739430995794461e-01,7.416499448225865043e-01,6.700583913011394221e-01,2.196281371231649349e+00
1.420000000000000000e+02,-1.826979334787816640e+02,-7.183027342029538742e-01,-7.181072050804442330e-01,-7.192169644274273299e-01,5.690225378939401946e-01,2.147468255834120043e+00,7.409497292592669426e-01,7.408113972341251463e-01,7.415920966783672297e-01,6.700583941078449568e-01,2.196281372740601423e+00
1.440000000000000000e+02,-1.826979404605229718e+02,-7.183287565500433569e-01,-7.181545552240620189e-01,-7.191436997609378379e-01,5.690225423602226495e-01,2.147468261324217753e+00,7.409679680541383373e-01,7.408447661564497855e-01,7.415405407916956237e-01,6.700583963230622997e-01,2.196281373943209214e+00
1.460000000000000000e+02,-1.826979459764284286e+02,-7.183519530612925141e-01,-7.181967489884180100e-01,-7.190783948083641075e-01,5.690225458893749533e-01,2.147468265615314120e+00,7.409842273396360923e-01,7.408744963794483551e-01,7.414945922834883518e-01,6.700583980724111877e-01,2.196281374901742023e+00
1.480000000000000000e+02,-1.826979503363916706e+02,-7.183726309053525272e-01,-7.182343488147115984e-01,-7.190201846799284535e-01,5.690225486793822895e-01,2.147468268971253647e+00,7.409987221110163613e-01,7.409009854610657531e-01,7.414536408759569985e-01,6.700583994545769029e-01,2.196281375665777524e+00
1.500000000000000000e+02,-1.826979537842128138e+02,-7.183910637913361041e-01,-7.182678556354047394e-01,-7.189682984573479985e-01,5.690225508860297099e-01,2.147468271597352540e+00,7.410116439745217942e-01,7.409245873970982110e-01,7.414171427610739551e-01,6.700584005471460491e-01,2.196281376274801911e+00
1.520000000000000000e+02,-1.826979565118519133e+02,-7.184074956295182224e-01,-7.182977156296944665e-01,-7.189220489899820210e-01,5.690225526320041860e-01,2.147468273653494464e+00,7.410231637009013772e-01,7.409456174154319674e-01,7.413846133555365148e-01,6.700584014111732323e-01,2.196281376760271797e+00
1.540000000000000000e+02,-1.826979586705666350e+02,-7.184221437879213523e-01,-7.183243262315808231e-01,-7.188808237967906356e-01,5.690225540139974836e-01,2.147468275264263315e+00,7.410334334980620552e-01,7.409643562390604288e-01,7.413556208457345864e-01,6.700584020947430997e-01,2.196281377147252467e+00
1.560000000000000000e+02,-1.826979603796223444e+02,-7.184352019901776298e-01,-7.183480414742641207e-01,-7.188440769548495313e-01,5.690225551082674915e-01,2.147468276526803166e+00,7.410425890341917343e-01,7.409810538773022870e-01,7.413297804366112409e-01,6.700584026357424561e-01,2.196281377455719941e+00
1.580000000000000000e+02,-1.826979617331181771e+02,-7.184468428948738161e-01,-7.183691767451292343e-01,-7.188113218679816896e-01,5.690225559749897410e-01,2.147468277516909385e+00,7.410507512391802942e-01,7.409959329980503329e-01,7.413067492277138903e-01,6.700584030640451827e-01,2.196281377701597926e+00
1.600000000000000000e+02,-1.826979628053453553e+02,-7.184572203918464517e-01,-7.183880130169215672e-01,-7.187821248202297397e-01,5.690225566616821107e-01,2.147468278293759081e+00,7.410580279088520017e-01,7.410091919277619343e-01,7.412862216480803346e-01,6.700584034032482927e-01,2.196281377897577602e+00
1.620000000000000000e+02,-1.826979636549842496e+02,-7.184664716468573964e-01,-7.184048006133645359e-01,-7.187560992293158257e-01,5.690225572058869030e-01,2.147468278903582384e+00,7.410645151338500769e-01,7.410210073205973913e-01,7.412679253889383757e-01,6.700584036719574588e-01,2.196281378053779765e+00
1.640000000000000000e+02,-1.826979643284105634e+02,-7.184747189225113573e-01,-7.184197625609098914e-01,-7.187329005242508728e-01,5.690225576372685001e-01,2.147468279382516165e+00,7.410702985725311498e-01,7.410315365335602422e-01,7.412516177799500783e-01,6.700584038848738100e-01,2.196281378178271293e+00
1.660000000000000000e+02,-1.826979648622919683e+02,-7.184820712001479537e-01,-7.184330975724321222e-01,-7.187122215793551039e-01,5.690225579792986821e-01,2.147468279758827592e+00,7.410754545849207453e-01,7.410409197401848225e-01,7.412370825606364733e-01,6.700584040536350372e-01,2.196281378277483931e+00
1.680000000000000000e+02,-1.826979652856335008e+02,-7.184886256246207914e-01,-7.184449827035597202e-01,-7.186937886444485502e-01,5.690225582505398227e-01,2.147468280054635414e+00,7.410800512431733322e-01,7.410492818117545566e-01,7.412241270037841501e-01,6.700584041874176888e-01,2.196281378356546021e+00
1.700000000000000000e+02,-1.826979656213865724e+02,-7.184944687914242012e-01,-7.184555757177994995e-01,-7.186773577172717031e-01,5.690225584656817270e-01,2.147468280287261777e+00,7.410841492318958057e-01,7.410567339918390228e-01,7.412125793524793060e-01,6.700584042934987217e-01,2.196281378419546293e+00
1.720000000000000000e+02,-1.826979658877197323e+02,-7.184996778935284212e-01,-7.184650171925344164e-01,-7.186627113101854425e-01,5.690225586363548693e-01,2.147468280470276714e+00,7.410878026504946758e-01,7.410633753868866025e-01,7.412022865365496260e-01,6.700584043776253163e-01,2.196281378469744361e+00
1.740000000000000000e+02,-1.826979660990209595e+02,-7.185043217432290907e-01,-7.184734323944530487e-01,-7.186496555682803100e-01,5.690225587717747668e-01,2.147468280614318381e+00,7.410910597282145407e-01,7.410692942932673999e-01,7.411931121378848575e-01,6.700584044443570475e-01,2.196281378509739035e+00
1.760000000000000000e+02,-1.826979662666857394e+02,-7.185084616827314141e-01,-7.184809329498134112e-01,-7.186380177007696268e-01,5.690225588792385825e-01,2.147468280727730328e+00,7.410939634614450711e-01,7.410745693787788024e-01,7.411849345775416431e-01,6.700584044973012521e-01,2.196281378541601548e+00
1.780000000000000000e+02,-1.826979663997424268e+02,-7.185121523956450318e-01,-7.184876183319635068e-01,-7.186276436915780552e-01,5.690225589645280246e-01,2.147468280817058428e+00,7.410965521817260981e-01,7.410792707346046670e-01,7.411776455003511455e-01,6.700584045393048749e-01,2.196281378566984355e+00
1.800000000000000000e+02,-1.826979665053482904e+02,-7.185154426301834096e-01,-7.184935771863342202e-01,-7.186183962588186258e-01,5.690225590322273153e-01,2.147468280887443015e+00,7.410988600620371791e-01,7.410834608120600020e-01,7.411711483356113739e-01,6.700584045726385440e-01,2.196281378587203292e+00
1.820000000000000000e+02,-1.826979665891770992e+02,-7.185183758437087009e-01,-7.184988885106098344e-01,-7.186101530360505807e-01,5.690225590859684379e-01,2.147468280942919971e+00,7.411009175680831618e-01,7.410871952567505971e-01,7.411653570144974834e-01,6.700584045990931603e-01,2.196281378603307743e+00
1.840000000000000000e+02,-1.826979666557247981e+02,-7.185209907772307503e-01,-7.185036227060660474e-01,-7.186028049513487614e-01,5.690225591286345308e-01,2.147468280986661426e+00,7.411027518605849407e-01,7.410905236514238048e-01,7.411601948272483753e-01,6.700584046200925847e-01,2.196281378616134372e+00
1.860000000000000000e+02,-1.826979667085596191e+02,-7.185233219674208582e-01,-7.185078425140899450e-01,-7.185962547824588098e-01,5.690225591625091006e-01,2.147468281021160941e+00,7.411043871538650629e-01,7.410934901775623196e-01,7.411555934048035255e-01,6.700584046367625835e-01,2.196281378626349312e+00
1.880000000000000000e+02,-1.826979667505106590e+02,-7.185254002030440068e-01,-7.185116038504847369e-01,-7.185904158690827881e-01,5.690225591894103596e-01,2.147468281048380057e+00,7.411058450355251237e-01,7.410961342046219480e-01,7.411514918113324413e-01,6.700584046499933333e-01,2.196281378634484138e+00
1.900000000000000000e+02,-1.826979667838225225e+02,-7.185272529317829893e-01,-7.185149565488037071e-01,-7.185852109651585939e-01,5.690225592107681640e-01,2.147468281069861096e+00,7.411071447514062660e-01,7.410984908148512407e-01,7.411478357355887336e-01,6.700584046604998179e-01,2.196281378640961623e+00
1.920000000000000000e+02,-1.826979668102767391e+02,-7.185289046228615639e-01,-7.185179450225654962e-01,-7.185805712158335190e-01,5.690225592277361466e-01,2.147468281086818642e+00,7.411083034596296359e-01,7.411005912707793186e-01,7.411445767702884435e-01,6.700584046688433659e-01,2.196281378646118831e+00
1.940000000000000000e+02,-1.826979668312850151e+02,-7.185303770903226361e-01,-7.185206088552900106e-01,-7.185764352457049142e-01,5.690225592412104794e-01,2.147468281100208820e+00,7.411093364570848774e-01,7.411024634315821480e-01,7.411416717699597090e-01,6.700584046754689549e-01,2.196281378650224880e+00
1.960000000000000000e+02,-1.826979668479711449e+02,-7.185316897811683257e-01,-7.185229833262058996e-01,-7.185727483461311627e-01,5.690225592519100317e-01,2.147468281110785249e+00,7.411102573813194150e-01,7.411041321240742219e-01,7.411390822786790844e-01,6.700584046807315231e-01,2.196281378653494265e+00
1.980000000000000000e+02,-1.826979668612240744e+02,-7.185328600322523629e-01,-7.185250998786649745e-01,-7.185694617508673332e-01,5.690225592604090110e-01,2.147468281119140787e+00,7.411110783905497934e-01,7.411056194730931690e-01,7.411367740200793808e-01,6.700584046849070718e-01,2.196281378656096628e+00
2.000000000000000000e+02,-1.826979668717505945e+02,-7.185339032992513753e-01,-7.185269865375514264e-01,-7.185665319904418480e-01,5.690225592671611654e-01,2.147468281125744394e+00,7.411118103240922350e-01,7.411069451959069188e-01,7.411347164428829792e-01,6.700584046882256395e-01,2.196281378658168748e+00
2.020000000000000000e+02,-1.826979668801133130e+02,-7.185348333608212457e-01,-7.185286682811732328e-01,-7.185639203166973576e-01,5.690225592725265402e-01,2.147468281130963330e+00,7.411124628454727192e-01,7.411081268644412745e-01,7.411328823158471746e-01,6.700584046908621971e-01,2.196281378659817651e+00
2.040000000000000000e+02,-1.826979668867560065e+02,-7.185356625005501208e-01,-7.185301673726857130e-01,-7.185615921898876879e-01,5.690225592767867990e-01,2.147468281135089807e+00,7.411130445699294356e-01,7.411091801389563249e-01,7.411312473668245637e-01,6.700584046929556337e-01,2.196281378661130379e+00
2.060000000000000000e+02,-1.826979668920320137e+02,-7.185364016691924149e-01,-7.185315036554291712e-01,-7.185595168214793382e-01,5.690225592801717580e-01,2.147468281138352975e+00,7.411135631781435862e-01,7.411101189761893915e-01,7.411297899610679307e-01,6.700584046946186367e-01,2.196281378662174877e+00
2.080000000000000000e+02,-1.826979668962247558e+02,-7.185370606292987850e-01,-7.185326948160771776e-01,-7.185576667666428996e-01,5.690225592828607182e-01,2.147468281140934021e+00,7.411140255175949765e-01,7.411109558148318843e-01,7.411284908145031602e-01,6.700584046959381368e-01,2.196281378663006212e+00
2.100000000000000000e+02,-1.826979668995552970e+02,-7.185376480841406677e-01,-7.185337566191928316e-01,-7.185560175610598010e-01,5.690225592849986747e-01,2.147468281142975499e+00,7.411144376929514888e-01,7.411117017407800045e-01,7.411273327382452702e-01,6.700584046969897400e-01,2.196281378663667905e+00
2.120000000000000000e+02,-1.826979669022008181e+02,-7.185381717926476730e-01,-7.185347031162107045e-01,-7.185545473971555186e-01,5.690225592866966497e-01,2.147468281144590652e+00,7.411148051466295295e-01,7.411123666343893968e-01,7.411263004108632479e-01,6.700584046978225183e-01,2.196281378664194150e+00
2.140000000000000000e+02,-1.826979669043032857e+02,-7.185386386718511931e-01,-7.185355468317025096e-01,-7.185532368355146415e-01,5.690225592880431282e-01,2.147468281145869184e+00,7.411151327306463310e-01,7.411129593016505535e-01,7.411253801754014159e-01,6.700584046984859876e-01,2.196281378664612927e+00
2.160000000000000000e+02,-1.826979669059747380e+02,-7.185390548882788497e-01,-7.185362989293787583e-01,-7.185520685476949332e-01,5.690225592891163808e-01,2.147468281146881264e+00,7.411154247706497333e-01,7.411134875911037367e-01,7.411245598585084471e-01,6.700584046990121223e-01,2.196281378664946438e+00
2.180000000000000000e+02,-1.826979669073014634e+02,-7.185394259393227401e-01,-7.185369693600039964e-01,-7.185510270868997740e-01,5.690225592899669227e-01,2.147468281147682401e+00,7.411156851230159548e-01,7.411139584980386275e-01,7.411238286091914595e-01,6.700584046994296772e-01,2.196281378665211559e+00
2.200000000000000000e+02,-1.826979669083557383e+02,-7.185397567259034224e-01,-7.185375669932603238e-01,-7.185500986836573789e-01,5.690225592906432706e-01,2.147468281148317004e+00,7.411159172257563155e-01,7.411143782572652272e-01,7.411231767551527128e-01,6.700584046997620780e-01,2.196281378665422501e+00
2.220000000000000000e+02,-1.826979669091937808e+02,-7.185400516171523977e-01,-7.185380997352329713e-01,-7.185492710636145475e-01,5.690225592911821728e-01,2.147468281148819269e+00,7.411161241439101488e-01,7.411147524258805408e-01,7.411225956746856358e-01,6.700584047000258670e-01,2.196281378665590367e+00
2.240000000000000000e+02,-1.826979669098594172e+02,-7.185403145081167287e-01,-7.185385746331478529e-01,-7.185485332852077356e-01,5.690225592916098307e-01,2.147468281149217173e+00,7.411163086099795683e-01,7.411150859569652916e-01,7.411220776825431233e-01,6.700584047002323684e-01,2.196281378665724038e+00
2.260000000000000000e+02,-1.826979669103877484e+02,-7.185405488712119926e-01,-7.185389979687053508e-01,-7.185478755948773166e-01,5.690225592919463393e-01,2.147468281149532032e+00,7.411164730600207085e-01,7.411153832652692675e-01,7.411216159281744931e-01,6.700584047004022326e-01,2.196281378665829731e+00
2.280000000000000000e+02,-1.826979669108087307e+02,-7.185407578020673869e-01,-7.185393753412598894e-01,-7.185472892980820925e-01,5.690225592922184550e-01,2.147468281149782054e+00,7.411166196658038885e-01,7.411156482857579331e-01,7.411212043050677822e-01,6.700584047005342381e-01,2.196281378665914552e+00
2.300000000000000000e+02,-1.826979669111419184e+02,-7.185409440604046960e-01,-7.185397117419680679e-01,-7.185467666442860724e-01,5.690225592924345044e-01,2.147468281149980118e+00,7.411167503634704667e-01,7.411158845257757033e-01,7.411208373698928709e-01,6.700584047006369337e-01,2.196281378665981610e+00
2.320000000000000000e+02,-1.826979669114075477e+02,-7.185411101065088957e-01,-7.185400116198816800e-01,-7.185463007244508038e-01,5.690225592926040354e-01,2.147468281150136882e+00,7.411168668791030534e-01,7.411160951115448592e-01,7.411205102704833125e-01,6.700584047007230870e-01,2.196281378666035344e+00
2.340000000000000000e+02,-1.826979669116189484e+02,-7.185412581336749760e-01,-7.185402789408302793e-01,-7.185458853796539147e-01,5.690225592927359299e-01,2.147468281150261227e+00,7.411169707515203875e-01,7.411162828295975169e-01,7.411202186816051585e-01,6.700584047007904775e-01,2.196281378666077533e+00
2.360000000000000000e+02,-1.826979669117864375e+02,-7.185413900972280610e-01,-7.185405172399268459e-01,-7.185455151196460388e-01,5.690225592928461751e-01,2.147468281150359370e+00,7.411170633525726581e-01,7.411164501636979818e-01,7.411199587477094175e-01,6.700584047008437683e-01,2.196281378666111728e+00
2.380000000000000000e+02,-1.826979669119193659e+02,-7.185415077403064510e-01,-7.185407296683619105e-01,-7.185451850502287963e-01,5.690225592929315512e-01,2.147468281150437974e+00,7.411171459052693367e-01,7.411165993277650799e-01,7.411197270319469510e-01,6.700584047008855126e-01,2.196281378666138373e+00
2.400000000000000000e+02,-1.826979669120255210e+02,-7.185416126168988615e-01,-7.185409190351053077e-01,-7.185448908085502184e-01,5.690225592929978315e-01,2.147468281150499703e+00,7.411172194999340324e-01,7.411167322951869307e-01,7.411195204706633177e-01,6.700584047009192634e-01,2.196281378666159689e+00
2.420000000000000000e+02,-1.826979669121091945e+02,-7.185417061123797744e-01,-7.185410878440946503e-01,-7.185446285054127857e-01,5.690225592930525655e-01,2.147468281150548997e+00,7.411172851085748858e-01,7.411168508249739162e-01,7.411193363328656414e-01,6.700584047009449096e-01,2.196281378666177009e+00
2.440000000000000000e+02,-1.826979669121758718e+02,-7.185417894617798229e-01,-7.185412383273348524e-01,-7.185443946738182541e-01,5.690225592930958642e-01,2.147468281150588076e+00,7.411173435977553847e-01,7.411169564850478286e-01,7.411191721841167146e-01,6.700584047009653377e-01,2.196281378666190776e+00
2.460000000000000000e+02,-1.826979669122289920e+02,-7.185418637661183938e-01,-7.185413724744735831e-01,-7.185441862231792820e-01,5.690225592931313914e-01,2.147468281150618719e+00,7.411173957399957990e-01,7.411170506730193619e-01,7.411190258543025600e-01,6.700584047009806588e-01,2.196281378666201434e+00
2.480000000000000000e+02,-1.826979669122713119e+02,-7.185419300069467718e-01,-7.185414920591075560e-01,-7.185440003983873947e-01,5.690225592931574816e-01,2.147468281150643143e+00,7.411174422240096593e-01,7.411171346346748789e-01,7.411188954089472647e-01,6.700584047009925381e-01,2.196281378666209871e+00
2.500000000000000000e+02,-1.826979669123054748e+02,-7.185419890592895653e-01,-7.185415986622379902e-01,-7.185438347434343065e-01,5.690225592931790199e-01,2.147468281150662683e+00,7.411174836637700603e-01,7.411172094805097421e-01,7.411187791236066857e-01,6.700584047010034183e-01,2.196281378666216533e+00


==> DataFiles/Random_Decoupled_L2Mass.dat <==
t,energy,x_avg_1,y_avg_1,z_avg_1,integral1,nodalmax1,x_avg_2,y_avg_2,z_avg_2,integral2,nodalmax2
0.000000000000000000e+00,9.105885886556681044e+02,-2.362596692404684423e-02,-5.198490398326969554e-03,-2.536076604056826389e-02,6.044506051179249729e-17,1.000000000000000222e+00,-1.419168342506588187e-02,-1.039775332829505437e-03,-3.050932088009190857e-02,6.180449904031613871e-17,1.000000000000000222e+00
2.000000000000000000e+00,7.063038533133058081e+02,-4.892287335094021999e-02,-1.386500675063247895e-02,-6.380519112477925359e-02,8.387911232412462170e-02,1.348168649922908191e+00,-2.500521941233824208e-02,-7.824919968334748815e-03,-4.478505539932244039e-02,6.379333764892174130e-02,1.344895727144425068e+00
4.000000000000000000e+00,5.657756942004558596e+02,-8.061030457351225920e-02,-2.319499416731036004e-02,-1.214112564873250505e-01,1.500761471037545813e-01,1.508816599328306918e+00,-3.037439474659138841e-02,-1.399391936242217784e-02,-5.485836950292311692e-02,1.009460020845787398e-01,1.484737158742714502e+00
6.000000000000000000e+00,4.680597593039406092e+02,-1.176289584022673917e-01,-3.404126743801230010e-02,-1.876112496283605102e-01,1.988318650587051761e-01,1.621551451070608607e+00,-3.271450233713336930e-02,-1.993226010379665208e-02,-5.982542896670413335e-02,1.248226956563797257e-01,1.519922051717272238e+00
8.000000000000000000e+00,3.919504178087480000e+02,-1.600110949605328126e-01,-4.904580603993258930e-02,-2.536148587553590517e-01,2.370848212627161000e-01,1.653742774158574846e+00,-2.922810394353586930e-02,-2.534312960595527797e-02,-5.729554871116657871e-02,1.441764183182178694e-01,1.540778754814321694e+00
1.000000000000000000e+01,3.268729307481411865e+02,-2.004156234255433655e-01,-7.205518371160181401e-02,-3.148550757540532485e-01,2.686332194320245059e-01,1.740930880126670743e+00,-1.626020769736716276e-02,-2.784713379947130821e-02,-4.328192014435913032e-02,1.629555536714358543e-01,1.578618913217664010e+00
1.200000000000000000e+01,2.685225448526237528e+02,-2.332798147755016649e-01,-1.016671971232621097e-01,-3.729007836828900913e-01,2.946982790309597422e-01,1.804338271797002680e+00,7.417229131481866203e-03,-2.560966477892561571e-02,-1.260154512086307001e-02,1.832233149149842533e-01,1.609366511093246910e+00
1.400000000000000000e+01,2.142756734101138250e+02,-2.617450548882824246e-01,-1.346932890369347546e-01,-4.266515625054381200e-01,3.160016105549367516e-01,1.840814563675544635e+00,4.150405079775690287e-02,-1.823612802198351299e-02,3.675324532997790300e-02,2.062623510247312553e-01,1.642139764941161539e+00
1.600000000000000000e+01,1.641681268156576436e+02,-2.899392928681494563e-01,-1.684959776339430004e-01,-4.725926955375755467e-01,3.332734137003240393e-01,1.861134522373897759e+00,8.484515950601657919e-02,-5.587152751867169830e-03,1.012921071395655043e-01,2.309875178787255678e-01,1.673066578685397321e+00
1.800000000000000000e+01,1.196985458648458263e+02,-3.181219350811143598e-01,-1.988921739683459644e-01,-5.110792911984771703e-01,3.470926119878479654e-01,1.873023772490673089e+00,1.352285772628066818e-01,1.060433330039407297e-02,1.754278439645762799e-01,2.551820919313099179e-01,1.701787154117504475e+00
2.000000000000000000e+01,8.232190038526232456e+01,-3.441929550354032585e-01,-2.236992701444067422e-01,-5.441800336235483870e-01,3.575227200838745345e-01,1.880496962620016976e+00,1.888922675736915135e-01,2.876726624982486533e-02,2.528976289963121848e-01,2.773186435817101003e-01,1.729625913289845052e+00
2.200000000000000000e+01,5.072634754057409623e+01,-3.676924892638634423e-01,-2.444436185244279192e-01,-5.742630499923998544e-01,3.659857308192639991e-01,1.885531364837109036e+00,2.413754283496121755e-01,5.063523194930403398e-02,3.276068877742793206e-01,2.966758011835808340e-01,1.756926115420210266e+00
2.400000000000000000e+01,2.391114369687520380e+01,-3.897418145974875237e-01,-2.612740366400164160e-01,-6.024009874612251680e-01,3.727628406330245059e-01,1.889086650645922072e+00,2.894985776943211908e-01,7.939694054110554844e-02,3.969967669553015610e-01,3.135754830605308463e-01,1.781695910425894924e+00
2.600000000000000000e+01,1.507577009320285821e+00,-4.111964703297670276e-01,-2.757262776822425598e-01,-6.286302426748112682e-01,3.777019836225763427e-01,1.891637941970407466e+00,3.323235852721760364e-01,1.176679018191495868e-01,4.606610729983943719e-01,3.286138051484236988e-01,1.800957540576654248e+00
2.800000000000000000e+01,-1.812395119597159265e+01,-4.325162079803186455e-01,-2.917878640628168152e-01,-6.534516498149017805e-01,3.817728463564641905e-01,1.893481713540364986e+00,3.702187185160153438e-01,1.658606885047553825e-01,5.189612232679877701e-01,3.421102424097315908e-01,1.813877832418101521e+00
3.000000000000000000e+01,-3.613618497853946820e+01,-4.541972846776541339e-01,-3.118042471033857788e-01,-6.770930092934632771e-01,3.855710345195386690e-01,1.894846385877863471e+00,4.042946018134461195e-01,2.210832943119783178e-01,5.721443991691229636e-01,3.544430116257999974e-01,1.821786111420515164e+00
3.200000000000000000e+01,-5.337034497947872325e+01,-4.769580771953140230e-01,-3.369096185638739693e-01,-6.993854915995529886e-01,3.896779760883046229e-01,1.895906082212103438e+00,4.358324997890047348e-01,2.800149714692403147e-01,6.199036342318123838e-01,3.657934103871113840e-01,1.826465310072179271e+00
3.400000000000000000e+01,-7.083082112007026865e+01,-5.000843213421278799e-01,-3.671793301914212382e-01,-7.203988969142366416e-01,3.943552515218797239e-01,1.896792171027660734e+00,4.666228328784470247e-01,3.397033285815256320e-01,6.625368024133976297e-01,3.767640778233147247e-01,1.829257649788862627e+00
3.600000000000000000e+01,-8.858798953141787536e+01,-5.216471832967253253e-01,-4.009837666506811393e-01,-7.398206421926789567e-01,3.991543761372279842e-01,1.897600396826982783e+00,4.980903087277526731e-01,3.976883438394864245e-01,6.997460672327476816e-01,3.878824616557116078e-01,1.830986650599860432e+00
3.800000000000000000e+01,-1.063744600212530571e+02,-5.412638775018595583e-01,-4.361054570287337673e-01,-7.569745375875553961e-01,4.040460201255230976e-01,1.898388766844151698e+00,5.292731265460083323e-01,4.512392686156601607e-01,7.296249176739872944e-01,3.989064668008927006e-01,1.832115734465769918e+00
4.000000000000000000e+01,-1.209265850978129038e+02,-5.587003872382821923e-01,-4.692313988453391538e-01,-7.703881137616677144e-01,4.083883436290372537e-01,1.899179844761382130e+00,5.565109863532724521e-01,4.963352238586903886e-01,7.496448900904071344e-01,4.076115048397743190e-01,1.832896157886758193e+00
4.200000000000000000e+01,-1.307921888085881221e+02,-5.736996108769762959e-01,-4.982782723106901068e-01,-7.791578177795490667e-01,4.114390170703636218e-01,1.899968971814365970e+00,5.781017429040308242e-01,5.321671104824914345e-01,7.612451320457931381e-01,4.135412943700671473e-01,1.833462292551014006e+00
4.400000000000000000e+01,-1.379539214606142252e+02,-5.868068302642377443e-01,-5.236990900381409686e-01,-7.838921510530055814e-01,4.136914995719691568e-01,1.900735907911418998e+00,5.953688288493743652e-01,5.609082842945367631e-01,7.673555781103819085e-01,4.178859146539048441e-01,1.833886541262816028e+00
4.600000000000000000e+01,-1.436317967171546286e+02,-5.984368482039802428e-01,-5.459592321793569347e-01,-7.853218458539459323e-01,4.154681431777471068e-01,1.901456369568156113e+00,6.102562211517966739e-01,5.840315659377385282e-01,7.694067461836879840e-01,4.213435036731681960e-01,1.834209632344910190e+00
4.800000000000000000e+01,-1.478516045968804065e+02,-6.089234628541680960e-01,-5.653057502118306044e-01,-7.840951553472196300e-01,4.168968155380943230e-01,1.902110284014161268e+00,6.234200372510223520e-01,6.019303012060698288e-01,7.678215464015621938e-01,4.238094911821186916e-01,1.834456606975954918e+00
5.000000000000000000e+01,-1.507996895567098932e+02,-6.184642650138629794e-01,-5.819347610695226880e-01,-7.808076336236432491e-01,4.180438354656367816e-01,1.902685600906923513e+00,6.345792129421219396e-01,6.155850387487469266e-01,7.637188527244577196e-01,4.254031634022966135e-01,1.834644712707486081e+00
5.200000000000000000e+01,-1.528557629239641642e+02,-6.270721355118041851e-01,-5.961001593831881662e-01,-7.760483438143288559e-01,4.189517838016423856e-01,1.903178503574391112e+00,6.436344306482233435e-01,6.262020603112895545e-01,7.583247666693143652e-01,4.264187586386687379e-01,1.834786999825941844e+00
5.400000000000000000e+01,-1.542988602844075103e+02,-6.347113614730064413e-01,-6.081112523799341307e-01,-7.703567948978895519e-01,4.196585135639617770e-01,1.903591658719301805e+00,6.508170545661066120e-01,6.346858051993169436e-01,7.524634062097773635e-01,4.270672863220804083e-01,1.834893842482738791e+00
5.600000000000000000e+01,-1.553198714537818432e+02,-6.413864994394896657e-01,-6.182888146279431618e-01,-7.641768161315597441e-01,4.201997749556438677e-01,1.903931906237165350e+00,6.564951814981886402e-01,6.416431455203495116e-01,7.466122731356676923e-01,4.274871290163895776e-01,1.834973575885589403e+00
5.800000000000000000e+01,-1.560489250655658964e+02,-6.471551976030017750e-01,-6.269320517394747494e-01,-7.578452147299591379e-01,4.206088774052114676e-01,1.904208194688404410e+00,6.610259155157733879e-01,6.474665830582662096e-01,7.410170749867618367e-01,4.277653677873594629e-01,1.835032823485630349e+00
6.000000000000000000e+01,-1.565740255885799854e+02,-6.521098154932400970e-01,-6.343013664934220586e-01,-7.516000051243030278e-01,4.209152628334108526e-01,1.904430062674635771e+00,6.646956042986345015e-01,6.524122311839198884e-01,7.357889904702409334e-01,4.279545861298005294e-01,1.835076748789866707e+00
6.200000000000000000e+01,-1.569549750875467851e+02,-6.563556800836906069e-01,-6.406141296960548015e-01,-7.455979178791722894e-01,4.211434496082704371e-01,1.904606674311685621e+00,6.677154378466526596e-01,6.566547917499950815e-01,7.309683979570221757e-01,4.280862446869507787e-01,1.835109299517344139e+00
6.400000000000000000e+01,-1.572329724634463162e+02,-6.599960136878854078e-01,-6.460479095588763654e-01,-7.399339728071989697e-01,4.213129208729163855e-01,1.904746296290943608e+00,6.702367267979187915e-01,6.603202238914333000e-01,7.265600413983784867e-01,4.281795352861708093e-01,1.835133445078727776e+00
6.600000000000000000e+01,-1.574368237992818251e+02,-6.631241359396886637e-01,-6.507465421271104722e-01,-7.346589438561158536e-01,4.214386726375349834e-01,1.904856080953818642e+00,6.723678466912349494e-01,6.635038475090538901e-01,7.225509317391970443e-01,4.282465585102706584e-01,1.835151392413220783e+00
6.800000000000000000e+01,-1.575869215322309742e+02,-6.658206752941483453e-01,-6.548264857579242371e-01,-7.297932213454414452e-01,4.215320172578178037e-01,1.904942039224545969e+00,6.741875058646231711e-01,6.662804343191228718e-01,7.189193572649696939e-01,4.282952132207389351e-01,1.835164769106177207e+00
7.000000000000000000e+01,-1.576978413519981359e+02,-6.681535516470320513e-01,-6.583824123532652228e-01,-7.253370991313203842e-01,4.216013866760501272e-01,1.905009118309186622e+00,6.757540249720374037e-01,6.687101282586157547e-01,7.156395653758466091e-01,4.283308144197030543e-01,1.835174770506094788e+00
7.200000000000000000e+01,-1.577800790569741594e+02,-6.701792259106058580e-01,-6.614917725110771585e-01,-7.212781032639888901e-01,4.216530242377657389e-01,1.905061327912138225e+00,6.771115740333003563e-01,6.708421676496811870e-01,7.126843197302658028e-01,4.283570263106482034e-01,1.835182273329725389e+00
7.400000000000000000e+01,-1.578412373171123306e+02,-6.719443684337494949e-01,-6.642183966443636622e-01,-7.175960758939431416e-01,4.216915378131619319e-01,1.905101880851650664e+00,6.782943294253657163e-01,6.727173873934139126e-01,7.100263618063497040e-01,4.283764223807167704e-01,1.835187921024618030e+00
7.600000000000000000e+01,-1.578868500282841865e+02,-6.734875261848261019e-01,-6.666152940755020184e-01,-7.142666332797646955e-01,4.217203244669147644e-01,1.905133329190906055e+00,6.793292631812853921e-01,6.743699948603316674e-01,7.076392668324584800e-01,4.283908355576204752e-01,1.835192186783841661e+00
7.800000000000000000e+01,-1.579209620285809024e+02,-6.748406107089238715e-01,-6.687268193205282429e-01,-7.112634766314394064e-01,4.217418891799353808e-01,1.905157686703126130e+00,6.802380415299247307e-01,6.758288816249904407e-01,7.054979405930550396e-01,4.284015852128870150e-01,1.835195419577148490e+00
8.000000000000000000e+01,-1.579465406091428576e+02,-6.760301531985809520e-01,-6.705903509037085541e-01,-7.085599060589445886e-01,4.217580810399416680e-01,1.905176534259058974e+00,6.810383406004538731e-01,6.771186199600912614e-01,7.035788912833037534e-01,4.284096288075968650e-01,1.835197877599809679e+00
8.200000000000000000e+01,-1.579657697726335357e+02,-6.770783309362440328e-01,-6.722375982975477005e-01,-7.061297865208552293e-01,4.217702670862960579e-01,1.905191107915438886e+00,6.817447761376177473e-01,6.782602351691434661e-01,7.018603556539817490e-01,4.284156656276303932e-01,1.835199752540556561e+00
8.400000000000000000e+01,-1.579802618995444732e+02,-6.780037925506182672e-01,-6.736956258048277801e-01,-7.039481398868836504e-01,4.217794598488535107e-01,1.905202371077415302e+00,6.823695735459773815e-01,6.792718131647420554e-01,7.003223296599272452e-01,4.284202090553923536e-01,1.835201187204382078e+00
8.600000000000000000e+01,-1.579912107594244333e+02,-6.788223157291382037e-01,-6.749876605816567121e-01,-7.019914839075235280e-01,4.217864108095364384e-01,1.905211072768205671e+00,6.829230601735554185e-01,6.801689841574345419e-01,6.989465369841122433e-01,4.284236376306203020e-01,1.835202288340681998e+00
8.800000000000000000e+01,-1.579995025911517246e+02,-6.795473296261679286e-01,-6.761337353542943296e-01,-7.002380015161286941e-01,4.217916789038279046e-01,1.905217794183510227e+00,6.834140336680074590e-01,6.809653116752746316e-01,6.977163582649436036e-01,4.284262315148518185e-01,1.835203136011477110e+00
9.000000000000000000e+01,-1.580057970437075028e+02,-6.801903299101509370e-01,-6.771512038420515189e-01,-6.986675979238947676e-01,4.217956807768501459e-01,1.905222985589591911e+00,6.838500424102975650e-01,6.816726083104278633e-01,6.966167368214067901e-01,4.284281987500721534e-01,1.835203790457516027e+00
9.200000000000000000e+01,-1.580105863524055678e+02,-6.807612094518155077e-01,-6.780551575259193831e-01,-6.972618849950720232e-01,4.217987277073355634e-01,1.905226995388868527e+00,6.842376024593357364e-01,6.823011942157335419e-01,6.956340717898823467e-01,4.284296942932386276e-01,1.835204297148936403e+00
9.400000000000000000e+01,-1.580142387350239801e+02,-6.812685230334486475e-01,-6.788587654285178630e-01,-6.960041199565024650e-01,4.218010527837415813e-01,1.905230092906270878e+00,6.845823679120689453e-01,6.828601104425370272e-01,6.947561061522246062e-01,4.284308338881280820e-01,1.835204690513707382e+00
9.600000000000000000e+01,-1.580170303060330923e+02,-6.817197005128380338e-01,-6.795735533681261931e-01,-6.948791168966196308e-01,4.218028309444849522e-01,1.905232486185535423e+00,6.848892665317919404e-01,6.833572963733144379e-01,6.939718146851050484e-01,4.284317042200381231e-01,1.835204996699311586e+00
9.800000000000000000e+01,-1.580191686095429873e+02,-6.821212196584035548e-01,-6.802096352653858036e-01,-6.938731435556261262e-01,4.218041937861043422e-01,1.905234335846433869e+00,6.851626091064024759e-01,6.837997383657974382e-01,6.932712951145850733e-01,4.284323703777730419e-01,1.835205235624882913e+00
1.000000000000000000e+02,-1.580208100163221161e+02,-6.824787473242401870e-01,-6.807759061675132672e-01,-6.929738117866056646e-01,4.218052405282508577e-01,1.905235765848794172e+00,6.854061786563940828e-01,6.841935951245415870e-01,6.926456645313586735e-01,4.284328813555243753e-01,1.835205422510748585e+00
1.020000000000000000e+02,-1.580220726163752261e+02,-6.827972556492934997e-01,-6.812802044627959130e-01,-6.921699672131849113e-01,4.218060461503639891e-01,1.905236871837551860e+00,6.856233039806334251e-01,6.845443041166470177e-01,6.920869622469237870e-01,4.284332741218503382e-01,1.835205569021800542e+00
1.040000000000000000e+02,-1.580230457962654214e+02,-6.830811184350373821e-01,-6.817294491007345192e-01,-6.914515816368641543e-01,4.218066674425985929e-01,1.905237727602350661e+00,6.858169208796784933e-01,6.848566724147406859e-01,6.915880596787481460e-01,4.284335766374046672e-01,1.835205684124634029e+00
1.060000000000000000e+02,-1.580237973703649459e+02,-6.833341916842845531e-01,-6.821297563743423664e-01,-6.908096503883527362e-01,4.218071475155094063e-01,1.905238390071445576e+00,6.859896235661258057e-01,6.851349546547808034e-01,6.911425774391539711e-01,4.284338100989656950e-01,1.835205774731936579e+00
1.080000000000000000e+02,-1.580243789030615176e+02,-6.835598813895221726e-01,-6.824865398603255917e-01,-6.902360958857181039e-01,4.218075191684267367e-01,1.905238903168672948e+00,6.861437081754706568e-01,6.853829202511869667e-01,6.907448095309892677e-01,4.284339906123180719e-01,1.835205846188301404e+00
1.100000000000000000e+02,-1.580248296899235640e+02,-6.837612009762390475e-01,-6.828045963760793757e-01,-6.897236780296395198e-01,4.218078074109183340e-01,1.905239300790042112e+00,6.862812098481907430e-01,6.856039115918224347e-01,6.903896543830371213e-01,4.284341304424378327e-01,1.835205902637540243e+00
1.120000000000000000e+02,-1.580251797424919289e+02,-6.839408202858615615e-01,-6.830881802435079253e-01,-6.892659116423053289e-01,4.218080313544578797e-01,1.905239609099574016e+00,6.864039345317832774e-01,6.858008946116534998e-01,6.900725523460338184e-01,4.284342389499817272e-01,1.835205947301207452e+00
1.140000000000000000e+02,-1.580254520311376325e+02,-6.841011075844132261e-01,-6.833410677086452223e-01,-6.888569908775254991e-01,4.218082056347518538e-01,1.905239848299344230e+00,6.865134864025305150e-01,6.859765028863697989e-01,6.897894292190049903e-01,4.284343232944659574e-01,1.835205982690416793e+00
1.160000000000000000e+02,-1.580256641741787291e+02,-6.842441657768688623e-01,-6.835666130211280889e-01,-6.884917203526046414e-01,4.218083414835401279e-01,1.905240033993775617e+00,6.866112916263457100e-01,6.861330761853360327e-01,6.895366453470942458e-01,4.284343889634261160e-01,1.835206010767411078e+00
1.180000000000000000e+02,-1.580258297128320635e+02,-6.843718637714538700e-01,-6.837677974067011277e-01,-6.881654526451648213e-01,4.218084475380518561e-01,1.905240178241032867e+00,6.866986190328006057e-01,6.862726942658091689e-01,6.893109498299668791e-01,4.284344401715882711e-01,1.835206033069174181e+00
1.200000000000000000e+02,-1.580259590757062256e+02,-6.844858637554044334e-01,-6.839472719513516319e-01,-6.878740317390733550e-01,4.218085304536866031e-01,1.905240290363254596e+00,6.867765981706525080e-01,6.863972065589912797e-01,6.891094393920718097e-01,4.284344801626140953e-01,1.835206050802287381e+00
1.220000000000000000e+02,-1.580260603100259686e+02,-6.845876450012111647e-01,-6.841073952444842732e-01,-6.876137419774058790e-01,4.218085953687896184e-01,1.905240377570970312e+00,6.868462351260936627e-01,6.865082582969036507e-01,6.889295214866897332e-01,4.284345114377337005e-01,1.835206064915940294e+00
1.240000000000000000e+02,-1.580261396372583818e+02,-6.846785247107529671e-01,-6.842502664911978005e-01,-6.873812620759933711e-01,4.218086462579634932e-01,1.905240445444387865e+00,6.869084264194311729e-01,6.866073135444293873e-01,6.887688812312727782e-01,4.284345359293501021e-01,1.835206076158293120e+00
1.260000000000000000e+02,-1.580262018761959268e+02,-6.847596763164363054e-01,-6.843777546922272803e-01,-6.871736237612374731e-01,4.218086862012938587e-01,1.905240498304440866e+00,6.869639712427794143e-01,6.866956755321373951e-01,6.886254518002864478e-01,4.284345551331606439e-01,1.835206085120115294e+00
1.280000000000000000e+02,-1.580262507658473510e+02,-6.848321455881701825e-01,-6.844915243995360887e-01,-6.869881746147639134e-01,4.218087175898831975e-01,1.905240539498925800e+00,6.870135822587687402e-01,6.867745046281048538e-01,6.884973879318193601e-01,4.284345702089029095e-01,1.835206092268665934e+00
1.300000000000000000e+02,-1.580262892123511449e+02,-6.848968648387930847e-01,-6.845930584807697894e-01,-6.868225447319848964e-01,4.218087422831274802e-01,1.905240571623239676e+00,6.870578951463222062e-01,6.868448342400480522e-01,6.883830422330382559e-01,4.284345820573597918e-01,1.835206097974074524e+00
1.320000000000000000e+02,-1.580263194782091603e+02,-6.849546654748535079e-01,-6.846836782641070318e-01,-6.866746168286610441e-01,4.218087617293139191e-01,1.905240596690731314e+00,6.870974770516637964e-01,6.869075848992440836e-01,6.882809439980047683e-01,4.284345913793425886e-01,1.835206102529933325e+00
1.340000000000000000e+02,-1.580263433276066962e+02,-6.850062891026744705e-01,-6.847645613835918743e-01,-6.865424994577328244e-01,4.218087770582754081e-01,1.905240616264225695e+00,6.871328340798650292e-01,6.869635767443078578e-01,6.881897802778307316e-01,4.284345987209366990e-01,1.835206106169411155e+00
1.360000000000000000e+02,-1.580263621382295014e+02,-6.850523973690630930e-01,-6.848367576016324287e-01,-6.864245030266905578e-01,4.218087891527253497e-01,1.905240631557622466e+00,6.871644179432481181e-01,6.870135405942401352e-01,6.881083789688785535e-01,4.284346045083035626e-01,1.835206109077895054e+00
1.380000000000000000e+02,-1.580263769874777893e+02,-6.850935806907954007e-01,-6.849012028491772153e-01,-6.863191183329522271e-01,4.218087987032856923e-01,1.905240643514415577e+00,6.871926318672236800e-01,6.870581277766897310e-01,6.880356937066703926e-01,4.284346090745010938e-01,1.835206111402928997e+00
1.400000000000000000e+02,-1.580263887190582182e+02,-6.851303660059979705e-01,-6.849587316927843172e-01,-6.862249973603675723e-01,4.218088062510155778e-01,1.905240652868412932e+00,6.872178358407556864e-01,6.870979188558834494e-01,6.879707903755186704e-01,4.284346126801817367e-01,1.835206113262040306e+00
1.420000000000000000e+02,-1.580263979945250696e+02,-6.851632236627605010e-01,-6.850100884115662980e-01,-6.861409361043978583e-01,4.218088122203335621e-01,1.905240660190715696e+00,6.872403512874228904e-01,6.871334313871368948e-01,6.879128350626866339e-01,4.284346155295852276e-01,1.835206114748920481e+00
1.440000000000000000e+02,-1.580264053332384435e+02,-6.851925735455255406e-01,-6.850559368441307972e-01,-6.860658592157042879e-01,4.218088169445848301e-01,1.905240665926090760e+00,6.872604652237416234e-01,6.871651268096065079e-01,6.878610833034551897e-01,4.284346177829618241e-01,1.835206115938309734e+00
1.460000000000000000e+02,-1.580264111433939718e+02,-6.852187905269614410e-01,-6.850968691461747362e-01,-6.859988062727883085e-01,4.218088206858503497e-01,1.905240670421147309e+00,6.872784339626623051e-01,6.871934165752652257e-01,6.878148704797192314e-01,4.284346195661796752e-01,1.835206116889865680e+00
1.480000000000000000e+02,-1.580264157461614900e+02,-6.852422093221390842e-01,-6.851334135823559102e-01,-6.859389195131091466e-01,4.218088236504249910e-01,1.905240673946176688e+00,6.872944864136941723e-01,6.872186676006246664e-01,6.877736032488758200e-01,4.284346209782166626e-01,1.835206117651231983e+00
1.500000000000000000e+02,-1.580264193945008628e+02,-6.852631288125891063e-01,-6.851660414614481054e-01,-6.858854328694007352e-01,4.218088260008470702e-01,1.905240676712097070e+00,6.873088270245433229e-01,6.872412071174939241e-01,6.877367518928669821e-01,4.284346220969865726e-01,1.835206118260474861e+00
1.520000000000000000e+02,-1.580264222878328439e+02,-6.852818158996719644e-01,-6.851951733108825326e-01,-6.858376621736419487e-01,4.218088278653007173e-01,1.905240678883600491e+00,6.873216384042376559e-01,6.872613269902108080e-01,6.877038434887096097e-01,4.284346229838725262e-01,1.835206118748019311e+00
1.540000000000000000e+02,-1.580264245835141992e+02,-6.852985089395529084e-01,-6.852211843756942367e-01,-6.857949964052005853e-01,4.218088293449565596e-01,1.905240680589368907e+00,6.873330836626825313e-01,6.872792875589363026e-01,6.876744558126425266e-01,4.284346236872893510e-01,1.835206119138191205e+00
1.560000000000000000e+02,-1.580264264058126855e+02,-6.853134208062845456e-01,-6.852444095169468730e-01,-6.857568898725372453e-01,4.218088305197505439e-01,1.905240681930009616e+00,6.873433084980408170e-01,6.872953210618845121e-01,6.876482118989575287e-01,4.284346242454524223e-01,1.835206119450444762e+00
1.580000000000000000e+02,-1.580264278529431863e+02,-6.853267416237908138e-01,-6.852651475762050470e-01,-6.857228552294121204e-01,4.218088314528711247e-01,1.905240682984232548e+00,6.873524430592952150e-01,6.873096346830747105e-01,6.876247751833700628e-01,4.284346246885430975e-01,1.835206119700343086e+00
1.600000000000000000e+02,-1.580264290025831144e+02,-6.853386412032189678e-01,-6.852836652650725613e-01,-6.856924572368507942e-01,4.218088321943120333e-01,1.905240683813650859e+00,6.873606036086497006e-01,6.873224132672954845e-01,6.876038451680908103e-01,4.284346250404298950e-01,1.835206119900336663e+00
1.620000000000000000e+02,-1.580264299162135728e+02,-6.853492712176928459e-01,-6.853002006319983686e-01,-6.856653071915500552e-01,4.218088327836478357e-01,1.905240684466527057e+00,6.873678940054310793e-01,6.873338217388061944e-01,6.875851535525210334e-01,4.284346253199863841e-01,1.835206120060388857e+00
1.640000000000000000e+02,-1.580264306425215182e+02,-6.853587671432429529e-01,-6.853149661529321923e-01,-6.856410579496450275e-01,4.218088332522337280e-01,1.905240684980687327e+00,6.873744070308904774e-01,6.873440072566064929e-01,6.875684607795513603e-01,4.284346255421537242e-01,1.835206120188472623e+00
1.660000000000000000e+02,-1.580264312200869767e+02,-6.853672499911469540e-01,-6.853281514868566626e-01,-6.856193994824223426e-01,4.218088336249189996e-01,1.905240685385794386e+00,6.873802255710386166e-01,6.873531011351546871e-01,6.875535529527915246e-01,4.284346257187722218e-01,1.835206120290969967e+00
1.680000000000000000e+02,-1.580264316795000354e+02,-6.853748278544081751e-01,-6.853399259330174020e-01,-6.856000549071971095e-01,4.218088339214089988e-01,1.905240685705124282e+00,6.873854236728781375e-01,6.873612205562786848e-01,6.875402390848289746e-01,4.284346258592177659e-01,1.835206120372988803e+00
1.700000000000000000e+02,-1.580264320450245066e+02,-6.853815972883521290e-01,-6.853504406223316359e-01,-6.855827769425851814e-01,4.218088341573417721e-01,1.905240685956951285e+00,6.873900674876448624e-01,6.873684700952163995e-01,6.875283486409379252e-01,4.284346259709318483e-01,1.835206120438616972e+00
1.720000000000000000e+02,-1.580264323359168657e+02,-6.853876445433567666e-01,-6.853598304719259460e-01,-6.855673447428906053e-01,4.218088343451296685e-01,1.905240686155630137e+00,6.873942161131842976e-01,6.873749430810702776e-01,6.875177293465066786e-01,4.284346260598119738e-01,1.835206120491127413e+00
1.740000000000000000e+02,-1.580264325674647523e+02,-6.853930466655281384e-01,-6.853682159286297315e-01,-6.855535610710122851e-01,4.218088344946268053e-01,1.905240686312443144e+00,6.873979223463821953e-01,6.873807228098044453e-01,6.875082452298054703e-01,4.284346261305456149e-01,1.835206120533139806e+00
1.760000000000000000e+02,-1.580264327518125356e+02,-6.853978724796341293e-01,-6.853757045242832024e-01,-6.855412497738118116e-01,4.218088346136640299e-01,1.905240686436262543e+00,6.874012333551298148e-01,6.873858836258333049e-01,6.874997748747757598e-01,4.284346261868436923e-01,1.835206120566750476e+00
1.780000000000000000e+02,-1.580264328986078510e+02,-6.854021834668772017e-01,-6.853823922633783816e-01,-6.855302535274720999e-01,4.218088347084643086e-01,1.905240686534068306e+00,6.874041912786478248e-01,6.873904918865858527e-01,6.874922098613597266e-01,4.284346262316661713e-01,1.835206120593638524e+00
1.800000000000000000e+02,-1.580264330155216044e+02,-6.854060345488182104e-01,-6.853883648611059920e-01,-6.855204318240282202e-01,4.218088347839747398e-01,1.905240686611355372e+00,6.874068337636639603e-01,6.873946068227043682e-01,6.874854533730834216e-01,4.284346262673551786e-01,1.835206120615146652e+00
1.820000000000000000e+02,-1.580264331086502239e+02,-6.854094747875325577e-01,-6.853936988480716641e-01,-6.855116591733062537e-01,4.218088348441333957e-01,1.905240686672450723e+00,6.874091944434129742e-01,6.873982813052913476e-01,6.874794189540827105e-01,4.284346262957769436e-01,1.835206120632350446e+00
1.840000000000000000e+02,-1.580264331828429363e+02,-6.854125480109488633e-01,-6.853984625561085897e-01,-6.855038234971608802e-01,4.218088348920609465e-01,1.905240686720763188e+00,6.874113033655235849e-01,6.874015625302867250e-01,6.874740293993560902e-01,4.284346263184162784e-01,1.835206120646110328e+00
1.860000000000000000e+02,-1.580264332419589266e+02,-6.854152933713849594e-01,-6.854027169979871603e-01,-6.854968246954674660e-01,4.218088349302553386e-01,1.905240686758980839e+00,6.874131873742703736e-01,6.874044926289329949e-01,6.874692157640840406e-01,4.284346263364511853e-01,1.835206120657114859e+00
1.880000000000000000e+02,-1.580264332890649825e+02,-6.854177458444554727e-01,-6.854065166525020736e-01,-6.854905733655501932e-01,4.218088349606918808e-01,1.905240686789223314e+00,6.874148704520709474e-01,6.874071092124193205e-01,6.874649164791103439e-01,4.284346263508207464e-01,1.835206120665915597e+00
1.900000000000000000e+02,-1.580264333266086112e+02,-6.854199366747106836e-01,-6.854099101652320059e-01,-6.854849896585074598e-01,4.218088349849529184e-01,1.905240686813161721e+00,6.874163740245643472e-01,6.874094458577449940e-01,6.874610765612805263e-01,4.284346263622699214e-01,1.835206120672953078e+00
1.920000000000000000e+02,-1.580264333565311290e+02,-6.854218937736810124e-01,-6.854129409739109224e-01,-6.854800022578947383e-01,4.218088350042901724e-01,1.905240686832116559e+00,6.874177172331312757e-01,6.874115325412367694e-01,6.874576469083714114e-01,4.284346263713940117e-01,1.835206120678580355e+00
1.940000000000000000e+02,-1.580264333803829970e+02,-6.854236420754845627e-01,-6.854156478666547647e-01,-6.854755474676327287e-01,4.218088350197055636e-01,1.905240686847129883e+00,6.874189171784306218e-01,6.874133960253534514e-01,6.874545836696144274e-01,4.284346263786656950e-01,1.835206120683079423e+00
1.960000000000000000e+02,-1.580264333993977743e+02,-6.854252038544226266e-01,-6.854180654802779493e-01,-6.854715683974558216e-01,4.218088350319951219e-01,1.905240686859024146e+00,6.874199891379172422e-01,6.874150602038456848e-01,6.874518476836618541e-01,4.284346263844625580e-01,1.835206120686676545e+00
1.980000000000000000e+02,-1.580264334145566352e+02,-6.854265990087351490e-01,-6.854202247450533747e-01,-6.854680142354551142e-01,4.218088350417945609e-01,1.905240686868450828e+00,6.874209467601706258e-01,6.874165464097500289e-01,6.874494039767149456e-01,4.284346263890844164e-01,1.835206120689552245e+00
2.000000000000000000e+02,-1.580264334266431376e+02,-6.854278453140613125e-01,-6.854221532817802442e-01,-6.854648395984217490e-01,4.218088350496069783e-01,1.905240686875922629e+00,6.874218022385750748e-01,6.874178736902398779e-01,6.874472213144794397e-01,4.284346263927672482e-01,1.835206120691850851e+00
2.020000000000000000e+02,-1.580264334362813088e+02,-6.854289586498516496e-01,-6.854238757562552964e-01,-6.854620039516643448e-01,4.218088350558379940e-01,1.905240686881847445e+00,6.874225664664055380e-01,6.874190590519225763e-01,6.874452718020477304e-01,4.284346263957033440e-01,1.835206120693688492e+00
2.040000000000000000e+02,-1.580264334439660274e+02,-6.854299532016523422e-01,-6.854254141957069058e-01,-6.854594710908235022e-01,4.218088350608079073e-01,1.905240686886546575e+00,6.874232491754321828e-01,6.874201176797526402e-01,6.874435305266648477e-01,4.284346263980432501e-01,1.835206120695157539e+00
2.060000000000000000e+02,-1.580264334500943164e+02,-6.854308416417700389e-01,-6.854267882712996585e-01,-6.854572086791264063e-01,4.218088350647687390e-01,1.905240686890274260e+00,6.874238590597494536e-01,6.874210631324200182e-01,6.874419752387042060e-01,4.284346263999108673e-01,1.835206120696331267e+00
2.080000000000000000e+02,-1.580264334549812872e+02,-6.854316352906942855e-01,-6.854280155503621463e-01,-6.854551878341025306e-01,4.218088350679292664e-01,1.905240686893231894e+00,6.874244038863913664e-01,6.874219075167419257e-01,6.874405860668441060e-01,4.284346264013996763e-01,1.835206120697269405e+00
2.100000000000000000e+02,-1.580264334588798079e+02,-6.854323442612979544e-01,-6.854291117215766116e-01,-6.854533827584587957e-01,4.218088350704504719e-01,1.905240686895579572e+00,6.874248905941573451e-01,6.874226616433058989e-01,6.874393452636977653e-01,4.284346264025883921e-01,1.835206120698019028e+00
2.120000000000000000e+02,-1.580264334619880060e+02,-6.854329775876463193e-01,-6.854300907960364508e-01,-6.854517704104408082e-01,4.218088350724600311e-01,1.905240686897443192e+00,6.874253253819250231e-01,6.874233351654409629e-01,6.874382369786713465e-01,4.284346264035323038e-01,1.835206120698618104e+00
2.140000000000000000e+02,-1.580264334644678001e+02,-6.854335433400671196e-01,-6.854309652867576208e-01,-6.854503302094127060e-01,4.218088350740642478e-01,1.905240686898922897e+00,6.874257137875231516e-01,6.874239367032047854e-01,6.874372470551525227e-01,4.284346264042887542e-01,1.835206120699096832e+00
2.160000000000000000e+02,-1.580264334664460364e+02,-6.854340487279607652e-01,-6.854317463689605372e-01,-6.854490437729002794e-01,4.218088350753425031e-01,1.905240686900097957e+00,6.874260607582178828e-01,6.874244739541309768e-01,6.874363628493593836e-01,4.284346264048908837e-01,1.835206120699479415e+00
2.180000000000000000e+02,-1.580264334680227591e+02,-6.854345001916321012e-01,-6.854324440232203441e-01,-6.854478946817714746e-01,4.218088350763623540e-01,1.905240686901031433e+00,6.874263707136722967e-01,6.874249537920330555e-01,6.874355730686239063e-01,4.284346264053721653e-01,1.835206120699785171e+00
2.200000000000000000e+02,-1.580264334692809598e+02,-6.854349034843143507e-01,-6.854330671632179461e-01,-6.854468682704657478e-01,4.218088350771772022e-01,1.905240686901772618e+00,6.874266476022141692e-01,6.874253823552599618e-01,6.874348676269297354e-01,4.284346264057537490e-01,1.835206120700029198e+00
2.220000000000000000e+02,-1.580264334702850988e+02,-6.854352637454873554e-01,-6.854336237498889206e-01,-6.854459514396754605e-01,4.218088350778252948e-01,1.905240686902362146e+00,6.874268949510703441e-01,6.874257651254337409e-01,6.874342375159337992e-01,4.284346264060594489e-01,1.835206120700224375e+00
2.240000000000000000e+02,-1.580264334710855110e+02,-6.854355855663277763e-01,-6.854341208932888119e-01,-6.854451324890413755e-01,4.218088350783423812e-01,1.905240686902830216e+00,6.874271159112904650e-01,6.874261069978039318e-01,6.874336746897519168e-01,4.284346264063036425e-01,1.835206120700380472e+00
2.260000000000000000e+02,-1.580264334717245731e+02,-6.854358730482055240e-01,-6.854345649436153209e-01,-6.854444009676914362e-01,4.218088350787567165e-01,1.905240686903202363e+00,6.874273132978353518e-01,6.874264123439981500e-01,6.874331719621249448e-01,4.284346264064977650e-01,1.835206120700504817e+00
2.280000000000000000e+02,-1.580264334722341459e+02,-6.854361298549249693e-01,-6.854349615724369960e-01,-6.854437475408087233e-01,4.218088350790878405e-01,1.905240686903498348e+00,6.874274896254486400e-01,6.874266850680904595e-01,6.874327229144985285e-01,4.284346264066528631e-01,1.835206120700604515e+00
2.300000000000000000e+02,-1.580264334726409174e+02,-6.854363592594289178e-01,-6.854353158452552996e-01,-6.854431638703938345e-01,4.218088350793480767e-01,1.905240686903733494e+00,6.874276471406320921e-01,6.874269286566510040e-01,6.874323218140084846e-01,4.284346264067777077e-01,1.835206120700684007e+00
2.320000000000000000e+02,-1.580264334729648965e+02,-6.854365641854506253e-01,-6.854356322863119910e-01,-6.854426425088286923e-01,4.218088350795586861e-01,1.905240686903920677e+00,6.874277878502803585e-01,6.874271462234080587e-01,6.874319635402039719e-01,4.284346264068742416e-01,1.835206120700747290e+00
2.340000000000000000e+02,-1.580264334732237614e+02,-6.854367472448128495e-01,-6.854359149364346315e-01,-6.854421768037439744e-01,4.218088350797267738e-01,1.905240686904069447e+00,6.874279135472135538e-01,6.874273405491685418e-01,6.874316435195753083e-01,4.284346264069536780e-01,1.835206120700797916e+00
2.360000000000000000e+02,-1.580264334734296767e+02,-6.854369107706638209e-01,-6.854361674047223518e-01,-6.854417608131135875e-01,4.218088350798598340e-01,1.905240686904187797e+00,6.874280258330447424e-01,6.874275141174183146e-01,6.874313576671461368e-01,4.284346264070182375e-01,1.835206120700838328e+00
2.380000000000000000e+02,-1.580264334735952616e+02,-6.854370568472413217e-01,-6.854363929146817247e-01,-6.854413892293766963e-01,4.218088350799664155e-01,1.905240686904281722e+00,6.874281261385120079e-01,6.874276691461524980e-01,6.874311023342599691e-01,4.284346264070689192e-01,1.835206120700870525e+00
2.400000000000000000e+02,-1.580264334737261152e+02,-6.854371873364011325e-01,-6.854365943454556742e-01,-6.854410573116770378e-01,4.218088350800522357e-01,1.905240686904356995e+00,6.874282157417520578e-01,6.874278076162586570e-01,6.874308742619638091e-01,4.284346264071064447e-01,1.835206120700896504e+00
2.420000000000000000e+02,-1.580264334738311902e+02,-6.854373039013429425e-01,-6.854367742686039433e-01,-6.854407608253700879e-01,4.218088350801201813e-01,1.905240686904416725e+00,6.874282957845545550e-01,6.874279312968832878e-01,6.874306705393785633e-01,4.284346264071375310e-01,1.835206120700916932e+00
2.440000000000000000e+02,-1.580264334739147785e+02,-6.854374080278274883e-01,-6.854369349809911194e-01,-6.854404959879198955e-01,4.218088350801734721e-01,1.905240686904464242e+00,6.874283672869081485e-01,6.874280417680840305e-01,6.874304885664938025e-01,4.284346264071638433e-01,1.835206120700933363e+00
2.460000000000000000e+02,-1.580264334739819674e+02,-6.854375010430765469e-01,-6.854370785341327155e-01,-6.854402594206618904e-01,4.218088350802166042e-01,1.905240686904501990e+00,6.874284311600012964e-01,6.874281404410390595e-01,6.874303260209824185e-01,4.284346264071848265e-01,1.835206120700946686e+00
2.480000000000000000e+02,-1.580264334740347465e+02,-6.854375841327097207e-01,-6.854372067604128649e-01,-6.854400481056497352e-01,4.218088350802522424e-01,1.905240686904532188e+00,6.874284882177986722e-01,6.874282285761195155e-01,6.874301808285290250e-01,4.284346264072004251e-01,1.835206120700956900e+00
2.500000000000000000e+02,-1.580264334740768675e+02,-6.854376583558373648e-01,-6.854373212965012563e-01,-6.854398593471555667e-01,4.218088350802798869e-01,1.905240686904555947e+00,6.874285391874501716e-01,6.874283072990038379e-01,6.874300511363345967e-01,4.284346264072131372e-01,1.835206120700965560e+00
2.520000000000000000e+02,-1.580264334741105756e+02,-6.854377246585674488e-01,-6.854374236042583002e-01,-6.854396907372461989e-01,4.218088350803004816e-01,1.905240686904574821e+00,6.874285847185221954e-01,6.874283776150860170e-01,6.874299352894496229e-01,4.284346264072231292e-01,1.835206120700972221e+00


==> DataFiles/SkyrmionLLG.dat <==
t,energy,x_avg_1,y_avg_1,z_avg_1,integral1,nodalmax1,x_avg_2,y_avg_2,z_avg_2,integral2,nodalmax2,x_avg_total,y_avg_total,z_avg_total
0.000000000000000000e+00,-4.221007808423740207e+05,5.512856881504005213e-03,-2.803154169527110207e-04,-5.430407123876290765e-01,2.103219916356526142e-13,1.000000000000000222e+00,-5.512571151201651858e-03,2.798577613434175644e-04,5.430416606104766508e-01,2.128869529612858891e-13,1.000000000000000222e+00,2.857303023533555586e-07,-4.576556092934563544e-07,9.482228475743426088e-07
3.999999999999999650e-04,-4.221008067714428762e+05,5.588642307446300625e-03,-2.613670577426092305e-04,-5.441133239543903821e-01,1.247057018387712289e-04,1.000000221813630130e+00,-5.580631875358842663e-03,2.917720032702019102e-04,5.441129130871299457e-01,1.252131134865356211e-04,1.000000168958889768e+00,8.010432087457962369e-06,3.040494552759267968e-05,-4.108672604363761138e-07
7.999999999999999299e-04,-4.221008843365765060e+05,5.762801141444861587e-03,-2.420340014237490247e-04,-5.465528322315014176e-01,4.909590886529528308e-04,1.000000350206404320e+00,-5.736995075679512078e-03,3.026853392702870686e-04,5.465519741980678914e-01,4.921023986399324915e-04,1.000000347379956800e+00,2.580606576534950902e-05,6.065133784653804392e-05,-8.580334335261952106e-07
1.200000000000000112e-03,-4.221010133552150219e+05,5.937824517634329897e-03,-2.257713261379612187e-04,-5.487603906918882002e-01,1.098231991748589362e-03,1.000000534217001302e+00,-5.891972550453216523e-03,3.050076869936116722e-04,5.487605473387759947e-01,1.100202732956274878e-03,1.000000547710333976e+00,4.585196718111337472e-05,7.923636085565045352e-05,1.566468877944870997e-07
1.599999999999999860e-03,-4.221011929069521138e+05,6.043044980395279736e-03,-2.320206253851443505e-04,-5.504175593804432332e-01,1.943536123384077092e-03,1.000000723110213707e+00,-5.984386307985448301e-03,3.037000665588043759e-04,5.504189760058847414e-01,1.946328287027048604e-03,1.000000721690284644e+00,5.865867240983143466e-05,7.167944117366002537e-05,1.416625441508223560e-06
2.000000000000000042e-03,-4.221013623569987831e+05,6.085163226890279338e-03,-2.600865160514038424e-04,-5.524549043845526919e-01,2.740169920924917252e-03,1.000001010814254743e+00,-6.016436606566419494e-03,3.097133193408934987e-04,5.524550082729348111e-01,2.743795730793148046e-03,1.000001004929020887e+00,6.872662032385984388e-05,4.962680328948965635e-05,1.038883821191660672e-07
2.400000000000000223e-03,-4.221014899144204683e+05,6.136026311013744426e-03,-2.926062067457091995e-04,-5.551852732157871451e-01,3.338613260239324271e-03,1.000001293928308055e+00,-6.055733558740771308e-03,3.195991667682226045e-04,5.551837164150498216e-01,3.343128578073064575e-03,1.000001307653823224e+00,8.029275227297311829e-05,2.699296002251340507e-05,-1.556800737323449368e-06
2.799999999999999972e-03,-4.221015628282679827e+05,6.220205129281089658e-03,-3.085142098495647755e-04,-5.574537682238209779e-01,3.682439392154827733e-03,1.000001469463162485e+00,-6.124850573734214911e-03,3.182159455854694646e-04,5.574538172469384323e-01,3.688046661648132930e-03,1.000001471145472998e+00,9.535455554687474744e-05,9.701735735904689142e-06,4.902311745436094270e-08
3.199999999999999720e-03,-4.221015828101575607e+05,6.304121010452918249e-03,-3.084059521130531520e-04,-5.580285421252153544e-01,3.780418457691048922e-03,1.000001504276344599e+00,-6.195516183169279094e-03,3.058930431913669938e-04,5.580297171542590862e-01,3.787117378401621236e-03,1.000001510685652795e+00,1.086048272836391548e-04,-2.512908921686158280e-06,1.175029043731790068e-06
3.600000000000000335e-03,-4.221016024683988071e+05,6.333532176895729192e-03,-3.167437117076069377e-04,-5.570404956733124857e-01,3.875127338225392917e-03,1.000001569765900822e+00,-6.215120655938302131e-03,2.772969101185872201e-04,5.570411003211455103e-01,3.882953113610826661e-03,1.000001576358786615e+00,1.184115209574270605e-04,-3.944680158901971764e-05,6.046478330246074506e-07
4.000000000000000083e-03,-4.221016410413421108e+05,6.276228449618602781e-03,-3.386858536845042456e-04,-5.555531414722001404e-01,4.058204256948394137e-03,1.000001640429753591e+00,-6.147384761335355531e-03,2.532534798815727888e-04,5.555525148377586930e-01,4.067197032617467581e-03,1.000001643510291416e+00,1.288436882832472499e-04,-8.543237380293145682e-05,-6.266344414473934421e-07
4.400000000000000265e-03,-4.221017213620690745e+05,6.161936121467091396e-03,-3.624776207635014669e-04,-5.544308644467990099e-01,4.436067592803190351e-03,1.000001809198493241e+00,-6.020579157929849615e-03,2.591171608097582566e-04,5.544308705634933832e-01,4.446264945088820690e-03,1.000001804935370942e+00,1.413569635372417810e-04,-1.033604599537432103e-04,6.116694373226039261e-09
4.800000000000000447e-03,-4.221018359482793021e+05,6.013907204788187036e-03,-3.820393792354642454e-04,-5.531387233785016733e-01,4.974204934285362048e-03,1.000001939110051641e+00,-5.859306013194723849e-03,2.880080855677384123e-04,5.531397934242497927e-01,4.985583046325347233e-03,1.000001932849819308e+00,1.546011915934631872e-04,-9.403129366772583313e-05,1.070045748119419216e-06
5.200000000000000629e-03,-4.221019487379042548e+05,5.864936802919632104e-03,-3.835594866843160082e-04,-5.509890133276087454e-01,5.501446170019018943e-03,1.000002243878894914e+00,-5.700834288700142027e-03,3.141191099347424810e-04,5.509895557139135036e-01,5.513880531667933287e-03,1.000002231272177911e+00,1.641025142194900768e-04,-6.944037674957352722e-05,5.423863047582244690e-07
5.599999999999999943e-03,-4.221020436579778325e+05,5.772920756458545938e-03,-3.677747972297078336e-04,-5.484508863821647706e-01,5.944041861008287839e-03,1.000002476458523137e+00,-5.603640463715277992e-03,3.160909291684415603e-04,5.484502676823881373e-01,5.957326439321075813e-03,1.000002475335424634e+00,1.692802927432679461e-04,-5.168386806126627330e-05,-6.186997766333135473e-07
6.000000000000000125e-03,-4.221020956891445094e+05,5.752774222433848679e-03,-3.413211762129204018e-04,-5.468043013562808863e-01,6.188009441296591674e-03,1.000002604515543236e+00,-5.578193546997173638e-03,3.070415019520030507e-04,5.468043491722135441e-01,6.201979929414510456e-03,1.000002588347425503e+00,1.745806754366750410e-04,-3.427967426091735109e-05,4.781593265779093826e-08
6.399999999999999439e-03,-4.221021173336505890e+05,5.777706718246559091e-03,-3.159810424932474283e-04,-5.465923869786243339e-01,6.290394352309900371e-03,1.000002624005786211e+00,-5.592514998642271994e-03,3.153146893611144942e-04,5.465940737296981489e-01,6.305055595584116261e-03,1.000002612601719854e+00,1.851917196042870972e-04,-6.663531321329341055e-07,1.686751073814996005e-06
6.800000000000000488e-03,-4.221021296714809723e+05,5.807165273602507387e-03,-3.024345690478709154e-04,-5.472214414430730534e-01,6.348549288848656137e-03,1.000002638743937800e+00,-5.606183354090211839e-03,3.398816672025589832e-04,5.472224769363381869e-01,6.363849145660704400e-03,1.000002624851843214e+00,2.009819195122955482e-04,3.744709815468806775e-05,1.035493265133524687e-06
7.200000000000000670e-03,-4.221021503134891391e+05,5.821115362245004796e-03,-2.998637330554420168e-04,-5.478697347310129695e-01,6.444962847677432848e-03,1.000002665355808285e+00,-5.608077531351796270e-03,3.606186216926031548e-04,5.478692560252444999e-01,6.460912590636127759e-03,1.000002654775379085e+00,2.130378308932085255e-04,6.075488863716113803e-05,-4.787057684696449655e-07
7.600000000000000852e-03,-4.221022014205411542e+05,5.843940585253551076e-03,-2.952462474036285475e-04,-5.484589057920451483e-01,6.683426156980678580e-03,1.000002731965687675e+00,-5.625227253700891029e-03,3.655984628329148078e-04,5.484588319538491463e-01,6.700087038204476445e-03,1.000002717805446473e+00,2.187133315526600466e-04,7.035221542928626025e-05,-7.383819600192964572e-08
8.000000000000000167e-03,-4.221022710377807380e+05,5.913824705628030649e-03,-2.831758062416437445e-04,-5.497822107686035631e-01,7.007925410760565237e-03,1.000002834478661562e+00,-5.689321842233092952e-03,3.613613734120164618e-04,5.497835565179718387e-01,7.025197231985544008e-03,1.000002815315689686e+00,2.245028633949376975e-04,7.818556717037271732e-05,1.345749368275583890e-06
8.400000000000001216e-03,-4.221023497239894932e+05,6.053188616164123341e-03,-2.683104377134395611e-04,-5.519094126335549744e-01,7.372682664751801541e-03,1.000003101813920825e+00,-5.816311994831757128e-03,3.566222861812967204e-04,5.519107083624089638e-01,7.390320346109566056e-03,1.000003076832165050e+00,2.368766213323662134e-04,8.831184846785715935e-05,1.295728853989430718e-06
8.800000000000000530e-03,-4.221024173919302993e+05,6.224216363473381898e-03,-2.624773859314373623e-04,-5.539364514689131269e-01,7.686039590481389024e-03,1.000003278351993874e+00,-5.968899067438803406e-03,3.479559336334374321e-04,5.539367136764108412e-01,7.703902481370395253e-03,1.000003252378216523e+00,2.553172960345784920e-04,8.547854770200006983e-05,2.622074977143284968e-07
9.199999999999999845e-03,-4.221024579193187528e+05,6.333532220333337737e-03,-2.669741832133330230e-04,-5.549545374169209122e-01,7.873265746468450371e-03,1.000003387843199754e+00,-6.063547663589627552e-03,3.287239416016832921e-04,5.549548878017181996e-01,7.891404392511182711e-03,1.000003358318609203e+00,2.699845567437101843e-04,6.174975838835026912e-05,3.503847972874396532e-07
9.600000000000000894e-03,-4.221024797338828212e+05,6.344684288644393717e-03,-2.836455412844785147e-04,-5.550588610710606163e-01,7.972606134318539067e-03,1.000003421747879040e+00,-6.066630250083809503e-03,3.046290649036920129e-04,5.550603072938615767e-01,7.991063729343049135e-03,1.000003379622299349e+00,2.780540385605842144e-04,2.098352361921349820e-05,1.446222800960406119e-06
1.000000000000000021e-02,-4.221024873146358295e+05,6.293571640732787548e-03,-3.068250732109651670e-04,-5.549149057432226639e-01,8.005393870168455925e-03,1.000003426527529271e+00,-6.006064432382720968e-03,2.913599477682914064e-04,5.549161635849517715e-01,8.024166137903189847e-03,1.000003380201331504e+00,2.875072083500665801e-04,-1.546512544267376063e-05,1.257841729107589401e-06
1.040000000000000126e-02,-4.221025016190749593e+05,6.252056253920081769e-03,-3.206066865473631493e-04,-5.548461776121226263e-01,8.069127776942774596e-03,1.000003431510640528e+00,-5.947928973920170968e-03,2.952677524450615437e-04,5.548462223344524658e-01,8.088156809732504129e-03,1.000003385577311166e+00,3.041272799999108004e-04,-2.533893410230160558e-05,4.472232983943058571e-08
1.080000000000000057e-02,-4.221025323064482654e+05,6.246866128646604011e-03,-3.235051272180024359e-04,-5.543904941457513669e-01,8.208762030965143300e-03,1.000003466744731506e+00,-5.925090064300153787e-03,2.962359488030693678e-04,5.543909350759104182e-01,8.228014501823123494e-03,1.000003419634201807e+00,3.217760643464502232e-04,-2.726917841493306819e-05,4.409301590513337032e-07
1.119999999999999989e-02,-4.221025767908160342e+05,6.232795293831097649e-03,-3.220525777986676615e-04,-5.530033281547841462e-01,8.411743106632951772e-03,1.000003546412447042e+00,-5.900652377488095623e-03,2.817112341932568285e-04,5.530053243994508261e-01,8.431221117396695691e-03,1.000003498655669176e+00,3.321429163430020259e-04,-4.034134360541083300e-05,1.996244666679913848e-06
1.160000000000000094e-02,-4.221026315451058326e+05,6.180944163386243619e-03,-3.191028494815834732e-04,-5.511598058022951774e-01,8.660978856963459996e-03,1.000003697717653184e+00,-5.841381137326030412e-03,2.588470951415487568e-04,5.511613405640635177e-01,8.680760472637612246e-03,1.000003648364955255e+00,3.395630260602132064e-04,-6.025575434003471644e-05,1.534761768340331400e-06
1.200000000000000025e-02,-4.221026777913775877e+05,6.100689389415263342e-03,-3.159661132256689022e-04,-5.497252571814117417e-01,8.871472953213522042e-03,1.000003808427810448e+00,-5.748911006172206621e-03,2.469268063368875192e-04,5.497253876980210396e-01,8.891692609694584401e-03,1.000003752954917502e+00,3.517783832430567206e-04,-6.903930688878138306e-05,1.305166092979703762e-07
1.240000000000000130e-02,-4.221027110624483903e+05,6.021789362871990750e-03,-3.109441074404131842e-04,-5.490908369796865252e-01,9.021169868698556554e-03,1.000003869036041992e+00,-5.652558187484849929e-03,2.601899179658876825e-04,5.490907761944202603e-01,9.041858070612021278e-03,1.000003809577542535e+00,3.692311753871408211e-04,-5.075418947452550169e-05,-6.078526626485114548e-08
1.279999999999999888e-02,-4.221027288396335789e+05,5.973033469451919167e-03,-3.089283816102959151e-04,-5.488369486859825397e-01,9.098193107654972689e-03,1.000003888477176917e+00,-5.586638862542850185e-03,2.889676766092754974e-04,5.488385810710412205e-01,9.119272283921658201e-03,1.000003828038362297e+00,3.863946069090689814e-04,-1.996070500102041772e-05,1.632385058680796419e-06
1.320000000000000166e-02,-4.221027363485955866e+05,5.957935755843891956e-03,-3.082008287775685022e-04,-5.485625238696116845e-01,9.126588273949635260e-03,1.000003905621143163e+00,-5.561457599203754008e-03,3.040675119608250666e-04,5.485643580302542732e-01,9.147973881042241115e-03,1.000003847187165285e+00,3.964781566401379478e-04,-4.133316816743435630e-06,1.834160642588678058e-06
1.360000000000000098e-02,-4.221027472782376572e+05,5.977697521110062785e-03,-2.975495732299109465e-04,-5.484109764644738982e-01,9.170706150284355096e-03,1.000003912798747008e+00,-5.574327401578898188e-03,2.964597467909034240e-04,5.484114129165125195e-01,9.192368723112152862e-03,1.000003850166103492e+00,4.033701195311645976e-04,-1.089826439007522511e-06,4.364520386213044389e-07
1.400000000000000203e-02,-4.221027652484665741e+05,6.036621947005211923e-03,-2.775474907001334712e-04,-5.489586984959375915e-01,9.247394661671867397e-03,1.000003940029144278e+00,-5.622571189864867570e-03,2.868625558789667505e-04,5.489590196442227787e-01,9.269270202721670640e-03,1.000003873906181839e+00,4.140507571403443526e-04,9.315065178833279325e-06,3.211482851872560218e-07
1.440000000000000134e-02,-4.221027955712758121e+05,6.112983875076994159e-03,-2.652047326866965285e-04,-5.502880794598469238e-01,9.380710834856888919e-03,1.000004008601447003e+00,-5.681456031562320992e-03,2.935786726815706161e-04,5.502893188420402426e-01,9.402751074225812120e-03,1.000003935673482225e+00,4.315278435146731664e-04,2.837393999487408756e-05,1.239382193318760983e-06
1.479999999999999892e-02,-4.221028320920473780e+05,6.175488638328552153e-03,-2.703886601025977322e-04,-5.516861266067875080e-01,9.542132008759533074e-03,1.000004089084798764e+00,-5.725123199999277053e-03,3.103947083636652204e-04,5.516879490326364044e-01,9.564323635907980362e-03,1.000004012301199730e+00,4.503654383292751001e-04,4.000604826106748816e-05,1.822425848896358502e-06
1.520000000000000170e-02,-4.221028658120869659e+05,6.205233713151179706e-03,-2.889661978009214053e-04,-5.526117952396635280e-01,9.690604973000829445e-03,1.000004136030699042e+00,-5.743218887153056333e-03,3.177743467547880746e-04,5.526124208753036005e-01,9.713006219417964424e-03,1.000004059580104077e+00,4.620148259981233727e-04,2.880814895386666925e-05,6.256356400724527589e-07
1.560000000000000275e-02,-4.221028926377882017e+05,6.214440162042831305e-03,-3.025956460595180704e-04,-5.530950592006560473e-01,9.806701885516209971e-03,1.000004176459993399e+00,-5.746722527723705128e-03,3.136670263873291746e-04,5.530955057236197625e-01,9.829353147493547632e-03,1.000004096167674827e+00,4.677176343191261770e-04,1.107138032781110424e-05,4.465229637151679754e-07
1.600000000000000033e-02,-4.221029071827823063e+05,6.239156272269909785e-03,-3.055330669946294928e-04,-5.535756853724431714e-01,9.865284735529309540e-03,1.000004190802749715e+00,-5.762146285534134639e-03,3.106866398504187559e-04,5.535772773096212518e-01,9.888182994793342021e-03,1.000004112468698914e+00,4.770099867357751461e-04,5.153572855789263166e-06,1.591937178080371496e-06
1.640000000000000138e-02,-4.221029157979157171e+05,6.287702783557603398e-03,-3.037171400425010392e-04,-5.540893851382372448e-01,9.895651843930023187e-03,1.000004207931177946e+00,-5.794652090535712570e-03,3.127228403891406340e-04,5.540916079797819638e-01,9.918729283500344121e-03,1.000004129047403323e+00,4.930506930218908276e-04,9.005700346639594796e-06,2.222841544718967555e-06
1.680000000000000243e-02,-4.221029237973301788e+05,6.337039678438494660e-03,-3.082766576692868286e-04,-5.542272627192930123e-01,9.922539873787937156e-03,1.000004223885695653e+00,-5.827097329194848296e-03,3.125015826033982185e-04,5.542283559066631948e-01,9.945732299462073725e-03,1.000004142490832804e+00,5.099423492436463631e-04,4.224924934111389929e-06,1.093187370182491236e-06
1.720000000000000001e-02,-4.221029360578242340e+05,6.330106554103930548e-03,-3.218073298861079770e-04,-5.535975838871668442e-01,9.968967939702529785e-03,1.000004242049274739e+00,-5.811103922673650779e-03,3.040324607809752029e-04,5.535979365801098062e-01,9.992241342370127705e-03,1.000004160442727219e+00,5.190026314302797691e-04,-1.777486910513277401e-05,3.526929429620295764e-07
1.760000000000000106e-02,-4.221029571112178382e+05,6.254564138575271701e-03,-3.339669972954055943e-04,-5.525089818137612907e-01,1.005572472185099070e-02,1.000004289123702206e+00,-5.730290840990574786e-03,2.971497859216381773e-04,5.525103553008178237e-01,1.007904739711720093e-02,1.000004205509037236e+00,5.242732975846969151e-04,-3.681721137376741705e-05,1.373487056532951556e-06
1.800000000000000211e-02,-4.221029815856736968e+05,6.171241575949541584e-03,-3.385587740669976538e-04,-5.515863644321516990e-01,1.015857219812515283e-02,1.000004337703177093e+00,-5.637473671873178237e-03,3.021439764475449419e-04,5.515882469791256737e-01,1.018197674761855444e-02,1.000004254499535561e+00,5.337679040763633476e-04,-3.641479761945271183e-05,1.882546973974719151e-06
1.839999999999999969e-02,-4.221030070343426778e+05,6.134184384035067626e-03,-3.351157151964636086e-04,-5.509920532369227963e-01,1.026575037283256574e-02,1.000004362406091252e+00,-5.585248719097177759e-03,3.179461138156165398e-04,5.509936793431426949e-01,1.028927420231732018e-02,1.000004281516434945e+00,5.489356649378898667e-04,-1.716960138084706877e-05,1.626106219898559857e-06
1.880000000000000074e-02,-4.221030274073993787e+05,6.143338523827679074e-03,-3.271584689860999287e-04,-5.504877486466782655e-01,1.034875406339854330e-02,1.000004383948926989e+00,-5.580437294209873202e-03,3.291113523759584230e-04,5.504887431049343416e-01,1.037238761673920512e-02,1.000004303618312163e+00,5.629012296178058719e-04,1.952883389858494322e-06,9.944582560761361378e-07
1.920000000000000179e-02,-4.221030406021484523e+05,6.157477222831040688e-03,-3.205050787021528221e-04,-5.498278171910564449e-01,1.039764428279351706e-02,1.000004398375581305e+00,-5.587989646128454363e-03,3.231590259634934542e-04,5.498292768077909232e-01,1.042138455218096817e-02,1.000004317144260524e+00,5.694875767025863247e-04,2.653947261340632111e-06,1.459616734478252909e-06
1.960000000000000284e-02,-4.221030493722538813e+05,6.151367003304578432e-03,-3.131235669525661157e-04,-5.492901615813043925e-01,1.042564641341582436e-02,1.000004415566522420e+00,-5.576523570955141569e-03,3.088511249654074487e-04,5.492921071714328418e-01,1.044948199341752537e-02,1.000004329901354572e+00,5.748434323494368628e-04,-4.272441987158666962e-06,1.945590128449303791e-06
2.000000000000000042e-02,-4.221030557441701530e+05,6.141423011186107617e-03,-3.016465173999455652e-04,-5.492860786950296559e-01,1.044241483889382302e-02,1.000004421078910744e+00,-5.554325370888193135e-03,3.072420839532677287e-04,5.492875162088587393e-01,1.046633681633169985e-02,1.000004332480086466e+00,5.870976402979144818e-04,5.595566553322163430e-06,1.437513829083414407e-06
2.040000000000000147e-02,-4.221030656467804220e+05,6.153396164368156451e-03,-2.928288172740007222e-04,-5.498992654528988000e-01,1.047507347407971787e-02,1.000004436236150651e+00,-5.549261418230384130e-03,3.204790419557588870e-04,5.499001765891848859e-01,1.049905381172777999e-02,1.000004345335588463e+00,6.041347461377723216e-04,2.765022468175816484e-05,9.111362860858562840e-07
2.080000000000000251e-02,-4.221030800041452167e+05,6.189630057322290796e-03,-2.931317548811112022e-04,-5.506522580857626803e-01,1.052793930230883079e-02,1.000004470256078415e+00,-5.570955993534102042e-03,3.337086581003079699e-04,5.506538339799856852e-01,1.055199725879866872e-02,1.000004383760377147e+00,6.186740637881887536e-04,4.057690321919676761e-05,1.575894223004858929e-06
2.120000000000000009e-02,-4.221030979291583644e+05,6.241214298526777220e-03,-2.972074304714962469e-04,-5.511976608791225862e-01,1.059715588930447774e-02,1.000004492483389074e+00,-5.614644385508310402e-03,3.311368547152700723e-04,5.512000130191426761e-01,1.062130728960569183e-02,1.000004403124143515e+00,6.265699130184668175e-04,3.392942424377382547e-05,2.352140020089876771e-06
2.160000000000000114e-02,-4.221031171603841940e+05,6.292803196047100887e-03,-2.946448220045569714e-04,-5.516472606282538660e-01,1.067243199873582453e-02,1.000004516301364443e+00,-5.658820764063813256e-03,3.138254774832822404e-04,5.516489362864527290e-01,1.069663050430047849e-02,1.000004428078438812e+00,6.339824319832876309e-04,1.918065547872526908e-05,1.675658198863061443e-06
2.200000000000000219e-02,-4.221031330751494970e+05,6.341283017720948482e-03,-2.843048475357075030e-04,-5.522310213967797088e-01,1.073177573662574373e-02,1.000004540575107681e+00,-5.694450469827421965e-03,3.001270500734778295e-04,5.522321581313970329e-01,1.075597843672880700e-02,1.000004455229895894e+00,6.468325478935265174e-04,1.582220253777032659e-05,1.136734617324108854e-06
2.239999999999999977e-02,-4.221031452914973488e+05,6.382778220871923591e-03,-2.831679843159774345e-04,-5.529321345399428322e-01,1.077335026323358522e-02,1.000004560735778592e+00,-5.717838080251124583e-03,2.999660702227705585e-04,5.529334730205971438e-01,1.079756921000981328e-02,1.000004476741286341e+00,6.649401406207990084e-04,1.679808590679312402e-05,1.338480654311524631e-06
2.280000000000000082e-02,-4.221031535641091759e+05,6.399691045787035508e-03,-2.963033237700781158e-04,-5.533411522777347269e-01,1.079585616967634019e-02,1.000004569199968607e+00,-5.718419480903257947e-03,3.043573164645443484e-04,5.533433004570105229e-01,1.082013205881622413e-02,1.000004485950753752e+00,6.812715648837775612e-04,8.053992694466232619e-06,2.148179275796024967e-06
2.320000000000000187e-02,-4.221031600438267342e+05,6.385184853309434742e-03,-3.132266862083190077e-04,-5.532258791361257533e-01,1.080979647923756629e-02,1.000004572771054256e+00,-5.694478516264539145e-03,3.000279423325941911e-04,5.532282227556263310e-01,1.083413010493279420e-02,1.000004488753261978e+00,6.907063370448955977e-04,-1.319874387572481664e-05,2.343619500577709402e-06
2.360000000000000292e-02,-4.221031685164560331e+05,6.351200964517043045e-03,-3.201150711984996180e-04,-5.527505181146673552e-01,1.083258169509326158e-02,1.000004580033027501e+00,-5.653568711351498847e-03,2.899025628707028231e-04,5.527521136943203128e-01,1.085697790976077395e-02,1.000004495642818458e+00,6.976322531655441972e-04,-3.021250832779679481e-05,1.595579652957646033e-06
2.400000000000000050e-02,-4.221031791857003700e+05,6.332904966347896979e-03,-3.153751852662362259e-04,-5.523269158607253537e-01,1.086546746638289082e-02,1.000004595188141776e+00,-5.623069733624985050e-03,2.871754929381879090e-04,5.523284118658715602e-01,1.088993634809734025e-02,1.000004511102938531e+00,7.098352327229119282e-04,-2.819969232804831697e-05,1.496005146206513814e-06
2.439999999999999808e-02,-4.221031932013946353e+05,6.337067319825926207e-03,-3.100606183433291451e-04,-5.520026647005996656e-01,1.091354505811891439e-02,1.000004611704146562e+00,-5.609811485072179610e-03,2.904455691626076303e-04,5.520046172862675959e-01,1.093807160651442435e-02,1.000004524668958616e+00,7.272558347537465967e-04,-1.961504918072151486e-05,1.952585667930328839e-06
2.480000000000000260e-02,-4.221032079645752092e+05,6.336525601141082195e-03,-3.111992766305179308e-04,-5.515697243547689199e-01,1.096465986491323812e-02,1.000004638052874872e+00,-5.594032766148293763e-03,2.917500827345734953e-04,5.515719616164119765e-01,1.098921158468666066e-02,1.000004546154145579e+00,7.424928349927884322e-04,-1.944919389594443543e-05,2.237261643056598359e-06
2.520000000000000365e-02,-4.221032214315666351e+05,6.306554013474194656e-03,-3.156093268811686241e-04,-5.509393990480745407e-01,1.100915970947054581e-02,1.000004658288061066e+00,-5.555760464863985712e-03,2.871012746646173859e-04,5.509411473233127854e-01,1.103370627883091398e-02,1.000004568941483152e+00,7.507935486102089440e-04,-2.850805221655123818e-05,1.748275238244723084e-06
2.559999999999999776e-02,-4.221032325497671263e+05,6.253229742429576923e-03,-3.154390206375250411e-04,-5.503279045545379500e-01,1.104247640603312972e-02,1.000004677655185858e+00,-5.494931056974409339e-03,2.845897204724451269e-04,5.503296199843045189e-01,1.106700508538883791e-02,1.000004588428960117e+00,7.582986854551675843e-04,-3.084930016507991422e-05,1.715429766568909997e-06
2.600000000000000228e-02,-4.221032404744444066e+05,6.218572885176157534e-03,-3.069764593211244124e-04,-5.500884191567945170e-01,1.106070399112602833e-02,1.000004691658702649e+00,-5.446983268670676712e-03,2.921568190223607954e-04,5.500904695073254302e-01,1.108521737875104406e-02,1.000004604340201553e+00,7.715896165054808228e-04,-1.481964029876361695e-05,2.050350530913291891e-06
2.640000000000000333e-02,-4.221032475857277750e+05,6.233590998829132042e-03,-2.980323275476205866e-04,-5.502319918713253211e-01,1.107456573805581067e-02,1.000004701396814966e+00,-5.444850224108332797e-03,3.053719341575149879e-04,5.502341749548761429e-01,1.109905072146968354e-02,1.000004610733046473e+00,7.887407747207992453e-04,7.339606609894401296e-06,2.183083550821862673e-06
2.679999999999999744e-02,-4.221032549913926632e+05,6.277921141757600125e-03,-2.951099833646737033e-04,-5.505083035870905750e-01,1.108939175380740071e-02,1.000004703084325541e+00,-5.475480338542300547e-03,3.121320803213273472e-04,5.505104582119031420e-01,1.111383010428990820e-02,1.000004612111031532e+00,8.024408032152995779e-04,1.702209695665364390e-05,2.154624812567007552e-06
2.720000000000000195e-02,-4.221032642070521833e+05,6.312240339223373561e-03,-2.949700037447974170e-04,-5.506985741753021024e-01,1.111233337116553609e-02,1.000004710546760656e+00,-5.501817367827859309e-03,3.080297325266682039e-04,5.507002168431804900e-01,1.113672999981684189e-02,1.000004617902904069e+00,8.104229713955142522e-04,1.305972878187078691e-05,1.642667878387626956e-06
2.760000000000000300e-02,-4.221032755046495586e+05,6.328704422132388173e-03,-2.930375845540469926e-04,-5.509482044613984719e-01,1.114489492687872549e-02,1.000004714479508783e+00,-5.509695676354737191e-03,3.004729609906619170e-04,5.509502145181937038e-01,1.116925570744818283e-02,1.000004622977431534e+00,8.190087457776509816e-04,7.435376436614924388e-06,2.010056795231918159e-06
2.800000000000000405e-02,-4.221032874850967200e+05,6.342270755263688074e-03,-2.885760782194593619e-04,-5.514090028965713541e-01,1.118008304216513114e-02,1.000004732635150662e+00,-5.509058896584572915e-03,3.027614399209950556e-04,5.514112743837964459e-01,1.120439205667028357e-02,1.000004637331114443e+00,8.332118586791151596e-04,1.418536170153569375e-05,2.271487225091739504e-06
2.840000000000000163e-02,-4.221032993458464625e+05,6.368810505655103649e-03,-2.891472827158525342e-04,-5.520072753616623862e-01,1.121414129391723816e-02,1.000004751339951703e+00,-5.518460047726474020e-03,3.143760986250635197e-04,5.520096878759931380e-01,1.123836711404553948e-02,1.000004649862394901e+00,8.503504579286296286e-04,2.522881590921098550e-05,2.412514330751847069e-06
2.880000000000000268e-02,-4.221033094377453672e+05,6.399538232379257084e-03,-2.991821588867109674e-04,-5.524607524347807663e-01,1.123953433646469359e-02,1.000004772669381259e+00,-5.536137874505354418e-03,3.219470403470931787e-04,5.524629525965881749e-01,1.126366252294198206e-02,1.000004666932783337e+00,8.634003578739026658e-04,2.276488146038221135e-05,2.200161807408562709e-06
2.920000000000000373e-02,-4.221033176195804263e+05,6.423135351079536925e-03,-3.094697033180073367e-04,-5.525758509222392645e-01,1.125586586673285941e-02,1.000004780456039244e+00,-5.552411733124143142e-03,3.175981486721280930e-04,5.525779423745226238e-01,1.127990843448968029e-02,1.000004673183775727e+00,8.707236179553937833e-04,8.128445354120756357e-06,2.091452283359274134e-06
2.959999999999999784e-02,-4.221033249700862798e+05,6.437306536923164194e-03,-3.114818764368108839e-04,-5.524882594013634796e-01,1.126807708246702587e-02,1.000004780637235857e+00,-5.558412457272235256e-03,3.081589214530949241e-04,5.524904953875766633e-01,1.129204631720375981e-02,1.000004674199225230e+00,8.788940796509289374e-04,-3.322954983715959744e-06,2.235986213183771554e-06
3.000000000000000583e-02,-4.221033320975397946e+05,6.444175601515206471e-03,-3.068605070764664276e-04,-5.523991605573175256e-01,1.127895260429668742e-02,1.000004781119310904e+00,-5.552060811487941235e-03,3.053108466755452555e-04,5.524013270952025101e-01,1.130285348047938183e-02,1.000004678052848428e+00,8.921147900272652365e-04,-1.549660400921172142e-06,2.166537884984442996e-06
3.040000000000000341e-02,-4.221033405911437585e+05,6.447343098659001452e-03,-3.082546980396956462e-04,-5.523304697128117446e-01,1.129572899221876169e-02,1.000004785067526880e+00,-5.539450775319957124e-03,3.096881457014501117e-04,5.523328426247204881e-01,1.131956405399363146e-02,1.000004682504424425e+00,9.078923233390443284e-04,1.433447661754465481e-06,2.372911908743446929e-06
3.079999999999999752e-02,-4.221033503325902857e+05,6.436608340355364465e-03,-3.190044968501967921e-04,-5.520817422494944671e-01,1.131782236883502497e-02,1.000004790213641970e+00,-5.516317958458914414e-03,3.131376730316913124e-04,5.520841279360757525e-01,1.134158912631939506e-02,1.000004686088229233e+00,9.202903818964500507e-04,-5.866823818505479717e-06,2.385686581285462182e-06
3.120000000000000551e-02,-4.221033608521472779e+05,6.410430992271508831e-03,-3.267227546807451358e-04,-5.516231096963598590e-01,1.134318786042353908e-02,1.000004802870016585e+00,-5.482807673242947634e-03,3.107731115259804275e-04,5.516257869611578268e-01,1.136689840891944199e-02,1.000004696875639976e+00,9.276233190285611968e-04,-1.594964315476470832e-05,2.677264797967815468e-06
3.160000000000000309e-02,-4.221033714313129894e+05,6.383863263868284031e-03,-3.236697999525107072e-04,-5.511280407202933107e-01,1.136856242764276888e-02,1.000004815177055084e+00,-5.448598254181681588e-03,3.062974853847190426e-04,5.511304071952929373e-01,1.139223644732185840e-02,1.000004706782818387e+00,9.352650096866024429e-04,-1.737231456779166463e-05,2.366474999626611009e-06
3.200000000000000067e-02,-4.221033807744793594e+05,6.378546120457391153e-03,-3.143630114737191767e-04,-5.508318378074614774e-01,1.138805468726187750e-02,1.000004821417084022e+00,-5.430784641599752625e-03,3.078473009470350150e-04,5.508340198010861499e-01,1.141169875092418878e-02,1.000004711556974568e+00,9.477614788576385271e-04,-6.515710526684161639e-06,2.181993624672529108e-06
3.240000000000000518e-02,-4.221033892486609984e+05,6.397714453460844053e-03,-3.080675263959326243e-04,-5.507646998336718225e-01,1.140300054129111083e-02,1.000004822944245086e+00,-5.434252705976442763e-03,3.125003488118802651e-04,5.507669957752692191e-01,1.142660671696967174e-02,1.000004713480429741e+00,9.634617474844012902e-04,4.432822415947640805e-06,2.295941597396655709e-06
3.280000000000000276e-02,-4.221033967467749026e+05,6.414939080812334833e-03,-3.081076280973885626e-04,-5.507516204505082946e-01,1.141296986215773433e-02,1.000004824425271055e+00,-5.438894774926619075e-03,3.116244877361222521e-04,5.507542686498018147e-01,1.143652968443363387e-02,1.000004717486775663e+00,9.760443058857157586e-04,3.516859638733689421e-06,2.648199293520114850e-06
3.320000000000000034e-02,-4.221034042425603839e+05,6.410487606881489810e-03,-3.085391113213755473e-04,-5.507119568932131726e-01,1.142255290168092685e-02,1.000004830640297993e+00,-5.426650595551220195e-03,3.053332351409475919e-04,5.507147684289641631e-01,1.144605869937831075e-02,1.000004727466046850e+00,9.838370113302696146e-04,-3.205876180427955427e-06,2.811535750990579174e-06
3.360000000000000486e-02,-4.221034123374824412e+05,6.400009710317900759e-03,-3.042508416612748506e-04,-5.507527674700178899e-01,1.143480742019601683e-02,1.000004833510631963e+00,-5.406934313421035178e-03,3.019520558127440461e-04,5.507551416305829228e-01,1.145824504795007158e-02,1.000004731819544856e+00,9.930753968968655809e-04,-2.298785848530804452e-06,2.374160565032923387e-06
3.400000000000000244e-02,-4.221034212035102537e+05,6.409026680549750193e-03,-2.973414454345321527e-04,-5.510216546878036192e-01,1.145025329246976420e-02,1.000004837029270011e+00,-5.401536306513897781e-03,3.054913078804111812e-04,5.510240069436512789e-01,1.147360857571704841e-02,1.000004734469705392e+00,1.007490374035852412e-03,8.149862445879028482e-06,2.352255847659634469e-06
3.440000000000000002e-02,-4.221034309378083562e+05,6.443782227487081585e-03,-2.939148098045869860e-04,-5.514295843279372056e-01,1.146924934865632337e-02,1.000004847166067634e+00,-5.420142673442524157e-03,3.109554922919811806e-04,5.514321074059009842e-01,1.149252904898304291e-02,1.000004744671821655e+00,1.023639554044557427e-03,1.704068248739419459e-05,2.523077963778597166e-06
3.480000000000000454e-02,-4.221034406373855309e+05,6.484811444152255820e-03,-2.976720947450041247e-04,-5.517849579401571392e-01,1.148768692220406701e-02,1.000004855430815631e+00,-5.448802075386059360e-03,3.099030280569300879e-04,5.517878706017085300e-01,1.151090611473321208e-02,1.000004751754394849e+00,1.036009368766196460e-03,1.223093331192596318e-05,2.912661551390804959e-06
3.520000000000000212e-02,-4.221034498785756878e+05,6.505075159874047080e-03,-3.017241581592455878e-04,-5.519623375083327899e-01,1.150370049027634768e-02,1.000004858616113435e+00,-5.460568969979741338e-03,3.021196807688358334e-04,5.519650049657691682e-01,1.152685945488281759e-02,1.000004753976182714e+00,1.044506189894305742e-03,3.955226095902456170e-07,2.667457436378306568e-06
3.559999999999999970e-02,-4.221034584357168060e+05,6.506786960786277441e-03,-3.007721585171054608e-04,-5.520407261139990140e-01,1.151625659110463301e-02,1.000004859402569668e+00,-5.451585566744049371e-03,2.951756333255446826e-04,5.520433401852841149e-01,1.153933889203659531e-02,1.000004755012375846e+00,1.055201394042228069e-03,-5.596525191560778288e-06,2.614071285100827424e-06
3.600000000000000422e-02,-4.221034663168084808e+05,6.506200591944513549e-03,-2.982371083735383039e-04,-5.521483053715054989e-01,1.152520186186094947e-02,1.000004860009721996e+00,-5.436097325268239404e-03,2.958614835447183908e-04,5.521510683412899079e-01,1.154819538824704978e-02,1.000004755270498036e+00,1.070103266676274145e-03,-2.375624828819913100e-06,2.762969784408930707e-06
3.640000000000000180e-02,-4.221034741656214464e+05,6.511966056257495299e-03,-3.011982469993477584e-04,-5.522420607039406626e-01,1.153362286978388586e-02,1.000004860767846671e+00,-5.426192402307986225e-03,3.021060025056877796e-04,5.522449226492841534e-01,1.155652442831684758e-02,1.000004755606276774e+00,1.085773653949509074e-03,9.077555063400212336e-07,2.861945343490823745e-06
3.679999999999999938e-02,-4.221034823202197440e+05,6.515942346400071215e-03,-3.100894922004088943e-04,-5.521780561289562073e-01,1.154302441061766556e-02,1.000004861971271364e+00,-5.418286714702182441e-03,3.047938230015243867e-04,5.521809109946281824e-01,1.156582924062687923e-02,1.000004756888144719e+00,1.097655631697888774e-03,-5.295669198884507631e-06,2.854865671975126418e-06
3.720000000000000390e-02,-4.221034910210019443e+05,6.510571890672520699e-03,-3.154085693431709020e-04,-5.519147457292900016e-01,1.155471775168588275e-02,1.000004865870295356e+00,-5.404566665701882044e-03,3.010245081293059350e-04,5.519173058219764005e-01,1.157741820430147582e-02,1.000004762136785352e+00,1.106005224970638655e-03,-1.438406121386496704e-05,2.560092686398895978e-06
3.760000000000000148e-02,-4.221035003578869510e+05,6.503363678895454462e-03,-3.118258732094680613e-04,-5.516023195148025415e-01,1.156897754925665864e-02,1.000004871479964308e+00,-5.387229737713745449e-03,2.965404961926803445e-04,5.516050957944421684e-01,1.159156534434752778e-02,1.000004766947943935e+00,1.116133941181709013e-03,-1.528537701678771678e-05,2.776279639626899609e-06
3.799999999999999906e-02,-4.221035096508461866e+05,6.499696833433004153e-03,-3.051484724844678235e-04,-5.513772838627231110e-01,1.158281124273364236e-02,1.000004876605574911e+00,-5.369529308947571140e-03,2.976504689202283827e-04,5.513802726710959057e-01,1.160529950473131698e-02,1.000004771345249566e+00,1.130167524485433013e-03,-7.498003564239440807e-06,2.988808372794693469e-06
3.840000000000000357e-02,-4.221035189292078721e+05,6.498969163100987850e-03,-3.037652255106371851e-04,-5.512558846832575910e-01,1.159607141720375365e-02,1.000004881749401164e+00,-5.353756733477153459e-03,3.025754127511913753e-04,5.512589041370703491e-01,1.161847306901994496e-02,1.000004776739170875e+00,1.145212429623834391e-03,-1.189812759445809786e-06,3.019453812758143840e-06
3.880000000000000115e-02,-4.221035276409068028e+05,6.494677625175725340e-03,-3.084074935756363797e-04,-5.511325601041660027e-01,1.160634553270749672e-02,1.000004886067587417e+00,-5.337842663601656025e-03,3.047846836550520584e-04,5.511354181794813067e-01,1.162866312377506574e-02,1.000004780388327408e+00,1.156834961574069315e-03,-3.622809920584321285e-06,2.858075315304020592e-06
3.920000000000000567e-02,-4.221035360059553641e+05,6.485191520378296402e-03,-3.102667831911377710e-04,-5.509739388434667928e-01,1.161468304819166138e-02,1.000004889372452910e+00,-5.319770922206640620e-03,3.037503241900387841e-04,5.509768356604106687e-01,1.163691038927476031e-02,1.000004782740448350e+00,1.165420598171655782e-03,-6.516459001098986840e-06,2.896816943875890615e-06
3.960000000000000325e-02,-4.221035441911622183e+05,6.483391993097806054e-03,-3.047001982524289929e-04,-5.508952519847452045e-01,1.162197248643502719e-02,1.000004891520921868e+00,-5.307672982179449141e-03,3.042398000979357523e-04,5.508982421433128440e-01,1.164409967121807742e-02,1.000004783619373061e+00,1.175719010918356913e-03,-4.603981544932405669e-07,2.990158567639511489e-06
4.000000000000000083e-02,-4.221035525295041152e+05,6.501510352802815015e-03,-2.976911660246615138e-04,-5.509917135352773165e-01,1.162955631824169785e-02,1.000004894364217467e+00,-5.311887343338079701e-03,3.076188094176947698e-04,5.509946812043583497e-01,1.165156609255826869e-02,1.000004784666485014e+00,1.189623009464735315e-03,9.927643393033255999e-06,2.967669081033186274e-06
4.040000000000000535e-02,-4.221035542367649032e+05,6.531333074020609364e-03,-3.143874752740840966e-04,-5.512125133681358147e-01,1.163912862287252992e-02,1.000004897246799418e+00,-5.328601337658452931e-03,3.289556830219128700e-04,5.512155803986910074e-01,1.166100976318807866e-02,1.000004787619858782e+00,1.202731736362156433e-03,1.456820774782877342e-05,3.067030555192751251e-06
4.080000000000000293e-02,-4.221035561403795145e+05,6.551194093683906754e-03,-3.565785096181980918e-04,-5.514185401179401147e-01,1.164968909166009571e-02,1.000004901161273940e+00,-5.344660925021592519e-03,3.669637569674856449e-04,5.514216753827653195e-01,1.167143781203938344e-02,1.000004791758986045e+00,1.206533168662314234e-03,1.038524734928755310e-05,3.135264825204764350e-06
4.120000000000000051e-02,-4.221035582163734944e+05,6.549827630310530585e-03,-3.887763063063600158e-04,-5.515550336792829356e-01,1.166104069841623035e-02,1.000004902894569669e+00,-5.347144460218620880e-03,3.925578101855876478e-04,5.515581807089140476e-01,1.168266512752055147e-02,1.000004794821373499e+00,1.202683170091909705e-03,3.781503879227631967e-06,3.147029631112019388e-06
4.160000000000000503e-02,-4.221035601794695249e+05,6.543301229055478209e-03,-3.880577733519123768e-04,-5.516683290823733987e-01,1.167184870011346749e-02,1.000004904748301060e+00,-5.342619697489559873e-03,3.919333525735133159e-04,5.516710981474332032e-01,1.169336999001113417e-02,1.000004798786497506e+00,1.200681531565918336e-03,3.875579221600939078e-06,2.769065059804454165e-06
4.200000000000000261e-02,-4.221035618339839857e+05,6.552183438057191701e-03,-3.651896435690230275e-04,-5.518277041395401872e-01,1.168111366153411733e-02,1.000004906593084941e+00,-5.347035446871603072e-03,3.740618625261726859e-04,5.518303063015842502e-01,1.170253956789948056e-02,1.000004802547299398e+00,1.205147991185588630e-03,8.872218957149658435e-06,2.602162044063049962e-06
4.240000000000000019e-02,-4.221035631787184393e+05,6.572635403799772548e-03,-3.508855166578990796e-04,-5.519876775292407167e-01,1.168899209103458139e-02,1.000004910322962237e+00,-5.361046165839615865e-03,3.604030882244886125e-04,5.519906640946165011e-01,1.171030825566682539e-02,1.000004804947635773e+00,1.211589237960156683e-03,9.517571566589532947e-06,2.986565375784344667e-06
4.280000000000000471e-02,-4.221035643398013199e+05,6.586694715547210602e-03,-3.651695709402799574e-04,-5.520271411537428508e-01,1.169597002252121751e-02,1.000004913126055106e+00,-5.373013308659306715e-03,3.667825828380115363e-04,5.520304061672807183e-01,1.171714872054791662e-02,1.000004808114898891e+00,1.213681406887903887e-03,1.613011897731578877e-06,3.265013537867567095e-06
4.320000000000000229e-02,-4.221035655177371809e+05,6.582646269435685725e-03,-4.005404798632267475e-04,-5.519245915977034622e-01,1.170304732994180939e-02,1.000004915289984364e+00,-5.371366696815926822e-03,3.930504046347608506e-04,5.519276861903931186e-01,1.172408040842413957e-02,1.000004811158380802e+00,1.211279572619758903e-03,-7.490075228465896927e-06,3.094592689656394668e-06
4.359999999999999987e-02,-4.221035669382901397e+05,6.566514870152411788e-03,-4.348543361608501133e-04,-5.517674657690631035e-01,1.171117320321029068e-02,1.000004916066601579e+00,-5.358331830696116092e-03,4.261619226204029702e-04,5.517702360285950958e-01,1.173207659805047820e-02,1.000004812294180701e+00,1.208183039456295696e-03,-8.692413540447143164e-06,2.770259531992280699e-06
4.400000000000000439e-02,-4.221035684365374036e+05,6.551784425108416951e-03,-4.514464287881305858e-04,-5.516453246067288818e-01,1.171971822624416626e-02,1.000004917911451408e+00,-5.345599017871772995e-03,4.470116303982829792e-04,5.516482355870365728e-01,1.174050179760205946e-02,1.000004814143145682e+00,1.206185407236643956e-03,-4.434798389847606666e-06,2.910980307690991253e-06
4.440000000000000197e-02,-4.221035701358256047e+05,6.543104184401380558e-03,-4.478303397824030872e-04,-5.515520257418968786e-01,1.172913236842205997e-02,1.000004920135088016e+00,-5.339762972152235949e-03,4.450045488813681826e-04,5.515551754882244140e-01,1.174977834805635002e-02,1.000004815652474122e+00,1.203341212249144608e-03,-2.825790901034904573e-06,3.149746327535396517e-06
4.479999999999999954e-02,-4.221035716992302332e+05,6.536479870938762503e-03,-4.322646016256833203e-04,-5.514265895053570565e-01,1.173789898072546793e-02,1.000004925022498048e+00,-5.338296125424831298e-03,4.257718550314119649e-04,5.514296455944466269e-01,1.175838826326650391e-02,1.000004818292491438e+00,1.198183745513931205e-03,-6.492746594271355410e-06,3.056089089570335204e-06
4.520000000000000406e-02,-4.221035730654561194e+05,6.528192061946184663e-03,-4.191424620933066592e-04,-5.512552847464511352e-01,1.174574117222713932e-02,1.000004928309355501e+00,-5.334832442524605790e-03,4.095428089351936681e-04,5.512580648012105344e-01,1.176607357469168676e-02,1.000004823855708658e+00,1.193359619421578872e-03,-9.599653158112991108e-06,2.780054759399241959e-06
4.560000000000000164e-02,-4.221035741742790560e+05,6.522076996438876638e-03,-4.211410640893279052e-04,-5.511265821705262358e-01,1.175240821847982516e-02,1.000004933890372705e+00,-5.329857210648115615e-03,4.152552153096148715e-04,5.511294726555069357e-01,1.177258794533325367e-02,1.000004832854379577e+00,1.192219785790761023e-03,-5.885848779713033670e-06,2.890484980699881135e-06
4.599999999999999922e-02,-4.221035751219574595e+05,6.522226390207835553e-03,-4.400809206475512244e-04,-5.511246734072149378e-01,1.175829135341975064e-02,1.000004937211034450e+00,-5.329391564754195829e-03,4.410146198938837180e-04,5.511278642230874603e-01,1.177832074745423403e-02,1.000004834001413379e+00,1.192834825453639724e-03,9.336992463324935397e-07,3.190815872522456687e-06
4.640000000000000374e-02,-4.221035761195541127e+05,6.522967920082160809e-03,-4.614994088979391430e-04,-5.512088529677335869e-01,1.176438703573341044e-02,1.000004938513274766e+00,-5.332458579033162553e-03,4.644112486385339384e-04,5.512120262862412190e-01,1.178426338101845085e-02,1.000004835096504507e+00,1.190509341048998256e-03,2.911839740594795393e-06,3.173318507632139074e-06
4.680000000000000132e-02,-4.221035771352237789e+05,6.518963679840019364e-03,-4.639928339581734997e-04,-5.512996875902549387e-01,1.177061453926042320e-02,1.000004939324955489e+00,-5.335859331834051644e-03,4.642750247789655506e-04,5.513026628385138128e-01,1.179033470406604805e-02,1.000004836731385627e+00,1.183104348005967719e-03,2.821908207920509511e-07,2.975248258874074736e-06
4.720000000000000584e-02,-4.221035783626122284e+05,6.514247892607413250e-03,-4.408554416127663544e-04,-5.513639484282112369e-01,1.177776184735416717e-02,1.000004941050650631e+00,-5.338770827882597172e-03,4.395167794625510745e-04,5.513668559895578136e-01,1.179731894318190519e-02,1.000004838211452807e+00,1.175477064724816077e-03,-1.338662150215279897e-06,2.907561346576770234e-06
4.760000000000000342e-02,-4.221035796733089373e+05,6.516843696677851287e-03,-4.092691523029818863e-04,-5.514466580607861879e-01,1.178529398745679219e-02,1.000004942726131274e+00,-5.342942463212783932e-03,4.116212294297581049e-04,5.514497436381573525e-01,1.180466816174973073e-02,1.000004838970993237e+00,1.173901233465067355e-03,2.352077126776218590e-06,3.085577371164660576e-06
4.800000000000000100e-02,-4.221035809713940835e+05,6.531783678189717265e-03,-3.936990491673315147e-04,-5.515885415865395824e-01,1.179272289460789151e-02,1.000004943725360196e+00,-5.353465933039411317e-03,4.008557667417278177e-04,5.515917160311578638e-01,1.181190393893532913e-02,1.000004840154085528e+00,1.178317745150305948e-03,7.156717574396303030e-06,3.174444618281313524e-06
4.840000000000000552e-02,-4.221035821490676608e+05,6.548016757299444761e-03,-4.032807958549083980e-04,-5.517467099348040138e-01,1.179962754607991569e-02,1.000004945885826224e+00,-5.366067782575699961e-03,4.090758578485226954e-04,5.517498361022199482e-01,1.181862656978120013e-02,1.000004843881069361e+00,1.181948974723744800e-03,5.795061993614297399e-06,3.126167415934411054e-06
4.879999999999999616e-02,-4.221035831728758058e+05,6.551038278592859199e-03,-4.229931052973719846e-04,-5.518308038383249459e-01,1.180577963466454723e-02,1.000004948063055510e+00,-5.371305077313729033e-03,4.228086180554784272e-04,5.518339090851951401e-01,1.182460759715295642e-02,1.000004845372723716e+00,1.179733201279130166e-03,-1.844872418935573737e-07,3.105246870194200426e-06
4.920000000000000068e-02,-4.221035841009726864e+05,6.540472913214677789e-03,-4.297460181450792451e-04,-5.518148813233804129e-01,1.181147365009482635e-02,1.000004948602729593e+00,-5.365741100833661126e-03,4.259102656673640231e-04,5.518180226962121626e-01,1.183011951345726114e-02,1.000004846354814347e+00,1.174731812381016663e-03,-3.835752477715221979e-06,3.141372831749755790e-06
4.960000000000000520e-02,-4.221035849990090937e+05,6.530499986133440037e-03,-4.144345923554641959e-04,-5.517692903531267179e-01,1.181700961190544456e-02,1.000004949479924354e+00,-5.356992789435919937e-03,4.122862227049676836e-04,5.517723474584503851e-01,1.183544773719770807e-02,1.000004850964274272e+00,1.173507196697520100e-03,-2.148369650496512358e-06,3.057105323667208552e-06
5.000000000000000278e-02,-4.221035859122014372e+05,6.532066074660719882e-03,-3.883881345149637113e-04,-5.517324590375359827e-01,1.182262398661333529e-02,1.000004951301155964e+00,-5.354957359330580514e-03,3.897521188322178743e-04,5.517354337455628865e-01,1.184084478045279928e-02,1.000004857085664112e+00,1.177108715330139367e-03,1.363984317254162987e-06,2.974708026903805091e-06
5.040000000000000729e-02,-4.221035869491117774e+05,6.540150333805353801e-03,-3.708927417915760258e-04,-5.516936652439109467e-01,1.182879004267204867e-02,1.000004955891005798e+00,-5.358444844623596291e-03,3.718129316286399120e-04,5.516968173336787018e-01,1.184680212182569019e-02,1.000004859596233864e+00,1.181705489181757510e-03,9.201898370638861638e-07,3.152089767755050786e-06
5.080000000000000487e-02,-4.221035880224257708e+05,6.541569270592300853e-03,-3.714157125665132754e-04,-5.516035765312716777e-01,1.183511713304727549e-02,1.000004960159384115e+00,-5.357851358733154573e-03,3.680575350017031800e-04,5.516068311825773618e-01,1.185292950351169057e-02,1.000004861018130020e+00,1.183717911859146280e-03,-3.358177564810095345e-06,3.254651305684141960e-06
5.119999999999999551e-02,-4.221035890657836571e+05,6.533976044820852258e-03,-3.830059376844760282e-04,-5.514635184444286464e-01,1.184134479631121506e-02,1.000004961802040793e+00,-5.349553253594688598e-03,3.771605623283709615e-04,5.514666424169087922e-01,1.185895457297513923e-02,1.000004864552193062e+00,1.184422791226163660e-03,-5.845375356105066752e-06,3.123972480145731367e-06
5.160000000000000003e-02,-4.221035900681754574e+05,6.524622515179608929e-03,-3.929596219451237825e-04,-5.513435862826175926e-01,1.184732305433270662e-02,1.000004963610245046e+00,-5.338350044857487035e-03,3.901536480920509624e-04,5.513465373627228772e-01,1.186471924439224356e-02,1.000004867787801732e+00,1.186272470322121894e-03,-2.805973853072820084e-06,2.951080105284553667e-06
5.200000000000000455e-02,-4.221035909458595561e+05,6.520685741762930615e-03,-3.935075086355678260e-04,-5.512980743990384402e-01,1.185270371038889790e-02,1.000004964322682044e+00,-5.331697324467236758e-03,3.958280900716847355e-04,5.513011101840238348e-01,1.186987886568715775e-02,1.000004868398646662e+00,1.188988417295693857e-03,2.320581436116909459e-06,3.035784985394585078e-06
5.240000000000000213e-02,-4.221035917886561365e+05,6.522927770657921571e-03,-3.849185388550443424e-04,-5.513063960213012704e-01,1.185787451429888735e-02,1.000004965635522991e+00,-5.332174213847717600e-03,3.880426300338604868e-04,5.513096099421104235e-01,1.187482582046377536e-02,1.000004869670866547e+00,1.190753556810203971e-03,3.124091178816144464e-06,3.213920809153059110e-06
5.280000000000000665e-02,-4.221035925226053223e+05,6.526483679727709472e-03,-3.719362246938219367e-04,-5.513110569183797827e-01,1.186259467785164869e-02,1.000004966798938355e+00,-5.335230802251627810e-03,3.726940912869029700e-04,5.513142651835363228e-01,1.187932220849689108e-02,1.000004871152711194e+00,1.191252877476081662e-03,7.578665930810333379e-07,3.208265156540157648e-06
5.320000000000001117e-02,-4.221035933280789759e+05,6.530760908709866940e-03,-3.633398025468172090e-04,-5.513171962744021215e-01,1.186761498746472313e-02,1.000004968852733933e+00,-5.338233329925202997e-03,3.639246702100547249e-04,5.513200723206062026e-01,1.188411681722475848e-02,1.000004872298512426e+00,1.192527578784663943e-03,5.848676632375158883e-07,2.876046204081106339e-06
5.359999999999999487e-02,-4.221035941746635363e+05,6.536254326754658076e-03,-3.681021110973334612e-04,-5.513514061681005218e-01,1.187282532198630572e-02,1.000004969605565730e+00,-5.339944935676489528e-03,3.714144115966301293e-04,5.513542231736228150e-01,1.188909892748545895e-02,1.000004873593066668e+00,1.196309391078168548e-03,3.312300499296668040e-06,2.817005522293136721e-06
5.399999999999999939e-02,-4.221035950792896911e+05,6.543280673590713865e-03,-3.856908227886410951e-04,-5.514460749010244855e-01,1.187828199451632441e-02,1.000004970384236636e+00,-5.342966242034428298e-03,3.917742074175809474e-04,5.514491185368929349e-01,1.189432004996880503e-02,1.000004877484608645e+00,1.200314431556285567e-03,6.083384628939852296e-06,3.043635868449356963e-06
5.440000000000000391e-02,-4.221035959970774129e+05,6.548626182991658384e-03,-4.045508920242874376e-04,-5.515641517946232586e-01,1.188379601100304599e-02,1.000004971272776100e+00,-5.347610010003850216e-03,4.088340198907687291e-04,5.515672835673598451e-01,1.189959136424365536e-02,1.000004881342805074e+00,1.201016172987808169e-03,4.283127866481291519e-06,3.131772736586491135e-06
5.480000000000000149e-02,-4.221035968741843244e+05,6.547833252948664050e-03,-4.106906983585614226e-04,-5.516427504222126688e-01,1.188908491720569276e-02,1.000004973242107464e+00,-5.349958508279228746e-03,4.109342238022242093e-04,5.516457548896929186e-01,1.190463653144591648e-02,1.000004883107308729e+00,1.197874744669435304e-03,2.435254436627867086e-07,3.004467480249850553e-06
5.520000000000000601e-02,-4.221035977068354259e+05,6.545837408440528457e-03,-4.017577921988786899e-04,-5.516687036751559692e-01,1.189416004096950294e-02,1.000004976097833564e+00,-5.350786799346833253e-03,4.007003523734766252e-04,5.516715476996231216e-01,1.190947185212634304e-02,1.000004883860294402e+00,1.195050609093695204e-03,-1.057439825402064701e-06,2.844024467152372893e-06
5.560000000000001052e-02,-4.221035984440270113e+05,6.548597638772957023e-03,-3.907438028418322223e-04,-5.516781228284848293e-01,1.189881837112567557e-02,1.000004977447623844e+00,-5.352578490465732461e-03,3.912564126330653940e-04,5.516810876088905635e-01,1.191389318359971188e-02,1.000004884069692013e+00,1.196019148307224562e-03,5.126097912331716716e-07,2.964780405734224189e-06
5.600000000000000810e-02,-4.221035991559249233e+05,6.555415473703553146e-03,-3.926112029083783173e-04,-5.516989209688275553e-01,1.190334579713304280e-02,1.000004978145095036e+00,-5.356226096256435504e-03,3.938938040706730856e-04,5.517019990441415223e-01,1.191817618438579217e-02,1.000004884430879981e+00,1.199189377447117642e-03,1.282601162294768303e-06,3.078075313966976978e-06
5.640000000000000568e-02,-4.221035998694502632e+05,6.558349562284601468e-03,-4.092856983676785828e-04,-5.517015896501321626e-01,1.190788655962063923e-02,1.000004979456528664e+00,-5.358298742031347879e-03,4.077740561418331691e-04,5.517046912896973465e-01,1.192245403625251561e-02,1.000004884772549785e+00,1.200050820253253589e-03,-1.511642225845413658e-06,3.101639565183944569e-06
5.680000000000000326e-02,-4.221036006335149286e+05,6.551414772586447270e-03,-4.283009800480466799e-04,-5.516633333136510275e-01,1.191260492138696871e-02,1.000004980575878610e+00,-5.354752915006266885e-03,4.227176705794449710e-04,5.516662428519673034e-01,1.192689567285787865e-02,1.000004885024288637e+00,1.196661857580180385e-03,-5.583309468601708927e-06,2.909538316275828151e-06
5.720000000000000084e-02,-4.221036013871998875e+05,6.538332865157937476e-03,-4.356048813489425296e-04,-5.515743779552825243e-01,1.191731518680336742e-02,1.000004981941616578e+00,-5.346322637260017031e-03,4.292359338203367370e-04,5.515772746681004701e-01,1.193132817481412297e-02,1.000004886056947262e+00,1.192010227897920445e-03,-6.368947528605792621e-06,2.896712817945790164e-06
5.760000000000000536e-02,-4.221036021707761684e+05,6.529851629301404968e-03,-4.284101639976472761e-04,-5.514892030350275753e-01,1.192213015094026676e-02,1.000004983488312016e+00,-5.339923311145616976e-03,4.249156880965677279e-04,5.514921939283462526e-01,1.193586715891803776e-02,1.000004887499141182e+00,1.189928318155787992e-03,-3.494475901079548141e-06,2.990893318677301238e-06
5.800000000000000988e-02,-4.221036029095168924e+05,6.529791265755792440e-03,-4.161378354248230333e-04,-5.514430833050054659e-01,1.192675932333623137e-02,1.000004984225746796e+00,-5.339594112677154523e-03,4.152927794727485477e-04,5.514461266289457653e-01,1.194022176067309308e-02,1.000004888063059871e+00,1.190197153078637916e-03,-8.450559520744855939e-07,3.043323940299380581e-06
5.840000000000000746e-02,-4.221036036458502058e+05,6.532778835527647439e-03,-4.098751011787263418e-04,-5.514207224417813080e-01,1.193133821798180935e-02,1.000004984379931461e+00,-5.342757968365086096e-03,4.085861918145780635e-04,5.514238147565166948e-01,1.194452833480086004e-02,1.000004888422801441e+00,1.190020867162561342e-03,-1.288909364148278346e-06,3.092314735386736402e-06
5.880000000000000504e-02,-4.221036042893339181e+05,6.531252728989656378e-03,-4.129530804027208056e-04,-5.513928689017639773e-01,1.193550605815191061e-02,1.000004985136218272e+00,-5.343084487761498406e-03,4.098371855768892773e-04,5.513958707271715554e-01,1.194842232330324723e-02,1.000004890401563262e+00,1.188168241228157972e-03,-3.115894825831528291e-06,3.001825407578095906e-06
5.919999999999999568e-02,-4.221036049462841474e+05,6.525572373216032181e-03,-4.200426158743930161e-04,-5.513608610504852070e-01,1.193968381907423333e-02,1.000004988269102668e+00,-5.339402890468665855e-03,4.175607221602288944e-04,5.513639021326565137e-01,1.195232113549965329e-02,1.000004894641596698e+00,1.186169482747366326e-03,-2.481893714164121710e-06,3.041082171306719317e-06
5.960000000000000020e-02,-4.221036055918809143e+05,6.522428600809104110e-03,-4.243395335721086739e-04,-5.513615423841794483e-01,1.194380551455422219e-02,1.000004990476482947e+00,-5.337096677446657306e-03,4.249367209347991079e-04,5.513645436781324793e-01,1.195615946623719041e-02,1.000004896632892715e+00,1.185331923362446804e-03,5.971873626904340010e-07,3.001293953031058948e-06
6.000000000000001166e-02,-4.221036062520718551e+05,6.523470359338110446e-03,-4.221013426404128716e-04,-5.514056644510495486e-01,1.194800370532423696e-02,1.000004991433139478e+00,-5.338546705240821907e-03,4.253137823076400263e-04,5.514087709774039281e-01,1.196007345484942364e-02,1.000004897039481699e+00,1.184923654097288538e-03,3.212439667227154697e-06,3.106526354379468557e-06
6.040000000000000230e-02,-4.221036069277405622e+05,6.527618604014343538e-03,-4.136242387522079682e-04,-5.514809460499712213e-01,1.195229086563986791e-02,1.000004992229806433e+00,-5.343888871339087451e-03,4.165679519751739408e-04,5.514840306538514314e-01,1.196407877146917799e-02,1.000004897180379659e+00,1.183729732675256087e-03,2.943713222965972653e-06,3.084603880210146087e-06
6.080000000000000682e-02,-4.221036076047346578e+05,6.531204393036041736e-03,-4.022921421962296750e-04,-5.515337570356293462e-01,1.195656975476534246e-02,1.000004992659438541e+00,-5.348927645867688173e-03,4.031354307967003367e-04,5.515368242832237033e-01,1.196807570662549239e-02,1.000004897662186254e+00,1.182276747168353563e-03,8.432886004706616721e-07,3.067247594357169760e-06
6.120000000000000440e-02,-4.221036083101927652e+05,6.534123039129199201e-03,-3.937548458171024040e-04,-5.515620773761230611e-01,1.196092495638209630e-02,1.000004992882613353e+00,-5.351724605912342413e-03,3.948460315850109404e-04,5.515650963649605387e-01,1.197214478783623949e-02,1.000004898247140339e+00,1.182398433216856788e-03,1.091185767908536396e-06,3.018988837477643017e-06
6.159999999999999504e-02,-4.221036089521585382e+05,6.537777707502497385e-03,-3.939895220182118856e-04,-5.515902311797119539e-01,1.196500503334496819e-02,1.000004993900318606e+00,-5.353328247788046237e-03,3.967531106807440440e-04,5.515932242029238930e-01,1.197593494079042357e-02,1.000004899557583204e+00,1.184449459714451147e-03,2.763588662532158458e-06,2.993023211939060957e-06
6.199999999999999956e-02,-4.221036095778099261e+05,6.540888110673237846e-03,-4.018460766797732364e-04,-5.516301255119451241e-01,1.196899167821021195e-02,1.000004996983965277e+00,-5.354381188301221908e-03,4.048075448614723757e-04,5.516332346819234900e-01,1.197962956838504595e-02,1.000004903152852842e+00,1.186506922372015937e-03,2.961468181699139328e-06,3.109169978365855513e-06
6.240000000000001101e-02,-4.221036101666488103e+05,6.541563117969379296e-03,-4.083295176195509812e-04,-5.516606902683821589e-01,1.197282782396553828e-02,1.000005000982520320e+00,-5.355130153455522207e-03,4.092155130897875536e-04,5.516637972584230720e-01,1.198317205768587891e-02,1.000004905758950624e+00,1.186432964513857088e-03,8.859954702365724355e-07,3.106990040913082396e-06
6.279999999999999472e-02,-4.221036107698598062e+05,6.538780462840284441e-03,-4.052731411327504456e-04,-5.516514464584273414e-01,1.197669923367857339e-02,1.000005002765762985e+00,-5.354096681661208411e-03,4.039808225269937453e-04,5.516545791915887786e-01,1.198674908740152666e-02,1.000004906232938140e+00,1.184683781179076030e-03,-1.292318605756700208e-06,3.132733161437251113e-06
6.320000000000000617e-02,-4.221036113419415196e+05,6.535896251157997418e-03,-3.938351281104095821e-04,-5.516084402875149895e-01,1.198045871050576298e-02,1.000005003392889780e+00,-5.351657060509722348e-03,3.926441544483867956e-04,5.516113969851905718e-01,1.199021369115906878e-02,1.000004910038127859e+00,1.184239190648275070e-03,-1.190973662022786535e-06,2.956697675582375950e-06
6.360000000000000375e-02,-4.221036119512064033e+05,6.536902776153131166e-03,-3.838072239254009064e-04,-5.515563674309402753e-01,1.198434290938169867e-02,1.000005005031068039e+00,-5.350185920063854454e-03,3.841374322598523137e-04,5.515593862953761528e-01,1.199380054692197710e-02,1.000004913457255284e+00,1.186716856089276712e-03,3.302083344514073447e-07,3.018864435877510743e-06
6.400000000000000133e-02,-4.221036125637092628e+05,6.540612117482453788e-03,-3.834907104909550260e-04,-5.515292241478234603e-01,1.198822708100756064e-02,1.000005006956469655e+00,-5.350446466722840085e-03,3.840919534231736687e-04,5.515323202487656395e-01,1.199738437669044776e-02,1.000004914230356645e+00,1.190165650759613704e-03,6.012429322186426534e-07,3.096100942179269566e-06
6.439999999999999891e-02,-4.221036131813487737e+05,6.540898303708848720e-03,-3.920958669463113088e-04,-5.515040098747658881e-01,1.199212429184393081e-02,1.000005008848290800e+00,-5.349252274594289668e-03,3.910132839522463782e-04,5.515071865454624911e-01,1.200097768190896801e-02,1.000004914476960716e+00,1.191646029114559052e-03,-1.082582994064930533e-06,3.176670696602990063e-06
6.480000000000001037e-02,-4.221036137463561608e+05,6.536136499574565425e-03,-4.007887107149434524e-04,-5.514661153243626268e-01,1.199581716502124557e-02,1.000005010204340516e+00,-5.345389988735545564e-03,3.983708811920658719e-04,5.514692318152030204e-01,1.200436156448154469e-02,1.000004914818257706e+00,1.190746510839019862e-03,-2.417829522877580455e-06,3.116490840393559836e-06
6.519999999999999407e-02,-4.221036143090254045e+05,6.530538631610980325e-03,-4.020851121489173738e-04,-5.514228237086473694e-01,1.199947886082649087e-02,1.000005010697061936e+00,-5.340584421298305920e-03,4.005501973731547720e-04,5.514258015652626632e-01,1.200771109036065896e-02,1.000004915097311153e+00,1.189954210312674406e-03,-1.534914775762601796e-06,2.977856615293816844e-06
6.560000000000000553e-02,-4.221036148696422460e+05,6.529863497896033764e-03,-3.962927030037599889e-04,-5.514017675053669576e-01,1.200309214936178849e-02,1.000005011507452357e+00,-5.338967194946821725e-03,3.969821156115696222e-04,5.514047801626115186e-01,1.201101227743046028e-02,1.000004915568424524e+00,1.190896302949212039e-03,6.894126078096332773e-07,3.012657244561012249e-06
6.600000000000000311e-02,-4.221036154072591453e+05,6.534164257784991561e-03,-3.901126876701128780e-04,-5.514173522182582721e-01,1.200660526936066057e-02,1.000005012701153273e+00,-5.341386497586991626e-03,3.917168222580630853e-04,5.514203828006637442e-01,1.201421001374946944e-02,1.000004917113368919e+00,1.192777760197999935e-03,1.604134587950207299e-06,3.030582405472159735e-06
6.640000000000000069e-02,-4.221036159537732019e+05,6.538518675797811049e-03,-3.891662092242360069e-04,-5.514504346563484649e-01,1.201014637247286090e-02,1.000005013678110677e+00,-5.344740865613952646e-03,3.898446199377390321e-04,5.514535468473305002e-01,1.201743058634681394e-02,1.000004918906238993e+00,1.193777810183858402e-03,6.784107135030252762e-07,3.112190982035301090e-06
6.679999999999999827e-02,-4.221036164967211662e+05,6.539913121595906584e-03,-3.942182476701186792e-04,-5.514785623800328995e-01,1.201367697308852560e-02,1.000005016229372545e+00,-5.346332787711904032e-03,3.936456241304795334e-04,5.514815505523598116e-01,1.202063926642761398e-02,1.000004922203738822e+00,1.193580333884002552e-03,-5.726235396391458378e-07,2.988172326912064136e-06
6.720000000000000973e-02,-4.221036170650888816e+05,6.538541852722373759e-03,-4.015031265426043518e-04,-5.514930411336395055e-01,1.201731200277263156e-02,1.000005018445414562e+00,-5.345106902682685186e-03,4.013310289927732397e-04,5.514960805087605333e-01,1.202395458875179027e-02,1.000004923458452044e+00,1.193434950039688573e-03,-1.720975498311120254e-07,3.039375121027809712e-06
6.759999999999999343e-02,-4.221036175959068350e+05,6.538532548053541463e-03,-4.072907182401684970e-04,-5.515223636859425405e-01,1.202080350599387358e-02,1.000005019017398133e+00,-5.344730648909130216e-03,4.084987556707430799e-04,5.515254672470639719e-01,1.202712821411853518e-02,1.000004924136536300e+00,1.193801899144411247e-03,1.208037430574582845e-06,3.103561121431397396e-06
6.800000000000000488e-02,-4.221036181374598527e+05,6.540276050529968480e-03,-4.094549227029807667e-04,-5.515628255448981054e-01,1.202430913815967506e-02,1.000005019649701232e+00,-5.346530880940195303e-03,4.106412816025461327e-04,5.515659299943314053e-01,1.203031577986388503e-02,1.000004926082417311e+00,1.193745169589773177e-03,1.186358899565365978e-06,3.104449433299905081e-06
6.840000000000001634e-02,-4.221036186643022229e+05,6.541881952888515747e-03,-4.076806006153677704e-04,-5.515991210295826397e-01,1.202773183538994456e-02,1.000005020897391184e+00,-5.349118753499525723e-03,4.075047946719265635e-04,5.516021498957679459e-01,1.203341962976714301e-02,1.000004927078066430e+00,1.192763199388990024e-03,-1.758059434412069001e-07,3.028866185306178238e-06
6.880000000000000004e-02,-4.221036191817693179e+05,6.542301616534271051e-03,-4.041260564289995342e-04,-5.516095355248532561e-01,1.203108979015838319e-02,1.000005022273381838e+00,-5.350792035975553314e-03,4.026104152559074282e-04,5.516124429425062203e-01,1.203645929824765336e-02,1.000004927343754346e+00,1.191509580558717737e-03,-1.515641173092106050e-06,2.907417652964205956e-06
6.919999999999999762e-02,-4.221036196665766183e+05,6.541877527925061934e-03,-4.027831134671559007e-04,-5.515953840140549458e-01,1.203432217005562244e-02,1.000005023331283160e+00,-5.350581779885254553e-03,4.014019828195151312e-04,5.515983469604125444e-01,1.203937500559871220e-02,1.000004927618799888e+00,1.191295748039807381e-03,-1.381130647640769517e-06,2.962946357598639224e-06
6.960000000000000908e-02,-4.221036201586364768e+05,6.541327940947124463e-03,-4.067767883071079821e-04,-5.515774193919043000e-01,1.203757261894089318e-02,1.000005024025137468e+00,-5.349379034658661818e-03,4.062084766873667418e-04,5.515804093484563131e-01,1.204230927241598144e-02,1.000004927852368830e+00,1.191948906288462645e-03,-5.683116197412402607e-07,2.989956552013062208e-06
7.000000000000000666e-02,-4.221036206664630445e+05,6.540010176959810267e-03,-4.143895169781011494e-04,-5.515657459298342058e-01,1.204087568419818545e-02,1.000005024399760467e+00,-5.348031168616942076e-03,4.135433550797524335e-04,5.515688137715204498e-01,1.204529590778303030e-02,1.000004928210429522e+00,1.191979008342868192e-03,-8.461618983487159511e-07,3.067841686243966137e-06
7.040000000000000424e-02,-4.221036211610811297e+05,6.536995509746994920e-03,-4.191812424850933352e-04,-5.515531747729194301e-01,1.204412822146132440e-02,1.000005025313096541e+00,-5.346575633036766348e-03,4.171099007684980742e-04,5.515561899361087761e-01,1.204822990836058177e-02,1.000004929627954287e+00,1.190419876710228572e-03,-2.071341716595260975e-06,3.015163189346026229e-06
7.080000000000001570e-02,-4.221036216540458845e+05,6.532998900365389813e-03,-4.166553655670061787e-04,-5.515207621587011610e-01,1.204736209724459675e-02,1.000005026927430540e+00,-5.344903669356585590e-03,4.143433753370939386e-04,5.515237983242596842e-01,1.205114139706402882e-02,1.000004931637273220e+00,1.188095231008804223e-03,-2.311990229912240166e-06,3.036165558523151731e-06
7.119999999999999940e-02,-4.221036221444649855e+05,6.530717477434477489e-03,-4.091079519082711454e-04,-5.514845034802597912e-01,1.205057003992408490e-02,1.000005028764466397e+00,-5.343727203499550049e-03,4.080719821908490824e-04,5.514875100289278187e-01,1.205402697527958172e-02,1.000004933194438950e+00,1.186990273934927440e-03,-1.035969717422063029e-06,3.006548668027519966e-06
7.159999999999999698e-02,-4.221036226419102168e+05,6.531267114713115197e-03,-4.035176573763690983e-04,-5.514582589660134149e-01,1.205378414112427861e-02,1.000005029862448769e+00,-5.343565733472619220e-03,4.037733533992928598e-04,5.514612074519511520e-01,1.205692330040353255e-02,1.000004934315960714e+00,1.187701381240495978e-03,2.556960229237615484e-07,2.948485937737110874e-06
7.200000000000000844e-02,-4.221036230989394244e+05,6.533319655706586356e-03,-4.038672712546499005e-04,-5.514553679657059337e-01,1.205684482985878818e-02,1.000005031002370703e+00,-5.344672711594387546e-03,4.043305445590011904e-04,5.514583916679801634e-01,1.205967188689160800e-02,1.000004934627321429e+00,1.188646944112198810e-03,4.632733043512899870e-07,3.023702274229655984e-06
7.240000000000000602e-02,-4.221036235704973806e+05,6.533330013184125186e-03,-4.083479003406610599e-04,-5.514650726197862785e-01,1.205993895602522521e-02,1.000005031341051787e+00,-5.345058159844250437e-03,4.081178595320437887e-04,5.514681379601084066e-01,1.206245604336121484e-02,1.000004935036613363e+00,1.188271853339874749e-03,-2.300408086172711641e-07,3.065340322128129458e-06
7.280000000000000360e-02,-4.221036240258825710e+05,6.530997981328895072e-03,-4.113097473213209849e-04,-5.514710404872688043e-01,1.206296381342165588e-02,1.000005031841266545e+00,-5.344191043564076697e-03,4.110789318832081289e-04,5.514741233295702427e-01,1.206516693616746690e-02,1.000004935940897122e+00,1.186806937764818375e-03,-2.308154381128559897e-07,3.082842301438404320e-06
7.320000000000001505e-02,-4.221036245034093154e+05,6.529627624636424703e-03,-4.093436853759977638e-04,-5.514745018175146729e-01,1.206606084385606140e-02,1.000005032837445240e+00,-5.343661199291090992e-03,4.101379840564567435e-04,5.514774795337731295e-01,1.206794313737248082e-02,1.000004936558121615e+00,1.185966425345333711e-03,7.942986804589796668e-07,2.977716258456553078e-06
7.359999999999999876e-02,-4.221036249535863171e+05,6.531421186016714113e-03,-4.035627903596989622e-04,-5.514885848249059253e-01,1.206905143115928267e-02,1.000005034584385166e+00,-5.345020476795080654e-03,4.055729740294636244e-04,5.514915705723331119e-01,1.207060930994531892e-02,1.000004937393557336e+00,1.186400709221633459e-03,2.010183669764662156e-06,2.985747427186602465e-06
7.399999999999999634e-02,-4.221036254154655617e+05,6.535569153381127865e-03,-3.984035370171125552e-04,-5.515202802433618601e-01,1.207208140048511569e-02,1.000005035965568778e+00,-5.348329432912993404e-03,4.003057243828665669e-04,5.515233382662018125e-01,1.207331532835905635e-02,1.000004937711238107e+00,1.187239720468134460e-03,1.902187365754011775e-06,3.058022839952379002e-06
7.440000000000000779e-02,-4.221036258703888161e+05,6.538369610181985273e-03,-3.966038504450137658e-04,-5.515493033250371546e-01,1.207508152276247186e-02,1.000005036905099676e+00,-5.350755086361695147e-03,3.973915047734058307e-04,5.515524185487682418e-01,1.207599047815552384e-02,1.000004938115256925e+00,1.187614523820290126e-03,7.876543283920648883e-07,3.115223731087191084e-06
7.480000000000000537e-02,-4.221036263087341795e+05,6.539063004292634297e-03,-3.979792072253075168e-04,-5.515656920244402794e-01,1.207801725532953348e-02,1.000005037297038379e+00,-5.351420614941732046e-03,3.981280834342991633e-04,5.515687710575803981e-01,1.207859716787906823e-02,1.000004938490076212e+00,1.187642389350902251e-03,1.488762089916465144e-07,3.079033140118703216e-06
7.520000000000000295e-02,-4.221036267386014806e+05,6.538601527145406107e-03,-4.004996789723508518e-04,-5.515648477801448069e-01,1.208090887522052063e-02,1.000005037354906090e+00,-5.350608427972830539e-03,4.008587874331532176e-04,5.515678513512861647e-01,1.208115651956307400e-02,1.000004939205956234e+00,1.187993099172575569e-03,3.591084608023657927e-07,3.003571141357852525e-06
7.560000000000001441e-02,-4.221036271651062416e+05,6.538271375572916530e-03,-4.022569783270773147e-04,-5.515631564623582062e-01,1.208376924743443347e-02,1.000005037595280033e+00,-5.349562925337398266e-03,4.029842457741422516e-04,5.515662605737924329e-01,1.208368381796727335e-02,1.000004940200955428e+00,1.188708450235518264e-03,7.272674470649369109e-07,3.104111434226730637e-06
7.599999999999999811e-02,-4.221036276051040040e+05,6.538635042708042938e-03,-4.018977528657397664e-04,-5.515668667790177837e-01,1.208666351296089347e-02,1.000005038340553654e+00,-5.349516408295414312e-03,4.021228914335336891e-04,5.515699935382594177e-01,1.208624466158681431e-02,1.000004941144190029e+00,1.189118634412628626e-03,2.251385677939227170e-07,3.126759241633969566e-06
7.639999999999999569e-02,-4.221036280211669509e+05,6.538826603256667029e-03,-3.992155720298220210e-04,-5.515644743315056830e-01,1.208946712161756802e-02,1.000005039124421513e+00,-5.349825205330218866e-03,3.984288286879193253e-04,5.515675606618986038e-01,1.208871397195974105e-02,1.000004941390719715e+00,1.189001397926448163e-03,-7.867433419026957295e-07,3.086330392920721977e-06
7.680000000000000715e-02,-4.221036284471002873e+05,6.538486724332301207e-03,-3.957767021933791536e-04,-5.515456765875680345e-01,1.209230448955623052e-02,1.000005039306994581e+00,-5.349434310397734559e-03,3.946053157204376075e-04,5.515486625270442644e-01,1.209121650212139840e-02,1.000004941703974026e+00,1.189052413934566649e-03,-1.171386472941546124e-06,2.985939476229937384e-06
7.720000000000000473e-02,-4.221036288621429121e+05,6.538161317152318963e-03,-3.946944441587738463e-04,-5.515166487573470722e-01,1.209509429518133838e-02,1.000005039495426962e+00,-5.348263769673837487e-03,3.939676669459408077e-04,5.515196955552418290e-01,1.209367115417767265e-02,1.000004942031595734e+00,1.189897547478481477e-03,-7.267772128330385849e-07,3.046797894756814173e-06
7.760000000000000231e-02,-4.221036292987105553e+05,6.537908223690925419e-03,-3.975602465685168334e-04,-5.514971073588824657e-01,1.209794276285075521e-02,1.000005040187985861e+00,-5.346777779012060194e-03,3.971325360837257693e-04,5.515002379599885929e-01,1.209618427537649359e-02,1.000004942434894462e+00,1.191130444678865224e-03,-4.277104847910640460e-07,3.130601106127173239e-06
7.800000000000001377e-02,-4.221036297058513155e+05,6.537013566451768676e-03,-4.024091521122916235e-04,-5.514890916914201302e-01,1.210067331625954909e-02,1.000005041743027956e+00,-5.345357865188990996e-03,4.016901445044444461e-04,5.514921884448971134e-01,1.209857906328879081e-02,1.000004942836316024e+00,1.191655701262777679e-03,-7.190076078471773456e-07,3.096753476983238329e-06
7.840000000000001135e-02,-4.221036301214062842e+05,6.535416632608533755e-03,-4.050110781546403002e-04,-5.514881859486621130e-01,1.210342034167272499e-02,1.000005044104986807e+00,-5.344303745996234305e-03,4.038460990265817707e-04,5.514912235962459164e-01,1.210099046360468139e-02,1.000004943634980936e+00,1.191112886612299450e-03,-1.164979128058529507e-06,3.037647583803426699e-06
7.879999999999999505e-02,-4.221036305211373256e+05,6.533951141288672250e-03,-4.032907225816196976e-04,-5.514813959050191006e-01,1.210610352325844873e-02,1.000005046351812421e+00,-5.343607152893756033e-03,4.023731679453721594e-04,5.514843687434652919e-01,1.210333887151998460e-02,1.000004944267458340e+00,1.190343988394916216e-03,-9.175546362475382745e-07,2.972838446191339301e-06
7.920000000000000651e-02,-4.221036309249047190e+05,6.534354810899455253e-03,-3.994744376517329735e-04,-5.514749646068214384e-01,1.210880123406588016e-02,1.000005047339402653e+00,-5.343922838533942885e-03,3.995129149079960224e-04,5.514780100338957380e-01,1.210570273977379895e-02,1.000004944367005155e+00,1.190431972365512368e-03,3.847725626304884447e-08,3.045427074299666970e-06
7.960000000000000409e-02,-4.221036313110993942e+05,6.536340186530354389e-03,-3.980349435639472626e-04,-5.514811817476170663e-01,1.211142944238034411e-02,1.000005047572804173e+00,-5.344982130658638281e-03,3.985092645960908219e-04,5.514842263449678539e-01,1.210800011039417541e-02,1.000004944686998964e+00,1.191358055871716108e-03,4.743210321435592861e-07,3.044597350787547896e-06
8.000000000000000167e-02,-4.221036317034568056e+05,6.538099620495262283e-03,-4.005041619747960833e-04,-5.515003548886272533e-01,1.211407176941489347e-02,1.000005047996681773e+00,-5.346064143700746812e-03,4.006931233552268922e-04,5.515033900121810717e-01,1.211031461396274746e-02,1.000004945386267829e+00,1.192035476794515471e-03,1.889613804308088937e-07,3.035123553818408482e-06
8.040000000000001312e-02,-4.221036320995682036e+05,6.538084890683677416e-03,-4.049497183587239479e-04,-5.515208063277872164e-01,1.211671669524428362e-02,1.000005049412143521e+00,-5.346420328880162852e-03,4.045819132965411445e-04,5.515238242533848645e-01,1.211263262668599121e-02,1.000004945979524829e+00,1.191664561803514565e-03,-3.678050621828033058e-07,3.017925597648130065e-06
8.080000000000001070e-02,-4.221036324851731770e+05,6.536583126107491960e-03,-4.078409792514123516e-04,-5.515320398917373801e-01,1.211931078591991888e-02,1.000005050988959976e+00,-5.345837793789749194e-03,4.075601747121931798e-04,5.515350724775587299e-01,1.211490049026955201e-02,1.000004946208095102e+00,1.190745332317742766e-03,-2.808045392191718670e-07,3.032585821349798039e-06
8.119999999999999440e-02,-4.221036328689458896e+05,6.536134557538711247e-03,-4.077515840243775580e-04,-5.515385879482884723e-01,1.212188762210445435e-02,1.000005052013082985e+00,-5.345869084337437696e-03,4.079517894414769631e-04,5.515415893113951862e-01,1.211715321585563401e-02,1.000004946428755259e+00,1.190265473201273551e-03,2.002054170994051023e-07,3.001363106713839102e-06
8.160000000000000586e-02,-4.221036332402172266e+05,6.537275316856011424e-03,-4.057461852151308447e-04,-5.515450921735464140e-01,1.212441019330859696e-02,1.000005052126915484e+00,-5.346911148197743338e-03,4.061348836238937252e-04,5.515480333099856969e-01,1.211935545569657428e-02,1.000004946477469403e+00,1.190364168658268086e-03,3.886984087628805699e-07,2.941136439282843185e-06
8.200000000000000344e-02,-4.221036336273755878e+05,6.538846311626950007e-03,-4.040945414646217532e-04,-5.515556955551482732e-01,1.212697400275078441e-02,1.000005052323080790e+00,-5.348448427352252982e-03,4.041530017484883217e-04,5.515586856975254193e-01,1.212160219389502372e-02,1.000004946677738316e+00,1.190397884274697025e-03,5.846028386656846806e-08,2.990142377146121078e-06
8.240000000000000102e-02,-4.221036339917100850e+05,6.539141947438330965e-03,-4.042729152703762618e-04,-5.515593526562611038e-01,1.212944449948921699e-02,1.000005052715121190e+00,-5.349140341368355082e-03,4.036769812279417287e-04,5.515623740503474703e-01,1.212375677180000180e-02,1.000004947433233760e+00,1.190001606069975883e-03,-5.959340424345331046e-07,3.021394086366591125e-06
8.280000000000001248e-02,-4.221036343622731511e+05,6.537854496619838196e-03,-4.059228214593022942e-04,-5.515506546200668048e-01,1.213192919187808770e-02,1.000005053340665473e+00,-5.348320055712934423e-03,4.051412249223290555e-04,5.515537040092824972e-01,1.212592406906679195e-02,1.000004948407631877e+00,1.189534440906903773e-03,-7.815965369732387306e-07,3.049389215692421828e-06
8.320000000000001006e-02,-4.221036347280412447e+05,6.536420687979631848e-03,-4.078149506806429277e-04,-5.515351760607817289e-01,1.213438941908676592e-02,1.000005054094913914e+00,-5.347035700683950947e-03,4.074092040040786194e-04,5.515381857147872990e-01,1.212806514054385817e-02,1.000004949009503097e+00,1.189384987295680901e-03,-4.057466765643082812e-07,3.009654005570183699e-06
8.359999999999999376e-02,-4.221036351071053068e+05,6.535467109750157412e-03,-4.089020818928124057e-04,-5.515224226641424199e-01,1.213689027918678394e-02,1.000005054904654855e+00,-5.346198706269041437e-03,4.087392267520045201e-04,5.515254245710069503e-01,1.213024755623454479e-02,1.000004949202774496e+00,1.189268403481115975e-03,-1.628551408078856948e-07,3.001906864530390351e-06
8.400000000000000522e-02,-4.221036354614794254e+05,6.534917535600146161e-03,-4.082263055551028984e-04,-5.515159164675077497e-01,1.213930321392829061e-02,1.000005055108656782e+00,-5.346036481392233558e-03,4.079110490480111545e-04,5.515189463831909888e-01,1.213234566558165847e-02,1.000004949329229120e+00,1.188881054207912603e-03,-3.152565070917438990e-07,3.029915683239181590e-06
8.440000000000000280e-02,-4.221036358192136977e+05,6.534669157679602776e-03,-4.057968774897030128e-04,-5.515097262140766787e-01,1.214172379929461497e-02,1.000005055363671680e+00,-5.346394426680853816e-03,4.053247020553165346e-04,5.515127642851687106e-01,1.213445517771138960e-02,1.000004949809510491e+00,1.188274730998748960e-03,-4.721754343864782016e-07,3.038071092031913167e-06
8.480000000000000038e-02,-4.221036361763158347e+05,6.534573305451389126e-03,-4.029370366779741019e-04,-5.515005661997002262e-01,1.214412760519733778e-02,1.000005055697481993e+00,-5.346580308502018285e-03,4.027076148043503656e-04,5.515035558687255701e-01,1.213654946018236612e-02,1.000004950498133205e+00,1.187992996949370841e-03,-2.294218736237363387e-07,2.989669025343921760e-06
8.520000000000001183e-02,-4.221036365326908999e+05,6.534627114813847115e-03,-4.018126431267641185e-04,-5.514896862282653300e-01,1.214651213781055283e-02,1.000005056105255363e+00,-5.346288950458516834e-03,4.020870242598763625e-04,5.514926782481929246e-01,1.213862481349889562e-02,1.000004951187935864e+00,1.188338164355330281e-03,2.743811331122440744e-07,2.992019927594569140e-06
8.560000000000000941e-02,-4.221036368798991898e+05,6.534881803356444065e-03,-4.032023945791476417e-04,-5.514880132305171045e-01,1.214885075076000895e-02,1.000005056498844302e+00,-5.346022080860859428e-03,4.035991216300856515e-04,5.514911106233439941e-01,1.214065543425139893e-02,1.000004951454842361e+00,1.188859722495584637e-03,3.967270509380098169e-07,3.097392826889588946e-06
8.599999999999999312e-02,-4.221036372211468406e+05,6.534863616606143878e-03,-4.052362153399742127e-04,-5.514962305449330193e-01,1.215116617035257897e-02,1.000005056775815859e+00,-5.345956905760795158e-03,4.054145738545952360e-04,5.514993575738796894e-01,1.214266588332453718e-02,1.000004951574927192e+00,1.188906710845348720e-03,1.783585146210233015e-07,3.127028946670051823e-06
8.640000000000000457e-02,-4.221036375670937705e+05,6.534725360478990316e-03,-4.053305463237856054e-04,-5.515071644086912972e-01,1.215349862800674079e-02,1.000005056917459667e+00,-5.346320876021497422e-03,4.054452648936175576e-04,5.515102461236458531e-01,1.214469609787090405e-02,1.000004951672103459e+00,1.188404484457492895e-03,1.147185698319522218e-07,3.081714954555891950e-06
8.680000000000000215e-02,-4.221036378976006526e+05,6.534929687657183017e-03,-4.029123624490488090e-04,-5.515142636993201064e-01,1.215577045945410301e-02,1.000005057295921818e+00,-5.346924989525302270e-03,4.032503850914207909e-04,5.515172858211615514e-01,1.214666611142531903e-02,1.000004952041513961e+00,1.188004698131880747e-03,3.380226423719818844e-07,3.022121841445013501e-06
8.719999999999999973e-02,-4.221036382349693449e+05,6.536066948371879390e-03,-3.998255023812417245e-04,-5.515186489158264704e-01,1.215805031968759248e-02,1.000005057807508591e+00,-5.347733102735938160e-03,4.004650906126102109e-04,5.515216790929315938e-01,1.214864260196324430e-02,1.000004953543612851e+00,1.188333845635941230e-03,6.395882313684863978e-07,3.030177105123321724e-06
8.760000000000001119e-02,-4.221036385718283709e+05,6.537761572072697813e-03,-3.986814555493360603e-04,-5.515264078317079210e-01,1.216030950845663032e-02,1.000005058784646073e+00,-5.348664114965677972e-03,3.991573478396573328e-04,5.515294988880615756e-01,1.215059698626777367e-02,1.000004956878265849e+00,1.189097457107019841e-03,4.758922903212725597e-07,3.091056353654586530e-06
8.800000000000000877e-02,-4.221036389159520040e+05,6.538581144636978516e-03,-3.999406927293598191e-04,-5.515375942252499497e-01,1.216258574280364158e-02,1.000005060260464651e+00,-5.348980567619647172e-03,3.999614169520887422e-04,5.515407045104853134e-01,1.215256954824588988e-02,1.000004959601814125e+00,1.189600577017331344e-03,2.072422272892315495e-08,3.110285235363718925e-06
8.840000000000000635e-02,-4.221036392361301696e+05,6.538261071511771404e-03,-4.020557028075218272e-04,-5.515457928396629850e-01,1.216477886374294284e-02,1.000005060912026122e+00,-5.348717397215487293e-03,4.017553542963113694e-04,5.515488547738726099e-01,1.215446231866271036e-02,1.000004959901313883e+00,1.189543674296284111e-03,-3.003485112104578407e-07,3.061934209624972425e-06
8.880000000000000393e-02,-4.221036395551864989e+05,6.537341566279913918e-03,-4.030875361654223882e-04,-5.515435481931023620e-01,1.216697220129279826e-02,1.000005061338967716e+00,-5.348032672636922683e-03,4.028178882979144217e-04,5.515465874892538922e-01,1.215635821418059419e-02,1.000004960132288234e+00,1.189308893642991236e-03,-2.696478675079665328e-07,3.039296151530201939e-06
8.920000000000000151e-02,-4.221036398804539349e+05,6.536985151057429951e-03,-4.024486622372260144e-04,-5.515360918957782355e-01,1.216917722613889731e-02,1.000005061507337478e+00,-5.347530896604201119e-03,4.023463881968026516e-04,5.515391498140992388e-01,1.215826571682154626e-02,1.000004960421309708e+00,1.189454254453228832e-03,-1.022740404233628622e-07,3.057918321003327833e-06
8.959999999999999909e-02,-4.221036402086793096e+05,6.537528465879884933e-03,-4.010892976394340222e-04,-5.515306349267879993e-01,1.217137674293215614e-02,1.000005061865160139e+00,-5.347654934469862897e-03,4.008467705849746857e-04,5.515336882262953377e-01,1.216016393508310457e-02,1.000004960529061959e+00,1.189873531410022035e-03,-2.425270544593365399e-07,3.053299507338458341e-06
9.000000000000001055e-02,-4.221036405287033413e+05,6.537942009222984067e-03,-4.002143075229790061e-04,-5.515283891947162509e-01,1.217353822170212999e-02,1.000005062362305575e+00,-5.347777950764701950e-03,3.996352573625550596e-04,5.515314154476453901e-01,1.216201932108967355e-02,1.000004960570356705e+00,1.190164058458282118e-03,-5.790501604239464868e-07,3.026252929139161552e-06
9.040000000000000813e-02,-4.221036408445347915e+05,6.537659585685979234e-03,-4.004782433434060911e-04,-5.515241195883097136e-01,1.217568095226567552e-02,1.000005062562018265e+00,-5.347454118609021659e-03,3.997573284158328195e-04,5.515271522301706808e-01,1.216385421525747849e-02,1.000004960709338198e+00,1.190205467076957575e-03,-7.209149275732716806e-07,3.032641860967189018e-06
9.080000000000000571e-02,-4.221036411645602784e+05,6.536784542370308732e-03,-4.017689670022962637e-04,-5.515144098186520738e-01,1.217783767851995762e-02,1.000005062588692262e+00,-5.346554184233796511e-03,4.011558667020408554e-04,5.515174530788147234e-01,1.216570533219618611e-02,1.000004960853557279e+00,1.190230358136512220e-03,-6.131003002554083134e-07,3.043260162649552569e-06
9.120000000000000329e-02,-4.221036414686521748e+05,6.535878774094924619e-03,-4.033002416262034115e-04,-5.515039304251566632e-01,1.217993406302709733e-02,1.000005062706517789e+00,-5.345466145937136614e-03,4.029144138493603649e-04,5.515069986773651900e-01,1.216749956095415815e-02,1.000004960937027620e+00,1.190412628157788005e-03,-3.858277768430465327e-07,3.068252208526800473e-06
9.160000000000000087e-02,-4.221036417750972323e+05,6.535492832621136484e-03,-4.043007220688850595e-04,-5.514997559687734308e-01,1.218202776996477575e-02,1.000005062849784299e+00,-5.344974074935701473e-03,4.040239616283251910e-04,5.515028125118622837e-01,1.216929367746682859e-02,1.000004961360868139e+00,1.190518757685435011e-03,-2.767604405598685612e-07,3.056543088852947676e-06
9.199999999999999845e-02,-4.221036420786042581e+05,6.535514253012450481e-03,-4.041919508157015427e-04,-5.515029955099901571e-01,1.218409588351923589e-02,1.000005063166565344e+00,-5.345172654397404785e-03,4.038805290361731208e-04,5.515060106571169074e-01,1.217106295802050306e-02,1.000004962142166276e+00,1.190341598615045696e-03,-3.114217795284219409e-07,3.015147126750328255e-06
9.240000000000000990e-02,-4.221036423908522702e+05,6.535766458714595099e-03,-4.030605385460830068e-04,-5.515067302154457174e-01,1.218618456130355666e-02,1.000005063984847675e+00,-5.345697940247953230e-03,4.028522730547367918e-04,5.515097263468100586e-01,1.217285206656766247e-02,1.000004963279043757e+00,1.190068518466641870e-03,-2.082654913462150294e-07,2.996131364341181325e-06
9.280000000000000748e-02,-4.221036426829717238e+05,6.536211758339243068e-03,-4.020325335982303009e-04,-5.515082131504988050e-01,1.218820047301753806e-02,1.000005065162230533e+00,-5.346201370737786902e-03,4.020658530559768841e-04,5.515112002467715824e-01,1.217456769358529409e-02,1.000004963819399517e+00,1.190010387601456165e-03,3.331945774658322951e-08,2.987096272777378658e-06
9.320000000000000506e-02,-4.221036429778813617e+05,6.536502201501807018e-03,-4.023454278233643249e-04,-5.515103525540471230e-01,1.219022861978199569e-02,1.000005065877578536e+00,-5.346268657549238523e-03,4.025829226282573925e-04,5.515133539918920524e-01,1.217629591421678578e-02,1.000004964049734602e+00,1.190233543952568494e-03,2.374948048930675473e-07,3.001437844929455423e-06
9.360000000000000264e-02,-4.221036432712894748e+05,6.536620112482917008e-03,-4.041208658423642774e-04,-5.515167099985730514e-01,1.219224699889135191e-02,1.000005066016576460e+00,-5.346216340989259387e-03,4.042848955487106355e-04,5.515197220756442587e-01,1.217801533180415743e-02,1.000004964423277798e+00,1.190403771493657621e-03,1.640297063463581374e-07,3.012077071207208689e-06
9.400000000000000022e-02,-4.221036435699765570e+05,6.536528709081473008e-03,-4.058943084458761135e-04,-5.515260239542497667e-01,1.219427373690842691e-02,1.000005066168985657e+00,-5.346334858121339073e-03,4.058808367895046687e-04,5.515290776923957861e-01,1.217974296306769018e-02,1.000004964650808903e+00,1.190193850960133935e-03,-1.347165637144475195e-08,3.053738146019391309e-06
9.440000000000001168e-02,-4.221036438568460871e+05,6.536417714293694600e-03,-4.061067016713821210e-04,-5.515327572188443161e-01,1.219624832360353787e-02,1.000005066383852670e+00,-5.346715636510538001e-03,4.061125627629223940e-04,5.515358049889637071e-01,1.218141840508746992e-02,1.000004964788725248e+00,1.189702077783156599e-03,5.861091540272991840e-09,3.047770119390946775e-06
9.480000000000000926e-02,-4.221036441450291313e+05,6.536650818723259079e-03,-4.048417890350735206e-04,-5.515336830586028416e-01,1.219821787223884443e-02,1.000005066774433349e+00,-5.347290941569821446e-03,4.049783541511502573e-04,5.515367118713064842e-01,1.218308926780853167e-02,1.000004965069152929e+00,1.189359877153437633e-03,1.365651160767367145e-07,3.028812703642635995e-06
9.520000000000000684e-02,-4.221036444397549494e+05,6.537122187589070391e-03,-4.034710817939579186e-04,-5.515319977873979207e-01,1.220020225741112047e-02,1.000005067140022685e+00,-5.347717007577573213e-03,4.035949779513928930e-04,5.515350189148962023e-01,1.218477498361793081e-02,1.000004965529804890e+00,1.189405180011497178e-03,1.238961574349744209e-07,3.021127498281650503e-06
9.560000000000000442e-02,-4.221036447239156114e+05,6.537559668496331286e-03,-4.032500721965445495e-04,-5.515319717020652490e-01,1.220214905281597796e-02,1.000005067771460254e+00,-5.347938196135620763e-03,4.031670544459159400e-04,5.515349855014767266e-01,1.218642260466225487e-02,1.000004965765933784e+00,1.189621472360710523e-03,-8.301775062860951640e-08,3.013799411477613432e-06
9.600000000000000200e-02,-4.221036450059640920e+05,6.537341723580314921e-03,-4.042139280639134801e-04,-5.515324618899778431e-01,1.220408749643672568e-02,1.000005067981768248e+00,-5.347760819084812142e-03,4.039157058510105865e-04,5.515354971348681579e-01,1.218806186714974094e-02,1.000004966444673959e+00,1.189580904495502779e-03,-2.982222129028935624e-07,3.035244890314814370e-06
9.640000000000001346e-02,-4.221036452832687646e+05,6.536509478186524474e-03,-4.053079975613371245e-04,-5.515298509952014649e-01,1.220600121717228988e-02,1.000005068176045953e+00,-5.347233418228866317e-03,4.049994854777554522e-04,5.515328727129892306e-01,1.218967744333816598e-02,1.000004968503110714e+00,1.189276059957658158e-03,-3.085120835816723348e-07,3.021717787765609842e-06
9.680000000000001104e-02,-4.221036455700535444e+05,6.535870336921149881e-03,-4.055302706491022797e-04,-5.515230938319058973e-01,1.220793804462942840e-02,1.000005068693256227e+00,-5.346873778113997965e-03,4.053709285418967499e-04,5.515261128747838137e-01,1.219131586939370404e-02,1.000004970497878176e+00,1.188996558807151917e-03,-1.593421072055298607e-07,3.019042877916433554e-06
9.719999999999999474e-02,-4.221036458427488687e+05,6.535715885439810982e-03,-4.047291133663979143e-04,-5.515152118725926700e-01,1.220981754335589455e-02,1.000005069586350936e+00,-5.346748052646422070e-03,4.046778634589217553e-04,5.515182371050506571e-01,1.219289545448079722e-02,1.000004971607762805e+00,1.188967832793388912e-03,-5.124990747615906089e-08,3.025232457987137025e-06
9.759999999999999232e-02,-4.221036461181718041e+05,6.535916777869499837e-03,-4.034969257635480019e-04,-5.515107010802446919e-01,1.221170387742577697e-02,1.000005070640126226e+00,-5.346860474449682821e-03,4.034432369077817150e-04,5.515137660595527125e-01,1.219448138688009574e-02,1.000004972087541688e+00,1.189056303419817016e-03,-5.368885576628691300e-08,3.064979308020632232e-06
9.800000000000000377e-02,-4.221036463847369305e+05,6.536105144331403119e-03,-4.026099013282119976e-04,-5.515101963488358017e-01,1.221355588776825048e-02,1.000005071077910923e+00,-5.347027221471874550e-03,4.024730825884187228e-04,5.515132641688144099e-01,1.219603458370768778e-02,1.000004972301766770e+00,1.189077922859528569e-03,-1.368187397932747393e-07,3.067819978608277154e-06
9.840000000000000135e-02,-4.221036466564582661e+05,6.535963888035540605e-03,-4.023964365661025105e-04,-5.515100286754227588e-01,1.221542089820524569e-02,1.000005071187731520e+00,-5.346931802304637736e-03,4.022605916271644556e-04,5.515130756557067304e-01,1.219760335375324502e-02,1.000004972373949252e+00,1.189032085730902868e-03,-1.358449389380548926e-07,3.046980283971656434e-06
9.879999999999999893e-02,-4.221036469157054089e+05,6.535808153415981897e-03,-4.027728789657916155e-04,-5.515087771799864758e-01,1.221723246127288422e-02,1.000005071343664564e+00,-5.346703128706916178e-03,4.027667444699120809e-04,5.515118314113988118e-01,1.219912022268229701e-02,1.000004972704227946e+00,1.189105024709065719e-03,-6.134495879534570401e-09,3.054231412336072538e-06
9.920000000000001039e-02,-4.221036471804030007e+05,6.535758974821713821e-03,-4.033231942339359833e-04,-5.515085191125154163e-01,1.221905356469318860e-02,1.000005071519748157e+00,-5.346499583202399784e-03,4.033804934476838675e-04,5.515115862626430721e-01,1.220064673771069363e-02,1.000004973533246799e+00,1.189259391619314037e-03,5.729921374788421451e-08,3.067150127655793312e-06
9.960000000000000797e-02,-4.221036474465123611e+05,6.535860244004502474e-03,-4.034573626645901684e-04,-5.515118623948112031e-01,1.222087232907694519e-02,1.000005072223057345e+00,-5.346533036249682611e-03,4.034838077654552177e-04,5.515149482469881015e-01,1.220217023154562298e-02,1.000004975151591591e+00,1.189327207754819864e-03,2.644510086504932647e-08,3.085852176898384869e-06
1.000000000000000056e-01,-4.221036477087077219e+05,6.536178016104841546e-03,-4.028835786282438823e-04,-5.515177972737973500e-01,1.222267572040102411e-02,1.000005073298840363e+00,-5.346925539627917640e-03,4.028508249976765179e-04,5.515208602889352107e-01,1.220367793247113287e-02,1.000004976407776525e+00,1.189252476476923906e-03,-3.275363056736433146e-08,3.063015137860780612e-06
1.004000000000000170e-01,-4.221036479649580433e+05,6.536580161035704904e-03,-4.018345966789869830e-04,-5.515231384982458573e-01,1.222445587617869596e-02,1.000005074062241928e+00,-5.347377807834783822e-03,4.018269891324619566e-04,5.515261909704014531e-01,1.220516401094712960e-02,1.000004976732250528e+00,1.189202353200921082e-03,-7.607546525026376294e-09,3.052472155595786774e-06
1.008000000000000146e-01,-4.221036482180817402e+05,6.537020683132108330e-03,-4.011157113193118944e-04,-5.515250999904167672e-01,1.222622006461465335e-02,1.000005074227033441e+00,-5.347648920839579920e-03,4.011244344626931340e-04,5.515281558064065726e-01,1.220663673699802672e-02,1.000004976829409697e+00,1.189371762292528410e-03,8.723143381239584215e-09,3.055815989805310551e-06
1.012000000000000122e-01,-4.221036484796426375e+05,6.537277456151079774e-03,-4.014097466965112410e-04,-5.515255033176091892e-01,1.222800522324102995e-02,1.000005074328486954e+00,-5.347586076215380020e-03,4.013526200287344660e-04,5.515285883501093167e-01,1.220813179550984950e-02,1.000004977460265287e+00,1.189691379935699754e-03,-5.712666777677507385e-08,3.085032500127482535e-06
1.016000000000000097e-01,-4.221036487340548774e+05,6.537190332544774718e-03,-4.024912165735605100e-04,-5.515275450206110763e-01,1.222975531600221412e-02,1.000005074532652971e+00,-5.347302346082924429e-03,4.023090170070796638e-04,5.515306245282928232e-01,1.220959139532083217e-02,1.000004978644415621e+00,1.189887986461850289e-03,-1.821995664808462485e-07,3.079507681746918024e-06
1.020000000000000212e-01,-4.221036489885477349e+05,6.536945528649449472e-03,-4.033855339519344533e-04,-5.515300610289749494e-01,1.223150137510878310e-02,1.000005074818277828e+00,-5.347104361006398479e-03,4.031533746994506737e-04,5.515330984622138777e-01,1.221104577013644270e-02,1.000004980009340239e+00,1.189841167643050993e-03,-2.321592524837795546e-07,3.037433238928244350e-06
1.023999999999999910e-01,-4.221036492341337726e+05,6.536718114983607227e-03,-4.033387594705440098e-04,-5.515302508583385110e-01,1.223321340156296490e-02,1.000005075364029716e+00,-5.347058876141019129e-03,4.031339425632972872e-04,5.515332712545529814e-01,1.221246499097623610e-02,1.000004980760759610e+00,1.189659238842588097e-03,-2.048169072467226522e-07,3.020396214470366658e-06
1.028000000000000025e-01,-4.221036494865733548e+05,6.536719108019043226e-03,-4.025757651592776405e-04,-5.515263820169756803e-01,1.223494762056103261e-02,1.000005076016261985e+00,-5.347065293251563461e-03,4.024245422806854927e-04,5.515293901246796082e-01,1.221390527421640886e-02,1.000004981314631669e+00,1.189653814767479764e-03,-1.512228785921477213e-07,3.008107703927898058e-06
1.032000000000000001e-01,-4.221036497270394466e+05,6.536905056557784470e-03,-4.020166741246595718e-04,-5.515213165388678229e-01,1.223663599336988726e-02,1.000005076717590979e+00,-5.347032178062962639e-03,4.017961700165982391e-04,5.515243524849574586e-01,1.221529881855861442e-02,1.000004981712461438e+00,1.189872878494821831e-03,-2.205041080613327244e-07,3.035946089635643830e-06
1.035999999999999976e-01,-4.221036499704818125e+05,6.536907961007527683e-03,-4.022210333052745235e-04,-5.515181007756473353e-01,1.223832799820683166e-02,1.000005077107986473e+00,-5.346816225611769613e-03,4.018840238273625851e-04,5.515211495882805792e-01,1.221669549977693128e-02,1.000004982308511980e+00,1.190091735395758070e-03,-3.370094779119384154e-07,3.048812633243969117e-06
1.040000000000000091e-01,-4.221036502128702123e+05,6.536653932069547319e-03,-4.030146352140750120e-04,-5.515175241950861507e-01,1.224000892522741739e-02,1.000005077572583501e+00,-5.346556027062801357e-03,4.026800952120612579e-04,5.515205646310821219e-01,1.221808031528009812e-02,1.000004983411221238e+00,1.190097905006745962e-03,-3.345400020137541050e-07,3.040435995971257910e-06
1.044000000000000067e-01,-4.221036504548446392e+05,6.536157121860424433e-03,-4.038193465584631646e-04,-5.515162237773554299e-01,1.224168670158981218e-02,1.000005078214348364e+00,-5.346229145043587469e-03,4.035782586941377573e-04,5.515192232488145274e-01,1.221946062619483700e-02,1.000004984334704305e+00,1.189927976816836964e-03,-2.410878643254073250e-07,2.999471459097513559e-06
1.048000000000000043e-01,-4.221036506876519998e+05,6.535815843368445767e-03,-4.041105928574015771e-04,-5.515131431873988577e-01,1.224333024731539057e-02,1.000005078559088378e+00,-5.346014250938527397e-03,4.039830256756282473e-04,5.515161031598592167e-01,1.222080624191241097e-02,1.000004984546753573e+00,1.189801592429918370e-03,-1.275671817733297665e-07,2.959972460359061586e-06
1.052000000000000157e-01,-4.221036509208435891e+05,6.535940107215505203e-03,-4.038484430846821715e-04,-5.515112517502972489e-01,1.224497066301543854e-02,1.000005078771121880e+00,-5.346122989807173750e-03,4.037670387606006575e-04,5.515142142062621211e-01,1.222214878317699933e-02,1.000004984861676549e+00,1.189817117408331452e-03,-8.140432408151399360e-08,2.962455964872212633e-06
1.056000000000000133e-01,-4.221036511593461619e+05,6.536187419946251978e-03,-4.033630157653717084e-04,-5.515124004784471845e-01,1.224662467098440802e-02,1.000005079113405193e+00,-5.346358012127061347e-03,4.033029168611380324e-04,5.515153857662016268e-01,1.222350427501493579e-02,1.000004985206321972e+00,1.189829407819190631e-03,-6.009890423367596560e-08,2.985287754442289554e-06
1.060000000000000109e-01,-4.221036513927244814e+05,6.536432686622203544e-03,-4.030800064334328302e-04,-5.515160696448767608e-01,1.224825553788216718e-02,1.000005079329190583e+00,-5.346654219740390110e-03,4.030918996571814959e-04,5.515190975665263950e-01,1.222483483299822808e-02,1.000004985453779138e+00,1.189778466881813435e-03,1.189322374866566209e-08,3.027921649634279788e-06
1.064000000000000223e-01,-4.221036516234191949e+05,6.536505234866794162e-03,-4.032370147437638560e-04,-5.515186365479181063e-01,1.224987162266821979e-02,1.000005079401332209e+00,-5.346811668510260095e-03,4.032985923007507772e-04,5.515216611088512577e-01,1.222614852819139779e-02,1.000004985797483759e+00,1.189693566356534067e-03,6.157755698692115448e-08,3.024560933151398956e-06
1.068000000000000199e-01,-4.221036518508301233e+05,6.536445254761793361e-03,-4.037523539720309462e-04,-5.515196179470173155e-01,1.225147034417972507e-02,1.000005079763036209e+00,-5.346780730690919858e-03,4.038088997156024425e-04,5.515226405756895600e-01,1.222744383226995017e-02,1.000004986135873741e+00,1.189664524070873503e-03,5.654574357149633537e-08,3.022628672244564996e-06
1.071999999999999897e-01,-4.221036520865127095e+05,6.536415730896165920e-03,-4.042959988266249158e-04,-5.515204621419109721e-01,1.225309395936464291e-02,1.000005080391000334e+00,-5.346740538968631010e-03,4.042977811614999282e-04,5.515234803775370676e-01,1.222876500859767027e-02,1.000004986398740359e+00,1.189675191927534910e-03,1.782334875012354242e-09,3.018235626095489010e-06
1.076000000000000012e-01,-4.221036523103542277e+05,6.536476447778587912e-03,-4.044654799181533517e-04,-5.515235732077140574e-01,1.225467409293874883e-02,1.000005080795359991e+00,-5.346875118339099869e-03,4.044164709045914696e-04,5.515265841189307405e-01,1.223004505539142597e-02,1.000004986458365552e+00,1.189601329439488042e-03,-4.900901356188211780e-08,3.010911216683176406e-06
1.079999999999999988e-01,-4.221036525330187869e+05,6.536663329953250334e-03,-4.040791958667904024e-04,-5.515267582783768274e-01,1.225624721038840598e-02,1.000005080879782904e+00,-5.347211278641899636e-03,4.040261692090139174e-04,5.515297569404239431e-01,1.223132045502161626e-02,1.000004986701801712e+00,1.189452051311350698e-03,-5.302665777648504428e-08,2.998662047115630003e-06
1.083999999999999964e-01,-4.221036527558051748e+05,6.536856167630616596e-03,-4.034244370396579816e-04,-5.515272785043674464e-01,1.225781297280097333e-02,1.000005081031054566e+00,-5.347510222505263110e-03,4.033929021525826486e-04,5.515302736311041842e-01,1.223259000871433806e-02,1.000004987705049420e+00,1.189345945125353486e-03,-3.153488707533305679e-08,2.995126736737852013e-06
1.088000000000000078e-01,-4.221036529828919447e+05,6.536885390077768788e-03,-4.030678062234188718e-04,-5.515254634319793903e-01,1.225938605437561224e-02,1.000005081686101915e+00,-5.347512739796575140e-03,4.029805817057398863e-04,5.515284983484773917e-01,1.223386743010213516e-02,1.000004989288043156e+00,1.189372650281193648e-03,-8.722451767898551159e-08,3.034916498001472007e-06
1.092000000000000054e-01,-4.221036532001633313e+05,6.536759215693604963e-03,-4.033059033065760930e-04,-5.515228963930361994e-01,1.226092132663904495e-02,1.000005082997314609e+00,-5.347283691097195514e-03,4.031165540768796136e-04,5.515259617690921878e-01,1.223510695508362237e-02,1.000004990557326057e+00,1.189475524596409449e-03,-1.893492296964793993e-07,3.065376055988444648e-06
1.096000000000000030e-01,-4.221036534155628760e+05,6.536527498834361280e-03,-4.038733449596234345e-04,-5.515217661548766914e-01,1.226244917407887276e-02,1.000005084109609310e+00,-5.347036046160389203e-03,4.036132003031323565e-04,5.515248506563645847e-01,1.223633944598248591e-02,1.000004991045398306e+00,1.189491452673972077e-03,-2.601446564910779927e-07,3.084501487893298588e-06
1.100000000000000144e-01,-4.221036536337530706e+05,6.536276276591596567e-03,-4.041211357489075191e-04,-5.515207528826753247e-01,1.226398465814726099e-02,1.000005084417392887e+00,-5.346892876208500511e-03,4.039481138254535681e-04,5.515238262483679321e-01,1.223758009020248748e-02,1.000004991129765708e+00,1.189383400383096055e-03,-1.730219234539510931e-07,3.073365692607410438e-06
1.104000000000000120e-01,-4.221036467416953528e+05,6.535376003541619114e-03,-4.216752119771672008e-04,-5.515190555936571037e-01,1.226551653850108115e-02,1.000005084467458838e+00,-5.347760986578546302e-03,4.215929042327904623e-04,5.515221237630862916e-01,1.223881695788687357e-02,1.000004991345861960e+00,1.187615016963072812e-03,-8.230774437673841343e-08,3.068169429187861397e-06
1.108000000000000096e-01,-4.221036398877126630e+05,6.531448039045753204e-03,-4.598710697952753963e-04,-5.515161750698506227e-01,1.226709393758973650e-02,1.000005084580808612e+00,-5.351721536197522403e-03,4.597773510012039856e-04,5.515192063157324798e-01,1.224009864626559793e-02,1.000004991485434092e+00,1.179726502848230801e-03,-9.371879407141063545e-08,3.031245881857103086e-06
1.112000000000000210e-01,-4.221036331093026092e+05,6.525144636361672641e-03,-4.889351691070949928e-04,-5.515145275377479894e-01,1.226871907437604090e-02,1.000005084681570011e+00,-5.358130995542739403e-03,4.887930303372660726e-04,5.515174306796745141e-01,1.224142754563569552e-02,1.000004991548732347e+00,1.167013640818933239e-03,-1.421387698289202153e-07,2.903141926524632765e-06
1.116000000000000186e-01,-4.221036264347549877e+05,6.518751982469435380e-03,-4.888769230880922511e-04,-5.515145191093165922e-01,1.227044739928765879e-02,1.000005084794282517e+00,-5.364452342771485263e-03,4.886871175703825934e-04,5.515172651737565435e-01,1.224285929866907388e-02,1.000004991718566938e+00,1.154299639697950117e-03,-1.898055177096576174e-07,2.746064439951290126e-06
1.120000000000000162e-01,-4.221036198359738337e+05,6.513772364369122686e-03,-4.669118910853258908e-04,-5.515153791979916509e-01,1.227222555636739605e-02,1.000005084975979619e+00,-5.369219027650861363e-03,4.667585515954158874e-04,5.515180881123310508e-01,1.224434056626174348e-02,1.000004991997372361e+00,1.144553336718261323e-03,-1.533394899100033563e-07,2.708914339399903781e-06
1.123999999999999999e-01,-4.221036133013134240e+05,6.509890969599698221e-03,-4.498538440413969459e-04,-5.515164216658839935e-01,1.227406419390380046e-02,1.000005085220054601e+00,-5.373087415154918604e-03,4.497217613070220751e-04,5.515192054838937707e-01,1.224588243942004336e-02,1.000004992111970470e+00,1.136803554444779617e-03,-1.320827343748707562e-07,2.783818009777228042e-06
1.128000000000000114e-01,-4.221036068178770365e+05,6.505665068238816393e-03,-4.582227931486875612e-04,-5.515168062313879904e-01,1.227591974737591782e-02,1.000005085472954747e+00,-5.377299845286505169e-03,4.580419721799785702e-04,5.515195750181214329e-01,1.224744139572239710e-02,1.000004992404495141e+00,1.128365222952311224e-03,-1.808209687089909999e-07,2.768786733442496484e-06
1.131999999999999951e-01,-4.221036004015014623e+05,6.500249550365487169e-03,-4.902559063604900120e-04,-5.515178425844875498e-01,1.227780554216430405e-02,1.000005085580489395e+00,-5.382905392291375060e-03,4.899988049458537396e-04,5.515205093738105857e-01,1.224903029778368936e-02,1.000004992834293116e+00,1.117344158074112109e-03,-2.571014146362723962e-07,2.666789323035878567e-06
1.136000000000000065e-01,-4.221035940465574968e+05,6.493303330643951203e-03,-5.264847689919058748e-04,-5.515195592802324409e-01,1.227963079099926060e-02,1.000005085974341679e+00,-5.390065905909207332e-03,5.261845323522284503e-04,5.515221745058880298e-01,1.225055792579845572e-02,1.000004993089389727e+00,1.103237424734743871e-03,-3.002366396774244772e-07,2.615225655588915288e-06
1.140000000000000041e-01,-4.221035877671145136e+05,6.485366869419312806e-03,-5.454354589636434963e-04,-5.515221422202961632e-01,1.228138162386300559e-02,1.000005087018477568e+00,-5.398120768787917183e-03,5.451408854445280840e-04,5.515248315643804800e-01,1.225201107156496244e-02,1.000004993350886329e+00,1.087246100631395623e-03,-2.945735191154123453e-07,2.689344084316758199e-06
1.144000000000000017e-01,-4.221035815695470665e+05,6.477154272777898951e-03,-5.393855383052033369e-04,-5.515236913292067555e-01,1.228305754034769194e-02,1.000005087898161005e+00,-5.406299347460021519e-03,5.390856653872254812e-04,5.515263825762617422e-01,1.225339084330522195e-02,1.000004993517523699e+00,1.070854925317877432e-03,-2.998729179778556950e-07,2.691247054986689591e-06
1.148000000000000131e-01,-4.221035754512829590e+05,6.469251218720761636e-03,-5.196199825588237184e-04,-5.515243131845007918e-01,1.228465510548967278e-02,1.000005088141288523e+00,-5.413948327527857290e-03,5.192611780878954785e-04,5.515268567844628933e-01,1.225469525180347338e-02,1.000004993621672167e+00,1.055302891192904345e-03,-3.588044709282398742e-07,2.543599962101517065e-06
1.152000000000000107e-01,-4.221035693989772117e+05,6.462176327306330507e-03,-5.073705649654134710e-04,-5.515241016538720009e-01,1.228615427710912610e-02,1.000005088208578474e+00,-5.420575750267713801e-03,5.069390357422783652e-04,5.515265717276410795e-01,1.225590414208808064e-02,1.000004993936722819e+00,1.041600577038616707e-03,-4.315292231351058189e-07,2.470073769078595660e-06
1.156000000000000083e-01,-4.221035634117003065e+05,6.455782827881685268e-03,-5.163319898641151274e-04,-5.515239293395119979e-01,1.228759025375896451e-02,1.000005088509416717e+00,-5.426602854828912505e-03,5.158826371009056196e-04,5.515264770604487721e-01,1.225705146922840931e-02,1.000004994667520242e+00,1.029179973052772763e-03,-4.493527632095078300e-07,2.547720936774133804e-06
1.160000000000000198e-01,-4.221035575009351596e+05,6.449024508820446963e-03,-5.412446121129026524e-04,-5.515242649470570857e-01,1.228901475466014082e-02,1.000005088971306355e+00,-5.433192848571875844e-03,5.408175630353244953e-04,5.515269023152735706e-01,1.225818702971464766e-02,1.000004995660820351e+00,1.015831660248571119e-03,-4.270490775781570977e-07,2.637368216484858863e-06
1.164000000000000173e-01,-4.221035516679372522e+05,6.440818281240527458e-03,-5.623233264285392450e-04,-5.515236265822521800e-01,1.229039806929747153e-02,1.000005089549665049e+00,-5.441293524131488035e-03,5.619174760536945054e-04,5.515262091173290804e-01,1.225927971496459414e-02,1.000004996323556883e+00,9.995247571090394231e-04,-4.058503748447395837e-07,2.582535076900427384e-06
1.168000000000000149e-01,-4.221035459404145950e+05,6.431370488773649648e-03,-5.617213665836961762e-04,-5.515222034366829007e-01,1.229178277221091090e-02,1.000005089911141898e+00,-5.450371217601389026e-03,5.612948999297490442e-04,5.515246764250852918e-01,1.226037375843929550e-02,1.000004996452469985e+00,9.809992711722606215e-04,-4.264666539471320336e-07,2.472988402391074203e-06
1.171999999999999847e-01,-4.221035403270473471e+05,6.422385324519141667e-03,-5.390114060557072264e-04,-5.515205824631755904e-01,1.229319015960140052e-02,1.000005089968639016e+00,-5.458673302824920345e-03,5.385916070155046410e-04,5.515230277123290836e-01,1.226149303161387823e-02,1.000004996480303499e+00,9.637120216942213213e-04,-4.197990402025853982e-07,2.445249153493200822e-06
1.176000000000000101e-01,-4.221035348204277107e+05,6.415551674295740144e-03,-5.118809793231706654e-04,-5.515204174093024658e-01,1.229465535111458688e-02,1.000005090130381857e+00,-5.465061776759481613e-03,5.115352235567018242e-04,5.515228748395637481e-01,1.226267187179193655e-02,1.000004996772570376e+00,9.504898975362585309e-04,-3.457557664688411941e-07,2.457430261282311790e-06
1.179999999999999938e-01,-4.221035293799612555e+05,6.410532524951950868e-03,-4.997438925817367962e-04,-5.515205174341839545e-01,1.229611599719483001e-02,1.000005090603094171e+00,-5.469916347878459560e-03,4.995321778247540680e-04,5.515229810938798716e-01,1.226384585557263769e-02,1.000004997415038899e+00,9.406161770734913080e-04,-2.117147569827282361e-07,2.463659695917108650e-06
1.183999999999999914e-01,-4.221035240072236047e+05,6.405432124126299483e-03,-5.073053811108347265e-04,-5.515202286899072437e-01,1.229761172732740659e-02,1.000005091291680026e+00,-5.475163728776756729e-03,5.072454526392767811e-04,5.515227234519740618e-01,1.226505435768377415e-02,1.000004997944960561e+00,9.302683953495427538e-04,-5.992847155794536057e-08,2.494762066818090318e-06
1.188000000000000167e-01,-4.221035187093493878e+05,6.398822545451719572e-03,-5.225126639911386976e-04,-5.515193208544825199e-01,1.229912385003555444e-02,1.000005091663610290e+00,-5.481949847683940252e-03,5.225131278392709105e-04,5.515218384280633490e-01,1.226627991064182382e-02,1.000004998106352350e+00,9.168726977677793197e-04,4.638481322129239803e-10,2.517573580829157720e-06
1.192000000000000004e-01,-4.221035134991150117e+05,6.391393448746810965e-03,-5.275505149589201264e-04,-5.515191229408845652e-01,1.230063910640916483e-02,1.000005091754123887e+00,-5.489437345401193546e-03,5.276071955512153357e-04,5.515215763002887517e-01,1.226751096369709318e-02,1.000004998148807056e+00,9.019561033456174187e-04,5.668059229520933107e-08,2.453359404186450377e-06
1.195999999999999980e-01,-4.221035083645011182e+05,6.384858297476918298e-03,-5.135307665718590476e-04,-5.515205692278972727e-01,1.230211623316493190e-02,1.000005091787203648e+00,-5.496090779617142028e-03,5.136937122140854128e-04,5.515229102672256634e-01,1.226870668575134882e-02,1.000004998276713852e+00,8.887675178597762710e-04,1.629456422263652476e-07,2.341039328390692731e-06
1.200000000000000233e-01,-4.221035032953898190e+05,6.379772682194709277e-03,-4.879137246428158882e-04,-5.515220014812657334e-01,1.230356915078134258e-02,1.000005092160342279e+00,-5.501318878301683819e-03,4.882018758605477819e-04,5.515242937443445292e-01,1.226988013715946818e-02,1.000004998678056589e+00,8.784538038930254575e-04,2.881512177318936579e-07,2.292263078795819808e-06
1.204000000000000070e-01,-4.221034982790939976e+05,6.375632548027039548e-03,-4.680031935945757390e-04,-5.515225155205382146e-01,1.230499509782446640e-02,1.000005092520416472e+00,-5.505888572297289868e-03,4.683620240673262562e-04,5.515248233682659151e-01,1.227102704888512023e-02,1.000004999434275232e+00,8.697439757297496798e-04,3.588304727505172050e-07,2.307847727700540474e-06
1.208000000000000046e-01,-4.221034933027303196e+05,6.371678668285532358e-03,-4.655937237419514462e-04,-5.515220008807445451e-01,1.230636717545391216e-02,1.000005093308331983e+00,-5.510421460318324846e-03,4.659480827339510293e-04,5.515243031156842335e-01,1.227211986794134180e-02,1.000005000329868166e+00,8.612572079672075123e-04,3.543589919995831020e-07,2.302234939688396764e-06
1.212000000000000299e-01,-4.221034883701173821e+05,6.367383833760820698e-03,-4.774950905059392042e-04,-5.515219655040873858e-01,1.230770056628237470e-02,1.000005094351745338e+00,-5.515215924213371160e-03,4.778205502493370910e-04,5.515242076882526101e-01,1.227317450645353490e-02,1.000005001012470807e+00,8.521679095474495383e-04,3.254597433978868165e-07,2.242184165224259118e-06
1.216000000000000136e-01,-4.221034834852654021e+05,6.362470606365403479e-03,-4.906592807585671715e-04,-5.515219965317224027e-01,1.230899324134062528e-02,1.000005095016425427e+00,-5.520490995589460992e-03,4.909856904359322658e-04,5.515242042586427917e-01,1.227418981267716820e-02,1.000005001379805414e+00,8.419796107759424872e-04,3.264096773650942973e-07,2.207726920389063707e-06
1.220000000000000112e-01,-4.221034786628050497e+05,6.357097682897086023e-03,-4.933689664729380264e-04,-5.515218189065189680e-01,1.231027524588296229e-02,1.000005095125463317e+00,-5.526157114731258639e-03,4.936983950801715829e-04,5.515240382315748091e-01,1.227519534685695725e-02,1.000005001475699595e+00,8.309405681658273840e-04,3.294286072335565058e-07,2.219325055841103733e-06
1.224000000000000088e-01,-4.221034739003332797e+05,6.351715509993475367e-03,-4.828638907638407689e-04,-5.515210083814972020e-01,1.231153130853400099e-02,1.000005095270914302e+00,-5.531802134253606222e-03,4.831548147151901304e-04,5.515231541118754688e-01,1.227617440446293617e-02,1.000005001700916551e+00,8.199133757398691449e-04,2.909239513493614912e-07,2.145730378266819116e-06
1.227999999999999925e-01,-4.221034692042118404e+05,6.346858834722170217e-03,-4.673354494263250777e-04,-5.515200226108271098e-01,1.231279333640583271e-02,1.000005095577879644e+00,-5.536983464066870531e-03,4.675533009831345753e-04,5.515220378498369991e-01,1.227715817850236202e-02,1.000005001999092924e+00,8.098753706552996867e-04,2.178515568094976235e-07,2.015239009889313593e-06
1.231999999999999901e-01,-4.221034645656462526e+05,6.342603984755732296e-03,-4.603074638079209663e-04,-5.515195444412082093e-01,1.231405481672719592e-02,1.000005095779450182e+00,-5.541545047306485269e-03,4.604548413625818792e-04,5.515215068415376676e-01,1.227814115096122378e-02,1.000005002179587210e+00,8.010589374492470272e-04,1.473775546609128705e-07,1.962400329458269255e-06
1.236000000000000154e-01,-4.221034599837780115e+05,6.338541736830278703e-03,-4.691837750460427768e-04,-5.515189454259741275e-01,1.231533776741158479e-02,1.000005095881371542e+00,-5.545847958657895704e-03,4.692818388428325930e-04,5.515209478191149817e-01,1.227914718555100752e-02,1.000005002232886797e+00,7.926937781723829984e-04,9.806379678981621412e-08,2.002393140854152875e-06
1.239999999999999991e-01,-4.221034554515300551e+05,6.333805411062190874e-03,-4.883467258920672288e-04,-5.515181812608428435e-01,1.231661296003382956e-02,1.000005095897646079e+00,-5.550684144808294869e-03,4.883811986811854074e-04,5.515201918211238841e-01,1.228014848164062436e-02,1.000005002262113862e+00,7.831212662538960048e-04,3.447278911817858865e-08,2.010560281040518760e-06
1.243999999999999967e-01,-4.221034509863469284e+05,6.327661233473243392e-03,-5.039811828607313566e-04,-5.515173220252013175e-01,1.231789661514133202e-02,1.000005095913353736e+00,-5.556732761398055706e-03,5.039086669406634637e-04,5.515192375735848973e-01,1.228116130263695420e-02,1.000005002337774895e+00,7.709284720751876860e-04,-7.251592006789295969e-08,1.915548383579768199e-06
1.248000000000000220e-01,-4.221034466040872503e+05,6.320670381399095920e-03,-5.063374729834711156e-04,-5.515171346024962951e-01,1.231919046225130217e-02,1.000005096107738911e+00,-5.563622614190752783e-03,5.061337418702078171e-04,5.515189389552357380e-01,1.228218627213097276e-02,1.000005002550186539e+00,7.570477672083431378e-04,-2.037311132632984439e-07,1.804352739442904863e-06
1.252000000000000057e-01,-4.221034423061977141e+05,6.314050327264009166e-03,-4.974348810211926810e-04,-5.515173571577934863e-01,1.232048867614983848e-02,1.000005096303839824e+00,-5.570081847698356119e-03,4.971225053178721966e-04,5.515191273873030209e-01,1.228321623490770745e-02,1.000005002934300835e+00,7.439684795656530472e-04,-3.123757033204844699e-07,1.770229509534537726e-06
1.255999999999999894e-01,-4.221034380763298250e+05,6.308510998742558953e-03,-4.885905876864792430e-04,-5.515180845653436803e-01,1.232176810403775961e-02,1.000005096620025791e+00,-5.575539372907951062e-03,4.882399055102464957e-04,5.515198728893078162e-01,1.228422749703939054e-02,1.000005003303242157e+00,7.329716258346078914e-04,-3.506821762327473092e-07,1.788323964135862809e-06
1.260000000000000286e-01,-4.221034339012714336e+05,6.303403454206116252e-03,-4.907263932875251906e-04,-5.515189999762480921e-01,1.232301919307785508e-02,1.000005096956841477e+00,-5.580593568798842240e-03,4.903326040978593084e-04,5.515207859968238591e-01,1.228521082331571201e-02,1.000005003480055388e+00,7.228098854072740123e-04,-3.937891896658822499e-07,1.786020575766933405e-06
1.264000000000000123e-01,-4.221034297915648785e+05,6.297415775871686126e-03,-5.047401112094477334e-04,-5.515198140880459565e-01,1.232426996840616136e-02,1.000005097144154309e+00,-5.586366758972541660e-03,5.042780202893917341e-04,5.515215942156578288e-01,1.228619410450958356e-02,1.000005003591276420e+00,7.110490168991444662e-04,-4.620909200559993393e-07,1.780127611872295290e-06
1.267999999999999960e-01,-4.221034257531588082e+05,6.290202452791061535e-03,-5.211419907197607088e-04,-5.515205808096834694e-01,1.232549245483203181e-02,1.000005097432653756e+00,-5.593238010681498597e-03,5.206208517120501297e-04,5.515223324484812562e-01,1.228714913470898597e-02,1.000005003999797637e+00,6.969644421095629386e-04,-5.211390077105790275e-07,1.751638797786725377e-06
1.272000000000000075e-01,-4.221034217982796836e+05,6.282440073650985730e-03,-5.288775778668823547e-04,-5.515210862025605731e-01,1.232668988924334220e-02,1.000005098151473426e+00,-5.600534634966221857e-03,5.283441486374801811e-04,5.515227686707220300e-01,1.228807960606876151e-02,1.000005004759203064e+00,6.819054386847638732e-04,-5.334292294021736672e-07,1.682468161456895928e-06
1.275999999999999912e-01,-4.221034179277569638e+05,6.275106716061651727e-03,-5.241781171344482267e-04,-5.515216344412140481e-01,1.232786230439640758e-02,1.000005098864898745e+00,-5.607472925329725667e-03,5.236891052817019016e-04,5.515232559984364347e-01,1.228898633947505571e-02,1.000005005339065889e+00,6.676337907319260592e-04,-4.890118527463250750e-07,1.621557222386549313e-06
1.280000000000000027e-01,-4.221034141407860443e+05,6.268493877933600800e-03,-5.130456200784966380e-04,-5.515222090135959432e-01,1.232903532727018872e-02,1.000005099243491680e+00,-5.613811446808204819e-03,5.126133896744504556e-04,5.515238402539598406e-01,1.228989570059928552e-02,1.000005005525064217e+00,6.546824311253959805e-04,-4.322304040461823899e-07,1.631240363897390466e-06
1.284000000000000141e-01,-4.221034104212176753e+05,6.262124583753675595e-03,-5.057343323102629455e-04,-5.515226982936288769e-01,1.233017717754890559e-02,1.000005099503144868e+00,-5.619905184956711965e-03,5.053216635966660975e-04,5.515243494818364844e-01,1.229077651357403378e-02,1.000005005563656457e+00,6.422193987969636308e-04,-4.126687135968479941e-07,1.651188207607567904e-06
1.287999999999999978e-01,-4.221034067735437420e+05,6.255700534839130772e-03,-5.081578185791882319e-04,-5.515226204576862967e-01,1.233130841032110785e-02,1.000005099659868835e+00,-5.626044835549895082e-03,5.077711042530008321e-04,5.515242308903991475e-01,1.229164905212789399e-02,1.000005005567244920e+00,6.296556992892356902e-04,-3.867143261873998150e-07,1.610432712850773385e-06
1.292000000000000093e-01,-4.221034032055987627e+05,6.249124122943800971e-03,-5.173903597931385923e-04,-5.515222135975251794e-01,1.233245027920708108e-02,1.000005099717905077e+00,-5.632300893850732820e-03,5.170657639101331046e-04,5.515237671866281000e-01,1.229253360059084574e-02,1.000005005602202512e+00,6.168232290930681511e-04,-3.245958830054877439e-07,1.553589102920582832e-06
1.296000000000000207e-01,-4.221033997189845541e+05,6.242294706480164095e-03,-5.247811692226265687e-04,-5.515217844469583186e-01,1.233359856444761829e-02,1.000005099887286031e+00,-5.638824832995933262e-03,5.245481291084135283e-04,5.515233186925394548e-01,1.229342517770928150e-02,1.000005005864371244e+00,6.034698734842308329e-04,-2.330401142130403974e-07,1.534245581136239878e-06
1.300000000000000044e-01,-4.221033963117614621e+05,6.235333087616757620e-03,-5.235146392844403692e-04,-5.515213041702958785e-01,1.233473576441317977e-02,1.000005100512195266e+00,-5.645634430528677014e-03,5.233727245428995570e-04,5.515228610764860706e-01,1.229430595645620607e-02,1.000005006396337270e+00,5.896986570880806064e-04,-1.419147415408121907e-07,1.556906190192108852e-06
1.303999999999999881e-01,-4.221033929855961469e+05,6.228544665503626954e-03,-5.133961149353797378e-04,-5.515208004067729819e-01,1.233586759659249625e-02,1.000005101225906357e+00,-5.652362154155492376e-03,5.133203239863526638e-04,5.515223179561901112e-01,1.229518202214413720e-02,1.000005006793378559e+00,5.761825113481345781e-04,-7.579094902707399911e-08,1.517549417129337996e-06
1.308000000000000274e-01,-4.221033897409547935e+05,6.222394220233913587e-03,-5.005105866623307115e-04,-5.515201600774193302e-01,1.233701334703840580e-02,1.000005101574110267e+00,-5.658541814642843205e-03,5.005057045010830605e-04,5.515216025598227434e-01,1.229607352424553178e-02,1.000005006982228162e+00,5.638524055910703811e-04,-4.882161247650972091e-09,1.442482403413158920e-06
1.312000000000000111e-01,-4.221033865627798950e+05,6.216967209807642072e-03,-4.932652153009420065e-04,-5.515197447946318388e-01,1.233814735848553189e-02,1.000005101754817494e+00,-5.664122540814901276e-03,4.933631623727107894e-04,5.515211710341345608e-01,1.229695530818103975e-02,1.000005007158621062e+00,5.528446689927407967e-04,9.794707176878289512e-08,1.426239502722026486e-06
1.315999999999999948e-01,-4.221033834461349761e+05,6.211836363448046058e-03,-4.955832604406079514e-04,-5.515198190598087358e-01,1.233926981808056850e-02,1.000005102177054184e+00,-5.669517823070817884e-03,4.958002445161865035e-04,5.515212608743038647e-01,1.229782725619154617e-02,1.000005007509339405e+00,5.423185403772281740e-04,2.169840755785520242e-07,1.441814495128923568e-06
1.320000000000000062e-01,-4.221033803908401169e+05,6.206444928688563747e-03,-5.029723450363576343e-04,-5.515200661201138388e-01,1.234037633588931475e-02,1.000005102782057342e+00,-5.675249657540311528e-03,5.032830390665613864e-04,5.515214827937118258e-01,1.229868431849323943e-02,1.000005007926759726e+00,5.311952711482522196e-04,3.106940302037520737e-07,1.416673597987028188e-06
1.323999999999999899e-01,-4.221033774091663654e+05,6.200396803381895243e-03,-5.065458351035468168e-04,-5.515200297796932771e-01,1.234148870070058898e-02,1.000005103398154960e+00,-5.681526145680726274e-03,5.068920785524501328e-04,5.515213549896800238e-01,1.229954823571560718e-02,1.000005008393954453e+00,5.188706577011689691e-04,3.462434489033159798e-07,1.325209986746678226e-06
1.328000000000000014e-01,-4.221033744958203170e+05,6.194141923577719741e-03,-5.013712692214699002e-04,-5.515197739520099063e-01,1.234256999910001394e-02,1.000005104028412140e+00,-5.687980168610749093e-03,5.017355151928524701e-04,5.515210499203299088e-01,1.230038234700088148e-02,1.000005008905384907e+00,5.061617549669706478e-04,3.642459713825698872e-07,1.275968320002540679e-06
1.332000000000000128e-01,-4.221033716521777678e+05,6.188566352196576102e-03,-4.906226723312515645e-04,-5.515197509692409961e-01,1.234363758418518392e-02,1.000005104596067840e+00,-5.693911092885328186e-03,4.909957093840598870e-04,5.515210426021444068e-01,1.230120382052028553e-02,1.000005009251338395e+00,4.946552593112479163e-04,3.730370528083224932e-07,1.291632903410722122e-06
1.335999999999999965e-01,-4.221033688703539083e+05,6.183886058355883911e-03,-4.820221147742351198e-04,-5.515199661107342832e-01,1.234469584068466005e-02,1.000005104827930813e+00,-5.699072105528064057e-03,4.823827091818165742e-04,5.515212765726541511e-01,1.230201669299743096e-02,1.000005009314556270e+00,4.848139528278198537e-04,3.605944075814543695e-07,1.310461919867833558e-06
1.340000000000000080e-01,-4.221033661459662835e+05,6.179443956765337705e-03,-4.813446739185568961e-04,-5.515202426834578953e-01,1.234575256323066847e-02,1.000005104867424111e+00,-5.704051006960143312e-03,4.816636540310813676e-04,5.515215273598644830e-01,1.230282816654279521e-02,1.000005009491029329e+00,4.753929498051943925e-04,3.189801125244714694e-07,1.284676406587692554e-06
1.344000000000000195e-01,-4.221033634765251190e+05,6.174362035327798058e-03,-4.881590113183676837e-04,-5.515202971090290562e-01,1.234679043654142439e-02,1.000005105233721547e+00,-5.709495523804548542e-03,4.883866014665856799e-04,5.515215247845233204e-01,1.230362006576119806e-02,1.000005009723123672e+00,4.648665115232495162e-04,2.275901482179962070e-07,1.227675494264168776e-06
1.348000000000000032e-01,-4.221033608736218303e+05,6.168564127333804603e-03,-4.961523651293073527e-04,-5.515202213466658954e-01,1.234782314785672248e-02,1.000005106022445966e+00,-5.715416232386497271e-03,4.962850544848959339e-04,5.515213970627059759e-01,1.230440600296741141e-02,1.000005010014438867e+00,4.531478949473073323e-04,1.326893555885812204e-07,1.175716040080487801e-06
1.351999999999999869e-01,-4.221033583450647420e+05,6.162618331049593903e-03,-4.987010898093733116e-04,-5.515203172616685023e-01,1.234886398501821789e-02,1.000005106636559393e+00,-5.721422354621394195e-03,4.987815846125619266e-04,5.515214289289672722e-01,1.230520006600711001e-02,1.000005010414049433e+00,4.411959764281997085e-04,8.049480318861497452e-08,1.111667298769880574e-06
1.356000000000000261e-01,-4.221033558845181251e+05,6.156921538823206634e-03,-4.945917853278373284e-04,-5.515202426476557562e-01,1.234989743383045624e-02,1.000005106928485210e+00,-5.727195748641561966e-03,4.946310669902112718e-04,5.515213105550771377e-01,1.230598739164340434e-02,1.000005010887969892e+00,4.297257901816446679e-04,3.928166237394340593e-08,1.067907421381519839e-06
1.360000000000000098e-01,-4.221033534883254906e+05,6.151529926098944258e-03,-4.884570033721954019e-04,-5.515198531415088645e-01,1.235092288472617456e-02,1.000005107161610507e+00,-5.732759348055195374e-03,4.884389495245457973e-04,5.515209092404881330e-01,1.230676754491730716e-02,1.000005011293870982e+00,4.187705780437488839e-04,-1.805384764960466654e-08,1.056098979268504934e-06
1.363999999999999935e-01,-4.221033511562804924e+05,6.146154824349677089e-03,-4.863480627064155262e-04,-5.515192662593374484e-01,1.235194293637152489e-02,1.000005107316196851e+00,-5.738232497689751618e-03,4.862401188705807301e-04,5.515203247756702565e-01,1.230754279312664193e-02,1.000005011468662719e+00,4.079223266599254702e-04,-1.079438358347960085e-07,1.058516332808068228e-06
1.368000000000000327e-01,-4.221033488951324252e+05,6.140559387654746272e-03,-4.908606044151853001e-04,-5.515190415381462374e-01,1.235297792009444270e-02,1.000005107410295579e+00,-5.743716313671429381e-03,4.906660600452177751e-04,5.515200590106810186e-01,1.230833319091389176e-02,1.000005011597728810e+00,3.968430739833168908e-04,-1.945443699675249855e-07,1.017472534781127536e-06
1.371999999999999886e-01,-4.221033466973728500e+05,6.134651444060153745e-03,-4.994407411397430848e-04,-5.515191173531770463e-01,1.235399425399541333e-02,1.000005107557751627e+00,-5.749350513455877068e-03,4.991989062731385252e-04,5.515200644315078060e-01,1.230910570177165889e-02,1.000005011857215687e+00,3.853009306042766771e-04,-2.418348666045596132e-07,9.470783307596875034e-07
1.376000000000000001e-01,-4.221033445690249791e+05,6.128395858743551985e-03,-5.065940689521730407e-04,-5.515192828918286105e-01,1.235500230029956160e-02,1.000005108050995073e+00,-5.755270300860472650e-03,5.063170547966774470e-04,5.515201885722560426e-01,1.230987120501062480e-02,1.000005012298040841e+00,3.731255578830793354e-04,-2.770141554955937377e-07,9.056804274321095249e-07
1.380000000000000115e-01,-4.221033425136944861e+05,6.121892136823110439e-03,-5.081272837370945112e-04,-5.515193932788937659e-01,1.235600229744843181e-02,1.000005108703013068e+00,-5.761528118169494291e-03,5.078167829254829268e-04,5.515202672258217031e-01,1.231062982686872455e-02,1.000005012589976872e+00,3.603640186536161485e-04,-3.105008116115843750e-07,8.739469279372968913e-07
1.383999999999999952e-01,-4.221033405364687205e+05,6.115386299032202211e-03,-5.044384960057834945e-04,-5.515195071387987147e-01,1.235700588922505373e-02,1.000005108960130507e+00,-5.767869433193697180e-03,5.040956128731844711e-04,5.515203407410051994e-01,1.231139283735110772e-02,1.000005012664300974e+00,3.475168658385050305e-04,-3.428831325990233311e-07,8.336022064847625757e-07
1.388000000000000067e-01,-4.221033386291364441e+05,6.109159560204675474e-03,-4.999781135845837851e-04,-5.515199273304821626e-01,1.235798901628686747e-02,1.000005108981693258e+00,-5.773898844675181760e-03,4.996207690064393553e-04,5.515207098262387975e-01,1.231213554423024430e-02,1.000005012829362050e+00,3.352607155294937136e-04,-3.573445781444297906e-07,7.824957566349155513e-07
1.392000000000000182e-01,-4.221033367918095901e+05,6.103210021511792753e-03,-4.996281388878606386e-04,-5.515202159340998334e-01,1.235896544110537572e-02,1.000005109174613604e+00,-5.779600274693672511e-03,4.992889220258838866e-04,5.515209879240275948e-01,1.231287087686019216e-02,1.000005013206070270e+00,3.236097468181202419e-04,-3.392168619767519516e-07,7.719899277613961885e-07
1.396000000000000019e-01,-4.221033350249353680e+05,6.097198940147077230e-03,-5.047790178617836800e-04,-5.515204426492126277e-01,1.235994200338407824e-02,1.000005109426816752e+00,-5.785334662744609675e-03,5.044668494076907407e-04,5.515212128586228779e-01,1.231360532280779442e-02,1.000005013551376276e+00,3.118642774024675546e-04,-3.121684540929392862e-07,7.702094102501888528e-07
1.400000000000000133e-01,-4.221033333300168742e+05,6.090778499732109677e-03,-5.118397156044934577e-04,-5.515206513883686990e-01,1.236091407186226850e-02,1.000005109622273736e+00,-5.791462658963914510e-03,5.115609220264504030e-04,5.515213939862451120e-01,1.231433477465348342e-02,1.000005013802814480e+00,2.993158407681951669e-04,-2.787935780430546642e-07,7.425978764130647392e-07
1.404000000000000248e-01,-4.221033317100869608e+05,6.083979122018332714e-03,-5.151723413478162712e-04,-5.515211592619765346e-01,1.236187431973797407e-02,1.000005109779052770e+00,-5.798048076262185026e-03,5.149329006780756961e-04,5.515218394486119946e-01,1.231505293825090226e-02,1.000005014030546757e+00,2.859310457561476879e-04,-2.394406697405751169e-07,6.801866354599894748e-07
1.408000000000000085e-01,-4.221033301702026511e+05,6.077171771261154903e-03,-5.123710247682969690e-04,-5.515215870077134763e-01,1.236282953212295560e-02,1.000005109882597276e+00,-5.804673281747157500e-03,5.121872970102669606e-04,5.515222161156614344e-01,1.231576717869065606e-02,1.000005014227523414e+00,2.724984895139974037e-04,-1.837277580300084034e-07,6.291079479581185296e-07
1.411999999999999922e-01,-4.221033287122406764e+05,6.070815517418027066e-03,-5.062386753950946696e-04,-5.515216337522937939e-01,1.236379383294414214e-02,1.000005109979516194e+00,-5.810936443135536131e-03,5.061463833628054377e-04,5.515222596044236925e-01,1.231649156142541543e-02,1.000005014555747973e+00,2.598790742824909350e-04,-9.229203228923194696e-08,6.258521298985186831e-07
1.416000000000000314e-01,-4.221033273236884852e+05,6.064966627949004187e-03,-5.018626893496786314e-04,-5.515213796463802609e-01,1.236474386371206116e-02,1.000005110280651754e+00,-5.816763547582562595e-03,5.018382250874628848e-04,5.515220057780901852e-01,1.231720218812971772e-02,1.000005015153515586e+00,2.482030803664415919e-04,-2.446426221574659471e-08,6.261317099243157713e-07
1.419999999999999873e-01,-4.221033260033591650e+05,6.059177996707336249e-03,-5.021286251487988442e-04,-5.515210303420209348e-01,1.236568913706443014e-02,1.000005110702596900e+00,-5.822537479662684597e-03,5.021390038253878939e-04,5.515216612154392184e-01,1.231790806241097984e-02,1.000005015609570558e+00,2.366405170446516520e-04,1.037867658904966656e-08,6.308734182836062132e-07
1.423999999999999988e-01,-4.221033247532968526e+05,6.053079307203548462e-03,-5.058590274758973130e-04,-5.515209686571928005e-01,1.236662952070015711e-02,1.000005111405844582e+00,-5.828677354544207351e-03,5.059002113606714691e-04,5.515215794135815974e-01,1.231860913739108408e-02,1.000005015803959507e+00,2.244019526593411112e-04,4.118388477415604182e-08,6.107563887969291727e-07
1.428000000000000103e-01,-4.221033235803738935e+05,6.046739972766433137e-03,-5.091090440636010690e-04,-5.515207145961289470e-01,1.236757703197006487e-02,1.000005112413990149e+00,-5.835034894155251804e-03,5.091936435279694265e-04,5.515212964423865660e-01,1.231931782892550092e-02,1.000005016120652401e+00,2.117050786111813326e-04,8.459946436835744099e-08,5.818462576190341906e-07
1.431999999999999940e-01,-4.221033224782617763e+05,6.040527662505535203e-03,-5.082971026224180526e-04,-5.515204362672674332e-01,1.236850786531695431e-02,1.000005112927502493e+00,-5.841327348664718082e-03,5.084400906541318562e-04,5.515209730865252569e-01,1.232001050444908770e-02,1.000005016374879707e+00,1.992003138408171212e-04,1.429880317138036011e-07,5.368192578236730128e-07
1.436000000000000054e-01,-4.221033214483378106e+05,6.034590340915042123e-03,-5.032730339232405637e-04,-5.515201438029758707e-01,1.236943386729224582e-02,1.000005113020982828e+00,-5.847411788768789274e-03,5.034612711788017140e-04,5.515206394867375739e-01,1.232069879796279972e-02,1.000005016418423320e+00,1.871785521462528482e-04,1.882372555611503198e-07,4.956837617031695231e-07
1.440000000000000169e-01,-4.221033204893101356e+05,6.028872405947725312e-03,-4.974621908050197352e-04,-5.515201243662861685e-01,1.237035732784001404e-02,1.000005113202182105e+00,-5.853348376914112305e-03,4.976761748271719011e-04,5.515205910628355745e-01,1.232138485281096887e-02,1.000005016463745289e+00,1.755240290336130063e-04,2.139840221521659147e-07,4.666965494060093533e-07
1.444000000000000006e-01,-4.221033196003757766e+05,6.023293151103000648e-03,-4.945846593965725615e-04,-5.515200304834713130e-01,1.237128011469737152e-02,1.000005113521861055e+00,-5.859195637681170223e-03,4.948183987823021610e-04,5.515204642047404349e-01,1.232207081924091216e-02,1.000005016650987733e+00,1.640975134218304252e-04,2.337393857295994720e-07,4.337212691218894633e-07
1.448000000000000120e-01,-4.221033187765133916e+05,6.017786071002605500e-03,-4.957327039058382701e-04,-5.515197062464325395e-01,1.237219028827874628e-02,1.000005113909213206e+00,-5.864951778298844835e-03,4.959859265900573968e-04,5.515201172782587813e-01,1.232274535234697058e-02,1.000005016899967236e+00,1.528342927037606644e-04,2.532226842191266647e-07,4.110318262418033441e-07
1.452000000000000235e-01,-4.221033180176683818e+05,6.012190203296146999e-03,-4.989699937695059621e-04,-5.515194314740452519e-01,1.237309098039808021e-02,1.000005114298063713e+00,-5.870749165570644627e-03,4.992365668115100697e-04,5.515198201678794820e-01,1.232341182692609123e-02,1.000005017095143334e+00,1.414410377255023721e-04,2.665730420041076409e-07,3.886938342301249349e-07
1.456000000000000072e-01,-4.221033173285273951e+05,6.006410493486088152e-03,-5.010331759187430182e-04,-5.515193865344265589e-01,1.237399253313844517e-02,1.000005114492511282e+00,-5.876688617104475730e-03,5.012817779858116376e-04,5.515197736066622669e-01,1.232408021226062862e-02,1.000005017150810582e+00,1.297218763816124221e-04,2.486020670686194325e-07,3.870722357079969811e-07
1.460000000000000187e-01,-4.221033167095552199e+05,6.000519558727501063e-03,-4.997309117390683455e-04,-5.515198105118956917e-01,1.237488732408778720e-02,1.000005114747600343e+00,-5.882721961598721266e-03,4.999256267291857150e-04,5.515201648211411900e-01,1.232474286192839288e-02,1.000005017190647161e+00,1.177975971287797963e-04,1.947149901173695144e-07,3.543092454982854633e-07
1.464000000000000301e-01,-4.221033161620278843e+05,5.994710802781535140e-03,-4.956794892735941422e-04,-5.515200671310543923e-01,1.237577759207370183e-02,1.000005115414623447e+00,-5.888697358991889196e-03,4.958209485829413688e-04,5.515203570879287920e-01,1.232540225072647003e-02,1.000005017411287112e+00,1.060134437896459447e-04,1.414593093472266833e-07,2.899568743996994158e-07
1.468000000000000138e-01,-4.221033156823765021e+05,5.989173509951770460e-03,-4.920534327567242273e-04,-5.515202795194016350e-01,1.237665915725123626e-02,1.000005116125333160e+00,-5.894439148947870112e-03,4.921557699953773343e-04,5.515205103367144535e-01,1.232605390117196865e-02,1.000005017715583477e+00,9.473436100390034836e-05,1.023372386531069128e-07,2.308173128184876077e-07
1.471999999999999975e-01,-4.221033152701943764e+05,5.983797660667719218e-03,-4.918849436422407856e-04,-5.515203621914548382e-01,1.237754422498376153e-02,1.000005116484814049e+00,-5.899956728412013469e-03,4.919451823318228513e-04,5.515205581628658260e-01,1.232670984444040121e-02,1.000005017863670576e+00,8.384093225570574820e-05,6.023868958206571311e-08,1.959714109878163413e-07
1.476000000000000090e-01,-4.221033149198133615e+05,5.978312237158625586e-03,-4.953198184265790362e-04,-5.515205163922787257e-01,1.237841751517373273e-02,1.000005116562048491e+00,-5.905527493287591155e-03,4.953275892322562450e-04,5.515206912768199077e-01,1.232735482069193325e-02,1.000005017880715164e+00,7.278474387103443105e-05,7.770805677208801610e-09,1.748845411819743845e-07
1.479999999999999927e-01,-4.221033146364066633e+05,5.972427973956288653e-03,-4.996353282861825361e-04,-5.515204901739524379e-01,1.237928775292940729e-02,1.000005116568613461e+00,-5.911331589833691141e-03,4.995733537911402735e-04,5.515206291591805421e-01,1.232799704591995386e-02,1.000005017890496894e+00,6.109638412259751211e-05,-6.197449504226262146e-08,1.389852281041825677e-07
1.484000000000000041e-01,-4.221033144247297896e+05,5.966227265744448310e-03,-5.015334565241602420e-04,-5.515202889388195473e-01,1.238015506820080817e-02,1.000005116612984191e+00,-5.917357631652618057e-03,5.014264241802410824e-04,5.515203962577605035e-01,1.232863608846526855e-02,1.000005017912839467e+00,4.886963409183025381e-05,-1.070323439191596046e-07,1.073189409561692287e-07
1.488000000000000156e-01,-4.221033142885777052e+05,5.960090000790898949e-03,-5.000453854388656801e-04,-5.515202405021879528e-01,1.238102659042885842e-02,1.000005116741880196e+00,-5.923367540528396910e-03,4.999133725826768919e-04,5.515203238005561559e-01,1.232927925420724755e-02,1.000005017963746967e+00,3.672246026250203937e-05,-1.320128561887881982e-07,8.329836820308855749e-08
1.491999999999999993e-01,-4.221033142211634549e+05,5.954221390763599422e-03,-4.972556437342775214e-04,-5.515203090277371878e-01,1.238188583024177336e-02,1.000005116983468056e+00,-5.929175452789590614e-03,4.971163807375374470e-04,5.515203676632753904e-01,1.232991091595586619e-02,1.000005018091568498e+00,2.504593797400880839e-05,-1.392629967400743976e-07,5.863553820262268346e-08
1.496000000000000107e-01,-4.221033142203031457e+05,5.948525934591021407e-03,-4.962377907835919958e-04,-5.515205345625829869e-01,1.238273624923900106e-02,1.000005117238007779e+00,-5.934841786577604861e-03,4.960943189319334725e-04,5.515205367132982595e-01,1.233053485510351988e-02,1.000005018260255563e+00,1.368414801341654580e-05,-1.434718516585232681e-07,2.150715272541958711e-09
1.500000000000000222e-01,-4.221033142868303694e+05,5.942668465440567940e-03,-4.983393470234746131e-04,-5.515203955008763925e-01,1.238358491952159732e-02,1.000005117370041496e+00,-5.940539314274605361e-03,4.981741289718902331e-04,5.515203456465247456e-01,1.233115760038581109e-02,1.000005018357893460e+00,2.129151165962579750e-06,-1.652180515843799588e-07,-4.985435164694962396e-08
1.504000000000000059e-01,-4.221033144007848459e+05,5.937324705557606164e-03,-4.843459659275393546e-04,-5.515203187308992394e-01,1.238443517636974613e-02,1.000005117405001975e+00,-5.945645227246726047e-03,4.841683133357382049e-04,5.515202490571152749e-01,1.233178197317699384e-02,1.000005018389651612e+00,-8.320521689119883546e-06,-1.776525918011496834e-07,-6.967378396449674938e-08
1.508000000000000174e-01,-4.221033145243685576e+05,5.934926684585964396e-03,-4.486022797244909512e-04,-5.515203258395359187e-01,1.238532847590018138e-02,1.000005117547325018e+00,-5.947791206689321056e-03,4.484420546798136421e-04,5.515202811136011851e-01,1.233244893388199363e-02,1.000005018427357006e+00,-1.286452210335665980e-05,-1.602250446773091121e-07,-4.472593473359154359e-08
1.512000000000000288e-01,-4.221033146592002595e+05,5.935063469071219337e-03,-4.195301361873980455e-04,-5.515204188650409955e-01,1.238627024528396632e-02,1.000005118238228574e+00,-5.947456816760084315e-03,4.194037704611934840e-04,5.515204742298360774e-01,1.233316360749610319e-02,1.000005018661292100e+00,-1.239334768886497795e-05,-1.263657262045615737e-07,5.536479508183589360e-08
1.516000000000000125e-01,-4.221033148136911914e+05,5.935336486338330109e-03,-4.176189247092893637e-04,-5.515203160091269874e-01,1.238729719970453787e-02,1.000005119150494837e+00,-5.947069352450503818e-03,4.175182374120199711e-04,5.515204853018936815e-01,1.233396268428741012e-02,1.000005019121625871e+00,-1.173286611217370934e-05,-1.006872972693926074e-07,1.692927666940846620e-07
1.519999999999999962e-01,-4.221033149860101985e+05,5.934139376137433433e-03,-4.376162684089540179e-04,-5.515201496169072071e-01,1.238840907771938601e-02,1.000005119650752006e+00,-5.948186204420813014e-03,4.375387542419950974e-04,5.515203152231262784e-01,1.233484646746217835e-02,1.000005019551909458e+00,-1.404682828337958100e-05,-7.751416695892052872e-08,1.656062190713569748e-07
1.524000000000000077e-01,-4.221033151723642950e+05,5.931933600932984274e-03,-4.545643870260579781e-04,-5.515202322860114359e-01,1.238958810251994391e-02,1.000005119785597696e+00,-5.950296108107263476e-03,4.545348923192194727e-04,5.515203007942173219e-01,1.233579781350166611e-02,1.000005019757621127e+00,-1.836250717427920232e-05,-2.949470683850539607e-08,6.850820588599759731e-08
1.527999999999999914e-01,-4.221033153655500500e+05,5.930126062106828334e-03,-4.480432599247966582e-04,-5.515202513998074263e-01,1.239079899721557895e-02,1.000005119915947871e+00,-5.952023849973486422e-03,4.480995191253531987e-04,5.515202957003242368e-01,1.233678145491751837e-02,1.000005019852485688e+00,-2.189778786665808746e-05,5.625920055654046875e-08,4.430051681048041701e-08
1.532000000000000028e-01,-4.221033155653190915e+05,5.929620376544618432e-03,-4.182589739268729252e-04,-5.515201738421734445e-01,1.239203439495823421e-02,1.000005120190081254e+00,-5.952538841603492899e-03,4.184092155593895231e-04,5.515202934711863625e-01,1.233778982144583154e-02,1.000005019978750909e+00,-2.291846505887446678e-05,1.502416325165978686e-07,1.196290129179544692e-07
1.536000000000000143e-01,-4.221033157603503787e+05,5.930576881863443284e-03,-3.828698649638972019e-04,-5.515197927515671505e-01,1.239324666605630745e-02,1.000005120551524795e+00,-5.951708588066054184e-03,3.831051443182896445e-04,5.515199597633686501e-01,1.233877514978936642e-02,1.000005020194038918e+00,-2.113170620261090038e-05,2.352793543924426058e-07,1.670118014995836120e-07
1.539999999999999980e-01,-4.221033159411764937e+05,5.932473185885218415e-03,-3.625677678606290303e-04,-5.515196655794341041e-01,1.239439095036073794e-02,1.000005120859227326e+00,-5.950062173521767153e-03,3.628671737394917134e-04,5.515197558307349812e-01,1.233969259900650692e-02,1.000005020451083304e+00,-1.758898763654873770e-05,2.994058788626831336e-07,9.025130087714217098e-08
1.544000000000000095e-01,-4.221033161074846284e+05,5.934712927364383175e-03,-3.658853405677847323e-04,-5.515195463544835253e-01,1.239546533699696293e-02,1.000005121083864079e+00,-5.948105739114129681e-03,3.662310727327212781e-04,5.515195882185318643e-01,1.234054065715844278e-02,1.000005020678530920e+00,-1.339281174974650546e-05,3.457321649365458285e-07,4.186404833905754685e-08
1.548000000000000209e-01,-4.221033162587379920e+05,5.936764376677164910e-03,-3.835322657852787277e-04,-5.515191596970043797e-01,1.239647020058966091e-02,1.000005121220427506e+00,-5.946379206095885050e-03,3.839348155699650786e-04,5.515192877842867158e-01,1.234132026946998910e-02,1.000005020791709720e+00,-9.614829418720140242e-06,4.025497846863509283e-07,1.280872823361534074e-07
1.552000000000000046e-01,-4.221033163901003427e+05,5.937971797088482245e-03,-3.958365336301223995e-04,-5.515185394254701334e-01,1.239738589096530362e-02,1.000005121274515130e+00,-5.945467830948814383e-03,3.962751752506252874e-04,5.515186957206782425e-01,1.234201176156421963e-02,1.000005020907334119e+00,-7.496033860332138032e-06,4.386416205028878176e-07,1.562952081091140144e-07
1.556000000000000161e-01,-4.221033165072983247e+05,5.938460552736677181e-03,-3.886171724150708369e-04,-5.515181570003192535e-01,1.239823482163201519e-02,1.000005121410220577e+00,-5.945279681010966731e-03,3.890676639118907892e-04,5.515182032766390297e-01,1.234263686751971463e-02,1.000005021209952716e+00,-6.819128274289550096e-06,4.504914968199522779e-07,4.627631977616175618e-08
1.560000000000000275e-01,-4.221033166199121624e+05,5.939278477601154897e-03,-3.651195314180153990e-04,-5.515182724249528823e-01,1.239905646198695595e-02,1.000005121818133169e+00,-5.944833848828419941e-03,3.655565497597058119e-04,5.515181992139041034e-01,1.234323420240435176e-02,1.000005021616188650e+00,-5.555371227265043510e-06,4.370183416904128981e-07,-7.321104877888728879e-08
1.564000000000000112e-01,-4.221033167282402283e+05,5.941520505448679920e-03,-3.435297756816906695e-04,-5.515182154757731769e-01,1.239985696502124250e-02,1.000005122497304111e+00,-5.942991318124885708e-03,3.439458463106305312e-04,5.515181431126945366e-01,1.234380978308184662e-02,1.000005021931106741e+00,-1.470812676205787706e-06,4.160706289398617176e-07,-7.236307864033619808e-08
1.568000000000000227e-01,-4.221033168347901083e+05,5.945020390194054663e-03,-3.419493479766318590e-04,-5.515177786888544320e-01,1.240065017778869266e-02,1.000005123106221694e+00,-5.939906508653361623e-03,3.423376597388495010e-04,5.515177797056441955e-01,1.234437843042311515e-02,1.000005022082665063e+00,5.113881540693039629e-06,3.883117622176419925e-07,1.016789763497172316e-09
1.572000000000000064e-01,-4.221033169452190050e+05,5.948066014242850072e-03,-3.623874937926121445e-04,-5.515170888608701416e-01,1.240146341436533170e-02,1.000005123421083164e+00,-5.937228952024104639e-03,3.627109943687790777e-04,5.515171111046534014e-01,1.234496846154996101e-02,1.000005022120530329e+00,1.083706221874543296e-05,3.235005761669331771e-07,2.224378325976772430e-08
1.575999999999999901e-01,-4.221033170660221949e+05,5.949102981062017598e-03,-3.887152595470103836e-04,-5.515170353745779686e-01,1.240232200295605242e-02,1.000005123556926723e+00,-5.936496664853170221e-03,3.889441952667892916e-04,5.515170293463464990e-01,1.234560539986757043e-02,1.000005022197001825e+00,1.260631620884737625e-05,2.289357197789079063e-07,-6.028231469556999400e-09
1.580000000000000016e-01,-4.221033171919166343e+05,5.948301274773080613e-03,-4.018078294000431219e-04,-5.515175373837840622e-01,1.240320270907438287e-02,1.000005123807871543e+00,-5.937482541002210915e-03,4.019318793454457542e-04,5.515174830124975891e-01,1.234626566947870201e-02,1.000005022504420138e+00,1.081873377086969845e-05,1.240499454026322557e-07,-5.437128647312050589e-08
1.584000000000000130e-01,-4.221033173257093295e+05,5.947564839599383743e-03,-3.958391850292848515e-04,-5.515180578674236944e-01,1.240411623055664991e-02,1.000005124324010897e+00,-5.938273118292186799e-03,3.958617870810966517e-04,5.515179354971873060e-01,1.234695956596050352e-02,1.000005023002482396e+00,9.291721307196944279e-06,2.260205181180011472e-08,-1.223702363883916178e-07
1.587999999999999967e-01,-4.221033174657489872e+05,5.948317810425590192e-03,-3.814665180130095046e-04,-5.515182115989309963e-01,1.240505592200075169e-02,1.000005124827119118e+00,-5.937504584848213827e-03,3.813942105196556505e-04,5.515180442713502051e-01,1.234768051117889585e-02,1.000005023373702118e+00,1.081322557737636469e-05,-7.230749335385405069e-08,-1.673275807911878132e-07
1.592000000000000082e-01,-4.221033176078375545e+05,5.949853451298243306e-03,-3.758576643403611548e-04,-5.515182282404541558e-01,1.240600262323812361e-02,1.000005125036326659e+00,-5.935921534248490318e-03,3.756911250029152370e-04,5.515181115026417391e-01,1.234840981741260058e-02,1.000005023490158296e+00,1.393191704975298845e-05,-1.665393374459178330e-07,-1.167378124167228748e-07
1.596000000000000196e-01,-4.221033177463463508e+05,5.950534774260394892e-03,-3.884270638733997873e-04,-5.515185994338184239e-01,1.240693486062783950e-02,1.000005125091833147e+00,-5.935147412843854581e-03,3.881544879795199485e-04,5.515185666655174623e-01,1.234912614993806390e-02,1.000005023552969829e+00,1.538736141654031137e-05,-2.725758938798387987e-07,-3.276830096154981220e-08
1.600000000000000033e-01,-4.221033178806943470e+05,5.949730791637780798e-03,-4.129602012617352271e-04,-5.515190392487893112e-01,1.240784730671697089e-02,1.000005125198161426e+00,-5.935754475145063602e-03,4.125827353813632135e-04,5.515189981697381505e-01,1.234982398173487157e-02,1.000005023690859085e+00,1.397631649271719595e-05,-3.774658803720135763e-07,-4.107905116068621965e-08
1.604000000000000148e-01,-4.221033180106221698e+05,5.948057659615225805e-03,-4.331379682779697908e-04,-5.515193384962338019e-01,1.240873399979722236e-02,1.000005125399243244e+00,-5.937058775551251957e-03,4.326686037863429566e-04,5.515192352971471923e-01,1.235049721091224795e-02,1.000005023873175469e+00,1.099888406397384749e-05,-4.693644916268341870e-07,-1.031990866096066384e-07
1.608000000000000262e-01,-4.221033181318318238e+05,5.946212324409871561e-03,-4.371166347077851707e-04,-5.515192942641222729e-01,1.240957782656077965e-02,1.000005125703483211e+00,-5.938360801754038326e-03,4.365920540957968763e-04,5.515191938308858788e-01,1.235112864621705844e-02,1.000005024020721889e+00,7.851522655833234610e-06,-5.245806119882944277e-07,-1.004332363940818595e-07
1.612000000000000099e-01,-4.221033182444017148e+05,5.944592181527452203e-03,-4.269673461764792941e-04,-5.515194948701506172e-01,1.241038208692588247e-02,1.000005126069362094e+00,-5.939425468855702439e-03,4.264223180792839720e-04,5.515194631136737247e-01,1.235172164814936878e-02,1.000005024147985866e+00,5.166712671749763841e-06,-5.450280971953220220e-07,-3.175647689257488082e-08
1.616000000000000214e-01,-4.221033183495853445e+05,5.943437583815572474e-03,-4.145550897906712540e-04,-5.515200113752680711e-01,1.241115235235509297e-02,1.000005126348125550e+00,-5.940117144188788480e-03,4.140126870592961269e-04,5.515199920460017724e-01,1.235228210143829962e-02,1.000005024277294874e+00,3.320439626783994180e-06,-5.424027313751271159e-07,-1.932926629866216217e-08
1.620000000000000051e-01,-4.221033184508614358e+05,5.942716571761889367e-03,-4.112892890717455567e-04,-5.515205024317236804e-01,1.241190123713342176e-02,1.000005126502863106e+00,-5.940507851930582756e-03,4.107840376317628073e-04,5.515204283992891643e-01,1.235282254669149531e-02,1.000005024349735150e+00,2.208719831306611703e-06,-5.052514399827494167e-07,-7.403243451609142767e-08
1.623999999999999888e-01,-4.221033185486838338e+05,5.942076771262581707e-03,-4.206487410245427546e-04,-5.515205740815493085e-01,1.241263457197051313e-02,1.000005126645765685e+00,-5.940836423336304933e-03,4.201925040506062714e-04,5.515205250390172731e-01,1.235334836524342936e-02,1.000005024367500717e+00,1.240347926276773316e-06,-4.562369739364831658e-07,-4.904253203541486528e-08
1.628000000000000003e-01,-4.221033186464145547e+05,5.941031659444773357e-03,-4.356384355861363526e-04,-5.515202532842021776e-01,1.241336552854011878e-02,1.000005127054727438e+00,-5.941497494072987828e-03,4.352468277941014133e-04,5.515203093789203814e-01,1.235387246336055837e-02,1.000005024558182187e+00,-4.658346282144718020e-07,-3.916077920349393497e-07,5.609471820378075790e-08
1.632000000000000117e-01,-4.221033187452366692e+05,5.939350080999804445e-03,-4.434723696379952733e-04,-5.515200871016447959e-01,1.241409917748813145e-02,1.000005127853955456e+00,-5.942745276360054778e-03,4.431644816626440289e-04,5.515201666299245353e-01,1.235439969457783303e-02,1.000005025001993619e+00,-3.395195360250333194e-06,-3.078879753512443924e-07,7.952827973944920359e-08
1.635999999999999954e-01,-4.221033188480655663e+05,5.937342871109659199e-03,-4.362439739667164722e-04,-5.515201590443362667e-01,1.241484938180083784e-02,1.000005128631583640e+00,-5.944341876069640998e-03,4.360336962586986494e-04,5.515201491707943937e-01,1.235494372654230913e-02,1.000005025435550587e+00,-6.999004959981798557e-06,-2.102777080178227891e-07,-9.873541872984503698e-09
1.640000000000000069e-01,-4.221033189531116514e+05,5.935920750467079017e-03,-4.182646619629821019e-04,-5.515204527636294873e-01,1.241561162879537515e-02,1.000005128945013810e+00,-5.945542496144012867e-03,4.181625194039805720e-04,5.515203854157848529e-01,1.235550041221667936e-02,1.000005025633203370e+00,-9.621745676933850244e-06,-1.021425590015299055e-07,-6.734784463446885638e-08
1.644000000000000183e-01,-4.221033190605799318e+05,5.935908512864736079e-03,-4.024853850810375389e-04,-5.515204684988166406e-01,1.241638513618040056e-02,1.000005129045963281e+00,-5.945568069002654318e-03,4.024914366004455680e-04,5.515204766964150185e-01,1.235606947806426256e-02,1.000005025811113502e+00,-9.659556137918239027e-06,6.051519408029146924e-09,8.197598377890358279e-09
1.648000000000000020e-01,-4.221033191708412487e+05,5.936918365501280513e-03,-3.990276036835049183e-04,-5.515202532055051288e-01,1.241716829211434586e-02,1.000005129300712836e+00,-5.944729226332775597e-03,3.991412066496464431e-04,5.515203578302981802e-01,1.235664946642544941e-02,1.000005026217862580e+00,-7.810860831495083922e-06,1.136029661415248297e-07,1.046247930513999336e-07
1.652000000000000135e-01,-4.221033192834550282e+05,5.937639750768403807e-03,-4.069120292063881724e-04,-5.515199162210477901e-01,1.241795834892941118e-02,1.000005129579778718e+00,-5.944206141235170750e-03,4.071228866307303107e-04,5.515200147398733321e-01,1.235723765612279160e-02,1.000005026640336192e+00,-6.566390466766942879e-06,2.108574243421383089e-07,9.851882554201552011e-08
1.656000000000000250e-01,-4.221033193949842826e+05,5.937309534502488266e-03,-4.155720896909036416e-04,-5.515196666371382506e-01,1.241874168001837891e-02,1.000005129707835394e+00,-5.944711960859324490e-03,4.158646655918917705e-04,5.515197152794529822e-01,1.235782062731108702e-02,1.000005026805422803e+00,-7.402426356836223909e-06,2.925759009881289362e-07,4.864231473167279773e-08
1.660000000000000087e-01,-4.221033195031441865e+05,5.936510025343447704e-03,-4.141423258894995157e-04,-5.515196222391161029e-01,1.241950850659594846e-02,1.000005129761098344e+00,-5.945737140461993149e-03,4.145111435411257656e-04,5.515196475108190555e-01,1.235838884172442767e-02,1.000005026832678334e+00,-9.227115118545445305e-06,3.688176516262499371e-07,2.527170295252290089e-08
1.664000000000000201e-01,-4.221033196103132213e+05,5.936514451553929171e-03,-4.010514332676787122e-04,-5.515195340377820887e-01,1.242026803052385248e-02,1.000005129813974714e+00,-5.946075811792374093e-03,4.014909060272617942e-04,5.515195526243475976e-01,1.235895132692902722e-02,1.000005026844117850e+00,-9.561360238444921444e-06,4.394727595830819761e-07,1.858656550890458448e-08
1.668000000000000316e-01,-4.221033197128796019e+05,5.937772033703446299e-03,-3.849219940395331779e-04,-5.515193020026132320e-01,1.242100752497108350e-02,1.000005129910628288e+00,-5.945282604978695262e-03,3.854027859688696528e-04,5.515193197746386389e-01,1.235949477546619511e-02,1.000005026866751967e+00,-7.510571275248963119e-06,4.807919293364749068e-07,1.777202540687028431e-08
1.671999999999999875e-01,-4.221033198109487421e+05,5.939586234611691357e-03,-3.764858084640406929e-04,-5.515188875033195659e-01,1.242172613012453367e-02,1.000005130008273957e+00,-5.943996960696988976e-03,3.769817682157480961e-04,5.515189334891236195e-01,1.236001784473943731e-02,1.000005026890778304e+00,-4.410726085297619892e-06,4.959597517074031646e-07,4.598580405357211021e-08
1.675999999999999990e-01,-4.221033199055445730e+05,5.941012815643076372e-03,-3.799703663391813574e-04,-5.515187325969033161e-01,1.242242671673493039e-02,1.000005130157705091e+00,-5.943078567356445754e-03,3.804536492730954092e-04,5.515188049302796047e-01,1.236052348821548193e-02,1.000005026920006923e+00,-2.065751713369382014e-06,4.832829339140518043e-07,7.233337628864688895e-08
1.680000000000000104e-01,-4.221033200000387151e+05,5.941745099319157078e-03,-3.902113859569350941e-04,-5.515187278569430029e-01,1.242312191556726834e-02,1.000005130635427619e+00,-5.942746229045121030e-03,3.906645071064554454e-04,5.515187669438875728e-01,1.236102468128806239e-02,1.000005027010114400e+00,-1.001129725963952055e-06,4.531211495203513011e-07,3.908694456988826005e-08
1.683999999999999941e-01,-4.221033200916677015e+05,5.942223027857441130e-03,-3.974808202000483645e-04,-5.515186166766435916e-01,1.242380412345204903e-02,1.000005131265968572e+00,-5.942571024063614607e-03,3.978781289040903653e-04,5.515185989653071941e-01,1.236151387082299290e-02,1.000005027159454940e+00,-3.479962061734773182e-07,3.973087040420007765e-07,-1.771133639749677968e-08
1.688000000000000056e-01,-4.221033201807350270e+05,5.942736228405052362e-03,-3.957261034179032004e-04,-5.515181503391849427e-01,1.242447692295456374e-02,1.000005131597265118e+00,-5.942284695990513420e-03,3.960352869620428718e-04,5.515181242416536955e-01,1.236199438034411499e-02,1.000005027231216204e+00,4.515324145389423838e-07,3.091835441396714561e-07,-2.609753124716007733e-08
1.692000000000000171e-01,-4.221033202704673749e+05,5.943340472119506765e-03,-3.871707381618722248e-04,-5.515176583310786862e-01,1.242515289759359327e-02,1.000005131783674006e+00,-5.941890408487422726e-03,3.873832101124344372e-04,5.515176711110274521e-01,1.236247839059799979e-02,1.000005027367713684e+00,1.450063632084039322e-06,2.124719505622123771e-07,1.277994876591748152e-08
1.696000000000000008e-01,-4.221033203621722641e+05,5.944151513307068674e-03,-3.797640688856894074e-04,-5.515177246326993243e-01,1.242583553765527760e-02,1.000005132175681988e+00,-5.941300046015738148e-03,3.798760426354640270e-04,5.515177407181699465e-01,1.236296902850848867e-02,1.000005027754277798e+00,2.851467291330525566e-06,1.119737497746195812e-07,1.608547062215137657e-08
1.700000000000000122e-01,-4.221033204549250659e+05,5.945152192751925087e-03,-3.802179997211059970e-04,-5.515181788012484265e-01,1.242652001812307068e-02,1.000005132653421613e+00,-5.940490363650081929e-03,3.802361351122623035e-04,5.515181445322708820e-01,1.236346150419223404e-02,1.000005028214333125e+00,4.661829101843158185e-06,1.813539115630641643e-08,-3.426897754454927281e-08
1.704000000000000237e-01,-4.221033205488309031e+05,5.946049067020607939e-03,-3.893380889940279994e-04,-5.515185017251466038e-01,1.242720768717942535e-02,1.000005133107935595e+00,-5.939693136650445529e-03,3.892667511080725312e-04,5.515184586635740738e-01,1.236395745810277627e-02,1.000005028637696469e+00,6.355930370162410359e-06,-7.133788595546815270e-08,-4.306157252997877549e-08
1.708000000000000074e-01,-4.221033206443749368e+05,5.946333535826009258e-03,-4.018035317892091869e-04,-5.515183559186629392e-01,1.242790172417751991e-02,1.000005133548143244e+00,-5.939327533517640111e-03,4.016335954692719086e-04,5.515183424474976448e-01,1.236446024935196342e-02,1.000005028991164391e+00,7.006002308369146947e-06,-1.699363199372783649e-07,-1.347116529437641930e-08
1.712000000000000188e-01,-4.221033207390643656e+05,5.945871271910853351e-03,-4.095003614665227625e-04,-5.515182995111549413e-01,1.242859377241030405e-02,1.000005133869818374e+00,-5.939559092271729825e-03,4.092379518382061390e-04,5.515182677974330705e-01,1.236496157381807882e-02,1.000005029191710859e+00,6.312179639123526032e-06,-2.624096283166234625e-07,-3.171372187082965866e-08
1.716000000000000303e-01,-4.221033208326621680e+05,5.945061659424456628e-03,-4.080701429759939604e-04,-5.515185992948377081e-01,1.242928250580233387e-02,1.000005133992850181e+00,-5.940067286051931537e-03,4.077419958723668149e-04,5.515185121883701136e-01,1.236545995258935861e-02,1.000005029239555476e+00,4.994373372525090504e-06,-3.281471036271454804e-07,-8.710646759446660781e-08
1.719999999999999862e-01,-4.221033209250846994e+05,5.944490853756035677e-03,-4.012185343601100949e-04,-5.515190972266876823e-01,1.242996615067177082e-02,1.000005134022496023e+00,-5.940338048033879693e-03,4.008564421677376986e-04,5.515189876679817971e-01,1.236595319123302492e-02,1.000005029281425983e+00,4.152805722155983315e-06,-3.620921923723962807e-07,-1.095587058852487417e-07
1.723999999999999977e-01,-4.221033210185043281e+05,5.944534675620192186e-03,-3.974308911519904659e-04,-5.515192970395769168e-01,1.243064982506512581e-02,1.000005134085047764e+00,-5.940008200968779906e-03,3.970446845544404113e-04,5.515192380193810751e-01,1.236644643119835622e-02,1.000005029387395883e+00,4.526474651412280836e-06,-3.862065975500546255e-07,-5.902019584169693189e-08
1.728000000000000091e-01,-4.221033211096029263e+05,5.944812674373034685e-03,-4.019579925132247514e-04,-5.515191836520177970e-01,1.243132124621169378e-02,1.000005134241645388e+00,-5.939420336415672172e-03,4.015410404368157846e-04,5.515191772270271464e-01,1.236692782108329489e-02,1.000005029445744098e+00,5.392337957362512701e-06,-4.169520764089667750e-07,-6.424990650621964505e-09
1.731999999999999929e-01,-4.221033211980841006e+05,5.944507121875927669e-03,-4.122948448325642647e-04,-5.515193265853278737e-01,1.243198109554703897e-02,1.000005134564231124e+00,-5.939365486549603827e-03,4.118566642743351860e-04,5.515193036970010843e-01,1.236739826186719973e-02,1.000005029471388251e+00,5.141635326323841515e-06,-4.381805582290786670e-07,-2.288832678942753773e-08
1.736000000000000043e-01,-4.221033212844969821e+05,5.943335447506671587e-03,-4.211006674547290631e-04,-5.515198100980298612e-01,1.243263131201722757e-02,1.000005134847478994e+00,-5.940122910156231568e-03,4.206750556593831015e-04,5.515197486390119863e-01,1.236785968977572106e-02,1.000005029574413840e+00,3.212537350440018702e-06,-4.256117953459616181e-07,-6.145901787490970491e-08
1.740000000000000158e-01,-4.221033213707436225e+05,5.941898540037499239e-03,-4.224721601479928656e-04,-5.515202911529297758e-01,1.243327888799610099e-02,1.000005134986047706e+00,-5.941137685097599291e-03,4.220922351011119149e-04,5.515202200089559526e-01,1.236831889275949448e-02,1.000005029683380009e+00,7.608549398999478464e-07,-3.799250468809506516e-07,-7.114397382324000318e-08
1.743999999999999995e-01,-4.221033214552438585e+05,5.941013914889104776e-03,-4.164140975348605469e-04,-5.515202669248916445e-01,1.243391882729505404e-02,1.000005135111290411e+00,-5.941671681441019863e-03,4.161059106203527248e-04,5.515202131319741907e-01,1.236877066654283250e-02,1.000005029773640697e+00,-6.577665519150871498e-07,-3.081869145078221239e-07,-5.379291745377656753e-08
1.748000000000000109e-01,-4.221033215386692318e+05,5.940793906829772500e-03,-4.087594379587711040e-04,-5.515199779479877940e-01,1.243455233553652887e-02,1.000005135350525709e+00,-5.941683869784688404e-03,4.085234058627378864e-04,5.515199504391494756e-01,1.236921634779212034e-02,1.000005029943002555e+00,-8.899629549159043806e-07,-2.360320960332175713e-07,-2.750883831836858917e-08
1.752000000000000224e-01,-4.221033216231259285e+05,5.940745755809883309e-03,-4.059532608667775280e-04,-5.515197947904628695e-01,1.243518640125465535e-02,1.000005135848826887e+00,-5.941642469228830721e-03,4.057892644968579422e-04,5.515198038026303262e-01,1.236966351507669606e-02,1.000005030285806784e+00,-8.967134189474118555e-07,-1.639963699195858687e-07,9.012167456745601157e-09
1.756000000000000061e-01,-4.221033217079378082e+05,5.940485214070247329e-03,-4.095337571144634192e-04,-5.515199359865587958e-01,1.243582048061224292e-02,1.000005136451552756e+00,-5.941874445725707846e-03,4.094529429402432304e-04,5.515199640796039082e-01,1.237011224286496680e-02,1.000005030676439866e+00,-1.389231655460516912e-06,-8.081417422018885577e-08,2.809304511242061153e-08
1.760000000000000175e-01,-4.221033217923283810e+05,5.939968549492672181e-03,-4.154072348660299064e-04,-5.515201116004329052e-01,1.243645360689469952e-02,1.000005136794890559e+00,-5.942335940990436591e-03,4.154183290928252829e-04,5.515201245263021690e-01,1.237056150630003876e-02,1.000005030856682353e+00,-2.367391497764409491e-06,1.109422679537643702e-08,1.292586926382455204e-08
1.764000000000000290e-01,-4.221033218758403673e+05,5.939410825501807538e-03,-4.177814131366215829e-04,-5.515199696571689847e-01,1.243708416510438432e-02,1.000005136885215640e+00,-5.942802387939458836e-03,4.178825840554718546e-04,5.515199663369501071e-01,1.237100911623387200e-02,1.000005030900116720e+00,-3.391562437651297890e-06,1.011709188502717301e-07,-3.320218877611580410e-09
1.768000000000000127e-01,-4.221033219612603425e+05,5.938999068985511241e-03,-4.138773015847157458e-04,-5.515196903418353447e-01,1.243772102526341516e-02,1.000005136941896522e+00,-5.943192572311713565e-03,4.140466293401476490e-04,5.515196977944569756e-01,1.237146356835112232e-02,1.000005031005018585e+00,-4.193503326202323300e-06,1.693277554319031625e-07,7.452621630932299013e-09
1.771999999999999964e-01,-4.221033220469338703e+05,5.938851566140797636e-03,-4.057863882007772902e-04,-5.515194762043409415e-01,1.243835724438675447e-02,1.000005137012858869e+00,-5.943487383573113278e-03,4.060064599304157354e-04,5.515195105737595860e-01,1.237191799882428854e-02,1.000005031143267775e+00,-4.635817432315642028e-06,2.200717296384452175e-07,3.436941864443099348e-08
1.776000000000000079e-01,-4.221033221319878357e+05,5.939084161942318786e-03,-3.986312113287489192e-04,-5.515194570892909542e-01,1.243898898382351723e-02,1.000005137077333517e+00,-5.943586016978376005e-03,3.988969079167397117e-04,5.515194912197682875e-01,1.237236877628975287e-02,1.000005031237941155e+00,-4.501855036057218762e-06,2.656965879907925016e-07,3.413047733324958699e-08
1.779999999999999916e-01,-4.221033222160834703e+05,5.939657238209003834e-03,-3.965899228500322123e-04,-5.515193817110675134e-01,1.243961558140246025e-02,1.000005137139377442e+00,-5.943399943524159228e-03,3.968883692872732585e-04,5.515194029328660541e-01,1.237281523388412269e-02,1.000005031299848079e+00,-3.742705315155393786e-06,2.984464372410462751e-07,2.122179854069372595e-08
1.784000000000000030e-01,-4.221033223006315529e+05,5.940299440868419475e-03,-3.996829111023233062e-04,-5.515191939993653314e-01,1.244024287911421611e-02,1.000005137214945661e+00,-5.943084658898550691e-03,4.000004486093920036e-04,5.515192319868771342e-01,1.237326294772985065e-02,1.000005031323039750e+00,-2.785218030131215994e-06,3.175375070686974749e-07,3.798751180283943540e-08
1.788000000000000145e-01,-4.221033223828583723e+05,5.940635896868468914e-03,-4.039476905387820124e-04,-5.515189616009250617e-01,1.244086141764710191e-02,1.000005137306153591e+00,-5.942979919172507348e-03,4.042702895513263059e-04,5.515190223012537141e-01,1.237370204491433992e-02,1.000005031336519190e+00,-2.344022304038434479e-06,3.225990125442935313e-07,6.070032865235219788e-08
1.791999999999999982e-01,-4.221033224630607874e+05,5.940630236915737591e-03,-4.045961537780518838e-04,-5.515189123000580063e-01,1.244147150246801940e-02,1.000005137364840646e+00,-5.943184406542667379e-03,4.049108461392193162e-04,5.515189541929762518e-01,1.237413281306621975e-02,1.000005031378897069e+00,-2.554169626929787829e-06,3.146923611674324293e-07,4.189291824552299204e-08
1.796000000000000096e-01,-4.221033225436019129e+05,5.940657397027634089e-03,-3.998844828920544497e-04,-5.515190327653487490e-01,1.244207961281356030e-02,1.000005137387561138e+00,-5.943416879091919028e-03,4.001833255004226498e-04,5.515190343322996513e-01,1.237456219672299421e-02,1.000005031433883751e+00,-2.759482064284939085e-06,2.988426083682001189e-07,1.566950902365249476e-09
1.800000000000000211e-01,-4.221033226247151033e+05,5.941101692078198417e-03,-3.929497372063042162e-04,-5.515190315829526790e-01,1.244268649252891143e-02,1.000005137640228803e+00,-5.943304860117502343e-03,3.932228970171832805e-04,5.515190231882445282e-01,1.237499135915832819e-02,1.000005031569876968e+00,-2.203168039303926573e-06,2.731598108790642306e-07,-8.394708150838425809e-09
1.804000000000000048e-01,-4.221033227043467923e+05,5.941979915907681306e-03,-3.892687123673383093e-04,-5.515188396884920241e-01,1.244328658709034641e-02,1.000005138234542512e+00,-5.942739400378816740e-03,3.895007835218905782e-04,5.515188570414091274e-01,1.237541471485729613e-02,1.000005031807587264e+00,-7.594844711354339917e-07,2.320711545522689129e-07,1.735291710325270742e-08
1.808000000000000163e-01,-4.221033227823468042e+05,5.942860717459933807e-03,-3.915055138066516303e-04,-5.515185018088211155e-01,1.244388033482014301e-02,1.000005138799024751e+00,-5.942047003879492861e-03,3.916746165564530865e-04,5.515185353053302375e-01,1.237583248694881441e-02,1.000005032018151940e+00,8.137135804409459383e-07,1.691027498014561342e-07,3.349650912198853803e-08
1.812000000000000277e-01,-4.221033228615405387e+05,5.943275663746293638e-03,-3.972530284829201507e-04,-5.515183310417606233e-01,1.244447720535185424e-02,1.000005139105752505e+00,-5.941678381872051926e-03,3.973424908580955079e-04,5.515183459210312167e-01,1.237625414465123690e-02,1.000005032181036979e+00,1.597281874241712751e-06,8.946237517535714917e-08,1.487927059340421465e-08
1.816000000000000114e-01,-4.221033229407386971e+05,5.943174543202717902e-03,-4.016582542605356358e-04,-5.515184363665883716e-01,1.244507228593800564e-02,1.000005139292623690e+00,-5.941746723374174283e-03,4.016747131248838820e-04,5.515184285804949349e-01,1.237667484089143011e-02,1.000005032330996801e+00,1.427819828543619440e-06,1.645886434824619937e-08,-7.786093436656926770e-09
1.819999999999999951e-01,-4.221033230194950011e+05,5.943000609618997142e-03,-4.017119895432747574e-04,-5.515187316585102861e-01,1.244566390135391776e-02,1.000005139407778465e+00,-5.941878427472971347e-03,4.016652787845984311e-04,5.515187110427843820e-01,1.237709291619028783e-02,1.000005032467637056e+00,1.122182146025794969e-06,-4.671075867632634368e-08,-2.061572590417171114e-08
1.824000000000000066e-01,-4.221033230977195781e+05,5.943158101712685618e-03,-3.982807311433056636e-04,-5.515188924556968519e-01,1.244625229707456600e-02,1.000005139482073924e+00,-5.941667748304342404e-03,3.981751015507381032e-04,5.515188619685232885e-01,1.237750858463208987e-02,1.000005032608757949e+00,1.490353408343213226e-06,-1.056295925675604375e-07,-3.048717356346486440e-08
1.828000000000000180e-01,-4.221033231766489916e+05,5.943541628178452066e-03,-3.950471928912289640e-04,-5.515188312391426928e-01,1.244684280343751406e-02,1.000005139534733578e+00,-5.941212528091272503e-03,3.948896783522286573e-04,5.515187899412502537e-01,1.237792716496025937e-02,1.000005032720077569e+00,2.329100087179562795e-06,-1.575145390003067185e-07,-4.129789243911829999e-08
1.832000000000000017e-01,-4.221033232542868354e+05,5.943809941011558157e-03,-3.955570464792673691e-04,-5.515187660388370938e-01,1.244742850748979321e-02,1.000005139567831103e+00,-5.940843551950204630e-03,3.953559994527137446e-04,5.515187229501424815e-01,1.237834161906408229e-02,1.000005032753687351e+00,2.966389061353526257e-06,-2.010470265536245214e-07,-4.308869461233655329e-08
1.836000000000000132e-01,-4.221033233313436504e+05,5.943804595644469092e-03,-4.001848139512739918e-04,-5.515188461565686540e-01,1.244801086107531936e-02,1.000005139634674522e+00,-5.940701529009348100e-03,3.999547259507139300e-04,5.515188082602822117e-01,1.237875320823492858e-02,1.000005032762028900e+00,3.103066635120992067e-06,-2.300880005600617999e-07,-3.789628644224052323e-08
1.839999999999999969e-01,-4.221033234088058816e+05,5.943595147720671067e-03,-4.058380842623090980e-04,-5.515190703889809587e-01,1.244859233372360742e-02,1.000005139739109872e+00,-5.940709191271830586e-03,4.055921754092364816e-04,5.515190344585483295e-01,1.237916444033779380e-02,1.000005032799136773e+00,2.885956448840480693e-06,-2.459088530726164304e-07,-3.593043262917205993e-08
1.844000000000000083e-01,-4.221033234867686406e+05,5.943256132501639928e-03,-4.089172979757074917e-04,-5.515191483524715110e-01,1.244917314888218871e-02,1.000005139776203089e+00,-5.940775346318149207e-03,4.086679967434876421e-04,5.515191204980268713e-01,1.237957572416459144e-02,1.000005032835006524e+00,2.480786183490721331e-06,-2.493012322198496361e-07,-2.785444463970776496e-08
1.848000000000000198e-01,-4.221033235633987933e+05,5.942819128715944380e-03,-4.081603290682540050e-04,-5.515191207506541238e-01,1.244974791348251765e-02,1.000005139826963818e+00,-5.940902912701556335e-03,4.079223728946376553e-04,5.515191006782357297e-01,1.237998176764925316e-02,1.000005032877695266e+00,1.916216014388044675e-06,-2.379561736163497004e-07,-2.007241839407924999e-08
1.852000000000000035e-01,-4.221033236381718307e+05,5.942430883436833518e-03,-4.052040517780539498e-04,-5.515192436799416509e-01,1.245031617040902663e-02,1.000005139984232461e+00,-5.941023509333400246e-03,4.049847792596581006e-04,5.515192214826691863e-01,1.238038199569906246e-02,1.000005032924692339e+00,1.407374103433271795e-06,-2.192725183958492072e-07,-2.219727246455249769e-08
1.856000000000000150e-01,-4.221033237130289781e+05,5.942234419335425122e-03,-4.031343051449851056e-04,-5.515196300454479061e-01,1.245088423830655565e-02,1.000005140110455937e+00,-5.941063609812138185e-03,4.029414211905234613e-04,5.515195842921882807e-01,1.238078242472067866e-02,1.000005032952117512e+00,1.170809523286936438e-06,-1.928839544616442990e-07,-4.575325962541398894e-08
1.860000000000000264e-01,-4.221033237879597000e+05,5.942198204172449878e-03,-4.041946808501549818e-04,-5.515199296863841916e-01,1.245145082575981575e-02,1.000005140177084195e+00,-5.941029065490850171e-03,4.040303727120803210e-04,5.515198654204875872e-01,1.238118162112813135e-02,1.000005033028248169e+00,1.169138681599707352e-06,-1.643081380746608082e-07,-6.426589660435411133e-08
1.864000000000000101e-01,-4.221033238624184160e+05,5.942118807531324501e-03,-4.080174327070757844e-04,-5.515198349309622383e-01,1.245201349201432994e-02,1.000005140238955148e+00,-5.941023990938696688e-03,4.078776935192873656e-04,5.515197894995194083e-01,1.238157727911894622e-02,1.000005033191814885e+00,1.094816592627813334e-06,-1.397391877884187651e-07,-4.543144282997957362e-08
1.867999999999999938e-01,-4.221033239360771840e+05,5.941767433501676104e-03,-4.116859653081575312e-04,-5.515195699480304192e-01,1.245257107651606861e-02,1.000005140312671514e+00,-5.941226620859886912e-03,4.115801896005344233e-04,5.515195532701422376e-01,1.238196824995402463e-02,1.000005033410395816e+00,5.408126417891928606e-07,-1.057757076231079056e-07,-1.667788818160431674e-08
1.872000000000000053e-01,-4.221033240103833959e+05,5.941200310607448395e-03,-4.121894893633962480e-04,-5.515195082530551796e-01,1.245312979880542834e-02,1.000005140430320072e+00,-5.941636816616530613e-03,4.121351655990871201e-04,5.515195068339123763e-01,1.238236032397245674e-02,1.000005033680759103e+00,-4.365060090822173167e-07,-5.432376430912792473e-08,-1.419142803271711273e-09
1.876000000000000167e-01,-4.221033240837778430e+05,5.940728642029110586e-03,-4.091130272627430185e-04,-5.515197710294643674e-01,1.245368575569012239e-02,1.000005140576039953e+00,-5.942040310349558548e-03,4.091231656520060074e-04,5.515197722996172391e-01,1.238274914149855611e-02,1.000005033953998090e+00,-1.311668320447961777e-06,1.013838926298884363e-08,1.270152871768459590e-09
1.880000000000000004e-01,-4.221033241566003417e+05,5.940623324807038814e-03,-4.049278525057828934e-04,-5.515199326148721992e-01,1.245424029796583093e-02,1.000005140626471833e+00,-5.942210013562683815e-03,4.049976753939617171e-04,5.515199387743892068e-01,1.238313609731933086e-02,1.000005034094087586e+00,-1.586688755645000726e-06,6.982288817882365689e-08,6.159517007553461099e-09
1.884000000000000119e-01,-4.221033242293041549e+05,5.940839869281405380e-03,-4.028788129164114461e-04,-5.515197535762883518e-01,1.245479357913368418e-02,1.000005140713086105e+00,-5.942139905920812253e-03,4.029908697642622288e-04,5.515197670517257844e-01,1.238352169833602766e-02,1.000005034110893698e+00,-1.300036639406872141e-06,1.120568478507827717e-07,1.347543743257517690e-08
1.888000000000000234e-01,-4.221033243031075108e+05,5.941037876048566729e-03,-4.041194740970605308e-04,-5.515194508170919718e-01,1.245534875113378515e-02,1.000005141112489060e+00,-5.942086157700587033e-03,4.042616589898517256e-04,5.515194609134382864e-01,1.238390940443077903e-02,1.000005034249909386e+00,-1.048281652020303933e-06,1.421848927911947662e-07,1.009634631454758846e-08
1.892000000000000071e-01,-4.221033243763613864e+05,5.940985916338657052e-03,-4.067732383772854434e-04,-5.515193373753191075e-01,1.245589998080780247e-02,1.000005141557796851e+00,-5.942242726783975373e-03,4.069398830248215451e-04,5.515193414701452523e-01,1.238429367658244393e-02,1.000005034541560311e+00,-1.256810445318320979e-06,1.666446475361016422e-07,4.094826144829255554e-09
1.896000000000000185e-01,-4.221033244484663592e+05,5.940751666437925869e-03,-4.078757100265282209e-04,-5.515193607063733072e-01,1.245644597703517847e-02,1.000005141730163194e+00,-5.942558092813588107e-03,4.080618082942231474e-04,5.515193693768087879e-01,1.238467336771830254e-02,1.000005034768969292e+00,-1.806426375662237294e-06,1.860982676949265481e-07,8.670435480695459773e-09
1.900000000000000022e-01,-4.221033245201913523e+05,5.940613590537466120e-03,-4.060079114521292698e-04,-5.515192655819850520e-01,1.245699043612085929e-02,1.000005141750643700e+00,-5.942801375669329138e-03,4.062065137941110911e-04,5.515192838214501014e-01,1.238505188484872663e-02,1.000005034857054831e+00,-2.187785131863018151e-06,1.986023419818213134e-07,1.823946504941886815e-08
1.904000000000000137e-01,-4.221033245914375293e+05,5.940774821128173497e-03,-4.022731205577613402e-04,-5.515190683392516835e-01,1.245753299285163457e-02,1.000005141778089301e+00,-5.942804117617409183e-03,4.024653138700926935e-04,5.515190911013122532e-01,1.238542856007820644e-02,1.000005034891091604e+00,-2.029296489235686562e-06,1.921933123313532797e-07,2.276206056972540637e-08
1.908000000000000251e-01,-4.221033246617094264e+05,5.941122170832513136e-03,-3.991228267094165455e-04,-5.515189352542947399e-01,1.245807106388032229e-02,1.000005141816141307e+00,-5.942662529831174191e-03,3.992950321360494957e-04,5.515189599709573454e-01,1.238580082874245723e-02,1.000005034925209202e+00,-1.540358998661055245e-06,1.722054266329502495e-07,2.471666260550620109e-08
1.912000000000000088e-01,-4.221033247308937134e+05,5.941445931034134396e-03,-3.984208070491533334e-04,-5.515190110775646248e-01,1.245860349759924345e-02,1.000005141835921485e+00,-5.942543718058392911e-03,3.985746933106585135e-04,5.515190330538123353e-01,1.238616771633723433e-02,1.000005034955466998e+00,-1.097787024258514710e-06,1.538862615051801372e-07,2.197624771049788706e-08
1.916000000000000203e-01,-4.221033248011938995e+05,5.941660955588106557e-03,-4.001207109083298823e-04,-5.515190825628365490e-01,1.245913753640931314e-02,1.000005141900504491e+00,-5.942477641841186799e-03,4.002594503320545016e-04,5.515190939317343721e-01,1.238653653797575777e-02,1.000005035024460698e+00,-8.166862530802412867e-07,1.387394237246193304e-07,1.136889782316075070e-08
1.920000000000000040e-01,-4.221033248716000817e+05,5.941802726641947502e-03,-4.022771688240422950e-04,-5.515189710654773148e-01,1.245967017561330943e-02,1.000005142118446821e+00,-5.942407775138502241e-03,4.023958290140041989e-04,5.515189703520917419e-01,1.238690416399170977e-02,1.000005035194068359e+00,-6.050484965547386906e-07,1.186601899619038787e-07,-7.133855728369553617e-10
1.924000000000000155e-01,-4.221033249411206925e+05,5.941905673577540896e-03,-4.027701242294763097e-04,-5.515187540252881604e-01,1.246019960051578807e-02,1.000005142434024386e+00,-5.942339781501113430e-03,4.028554927505086135e-04,5.515187547840653126e-01,1.238726850114310607e-02,1.000005035354962102e+00,-4.341079235725339713e-07,8.536852103230383598e-08,7.587771522210573494e-10
1.928000000000000269e-01,-4.221033250094648683e+05,5.941969978471722119e-03,-4.011314859048793128e-04,-5.515186247681067577e-01,1.246072548217260628e-02,1.000005142611951614e+00,-5.942320007538318127e-03,4.011835316238510584e-04,5.515186352688901117e-01,1.238762898310528590e-02,1.000005035399600395e+00,-3.500290665960081871e-07,5.204571897174554984e-08,1.050078335396165130e-08
1.932000000000000106e-01,-4.221033250785748241e+05,5.942089657544977893e-03,-3.986783293277352419e-04,-5.515186803251276304e-01,1.246125372939871356e-02,1.000005142632259814e+00,-5.942266424564455508e-03,3.987058839505086137e-04,5.515186884562520708e-01,1.238799149008483307e-02,1.000005035410581833e+00,-1.767670194776152504e-07,2.755462277337188126e-08,8.131124440424741806e-09
1.936000000000000221e-01,-4.221033251477114391e+05,5.942335956769637453e-03,-3.973398722631851549e-04,-5.515188305443488037e-01,1.246178070837000718e-02,1.000005142672356184e+00,-5.942070618282965441e-03,3.973402805321918103e-04,5.515188224419188545e-01,1.238835252799661522e-02,1.000005035463687797e+00,2.653384866720120971e-07,4.082690066554116315e-10,-8.102429949197187398e-09
1.940000000000000058e-01,-4.221033252164864098e+05,5.942620894863705726e-03,-3.982654956450855984e-04,-5.515189980589959573e-01,1.246230486219516119e-02,1.000005142741720254e+00,-5.941778402990442222e-03,3.982316405029714371e-04,5.515189797749188161e-01,1.238871078028107482e-02,1.000005035584202284e+00,8.424918732635039431e-07,-3.385514211416132055e-08,-1.828407714121738081e-08
1.943999999999999895e-01,-4.221033252850999706e+05,5.942776850951476258e-03,-4.009531640656846573e-04,-5.515190688204634206e-01,1.246282696287019480e-02,1.000005142769343269e+00,-5.941542480200246931e-03,4.008775256698166533e-04,5.515190542811241325e-01,1.238906729752596407e-02,1.000005035695046951e+00,1.234370751229327268e-06,-7.563839586800400958e-08,-1.453933928807771281e-08
1.948000000000000287e-01,-4.221033253535476979e+05,5.942708344810261611e-03,-4.034567403233169265e-04,-5.515190882752669665e-01,1.246334748389414833e-02,1.000005142782878442e+00,-5.941477383218575492e-03,4.033441759485698204e-04,5.515190682132093958e-01,1.238942280409166714e-02,1.000005035732399961e+00,1.230961591686119405e-06,-1.125643747471060697e-07,-2.006205757076884311e-08
1.951999999999999846e-01,-4.221033254208764993e+05,5.942509742834176448e-03,-4.039543479926356725e-04,-5.515190925022336321e-01,1.246386323834271746e-02,1.000005142822759874e+00,-5.941540207861288440e-03,4.038245094528282865e-04,5.515190573418798925e-01,1.238977432563389408e-02,1.000005035746413862e+00,9.695349728880073292e-07,-1.298385398073860324e-07,-3.516035373962722588e-08
1.956000000000000238e-01,-4.221033254874371924e+05,5.942372311722019310e-03,-4.024932914206484874e-04,-5.515191364152276510e-01,1.246437489845913550e-02,1.000005142908769296e+00,-5.941578939309336352e-03,4.023644803549162696e-04,5.515190986132407769e-01,1.239012260385831572e-02,1.000005035802679965e+00,7.933724126829577727e-07,-1.288110657322177888e-07,-3.780198687408642400e-08
1.960000000000000075e-01,-4.221033255545814754e+05,5.942410000833903659e-03,-4.009073136638390314e-04,-5.515192244984968850e-01,1.246488694043014489e-02,1.000005143017586695e+00,-5.941469216372946907e-03,4.007853130564757813e-04,5.515192039979051053e-01,1.239047198578378632e-02,1.000005035897881145e+00,9.407844609567520000e-07,-1.220006073632501180e-07,-2.050059177971519375e-08
1.964000000000000190e-01,-4.221033256214845460e+05,5.942537125784143857e-03,-4.010042017244894326e-04,-5.515192661207546365e-01,1.246539686475516343e-02,1.000005143066081903e+00,-5.941253893769046258e-03,4.008849607209387356e-04,5.515192633788548182e-01,1.239081983246505952e-02,1.000005035972216350e+00,1.283232015097598988e-06,-1.192410035506970278e-07,-2.741899818303750180e-09
1.968000000000000027e-01,-4.221033256873694481e+05,5.942542697353227557e-03,-4.030230236928228436e-04,-5.515192838170102085e-01,1.246590253274456120e-02,1.000005143089977455e+00,-5.941129211853156400e-03,4.029062887952351434e-04,5.515192749921987714e-01,1.239116388478876847e-02,1.000005035993783764e+00,1.413485500071157142e-06,-1.167348975877001947e-07,-8.824811437158075478e-09
1.972000000000000142e-01,-4.221033257521066698e+05,5.942343680377156628e-03,-4.055785322604356217e-04,-5.515193583567861157e-01,1.246640387877772510e-02,1.000005143217554737e+00,-5.941200255186576511e-03,4.054768790124505472e-04,5.515193353036567103e-01,1.239150393627937684e-02,1.000005036019822713e+00,1.143425190580117656e-06,-1.016532479850744755e-07,-2.305312940542592060e-08
1.975999999999999979e-01,-4.221033258175461087e+05,5.942059160011476694e-03,-4.069080421424531432e-04,-5.515195528369191136e-01,1.246690702293764413e-02,1.000005143337592495e+00,-5.941385788635240861e-03,4.068293534901335309e-04,5.515195257414227115e-01,1.239184597981386401e-02,1.000005036102573408e+00,6.733713762358331523e-07,-7.868865231961232401e-08,-2.709549640211861288e-08
1.980000000000000371e-01,-4.221033258827916579e+05,5.941851769468004668e-03,-4.063316037087496137e-04,-5.515196686603553999e-01,1.246740843384266592e-02,1.000005143364394167e+00,-5.941522967693609568e-03,4.062766744588420316e-04,5.515196399242654479e-01,1.239218628906075745e-02,1.000005036189568042e+00,3.288017743951002214e-07,-5.492924990758204368e-08,-2.873608995201948346e-08
1.984000000000000208e-01,-4.221033259472101927e+05,5.941770485021043158e-03,-4.047040923486160385e-04,-5.515195885076414894e-01,1.246790612307260328e-02,1.000005143431667243e+00,-5.941558860808746761e-03,4.046707747261880819e-04,5.515195562895504056e-01,1.239252263505595530e-02,1.000005036228788891e+00,2.116242122963962746e-07,-3.331762242795655374e-08,-3.221809108389095400e-08
1.988000000000000322e-01,-4.221033260114224977e+05,5.941745961472613344e-03,-4.035648378689854292e-04,-5.515194055590539879e-01,1.246840190174531432e-02,1.000005143595174673e+00,-5.941570941642555781e-03,4.035491054558793347e-04,5.515193783060929889e-01,1.239285687548509138e-02,1.000005036293062588e+00,1.750198300575628307e-07,-1.573241310609454352e-08,-2.725296099903573577e-08
1.992000000000000159e-01,-4.221033260764512233e+05,5.941706597531460667e-03,-4.038631261142609265e-04,-5.515193518643847215e-01,1.246889889831765894e-02,1.000005143774368443e+00,-5.941624715181381515e-03,4.038660420353954675e-04,5.515193410916029437e-01,1.239319246360613518e-02,1.000005036433679440e+00,8.188235007915156682e-08,2.915921134541074600e-09,-1.077278177774587675e-08
1.995999999999999996e-01,-4.221033261409980478e+05,5.941632794613554286e-03,-4.052955868516673198e-04,-5.515194799895976052e-01,1.246939311001014558e-02,1.000005143887173098e+00,-5.941721961279919015e-03,4.053177184138606094e-04,5.515194818226234474e-01,1.239352558377540894e-02,1.000005036564900918e+00,-8.916666636472891927e-08,2.213156219328963822e-08,1.833025842223889867e-09
2.000000000000000111e-01,-4.221033262047895114e+05,5.941530895700888881e-03,-4.066271259641350186e-04,-5.515195364431293434e-01,1.246988386643606110e-02,1.000005143918326178e+00,-5.941819719706612976e-03,4.066689956493459591e-04,5.515195389104468049e-01,1.239385560218930239e-02,1.000005036625702060e+00,-2.888240057240948344e-07,4.186968521094043896e-08,2.467317461452012139e-09
2.003999999999999948e-01,-4.221033262688108371e+05,5.941404876550561258e-03,-4.066709209980656618e-04,-5.515193992279022739e-01,1.247037432449399699e-02,1.000005143944260766e+00,-5.941926952864985852e-03,4.067310885420315279e-04,5.515193964906835999e-01,1.239418568619176861e-02,1.000005036672017456e+00,-5.220763144245937903e-07,6.016754396586613401e-08,-2.737218673942720670e-09
2.008000000000000340e-01,-4.221033263325935113e+05,5.941284153181682418e-03,-4.052601932197298813e-04,-5.515192004580827811e-01,1.247086323035448939e-02,1.000005144047526384e+00,-5.942072700988489109e-03,4.053349887154551897e-04,5.515191967180764765e-01,1.239451444845202088e-02,1.000005036769805011e+00,-7.885478068066914537e-07,7.479549572530835508e-08,-3.740006304653320512e-09
2.011999999999999900e-01,-4.221033263954960275e+05,5.941268615976049230e-03,-4.033768712535227728e-04,-5.515191714219935815e-01,1.247134854882167229e-02,1.000005144140848401e+00,-5.942205153837539812e-03,4.034670943140634676e-04,5.515191690396219482e-01,1.239483973959707754e-02,1.000005036856433938e+00,-9.365378614905814358e-07,9.022306054069480566e-08,-2.382371633302682312e-09
2.016000000000000292e-01,-4.221033264574959176e+05,5.941401612443504565e-03,-4.022819104291264496e-04,-5.515192116451472781e-01,1.247182981422876626e-02,1.000005144153627512e+00,-5.942249565040886618e-03,4.023812825877187910e-04,5.515192045703763979e-01,1.239516131011355465e-02,1.000005036876561615e+00,-8.479525973820525864e-07,9.937215859234143148e-08,-7.074770880244329874e-09
2.020000000000000129e-01,-4.221033265199745074e+05,5.941585681219580840e-03,-4.025441496422792675e-04,-5.515191476173978424e-01,1.247231186949904029e-02,1.000005144182571248e+00,-5.942208750844264406e-03,4.026408352634459268e-04,5.515191423671568227e-01,1.239548431798796584e-02,1.000005036883357512e+00,-6.230696246835656926e-07,9.668562116665934195e-08,-5.250241019716384017e-09
2.024000000000000243e-01,-4.221033265818996006e+05,5.941663902707264647e-03,-4.036614057728098669e-04,-5.515189924880975481e-01,1.247279124051819260e-02,1.000005144245553312e+00,-5.942181257944902789e-03,4.037496464233306212e-04,5.515189971461971208e-01,1.239580528823326991e-02,1.000005036904945799e+00,-5.173552376381423956e-07,8.824065052075429766e-08,4.658099572729668125e-09
2.028000000000000080e-01,-4.221033266428650822e+05,5.941600741713082452e-03,-4.043960161344452428e-04,-5.515189478297928272e-01,1.247326646155336866e-02,1.000005144275130764e+00,-5.942235575876729688e-03,4.044754831723541290e-04,5.515189562260804923e-01,1.239612245093797520e-02,1.000005036950446735e+00,-6.348341636472354388e-07,7.946703790888626565e-08,8.396287665135560019e-09
2.032000000000000195e-01,-4.221033267035469762e+05,5.941523283953849786e-03,-4.038004172996489407e-04,-5.515190895741881594e-01,1.247373968058589945e-02,1.000005144284303871e+00,-5.942323173491038599e-03,4.038698154133515375e-04,5.515190956704408842e-01,1.239643761962034782e-02,1.000005037035591959e+00,-7.998895371888123385e-07,6.939811370259684614e-08,6.096252724852035954e-09
2.036000000000000032e-01,-4.221033267649870249e+05,5.941556035516022162e-03,-4.021343906830682083e-04,-5.515191910163719236e-01,1.247421446491171759e-02,1.000005144319254802e+00,-5.942354568372101506e-03,4.021890966649661870e-04,5.515191955139824298e-01,1.239675423865197086e-02,1.000005037120086149e+00,-7.985328560793439334e-07,5.470598189797866787e-08,4.497610506248861384e-09
2.040000000000000424e-01,-4.221033268261188059e+05,5.941727885685654104e-03,-4.006757863033258036e-04,-5.515191079255347129e-01,1.247468746440893832e-02,1.000005144386174605e+00,-5.942274193671693260e-03,4.007106366564823388e-04,5.515191145617003299e-01,1.239706896920400765e-02,1.000005037187960300e+00,-5.463079860391559239e-07,3.485035315653516388e-08,6.636165617024403218e-09
2.044000000000000261e-01,-4.221033268865571590e+05,5.941938745858165068e-03,-4.004815399343787316e-04,-5.515189270971364577e-01,1.247515771528464289e-02,1.000005144460015760e+00,-5.942117644872793418e-03,4.004965472339179250e-04,5.515189341455786209e-01,1.239738088266257102e-02,1.000005037269481534e+00,-1.788990146283503391e-07,1.500729953919340345e-08,7.048442163259949211e-09
2.047999999999999821e-01,-4.221033269471054082e+05,5.942054363773073729e-03,-4.014471245124698676e-04,-5.515188917621141051e-01,1.247562758209093750e-02,1.000005144522077449e+00,-5.941999080764899001e-03,4.014444892697683503e-04,5.515188911633034374e-01,1.239769258548251846e-02,1.000005037332383218e+00,5.528300817472797668e-08,-2.635242701517267333e-09,-5.988106677179416693e-10
2.052000000000000213e-01,-4.221033270079572685e+05,5.942047656569192024e-03,-4.026081203951663756e-04,-5.515189988937945209e-01,1.247609694043203855e-02,1.000005144650808919e+00,-5.941968049918876053e-03,4.025922529794318471e-04,5.515189888263715146e-01,1.239800435992658052e-02,1.000005037367470928e+00,7.960665031597063956e-08,-1.586741573452853798e-08,-1.006742300635465881e-08
2.056000000000000050e-01,-4.221033270685189636e+05,5.942006749240907708e-03,-4.030185129264985799e-04,-5.515191287868238534e-01,1.247656363200451771e-02,1.000005144905547150e+00,-5.941978466042331132e-03,4.029927602240451399e-04,5.515191159088123074e-01,1.239831428185814328e-02,1.000005037467286195e+00,2.828319857657579650e-08,-2.575270245344001355e-08,-1.287801154603585019e-08
2.060000000000000164e-01,-4.221033271284112707e+05,5.942034193663400105e-03,-4.024204556450658530e-04,-5.515192030130721124e-01,1.247702673401045008e-02,1.000005145109166271e+00,-5.941945961860696686e-03,4.023819994751862573e-04,5.515191861510738702e-01,1.239862143497320358e-02,1.000005037599057900e+00,8.823180270341873799e-08,-3.845616987959571409e-08,-1.686199824213474585e-08
2.064000000000000001e-01,-4.221033271884861751e+05,5.942118546905995023e-03,-4.014128899184236455e-04,-5.515192471462945223e-01,1.247748983281543080e-02,1.000005145149735597e+00,-5.941859479109719636e-03,4.013633758667169951e-04,5.515192201655415571e-01,1.239892929404154236e-02,1.000005037645653294e+00,2.590677962753876185e-07,-4.951405170665031455e-08,-2.698075296514446109e-08
2.068000000000000393e-01,-4.221033272478968138e+05,5.942190597021486040e-03,-4.009351151831944127e-04,-5.515193056900512536e-01,1.247795041389747339e-02,1.000005145195794976e+00,-5.941772778933177186e-03,4.008807208406646081e-04,5.515192711318296359e-01,1.239923515060276614e-02,1.000005037661624074e+00,4.178180883088536413e-07,-5.439434252980457699e-08,-3.455822161768651313e-08
2.071999999999999953e-01,-4.221033273064440582e+05,5.942224742170040125e-03,-4.014825408392752094e-04,-5.515193144457961605e-01,1.247840758974849522e-02,1.000005145338153989e+00,-5.941695471361814473e-03,4.014271084882869208e-04,5.515192830322686035e-01,1.239953789506596099e-02,1.000005037752936587e+00,5.292708082256514235e-07,-5.543235098828857080e-08,-3.141352755697823795e-08
2.076000000000000345e-01,-4.221033273646854213e+05,5.942221033072737392e-03,-4.027194953656253683e-04,-5.515192661067905844e-01,1.247886256208568558e-02,1.000005145498807035e+00,-5.941628650348443515e-03,4.026605228685968324e-04,5.515192455941420047e-01,1.239983854790628094e-02,1.000005037902903959e+00,5.923827242938772830e-07,-5.897249702853596745e-08,-2.051264857971801803e-08
2.080000000000000182e-01,-4.221033274235191057e+05,5.942177891875227193e-03,-4.038075756042885218e-04,-5.515191930698665201e-01,1.247931815815674431e-02,1.000005145629050185e+00,-5.941584552153504097e-03,4.037412910255238252e-04,5.515191829875317753e-01,1.240013995674248658e-02,1.000005038059824214e+00,5.933397217230962362e-07,-6.628457876469654592e-08,-1.008233474486530667e-08
2.084000000000000297e-01,-4.221033274816829944e+05,5.942093471570385026e-03,-4.040939186984714182e-04,-5.515191869736679742e-01,1.247977049939963043e-02,1.000005145703390497e+00,-5.941582093854747698e-03,4.040273042090074306e-04,5.515191800110859077e-01,1.240043851876119173e-02,1.000005038193223728e+00,5.113777156373275345e-07,-6.661448946398756607e-08,-6.962582066449840568e-09
2.088000000000000134e-01,-4.221033275388511829e+05,5.941995302832649845e-03,-4.035613113133960494e-04,-5.515192350128342857e-01,1.248021912526485998e-02,1.000005145719485178e+00,-5.941612619192879023e-03,4.035056102708996987e-04,5.515192187526412049e-01,1.240073393511668606e-02,1.000005038255073808e+00,3.826836397708213711e-07,-5.570104249635063690e-08,-1.626019308087478521e-08
2.091999999999999971e-01,-4.221033275956524303e+05,5.941950821905368080e-03,-4.028412116697977657e-04,-5.515193158991236189e-01,1.248066643785549629e-02,1.000005145746431401e+00,-5.941625128117818296e-03,4.028004782723478114e-04,5.515192871140464081e-01,1.240102837346743550e-02,1.000005038262979928e+00,3.256937875497842305e-07,-4.073339744995428668e-08,-2.878507721071343894e-08
2.096000000000000085e-01,-4.221033276527095004e+05,5.941978326204394763e-03,-4.027170691430166974e-04,-5.515193891326416464e-01,1.248111450273089312e-02,1.000005145784815808e+00,-5.941601459906390229e-03,4.026874162316132380e-04,5.515193548963169823e-01,1.240132358013538820e-02,1.000005038306194027e+00,3.768662980045342503e-07,-2.965291140345945042e-08,-3.423632466414971987e-08
2.099999999999999922e-01,-4.221033277098106337e+05,5.942020911387485560e-03,-4.034382374536519514e-04,-5.515193909234392677e-01,1.248156199364638778e-02,1.000005145815021201e+00,-5.941577551247125173e-03,4.034127680234847815e-04,5.515193648196381471e-01,1.240161812990019617e-02,1.000005038351300390e+00,4.433601403603867896e-07,-2.546943016716986599e-08,-2.610380112066934544e-08
2.104000000000000314e-01,-4.221033277667443617e+05,5.941990881400540520e-03,-4.045188270854494774e-04,-5.515193160285389862e-01,1.248200764360057023e-02,1.000005145933678508e+00,-5.941612314974710138e-03,4.044980619380531993e-04,5.515193049211599696e-01,1.240191082972216287e-02,1.000005038369798260e+00,3.785664258303816920e-07,-2.076514739627818851e-08,-1.110737901655056703e-08
2.107999999999999874e-01,-4.221033278240695363e+05,5.941866888685550137e-03,-4.051430050505559549e-04,-5.515192132831008287e-01,1.248245333916030847e-02,1.000005146132175948e+00,-5.941714707951594766e-03,4.051369826587843722e-04,5.515192098655667952e-01,1.240220381003680032e-02,1.000005038422967285e+00,1.521807339553704619e-07,-6.022391771582681630e-09,-3.417534033545166494e-09
2.112000000000000266e-01,-4.221033278812561184e+05,5.941739016279182564e-03,-4.048496105813572158e-04,-5.515191946762783015e-01,1.248289766714558331e-02,1.000005146277177737e+00,-5.941822743310243467e-03,4.048638987992030764e-04,5.515191966011731006e-01,1.240249589715380039e-02,1.000005038486243780e+00,-8.372703106090256808e-08,1.428821784586059573e-08,1.924894799110177246e-09
2.116000000000000103e-01,-4.221033279377972358e+05,5.941685682601113155e-03,-4.039486668346790573e-04,-5.515192603207468292e-01,1.248333971092541704e-02,1.000005146325972483e+00,-5.941877984334239041e-03,4.039757260020586491e-04,5.515192716498973358e-01,1.240278613144326844e-02,1.000005038516003975e+00,-1.923017331258852769e-07,2.705916737959180793e-08,1.132915050661154055e-08
2.120000000000000218e-01,-4.221033279937268817e+05,5.941710116856973971e-03,-4.032462985436294418e-04,-5.515193270019906890e-01,1.248377952238925205e-02,1.000005146346308438e+00,-5.941879239982468530e-03,4.032728640122138094e-04,5.515193482941905812e-01,1.240307432308131001e-02,1.000005038528092749e+00,-1.691231254945593787e-07,2.656546858436758390e-08,2.129219989210895392e-08
2.124000000000000055e-01,-4.221033280501762638e+05,5.941748832923547143e-03,-4.032992890923404821e-04,-5.515192913709475730e-01,1.248422025658200464e-02,1.000005146438697645e+00,-5.941870277130320566e-03,4.033209072967499178e-04,5.515193117206586004e-01,1.240336350145814816e-02,1.000005038562007620e+00,-1.214442067734231023e-07,2.161820440943571647e-08,2.034971102737870297e-08
2.128000000000000447e-01,-4.221033281064021867e+05,5.941741082557474261e-03,-4.039231137658646641e-04,-5.515192070461228946e-01,1.248465895435545668e-02,1.000005146670511991e+00,-5.941900013718582653e-03,4.039464806533701034e-04,5.515192183911435952e-01,1.240365079973317596e-02,1.000005038678100755e+00,-1.589311611083915610e-07,2.336688750543929050e-08,1.134502070065934731e-08
2.132000000000000006e-01,-4.221033281621971983e+05,5.941691819740821910e-03,-4.044597999408522447e-04,-5.515191765508005162e-01,1.248509518391747834e-02,1.000005146884592966e+00,-5.941970537636231085e-03,4.044878098455779460e-04,5.515191848572591482e-01,1.240393592359259264e-02,1.000005038848412298e+00,-2.787178954091751315e-07,2.800990472570132062e-08,8.306458632034718903e-09
2.136000000000000398e-01,-4.221033282177168294e+05,5.941646558909687709e-03,-4.044083653442027883e-04,-5.515191880097429777e-01,1.248552978167691632e-02,1.000005146946143730e+00,-5.942041261079509043e-03,4.044381402970970932e-04,5.515191992558872158e-01,1.240421968170047490e-02,1.000005038945768421e+00,-3.947021698213343255e-07,2.977495289430490133e-08,1.124614423808623087e-08
2.140000000000000235e-01,-4.221033282734351815e+05,5.941655027377083786e-03,-4.037496982719692307e-04,-5.515191706882951461e-01,1.248596480792936968e-02,1.000005146953753199e+00,-5.942077642924518781e-03,4.037749202942503388e-04,5.515191825409333504e-01,1.240450387687602914e-02,1.000005038973749372e+00,-4.226155474349943542e-07,2.522202228110803982e-08,1.185263820424609094e-08
2.143999999999999795e-01,-4.221033283288086532e+05,5.941708945822059967e-03,-4.028965494177673304e-04,-5.515191145628148828e-01,1.248639838567023458e-02,1.000005146961828517e+00,-5.942088313270287199e-03,4.029134995740048545e-04,5.515191191840632667e-01,1.240478631604512508e-02,1.000005039019539854e+00,-3.793674482272316184e-07,1.695015623752417142e-08,4.621248383962495154e-09
2.148000000000000187e-01,-4.221033283836474875e+05,5.941766220378063255e-03,-4.024034412749912274e-04,-5.515191249467170653e-01,1.248682942585963365e-02,1.000005146999251915e+00,-5.942097624443216236e-03,4.024158574751522861e-04,5.515191218838235709e-01,1.240506583559437132e-02,1.000005039102850990e+00,-3.314040651529806536e-07,1.241620016105863741e-08,-3.062893494387708415e-09
2.152000000000000024e-01,-4.221033284385231091e+05,5.941811067797551395e-03,-4.025370584455153665e-04,-5.515192191886506556e-01,1.248725944278125145e-02,1.000005147103796288e+00,-5.942094626960438622e-03,4.025488899591415058e-04,5.515192139447372410e-01,1.240534435737563820e-02,1.000005039184100664e+00,-2.835591628872272119e-07,1.183151362613935748e-08,-5.243913414609835399e-09
2.156000000000000139e-01,-4.221033284933377872e+05,5.941837351039397364e-03,-4.030398431009789523e-04,-5.515192821794913103e-01,1.248768802384354025e-02,1.000005147254238613e+00,-5.942064826121860530e-03,4.030499823649148338e-04,5.515192774229095152e-01,1.240562215829694830e-02,1.000005039229701298e+00,-2.274750824631660562e-07,1.013926393588155186e-08,-4.756581795106740174e-09
2.159999999999999976e-01,-4.221033285475432640e+05,5.941835177341113494e-03,-4.033751984701166768e-04,-5.515191871055159512e-01,1.248811378830291287e-02,1.000005147405266026e+00,-5.942028496096428067e-03,4.033775219524009617e-04,5.515191810530229999e-01,1.240589817127290238e-02,1.000005039256212536e+00,-1.933187553145726545e-07,2.323482284284812682e-09,-6.052492951269528021e-09
2.164000000000000368e-01,-4.221033286007959396e+05,5.941810113323077978e-03,-4.031991568667453148e-04,-5.515190204068071145e-01,1.248853616459722100e-02,1.000005147519194448e+00,-5.942019208045098283e-03,4.031897952249356297e-04,5.515190113841733632e-01,1.240617150156454393e-02,1.000005039276698815e+00,-2.090947220203046020e-07,-9.361641809685090215e-09,-9.022633751243347433e-09
2.167999999999999927e-01,-4.221033286542473943e+05,5.941803416732079242e-03,-4.026061704837018769e-04,-5.515189723092174257e-01,1.248895887822971604e-02,1.000005147562569086e+00,-5.942023329987131640e-03,4.025889189170593629e-04,5.515189594677455398e-01,1.240644540324646258e-02,1.000005039286750552e+00,-2.199132550523980045e-07,-1.725156664251397201e-08,-1.284147188584938704e-08
2.172000000000000319e-01,-4.221033287079777801e+05,5.941853552744571880e-03,-4.020244862077257853e-04,-5.515190751344781761e-01,1.248938141346868196e-02,1.000005147578792331e+00,-5.941994021764147697e-03,4.020027551178513765e-04,5.515190538898340211e-01,1.240671913628107852e-02,1.000005039295184694e+00,-1.404690195758173665e-07,-2.173108987440879047e-08,-2.124464415498295011e-08
2.176000000000000156e-01,-4.221033287617363385e+05,5.941937459495885351e-03,-4.019032510247018430e-04,-5.515191991404642113e-01,1.248980288503459719e-02,1.000005147667427874e+00,-5.941918954604873473e-03,4.018762141408373993e-04,5.515191685390415932e-01,1.240699172863883940e-02,1.000005039322216849e+00,1.850489101187791086e-08,-2.703688386444368791e-08,-3.060142261812615061e-08
2.180000000000000271e-01,-4.221033288152263849e+05,5.941996835011299424e-03,-4.023490268729244920e-04,-5.515192385301294076e-01,1.249022276409952892e-02,1.000005147793846305e+00,-5.941834358846199288e-03,4.023153577715117839e-04,5.515192027146910148e-01,1.240726262946286775e-02,1.000005039348989655e+00,1.624761651001366269e-07,-3.366910141270815227e-08,-3.581543839281664532e-08
2.184000000000000108e-01,-4.221033288688976318e+05,5.941998889490032396e-03,-4.029889785152340753e-04,-5.515192417235441624e-01,1.249064288817131399e-02,1.000005147887436330e+00,-5.941797174725280649e-03,4.029504392202129981e-04,5.515192050691806180e-01,1.240753375945556972e-02,1.000005039361894665e+00,2.017147647517467113e-07,-3.853929502107720714e-08,-3.665436354438611488e-08
2.188000000000000500e-01,-4.221033289222297026e+05,5.941964900941876758e-03,-4.032963641349133935e-04,-5.515192692283023002e-01,1.249106136936587244e-02,1.000005147980616238e+00,-5.941816092564661603e-03,4.032581436957592106e-04,5.515192336495503556e-01,1.240780324039075962e-02,1.000005039375022386e+00,1.488083772151552187e-07,-3.822043915418290444e-08,-3.557875194459825252e-08
2.192000000000000060e-01,-4.221033289749718970e+05,5.941947755300773688e-03,-4.030792360333332672e-04,-5.515192861378500622e-01,1.249147721903534972e-02,1.000005148115997500e+00,-5.941843947540358280e-03,4.030463046894782950e-04,5.515192547352097963e-01,1.240806997944980845e-02,1.000005039435418297e+00,1.038077604154086231e-07,-3.293134385497220595e-08,-3.140264026590955382e-08
2.196000000000000174e-01,-4.221033290276987245e+05,5.941970004204339545e-03,-4.026209072466968401e-04,-5.515192267080567534e-01,1.249189211605122862e-02,1.000005148238929387e+00,-5.941831710763520805e-03,4.025938732023761550e-04,5.515192038383091022e-01,1.240833559665661251e-02,1.000005039557677611e+00,1.382934408187402875e-07,-2.703404432068514177e-08,-2.286974765119964559e-08
2.200000000000000289e-01,-4.221033290805671131e+05,5.942007849364855376e-03,-4.024037840805645976e-04,-5.515191516673416672e-01,1.249230679558469004e-02,1.000005148296653434e+00,-5.941775556171857535e-03,4.023800657698820872e-04,5.515191396654711697e-01,1.240860085875825428e-02,1.000005039679299434e+00,2.322931929978414023e-07,-2.371831068251036359e-08,-1.200187049743561829e-08
2.203999999999999848e-01,-4.221033291328449268e+05,5.942018000355835453e-03,-4.026774598407247907e-04,-5.515191809495012532e-01,1.249271922933073431e-02,1.000005148309710323e+00,-5.941724127225030648e-03,4.026531966143283834e-04,5.515191758721907922e-01,1.240886386567209738e-02,1.000005039743028679e+00,2.938731308048045388e-07,-2.426322639640732595e-08,-5.077310460954720384e-09
2.208000000000000240e-01,-4.221033291842601029e+05,5.941986662838727278e-03,-4.032623747428688865e-04,-5.515193019055115720e-01,1.249312847267460697e-02,1.000005148312158587e+00,-5.941710818590358913e-03,4.032386571818670214e-04,5.515192950775040792e-01,1.240912382503285387e-02,1.000005039753661507e+00,2.758442483683648527e-07,-2.371756100186511035e-08,-6.828007492742926843e-09
2.212000000000000077e-01,-4.221033292358017061e+05,5.941940231279903804e-03,-4.037440483002882369e-04,-5.515193924962753513e-01,1.249353754019747083e-02,1.000005148324534243e+00,-5.941731305454922216e-03,4.037238133819993783e-04,5.515193816700918461e-01,1.240938381723773014e-02,1.000005039759698233e+00,2.089258249815886814e-07,-2.023491828885863250e-08,-1.082618350523034678e-08
2.216000000000000192e-01,-4.221033292876383057e+05,5.941905551333319206e-03,-4.038333434187621582e-04,-5.515193837430715229e-01,1.249394659627468297e-02,1.000005148333675820e+00,-5.941760417465240252e-03,4.038161715282990354e-04,5.515193680836365520e-01,1.240964409238898107e-02,1.000005039771342474e+00,1.451338680789546198e-07,-1.717189046312279574e-08,-1.565943497094934855e-08
2.220000000000000029e-01,-4.221033293393082567e+05,5.941893337394700027e-03,-4.035721994740026279e-04,-5.515193214564581004e-01,1.249435404581808289e-02,1.000005148341807759e+00,-5.941775205752468716e-03,4.035576702950014957e-04,5.515193019733385382e-01,1.240990319237844294e-02,1.000005039781938887e+00,1.181316422313102854e-07,-1.452917900113216351e-08,-1.948311956212478435e-08
2.224000000000000421e-01,-4.221033293903035810e+05,5.941894460948197662e-03,-4.032445286964607195e-04,-5.515192712033992750e-01,1.249475852433824634e-02,1.000005148390530563e+00,-5.941787331607006201e-03,4.032329183268655646e-04,5.515192532749438881e-01,1.241015975827976237e-02,1.000005039839165999e+00,1.071293411914614468e-07,-1.161036959515483399e-08,-1.792845538695075902e-08
2.227999999999999980e-01,-4.221033294412365067e+05,5.941897364488633523e-03,-4.031499855738688264e-04,-5.515192413193057419e-01,1.249516265019838014e-02,1.000005148456316384e+00,-5.941809718480844417e-03,4.031418242035440997e-04,5.515192323586411982e-01,1.241041621239605611e-02,1.000005039918587135e+00,8.764600778910641710e-08,-8.161370324726632125e-09,-8.960664543700147533e-09
2.232000000000000373e-01,-4.221033294917762396e+05,5.941898765911136741e-03,-4.034042042848818730e-04,-5.515192196412451731e-01,1.249556547814265756e-02,1.000005148500336061e+00,-5.941834828177064258e-03,4.033998178831248648e-04,5.515192244821066625e-01,1.241067131155503510e-02,1.000005039955798480e+00,6.393773407248337648e-08,-4.386401757008190350e-09,4.840861489441294907e-09
2.236000000000000210e-01,-4.221033295418852358e+05,5.941889936106493214e-03,-4.038164481177540423e-04,-5.515192233310327596e-01,1.249596675046118523e-02,1.000005148577626679e+00,-5.941854242422622660e-03,4.038168217116252135e-04,5.515192377082051012e-01,1.241092463965062960e-02,1.000005039978189902e+00,3.569368387055377179e-08,3.735938711711163374e-10,1.437717234153979007e-08
2.240000000000000324e-01,-4.221033295920294477e+05,5.941859359151794966e-03,-4.040430470580691187e-04,-5.515192548978929965e-01,1.249636749900635488e-02,1.000005148736268890e+00,-5.941871660098236099e-03,4.040514815926068287e-04,5.515192687421850426e-01,1.241117733090305389e-02,1.000005040022840408e+00,-1.230094644113360891e-08,8.434534537709974245e-09,1.384429204609460839e-08
2.244000000000000161e-01,-4.221033296426368179e+05,5.941806024142990555e-03,-4.038986188860370103e-04,-5.515192517320343102e-01,1.249676878999896913e-02,1.000005148941032207e+00,-5.941902717081446079e-03,4.039159680932729972e-04,5.515192536988775540e-01,1.241143066230784159e-02,1.000005040095363507e+00,-9.669293845552401345e-08,1.734920723598688819e-08,1.966843243828009236e-09
2.247999999999999998e-01,-4.221033296930824290e+05,5.941766269542194355e-03,-4.034994240044750108e-04,-5.515191813124891151e-01,1.249716872556479001e-02,1.000005149121918846e+00,-5.941936825744147631e-03,4.035218645089682114e-04,5.515191692628124143e-01,1.241168290489456406e-02,1.000005040203210349e+00,-1.705562019532758100e-07,2.244050449320056026e-08,-1.204967670087597753e-08
2.252000000000000113e-01,-4.221033297428589431e+05,5.941775890710207682e-03,-4.031469504187151429e-04,-5.515191053185428682e-01,1.249756609776390970e-02,1.000005149220601464e+00,-5.941948664842876780e-03,4.031670905235474906e-04,5.515190857646955491e-01,1.241193296504431234e-02,1.000005040321578331e+00,-1.727741326690984680e-07,2.014010483234775217e-08,-1.955384731910925211e-08
2.256000000000000227e-01,-4.221033297927072854e+05,5.941817626236591508e-03,-4.030829400065681634e-04,-5.515190809912823289e-01,1.249796339722466197e-02,1.000005149241479652e+00,-5.941942396594328962e-03,4.030939797893472957e-04,5.515190649719365901e-01,1.241218332379270990e-02,1.000005040389615685e+00,-1.247703577374539852e-07,1.103978277913232608e-08,-1.601934573880470225e-08
2.260000000000000342e-01,-4.221033298427554546e+05,5.941842733936401368e-03,-4.033129186616680214e-04,-5.515190973393957474e-01,1.249836093583856465e-02,1.000005149259649118e+00,-5.941935007884605914e-03,4.033152511154219780e-04,5.515190930626450161e-01,1.241243410661747523e-02,1.000005040404623458e+00,-9.227394820454648539e-08,2.332453753956572479e-09,-4.276750731335710043e-09
2.263999999999999901e-01,-4.221033298924998962e+05,5.941823416517770517e-03,-4.035882183698722868e-04,-5.515191120939767488e-01,1.249875707368736794e-02,1.000005149314815656e+00,-5.941940839518714684e-03,4.035886320960348282e-04,5.515191155560240643e-01,1.241268353602647395e-02,1.000005040411242163e+00,-1.174230009441667999e-07,4.137261625414452582e-10,3.462047315494487520e-09
2.268000000000000294e-01,-4.221033299416717491e+05,5.941786659643187411e-03,-4.035981070417989482e-04,-5.515191355675973517e-01,1.249915050381162837e-02,1.000005149370083224e+00,-5.941958922315576132e-03,4.036020101302765844e-04,5.515191378662056554e-01,1.241293033811460660e-02,1.000005040429935876e+00,-1.722626723887205058e-07,3.903088477636221243e-09,2.298608303696880739e-09
2.272000000000000131e-01,-4.221033299910963979e+05,5.941777068247420385e-03,-4.032823579580621502e-04,-5.515191868951242471e-01,1.249954389522478330e-02,1.000005149388073278e+00,-5.941975304303522866e-03,4.032893080161037598e-04,5.515191824480698557e-01,1.241317725190498045e-02,1.000005040457719430e+00,-1.982360561024812395e-07,6.950058041609637888e-09,-4.447054391398808093e-09
2.276000000000000245e-01,-4.221033300404282636e+05,5.941809315242101673e-03,-4.028791421858837567e-04,-5.515192230602153911e-01,1.249993641444660346e-02,1.000005149392284132e+00,-5.941980194274722529e-03,4.028847414238920623e-04,5.515192125849058824e-01,1.241342340326347105e-02,1.000005040495562492e+00,-1.708790326208561861e-07,5.599238008305567477e-09,-1.047530950870623201e-08
2.280000000000000082e-01,-4.221033300891947583e+05,5.941859059163409271e-03,-4.026764784029599658e-04,-5.515191706109842107e-01,1.250032710171240791e-02,1.000005149407068306e+00,-5.941964262688204622e-03,4.026798264074981770e-04,5.515191584032070882e-01,1.241366757594159799e-02,1.000005040537631729e+00,-1.052035247953511665e-07,3.348004538211192538e-09,-1.220777712251930325e-08
2.284000000000000474e-01,-4.221033301374735311e+05,5.941886202542876090e-03,-4.027684469934644492e-04,-5.515190695080685046e-01,1.250071639367248549e-02,1.000005149419684214e+00,-5.941939417857666252e-03,4.027716813155182815e-04,5.515190596725830785e-01,1.241390990709381921e-02,1.000005040565515424e+00,-5.321531479016150534e-08,3.234322053832349581e-09,-9.835485426101797657e-09
2.288000000000000034e-01,-4.221033301859567873e+05,5.941880146265380962e-03,-4.030162228190198727e-04,-5.515190616949628977e-01,1.250110625793058802e-02,1.000005149429135098e+00,-5.941920548767590238e-03,4.030189820224729384e-04,5.515190550674997638e-01,1.241415236537383310e-02,1.000005040576591009e+00,-4.040250220927604774e-08,2.759203453065774136e-09,-6.627463133845878929e-09
2.292000000000000148e-01,-4.221033302344783442e+05,5.941862617997142187e-03,-4.031883280435123468e-04,-5.515191773405518916e-01,1.250149557745192964e-02,1.000005149471865806e+00,-5.941905200123285061e-03,4.031887888027515946e-04,5.515191718466052606e-01,1.241439417950893943e-02,1.000005040602550688e+00,-4.258212614287326669e-08,4.607592392477308230e-10,-5.493946630963364441e-09
2.296000000000000263e-01,-4.221033302827667794e+05,5.941858962007214723e-03,-4.031378577686649885e-04,-5.515193084404198531e-01,1.250188327816650728e-02,1.000005149568121032e+00,-5.941893310150616302e-03,4.031344655607262345e-04,5.515192984278199928e-01,1.241463465798263270e-02,1.000005040675274959e+00,-3.434814340157882340e-08,-3.392207938753954294e-09,-1.001259986033176119e-08
2.299999999999999822e-01,-4.221033303309230832e+05,5.941875143997695820e-03,-4.029065212085542022e-04,-5.515193481138094267e-01,1.250226997949597900e-02,1.000005149671779892e+00,-5.941882487161213172e-03,4.029005855173273666e-04,5.515193289894605444e-01,1.241487451921393509e-02,1.000005040753035201e+00,-7.343163517352369052e-09,-5.935691226835633494e-09,-1.912434888229341823e-08
2.304000000000000214e-01,-4.221033303790398058e+05,5.941898739315458824e-03,-4.026890872028126992e-04,-5.515193301852095997e-01,1.250265630720011345e-02,1.000005149742545951e+00,-5.941871461811062093e-03,4.026847494898934832e-04,5.515193054126065197e-01,1.241511418962846884e-02,1.000005040780312493e+00,2.727750439673187755e-08,-4.337712919215939988e-09,-2.477260307998108146e-08
2.308000000000000052e-01,-4.221033304269041982e+05,5.941921277792327517e-03,-4.026637323432786207e-04,-5.515193283107471256e-01,1.250304156570683674e-02,1.000005149829968909e+00,-5.941855848179047189e-03,4.026631657355363961e-04,5.515193049807970427e-01,1.241535275449441762e-02,1.000005040783428223e+00,6.542961328032809165e-08,-5.666077422246222628e-10,-2.332995008291760541e-08
2.312000000000000166e-01,-4.221033304743319750e+05,5.941938939852026841e-03,-4.028632840388683212e-04,-5.515193340770970787e-01,1.250342485662725954e-02,1.000005149985022213e+00,-5.941834008952484592e-03,4.028638233685690666e-04,5.515193167621271764e-01,1.241558929292490600e-02,1.000005040805493906e+00,1.049308995422493229e-07,5.393297007453591585e-10,-1.731496990231562449e-08
2.316000000000000281e-01,-4.221033305221746559e+05,5.941944424915845784e-03,-4.031519447455234333e-04,-5.515192857526588499e-01,1.250380866497472973e-02,1.000005150143989496e+00,-5.941816381985588064e-03,4.031487100831067719e-04,5.515192742860270947e-01,1.241582644703403786e-02,1.000005040838986892e+00,1.280429302577199002e-07,-3.234662416661416434e-09,-1.146663175521922540e-08
2.320000000000000395e-01,-4.221033305703569204e+05,5.941936909606493518e-03,-4.033207915709943877e-04,-5.515192111058566660e-01,1.250419265227365601e-02,1.000005150235219853e+00,-5.941814289881524290e-03,4.033147564119701095e-04,5.515192033539001448e-01,1.241606415210301170e-02,1.000005040856980720e+00,1.226197249692279057e-07,-6.035159024278275580e-09,-7.751956521140357381e-09
2.323999999999999955e-01,-4.221033306182964589e+05,5.941921762934555991e-03,-4.032640065709950706e-04,-5.515192192495131929e-01,1.250457526691203455e-02,1.000005150266618070e+00,-5.941827700271806907e-03,4.032624700420952418e-04,5.515192113804322505e-01,1.241630108185342272e-02,1.000005040859476058e+00,9.406266274908370306e-08,-1.536528899828779743e-09,-7.869080942413120283e-09
2.328000000000000347e-01,-4.221033306657222565e+05,5.941913723014106107e-03,-4.030747424972398090e-04,-5.515193016841676288e-01,1.250495592653624345e-02,1.000005150271755960e+00,-5.941837862454510746e-03,4.030825268923898265e-04,5.515192886782337434e-01,1.241653655415179275e-02,1.000005040871610351e+00,7.586055959536014415e-08,7.784395150017570791e-09,-1.300593388542381490e-08
2.332000000000000184e-01,-4.221033307131290785e+05,5.941920314444440812e-03,-4.029557837210414944e-04,-5.515193513180906004e-01,1.250533642928909096e-02,1.000005150272500476e+00,-5.941825494638423508e-03,4.029702764947883814e-04,5.515193294485583042e-01,1.241677200901313699e-02,1.000005040915603383e+00,9.481980601730444214e-08,1.449277374688693817e-08,-2.186953229621479977e-08
2.336000000000000298e-01,-4.221033307604826405e+05,5.941927672355715000e-03,-4.030409876200388274e-04,-5.515192972632169122e-01,1.250571629697861363e-02,1.000005150278763244e+00,-5.941801089751510938e-03,4.030549621019386655e-04,5.515192689059056352e-01,1.241700682712827165e-02,1.000005040988441340e+00,1.265826042040618660e-07,1.397448189983810721e-08,-2.835731127692753262e-08
2.340000000000000135e-01,-4.221033308076803223e+05,5.941920867114574428e-03,-4.032885314342671084e-04,-5.515192052362695163e-01,1.250609471280532403e-02,1.000005150312679003e+00,-5.941795126421960289e-03,4.032972036884852930e-04,5.515191798893078756e-01,1.241724044524745996e-02,1.000005041058127153e+00,1.257406926141388381e-07,8.672254218184630853e-09,-2.534696164069316637e-08
2.343999999999999695e-01,-4.221033308546153712e+05,5.941896831335463473e-03,-4.035216527059378019e-04,-5.515191575330947726e-01,1.250647117463011930e-02,1.000005150410959942e+00,-5.941817020089633361e-03,4.035262415099593550e-04,5.515191427266107338e-01,1.241747268222610431e-02,1.000005041095131997e+00,7.981124583011228735e-08,4.588804021553143098e-09,-1.480648403884288200e-08
2.348000000000000365e-01,-4.221033309013593826e+05,5.941873009147424431e-03,-4.035684519981819749e-04,-5.515191547518685233e-01,1.250684624089737351e-02,1.000005150553362920e+00,-5.941846102599266516e-03,4.035731290866591747e-04,5.515191525201509348e-01,1.241770422858715084e-02,1.000005041106002857e+00,2.690654815791504451e-08,4.677088477199765199e-09,-2.231717588507819983e-09
2.352000000000000202e-01,-4.221033309477207949e+05,5.941861052903183241e-03,-4.034166786196347987e-04,-5.515191473484604145e-01,1.250721946310049196e-02,1.000005150653561659e+00,-5.941858823996335956e-03,4.034233782556580000e-04,5.515191549201921006e-01,1.241793453490808163e-02,1.000005041118278148e+00,2.228906847284717330e-09,6.699636023201321205e-09,7.571731686084604007e-09
2.356000000000000316e-01,-4.221033309935956495e+05,5.941859921862550561e-03,-4.032287386702616177e-04,-5.515191332840652105e-01,1.250759057646431797e-02,1.000005150687066635e+00,-5.941855487814714197e-03,4.032366142040758506e-04,5.515191448501330918e-01,1.241816307126178409e-02,1.000005041133240846e+00,4.434047836364418682e-09,7.875533814232903856e-09,1.156606788121905538e-08
2.359999999999999876e-01,-4.221033310395274311e+05,5.941866527324624579e-03,-4.031767342271174630e-04,-5.515191544668277546e-01,1.250796152714944535e-02,1.000005150722351965e+00,-5.941853387972437575e-03,4.031850473092815699e-04,5.515191644398973470e-01,1.241839149807593724e-02,1.000005041144850670e+00,1.313935218700407193e-08,8.313082164106925381e-09,9.973069592383865256e-09
2.364000000000000268e-01,-4.221033310856167227e+05,5.941871008118706707e-03,-4.032819109359609571e-04,-5.515191752501507061e-01,1.250833263805145069e-02,1.000005150796837272e+00,-5.941864127136954436e-03,4.032932344002071868e-04,5.515191795514168271e-01,1.241861993241495307e-02,1.000005041161712294e+00,6.880981752270531882e-09,1.132346424622971554e-08,4.301266121053970437e-09
2.367999999999999827e-01,-4.221033311315324390e+05,5.941869457787980063e-03,-4.034361710745176886e-04,-5.515191551265862246e-01,1.250870286403620198e-02,1.000005150886649430e+00,-5.941885551751686922e-03,4.034524394891972040e-04,5.515191519636344353e-01,1.241884728732927518e-02,1.000005041194721445e+00,-1.609396370685911570e-08,1.626841467951539028e-08,-3.162951789370538336e-09
2.372000000000000497e-01,-4.221033311770163127e+05,5.941862351658846152e-03,-4.035119458294714450e-04,-5.515191106199749393e-01,1.250907145069461539e-02,1.000005150942949950e+00,-5.941903984941330867e-03,4.035304207498162073e-04,5.515191014050174756e-01,1.241907295023127362e-02,1.000005041231928349e+00,-4.163328248471542814e-08,1.847492034476230088e-08,-9.214957463754558376e-09
2.376000000000000334e-01,-4.221033312226650887e+05,5.941853690074706124e-03,-4.034440258713565251e-04,-5.515191104460811511e-01,1.250944030304740676e-02,1.000005150962115508e+00,-5.941910487703799988e-03,4.034598669249948996e-04,5.515190992825736993e-01,1.241929898970488451e-02,1.000005041245952686e+00,-5.679762909386459890e-08,1.584105363837450334e-08,-1.116350745178351644e-08
2.380000000000000449e-01,-4.221033312683915137e+05,5.941847902054466814e-03,-4.032685808972616371e-04,-5.515191633548954808e-01,1.250980898365255251e-02,1.000005150992106850e+00,-5.941911431410942801e-03,4.032790585058554735e-04,5.515191551269065240e-01,1.241952494592108575e-02,1.000005041269208528e+00,-6.352935647598728641e-08,1.047760859383640650e-08,-8.227988956832632539e-09
2.384000000000000008e-01,-4.221033313138945377e+05,5.941845641573259215e-03,-4.031048065391998423e-04,-5.515192198873490881e-01,1.251017654528900798e-02,1.000005151032064887e+00,-5.941917042173460589e-03,4.031109356483676296e-04,5.515192171185046011e-01,1.241974972996798439e-02,1.000005041304095732e+00,-7.140060020137395380e-08,6.129109167787340218e-09,-2.768844487022192880e-09
2.388000000000000400e-01,-4.221033313591998303e+05,5.941849624620409998e-03,-4.030638267337664608e-04,-5.515192457963912220e-01,1.251054309003724919e-02,1.000005151057069330e+00,-5.941920544005862767e-03,4.030685188563677256e-04,5.515192466918446002e-01,1.241997337675989320e-02,1.000005041314319776e+00,-7.091938545276954553e-08,4.692122601264794857e-09,8.954533781135864956e-10
2.391999999999999960e-01,-4.221033314047043677e+05,5.941856193689321226e-03,-4.031499076534460538e-04,-5.515192531536370346e-01,1.251091013694307502e-02,1.000005151073467102e+00,-5.941913571474914321e-03,4.031558602632114539e-04,5.515192521241415458e-01,1.242019744002339360e-02,1.000005041316831988e+00,-5.737778559309486548e-08,5.952609765400105474e-09,-1.029495488857889995e-09
2.396000000000000074e-01,-4.221033314502171124e+05,5.941855157050791002e-03,-4.032610348611819482e-04,-5.515192649295332927e-01,1.251127730327458720e-02,1.000005151092788314e+00,-5.941900777615432075e-03,4.032686084696234571e-04,5.515192571567686386e-01,1.242042156214199881e-02,1.000005041318531518e+00,-4.562056464107316911e-08,7.573608441508849348e-09,-7.772764654134789453e-09
2.400000000000000466e-01,-4.221033314953689696e+05,5.941845450381043510e-03,-4.032835434075764721e-04,-5.515192408740249297e-01,1.251164346373779233e-02,1.000005151110621160e+00,-5.941894848051740459e-03,4.032901912249649496e-04,5.515192259221023408e-01,1.242064450841523157e-02,1.000005041328964950e+00,-4.939767069694900314e-08,6.647817388477465783e-09,-1.495192258893496273e-08
2.404000000000000026e-01,-4.221033315404078458e+05,5.941839493655799373e-03,-4.031762222615603835e-04,-5.515191895508085862e-01,1.251200936716914680e-02,1.000005151131769354e+00,-5.941901096087402225e-03,4.031802149500083123e-04,5.515191686645127822e-01,1.242086686210596737e-02,1.000005041364322222e+00,-6.160243160285155950e-08,3.992688447928844503e-09,-2.088629580399015140e-08
2.408000000000000140e-01,-4.221033315854235552e+05,5.941852610123005141e-03,-4.030077477319881827e-04,-5.515191722568359989e-01,1.251237508452042804e-02,1.000005151187137509e+00,-5.941907422027058877e-03,4.030102762074287063e-04,5.515191472400108319e-01,1.242108864142813310e-02,1.000005041396891059e+00,-5.481190405373648211e-08,2.528475440523661466e-09,-2.501682516697911751e-08
2.411999999999999977e-01,-4.221033316301221494e+05,5.941881490041545089e-03,-4.029065836708358057e-04,-5.515192279158430688e-01,1.251273957060587867e-02,1.000005151281490701e+00,-5.941903305627974433e-03,4.029100460772076721e-04,5.515192006808083969e-01,1.242130885356734597e-02,1.000005041419179452e+00,-2.181558642934400272e-08,3.462406371866361826e-09,-2.723503467194632321e-08
2.416000000000000092e-01,-4.221033316742397146e+05,5.941901565196337082e-03,-4.029446190443704214e-04,-5.515192996520890123e-01,1.251310209648635180e-02,1.000005151378375201e+00,-5.941886010688995218e-03,4.029503046967876671e-04,5.515192718934996963e-01,1.242152686825734147e-02,1.000005041450473753e+00,1.555450734186392125e-08,5.685652417245726925e-09,-2.775858931602925850e-08
2.420000000000000207e-01,-4.221033317182409228e+05,5.941897966979874449e-03,-4.030754349300274034e-04,-5.515193151564232732e-01,1.251346433886404812e-02,1.000005151447094232e+00,-5.941866707836119220e-03,4.030835557227175616e-04,5.515192875812869877e-01,1.242174456626008242e-02,1.000005041479041124e+00,3.125914375522870214e-08,8.120792690158220445e-09,-2.757513628548480256e-08
2.424000000000000599e-01,-4.221033317621691385e+05,5.941878322909386993e-03,-4.031803723090474686e-04,-5.515192796237025075e-01,1.251382620229240204e-02,1.000005151497031841e+00,-5.941860459983688489e-03,4.031894993980544091e-04,5.515192520081815264e-01,1.242196208769109390e-02,1.000005041498933211e+00,1.786292569850439493e-08,9.127089006940539845e-09,-2.761552098107245001e-08
2.428000000000000158e-01,-4.221033318059809972e+05,5.941867322653462957e-03,-4.031743887662388864e-04,-5.515192422347159340e-01,1.251418714886198130e-02,1.000005151587229246e+00,-5.941865994407739479e-03,4.031824433854069249e-04,5.515192166125704176e-01,1.242217894113226660e-02,1.000005041553794438e+00,1.328245723478116425e-09,8.054619168038415489e-09,-2.562214551637964632e-08
2.432000000000000273e-01,-4.221033318498870358e+05,5.941876542016454738e-03,-4.030774643615520894e-04,-5.515192298261318848e-01,1.251454762977565784e-02,1.000005151753392107e+00,-5.941872440844615973e-03,4.030820055467466295e-04,5.515192105644248777e-01,1.242239548835110015e-02,1.000005041674217221e+00,4.101171838764849920e-09,4.541185194540092035e-09,-1.926170700716767215e-08
2.436000000000000110e-01,-4.221033318943543709e+05,5.941891726431549822e-03,-4.029878887468599019e-04,-5.515191983427051303e-01,1.251490927557401267e-02,1.000005151927275238e+00,-5.941866858268943404e-03,4.029881060696523134e-04,5.515191891553125059e-01,1.242261332116887523e-02,1.000005041807679351e+00,2.486816260641872001e-08,2.173227924115624099e-10,-9.187392624454560064e-09
2.440000000000000224e-01,-4.221033319390262477e+05,5.941898984998791877e-03,-4.029965865146825535e-04,-5.515191598386469662e-01,1.251527123973849090e-02,1.000005152027229061e+00,-5.941849292084034825e-03,4.029934314609218225e-04,5.515191592063856119e-01,1.242283160249655662e-02,1.000005041881226076e+00,4.969291475705184258e-08,-3.155053760731021256e-09,-6.322613543829902483e-10
2.444000000000000339e-01,-4.221033319833310088e+05,5.941896431769972536e-03,-4.031023460075949891e-04,-5.515191689085657822e-01,1.251563208487623327e-02,1.000005152066150371e+00,-5.941833669845019393e-03,4.030978357647136139e-04,5.515191712291954707e-01,1.242304884084392477e-02,1.000005041897647162e+00,6.276192495314331099e-08,-4.510242881375272489e-09,2.320629688412623182e-09
2.448000000000000176e-01,-4.221033320274100988e+05,5.941893437442615292e-03,-4.032243646319323823e-04,-5.515192340607326660e-01,1.251599244783033540e-02,1.000005152086638205e+00,-5.941830197867229053e-03,4.032212140582477921e-04,5.515192336844337850e-01,1.242326552561224227e-02,1.000005041920764004e+00,6.323957538623831143e-08,-3.150573684590225049e-09,-3.762988809441480953e-10
2.452000000000000290e-01,-4.221033320716554299e+05,5.941895834656025707e-03,-4.032865391442809109e-04,-5.515192833111612902e-01,1.251635336932828933e-02,1.000005152096279160e+00,-5.941840716094772337e-03,4.032862226259118876e-04,5.515192757885031272e-01,1.242348257791029559e-02,1.000005041981181453e+00,5.511856125337000201e-08,-3.165183690232581393e-10,-7.522658163061635150e-09
2.455999999999999850e-01,-4.221033321159555344e+05,5.941901287029381466e-03,-4.032636830464031885e-04,-5.515192620110102029e-01,1.251671419447580522e-02,1.000005152100512440e+00,-5.941856657674479680e-03,4.032661979160405419e-04,5.515192470092235011e-01,1.242369937185822289e-02,1.000005042048605519e+00,4.462935490178593367e-08,2.514869637353350090e-09,-1.500178670177376716e-08
2.460000000000000242e-01,-4.221033321599284536e+05,5.941904022411460297e-03,-4.031890034798483319e-04,-5.515192073005293905e-01,1.251707361293711608e-02,1.000005152124441743e+00,-5.941866860030778873e-03,4.031930891552995577e-04,5.515191914996222522e-01,1.242391473057009345e-02,1.000005042091312024e+00,3.716238068142418971e-08,4.085675451225793259e-09,-1.580090713826365345e-08
2.463999999999999801e-01,-4.221033322037929320e+05,5.941899454715813232e-03,-4.031342410333853959e-04,-5.515191803764502021e-01,1.251743262808651183e-02,1.000005152194331171e+00,-5.941869983055400768e-03,4.031381769631395512e-04,5.515191733832426335e-01,1.242412969063949255e-02,1.000005042110387432e+00,2.947166041246396251e-08,3.935929754155225585e-09,-6.993207568584125511e-09
2.468000000000000471e-01,-4.221033322475742316e+05,5.941890843413594192e-03,-4.031589536176874520e-04,-5.515192000804013395e-01,1.251779153401468697e-02,1.000005152297679389e+00,-5.941867145686430783e-03,4.031607680981796871e-04,5.515192057375497559e-01,1.242434439965208609e-02,1.000005042125198695e+00,2.369772716340895480e-08,1.814480492235131387e-09,5.657148416382540290e-09
2.472000000000000308e-01,-4.221033322912356816e+05,5.941881223569406463e-03,-4.032554208772724195e-04,-5.515192095903247438e-01,1.251815010115694439e-02,1.000005152378849349e+00,-5.941862342363463979e-03,4.032541087619695083e-04,5.515192227779323053e-01,1.242455844445358899e-02,1.000005042143796485e+00,1.888120594248365869e-08,-1.312115302911157078e-09,1.318760756152670410e-08
2.476000000000000423e-01,-4.221033323347784462e+05,5.941868613655302243e-03,-4.033470845953777127e-04,-5.515192007082166947e-01,1.251850800902401875e-02,1.000005152434539912e+00,-5.941861497244915920e-03,4.033450434168399964e-04,5.515192112477930175e-01,1.242477140687187759e-02,1.000005042160388102e+00,7.116410386323601678e-09,-2.041178537716230312e-09,1.053957632279889367e-08
2.479999999999999982e-01,-4.221033323785177199e+05,5.941852779096246789e-03,-4.033637993501303109e-04,-5.515192039468643781e-01,1.251886615091340853e-02,1.000005152547011278e+00,-5.941865516698932939e-03,4.033645331165691965e-04,5.515192059595859231e-01,1.242498421431775628e-02,1.000005042205907246e+00,-1.273760268614976265e-08,7.337664388856052211e-10,2.012721544986106892e-09
2.484000000000000374e-01,-4.221033324221154908e+05,5.941841737889091632e-03,-4.033005756633824593e-04,-5.515192216209063858e-01,1.251922341775936996e-02,1.000005152721963331e+00,-5.941872132590684044e-03,4.033039174570255368e-04,5.515192154128685242e-01,1.242519594364484975e-02,1.000005042307547276e+00,-3.039470159241219882e-08,3.341793643077493187e-09,-6.208037861554771553e-09
2.487999999999999934e-01,-4.221033324652705342e+05,5.941844254043728707e-03,-4.032108788419451104e-04,-5.515192166091009707e-01,1.251957895560486950e-02,1.000005152856766388e+00,-5.941874260312677430e-03,4.032124123119497339e-04,5.515192038886399528e-01,1.242540600914778838e-02,1.000005042399424449e+00,-3.000626894872349126e-08,1.533470004623505023e-09,-1.272046101785662131e-08
2.492000000000000048e-01,-4.221033325081044459e+05,5.941858873987256214e-03,-4.031663515191723809e-04,-5.515191752785132406e-01,1.251993324327977525e-02,1.000005152911529471e+00,-5.941874902950402583e-03,4.031629452054217850e-04,5.515191576638672766e-01,1.242561507794747930e-02,1.000005042434143787e+00,-1.602896314636947928e-08,-3.406313750595885148e-09,-1.761464596405915017e-08
2.496000000000000441e-01,-4.221033325510699651e+05,5.941874004645420100e-03,-4.032003524666916724e-04,-5.515191430778960680e-01,1.252028758924899655e-02,1.000005152929612340e+00,-5.941881777724085205e-03,4.031930803385435302e-04,5.515191233278115002e-01,1.242582442190011058e-02,1.000005042470647254e+00,-7.773078665104793394e-09,-7.272128148142278925e-09,-1.975008456778226673e-08
2.500000000000000000e-01,-4.221033325943116215e+05,5.941877906220915939e-03,-4.032741510971335182e-04,-5.515191528838048196e-01,1.252064215495358665e-02,1.000005152942726738e+00,-5.941892680132659227e-03,4.032668685237889104e-04,5.515191345527764577e-01,1.242603399672987351e-02,1.000005042566322944e+00,-1.477391174328768209e-08,-7.282573344607849719e-09,-1.833102836190647622e-08
2.504000000000000115e-01,-4.221033326376443729e+05,5.941868865720249283e-03,-4.033118888025628000e-04,-5.515191971433721640e-01,1.252099624017018707e-02,1.000005152958032051e+00,-5.941900847153811470e-03,4.033069576014382263e-04,5.515191814606299481e-01,1.242624303650043983e-02,1.000005042716021197e+00,-3.198143356218652311e-08,-4.931201124573712097e-09,-1.568274221597221185e-08
2.507999999999999674e-01,-4.221033326811391162e+05,5.941854410218770297e-03,-4.032722990181516402e-04,-5.515192175491072657e-01,1.252135020390559607e-02,1.000005152968482358e+00,-5.941900232606042026e-03,4.032684754758789677e-04,5.515192042739680556e-01,1.242645213506527249e-02,1.000005042861558557e+00,-4.582238727172949222e-08,-3.823542272672533077e-09,-1.327513921012268838e-08
2.511999999999999789e-01,-4.221033327247072011e+05,5.941845103765348163e-03,-4.031848863082270677e-04,-5.515192073921570959e-01,1.252170390869933661e-02,1.000005152976599421e+00,-5.941895409225800805e-03,4.031790685325198657e-04,5.515191946873289064e-01,1.242666143554622092e-02,1.000005042944757339e+00,-5.030546045264178145e-08,-5.817775707202006014e-09,-1.270482818949147941e-08
2.516000000000000458e-01,-4.221033327682029922e+05,5.941844845598137463e-03,-4.031140001467321712e-04,-5.515191918475982336e-01,1.252205697625116514e-02,1.000005153006785941e+00,-5.941893744791808263e-03,4.031053125836325996e-04,5.515191785119198942e-01,1.242687060826299858e-02,1.000005042990492754e+00,-4.889919367079970103e-08,-8.687563099571589398e-09,-1.333567833938786862e-08
2.520000000000000573e-01,-4.221033328114863252e+05,5.941848782714843902e-03,-4.031030061680605076e-04,-5.515191780875935423e-01,1.252240895471078835e-02,1.000005153040621320e+00,-5.941893629691275859e-03,4.030940640553301048e-04,5.515191639661014555e-01,1.242707902447645445e-02,1.000005043038730834e+00,-4.484697643195728611e-08,-8.942112730402768106e-09,-1.412149208679380763e-08
2.524000000000000132e-01,-4.221033328547530691e+05,5.941851275681013338e-03,-4.031462842538168336e-04,-5.515191636134171294e-01,1.252276054364545761e-02,1.000005153062159646e+00,-5.941889356776841255e-03,4.031391119792481436e-04,5.515191479565358934e-01,1.242728712419904728e-02,1.000005043073160405e+00,-3.808109582791735503e-08,-7.172274568690000657e-09,-1.565688123594810577e-08
2.528000000000000247e-01,-4.221033328977182973e+05,5.941852610648737376e-03,-4.031967438535719798e-04,-5.515191625303907941e-01,1.252311082254802324e-02,1.000005153133358027e+00,-5.941878528722086342e-03,4.031907181763458065e-04,5.515191462439111847e-01,1.242749378851508262e-02,1.000005043104732483e+00,-2.591807334896556458e-08,-6.025677226173357937e-09,-1.628647960938423012e-08
2.531999999999999806e-01,-4.221033329402182717e+05,5.941856038023577043e-03,-4.032062122430251044e-04,-5.515192059750781972e-01,1.252345931841974958e-02,1.000005153275374870e+00,-5.941868986888385572e-03,4.031995894414466342e-04,5.515191895245917797e-01,1.242769846385301941e-02,1.000005043158993967e+00,-1.294886480852908139e-08,-6.622801578470231126e-09,-1.645048641751856167e-08
2.535999999999999921e-01,-4.221033329823449603e+05,5.941865239647105279e-03,-4.031638110830655674e-04,-5.515192759060011385e-01,1.252380649479384149e-02,1.000005153420457704e+00,-5.941870407034593668e-03,4.031569542911895274e-04,5.515192581643227898e-01,1.242790156431591159e-02,1.000005043220343115e+00,-5.167387488388963668e-09,-6.856791876039963762e-09,-1.774167834867057536e-08
2.540000000000000591e-01,-4.221033330243078526e+05,5.941879056813773041e-03,-4.030990397271358851e-04,-5.515193280822688893e-01,1.252415331719152446e-02,1.000005153510330924e+00,-5.941881977080446485e-03,4.030938363920818796e-04,5.515193078338530563e-01,1.242810398801623244e-02,1.000005043261529059e+00,-2.920266673443749905e-09,-5.203335054005438914e-09,-2.024841583292413816e-08
2.544000000000000150e-01,-4.221033330660522333e+05,5.941891144812846970e-03,-4.030593796972705778e-04,-5.515193184041643493e-01,1.252449962644751683e-02,1.000005153540930225e+00,-5.941892728652481068e-03,4.030561834170304225e-04,5.515192977696227183e-01,1.242830554300516227e-02,1.000005043278013428e+00,-1.583839634097805593e-09,-3.196280240155315033e-09,-2.063454163092615090e-08
2.548000000000000265e-01,-4.221033331075636088e+05,5.941896755616610411e-03,-4.030772626997257998e-04,-5.515192761800512544e-01,1.252484513743419570e-02,1.000005153545701075e+00,-5.941892657893175535e-03,4.030738052542228887e-04,5.515192595423809019e-01,1.242850590406144838e-02,1.000005043282120587e+00,4.097723434876021642e-09,-3.457445502911150187e-09,-1.663767035253727045e-08
2.551999999999999824e-01,-4.221033331490585697e+05,5.941894003346750476e-03,-4.031405140221365610e-04,-5.515192477347137245e-01,1.252519047832209576e-02,1.000005153556148940e+00,-5.941882966410275482e-03,4.031334829292363862e-04,5.515192382250605485e-01,1.242870567135792061e-02,1.000005043291103624e+00,1.103693647499376373e-08,-7.031092900174756855e-09,-9.509653176031918065e-09
2.555999999999999939e-01,-4.221033331906073145e+05,5.941886293734603870e-03,-4.031977885996557327e-04,-5.515192358293906638e-01,1.252553600189235811e-02,1.000005153571116523e+00,-5.941874400173820063e-03,4.031861794248198759e-04,5.515192324507339761e-01,1.242890532636135165e-02,1.000005043328410670e+00,1.189356078380721105e-08,-1.160917483585682808e-08,-3.378656687758052612e-09
2.560000000000000053e-01,-4.221033332320041372e+05,5.941877133435981805e-03,-4.032056295815863133e-04,-5.515192312469242575e-01,1.252588114935969908e-02,1.000005153577601336e+00,-5.941872604039383568e-03,4.031921326314064254e-04,5.515192283405416784e-01,1.242910453217024348e-02,1.000005043373824565e+00,4.529396598236534732e-09,-1.349695017988788992e-08,-2.906382579048738535e-09
2.564000000000000723e-01,-4.221033332731322735e+05,5.941871358938833128e-03,-4.031679422240793146e-04,-5.515192402485727952e-01,1.252622548831032814e-02,1.000005153585145523e+00,-5.941873107184428293e-03,4.031565407062008967e-04,5.515192328124794985e-01,1.242930291727043987e-02,1.000005043403630722e+00,-1.748245595165065502e-09,-1.140151787841795980e-08,-7.436093296675494457e-09
2.568000000000000282e-01,-4.221033333144380595e+05,5.941873527907180937e-03,-4.031280396380364445e-04,-5.515192766652656786e-01,1.252657036234579649e-02,1.000005153594084595e+00,-5.941868190887432052e-03,4.031193451403061604e-04,5.515192626521462360e-01,1.242950169134023064e-02,1.000005043466040355e+00,5.337019748884175296e-09,-8.694497730284134196e-09,-1.401311944260186237e-08
2.572000000000000397e-01,-4.221033333560274914e+05,5.941878694808580726e-03,-4.031258408315919616e-04,-5.515193031343832430e-01,1.252691602270113516e-02,1.000005153598205299e+00,-5.941858081823400868e-03,4.031168285837040573e-04,5.515192840250892070e-01,1.242970096876636933e-02,1.000005043585449727e+00,2.061298517985754586e-08,-9.012247887904296234e-09,-1.910929403603489618e-08
2.575999999999999956e-01,-4.221033333977797301e+05,5.941882242768984496e-03,-4.031696160773700429e-04,-5.515192797514126832e-01,1.252726204519942661e-02,1.000005153608631403e+00,-5.941852450700266242e-03,4.031579684164893229e-04,5.515192595537383724e-01,1.242990030551848965e-02,1.000005043714038644e+00,2.979206871825401670e-08,-1.164766088071998718e-08,-2.019767431082897247e-08
2.580000000000000071e-01,-4.221033334395212005e+05,5.941883936254016389e-03,-4.032300797934583805e-04,-5.515192032790974253e-01,1.252760793548090071e-02,1.000005153634987654e+00,-5.941858084247142631e-03,4.032165706819503415e-04,5.515191867487743149e-01,1.243009923371097766e-02,1.000005043810205274e+00,2.585200687375832640e-08,-1.350911150803900396e-08,-1.653032311033086899e-08
2.584000000000000186e-01,-4.221033334812810645e+05,5.941886435061456001e-03,-4.032614841813192516e-04,-5.515191395735973279e-01,1.252795406379791573e-02,1.000005153672482772e+00,-5.941871529171651421e-03,4.032484312606683294e-04,5.515191299612888232e-01,1.243029807515758957e-02,1.000005043865272114e+00,1.490588980457979718e-08,-1.305292065092219372e-08,-9.612308504713951152e-09
2.588000000000000855e-01,-4.221033335228442447e+05,5.941888923947402298e-03,-4.032442801678092848e-04,-5.515191336003876232e-01,1.252829999526273823e-02,1.000005153700268989e+00,-5.941881789281355103e-03,4.032333653980222439e-04,5.515191317627420320e-01,1.243049631565144343e-02,1.000005043891791123e+00,7.134666047195481475e-09,-1.091476978704085735e-08,-1.837645591251657606e-09
2.592000000000000415e-01,-4.221033335641220328e+05,5.941885068754311321e-03,-4.032025090912082286e-04,-5.515191540526166447e-01,1.252864536308798127e-02,1.000005153707781647e+00,-5.941881055495062958e-03,4.031936606697300108e-04,5.515191579670973843e-01,1.243069356647617807e-02,1.000005043906539992e+00,4.013259248362988085e-09,-8.848421478217880637e-09,3.914480739553027888e-09
2.595999999999999974e-01,-4.221033336053113453e+05,5.941875047295824483e-03,-4.031766813170351146e-04,-5.515191619410843016e-01,1.252899049941867161e-02,1.000005153716075235e+00,-5.941871915815560151e-03,4.031683576924888820e-04,5.515191663706175973e-01,1.243089019149518776e-02,1.000005043924061088e+00,3.131480264331742980e-09,-8.323624546232623322e-09,4.429533295713383723e-09
2.600000000000000089e-01,-4.221033336465636967e+05,5.941864592469341642e-03,-4.031870110460525824e-04,-5.515191557675295231e-01,1.252933572456571380e-02,1.000005153745049391e+00,-5.941864214233550864e-03,4.031790771307837309e-04,5.515191552778816453e-01,1.243108659312834943e-02,1.000005043952938211e+00,3.782357907780586892e-10,-7.933915268851492869e-09,-4.896478777993706899e-10
2.603999999999999648e-01,-4.221033336876264075e+05,5.941858278032720493e-03,-4.032226980673610868e-04,-5.515191594665487251e-01,1.252968028793959021e-02,1.000005153771264421e+00,-5.941864033319775584e-03,4.032167685043098549e-04,5.515191502246359345e-01,1.243128211639875705e-02,1.000005043977183705e+00,-5.755287055091151682e-09,-5.929563051231944576e-09,-9.241912790614037476e-09
2.607999999999999763e-01,-4.221033337282700813e+05,5.941857153095547565e-03,-4.032573538311529809e-04,-5.515191577997083927e-01,1.253002363153927004e-02,1.000005153779595757e+00,-5.941867719555863660e-03,4.032544799408976509e-04,5.515191406859532020e-01,1.243147621349330496e-02,1.000005043984642406e+00,-1.056646031609431713e-08,-2.873890255329983323e-09,-1.711375519075630791e-08
2.612000000000000433e-01,-4.221033337689241744e+05,5.941857278995770972e-03,-4.032649077798721262e-04,-5.515191394404641567e-01,1.253036727638529892e-02,1.000005153793485535e+00,-5.941869790256254329e-03,4.032633704669629383e-04,5.515191196995771206e-01,1.243167028829768490e-02,1.000005043990408238e+00,-1.251126048335687857e-08,-1.537312909187949633e-09,-1.974088703615706208e-08
2.616000000000000547e-01,-4.221033338098118547e+05,5.941857245636251832e-03,-4.032380083960629695e-04,-5.515191218548839425e-01,1.253071192572224879e-02,1.000005153823086523e+00,-5.941869488744249729e-03,4.032349998155556323e-04,5.515191055871546677e-01,1.243186488358394293e-02,1.000005044017688194e+00,-1.224310799789740667e-08,-3.008580507337169085e-09,-1.626772927476594077e-08
2.620000000000000107e-01,-4.221033338507854496e+05,5.941860081339563754e-03,-4.031971796449310879e-04,-5.515191522296259974e-01,1.253105693330545424e-02,1.000005153859843787e+00,-5.941871897941590486e-03,4.031918766784050104e-04,5.515191421065120947e-01,1.243205926287758480e-02,1.000005044081806904e+00,-1.181660202673184834e-08,-5.302966526077486364e-09,-1.012311390269360345e-08
2.624000000000000221e-01,-4.221033338916460634e+05,5.941866869573382559e-03,-4.031725947054651932e-04,-5.515192273748825702e-01,1.253140153677556948e-02,1.000005153900402677e+00,-5.941879150155941237e-03,4.031662588309000675e-04,5.515192208107124738e-01,1.243225267344868004e-02,1.000005044179001601e+00,-1.228058255867831017e-08,-6.335874565125722280e-09,-6.564170096368115992e-09
2.627999999999999781e-01,-4.221033339325917186e+05,5.941874969218294798e-03,-4.031795812334458507e-04,-5.515192793537173621e-01,1.253174647320275462e-02,1.000005153941706082e+00,-5.941887893761453598e-03,4.031741420387942591e-04,5.515192718164554364e-01,1.243244594150718502e-02,1.000005044281366828e+00,-1.292454315880015026e-08,-5.439194651591598012e-09,-7.537261925705251997e-09
2.631999999999999895e-01,-4.221033339735948248e+05,5.941877105153959247e-03,-4.032069644684990175e-04,-5.515192744243895273e-01,1.253209170105229128e-02,1.000005153976481820e+00,-5.941893714735892174e-03,4.032033348120006968e-04,5.515192627170417694e-01,1.243263914044325305e-02,1.000005044352383132e+00,-1.660958193292622065e-08,-3.629656498320768532e-09,-1.170734775790549520e-08
2.636000000000000565e-01,-4.221033340145475231e+05,5.941871408139831438e-03,-4.032254170610420087e-04,-5.515192411684890494e-01,1.253243675761449641e-02,1.000005153999653285e+00,-5.941894415606498517e-03,4.032227627326507029e-04,5.515192259630800065e-01,1.243283191873622087e-02,1.000005044383157404e+00,-2.300746666707847998e-08,-2.654328391305839363e-09,-1.520540904298428586e-08
2.640000000000000124e-01,-4.221033340554986498e+05,5.941864159731612312e-03,-4.032140172826257892e-04,-5.515192284219785357e-01,1.253278156484424061e-02,1.000005154008907660e+00,-5.941892663581790912e-03,4.032106644486018084e-04,5.515192117207730060e-01,1.243302435292950939e-02,1.000005044397307863e+00,-2.850385017860029846e-08,-3.352834023980823253e-09,-1.670120552965670413e-08
2.644000000000000239e-01,-4.221033340967090917e+05,5.941860921292715057e-03,-4.031777353564103728e-04,-5.515192347340842627e-01,1.253312675124152939e-02,1.000005154016672781e+00,-5.941889941909063444e-03,4.031731883782328232e-04,5.515192178406636003e-01,1.243321726032493510e-02,1.000005044413419864e+00,-2.902061634838665194e-08,-4.546978177549614031e-09,-1.689342066235610673e-08
2.647999999999999798e-01,-4.221033341380978236e+05,5.941864108221862721e-03,-4.031436637794969294e-04,-5.515192492799814161e-01,1.253347191074116219e-02,1.000005154040447319e+00,-5.941885774316158116e-03,4.031398425304043341e-04,5.515192326338903550e-01,1.243341038370582644e-02,1.000005044437681567e+00,-2.166609429539445575e-08,-3.821249092595280922e-09,-1.664609106111214487e-08
2.651999999999999913e-01,-4.221033341793582658e+05,5.941869201158228760e-03,-4.031359171664550289e-04,-5.515192728447820825e-01,1.253381613177063925e-02,1.000005154066088808e+00,-5.941880593515811229e-03,4.031349249917932638e-04,5.515192560205832706e-01,1.243360288658668100e-02,1.000005044469111981e+00,-1.139235758246953667e-08,-9.921746617650925582e-10,-1.682419881188224053e-08
2.656000000000000028e-01,-4.221033342205470544e+05,5.941871275085702092e-03,-4.031554547528811154e-04,-5.515193128477163809e-01,1.253415987644317803e-02,1.000005154075198854e+00,-5.941875657312527433e-03,4.031571740237487153e-04,5.515192955457262070e-01,1.243379522288777690e-02,1.000005044494617579e+00,-4.382226825340451715e-09,1.719270867599903552e-09,-1.730199017391242933e-08
2.660000000000000697e-01,-4.221033342616208247e+05,5.941871010222431887e-03,-4.031832131614397716e-04,-5.515193395792817865e-01,1.253450315115636933e-02,1.000005154078377645e+00,-5.941873100780260299e-03,4.031856590688487276e-04,5.515193219486710374e-01,1.243398733360709905e-02,1.000005044504557405e+00,-2.090557828411665486e-09,2.445907408955925316e-09,-1.763061074910865500e-08
2.664000000000000257e-01,-4.221033343024079804e+05,5.941873099005445628e-03,-4.031949418941174995e-04,-5.515193062351452236e-01,1.253484518935338472e-02,1.000005154097054039e+00,-5.941874622917071858e-03,4.031956899073152142e-04,5.515192903207045694e-01,1.243417841784101238e-02,1.000005044507048746e+00,-1.523911626229168537e-09,7.480131977146906030e-10,-1.591444065418556875e-08
2.668000000000000371e-01,-4.221033343428556109e+05,5.941881648769976529e-03,-4.031811339788213245e-04,-5.515192308176900537e-01,1.253518544433546676e-02,1.000005154145235498e+00,-5.941881220577688479e-03,4.031787042589306540e-04,5.515192196912523936e-01,1.243436796086815413e-02,1.000005044523158082e+00,4.281922880502997408e-10,-2.429719890670485605e-09,-1.112643766010279478e-08
2.671999999999999931e-01,-4.221033343832780956e+05,5.941892290603133404e-03,-4.031562938877868824e-04,-5.515191722358935289e-01,1.253552484322852968e-02,1.000005154218125858e+00,-5.941890403610729926e-03,4.031517222615658524e-04,5.515191679339567221e-01,1.243455694570913712e-02,1.000005044571073087e+00,1.886992403478393587e-09,-4.571626221029981285e-09,-4.301936806783146494e-09
2.676000000000000045e-01,-4.221033344236696139e+05,5.941896972225506161e-03,-4.031437687350302888e-04,-5.515191654998718995e-01,1.253586349761694023e-02,1.000005154283035047e+00,-5.941893855579078246e-03,4.031392965443657815e-04,5.515191671455393907e-01,1.243474553152998721e-02,1.000005044636385065e+00,3.116646427915592543e-09,-4.472190664507342400e-09,1.645667491168012475e-09
2.680000000000000160e-01,-4.221033344638622366e+05,5.941892895143115715e-03,-4.031544611839405065e-04,-5.515191830816537077e-01,1.253620104669331790e-02,1.000005154318309497e+00,-5.941886775078082834e-03,4.031507535419695054e-04,5.515191870531466201e-01,1.243493335219501839e-02,1.000005044680481348e+00,6.120065032880206424e-09,-3.707641971001027215e-09,3.971492912313578927e-09
2.684000000000000830e-01,-4.221033345038928092e+05,5.941883912198625897e-03,-4.031801208653064774e-04,-5.515192003806098642e-01,1.253653776850797985e-02,1.000005154336978341e+00,-5.941874035371693188e-03,4.031759596220112771e-04,5.515192019480544827e-01,1.243512059502334746e-02,1.000005044698314416e+00,9.876826932708748785e-09,-4.161243295200314080e-09,1.567444618544300283e-09
2.688000000000000389e-01,-4.221033345440962003e+05,5.941876631538323822e-03,-4.032033402726716747e-04,-5.515192138144486833e-01,1.253687481269055541e-02,1.000005154350568581e+00,-5.941864938682133584e-03,4.031985168977483022e-04,5.515192086556319762e-01,1.243530829065343964e-02,1.000005044711614222e+00,1.169285619023741063e-08,-4.823374923372449746e-09,-5.158816707151459013e-09
2.691999999999999948e-01,-4.221033345844546566e+05,5.941874442679307040e-03,-4.032097521138328241e-04,-5.515192221621988411e-01,1.253721203778268740e-02,1.000005154365452231e+00,-5.941865028787631300e-03,4.032062993807763833e-04,5.515192089578199175e-01,1.243549619919406303e-02,1.000005044722125147e+00,9.413891675739971543e-09,-3.452733056440778631e-09,-1.320437892360359911e-08
2.696000000000000063e-01,-4.221033346247707377e+05,5.941874687807164289e-03,-4.031965194225443439e-04,-5.515192056116804409e-01,1.253754882632803457e-02,1.000005154397143103e+00,-5.941870028298687316e-03,4.031961345213304153e-04,5.515191875428634427e-01,1.243568362550279312e-02,1.000005044726493209e+00,4.659508476972940016e-09,-3.849012139285450107e-10,-1.806881699817353137e-08
2.699999999999999623e-01,-4.221033346650144085e+05,5.941873676427685859e-03,-4.031776780689224683e-04,-5.515191558939557259e-01,1.253788528512305225e-02,1.000005154442790367e+00,-5.941872832731708194e-03,4.031795756399776166e-04,5.515191393139714515e-01,1.243587062498487453e-02,1.000005044730738479e+00,8.436959776647601217e-10,1.897571055148317143e-09,-1.657998427440077194e-08
2.703999999999999737e-01,-4.221033347051358433e+05,5.941871634570829522e-03,-4.031738419149302386e-04,-5.515191206118139622e-01,1.253822149399538670e-02,1.000005154477063618e+00,-5.941870781271605707e-03,4.031751222606050973e-04,5.515191103953296370e-01,1.243605721628883963e-02,1.000005044736758997e+00,8.532992238144410102e-10,1.280345674858733573e-09,-1.021648432519839389e-08
2.708000000000000407e-01,-4.221033347449169378e+05,5.941871866276186680e-03,-4.031912432924894627e-04,-5.515191386560086562e-01,1.253855684934569899e-02,1.000005154488163184e+00,-5.941867352281702055e-03,4.031895949852255085e-04,5.515191353673150054e-01,1.243624271183749533e-02,1.000005044744599392e+00,4.513994484624250791e-09,-1.648307263954224694e-09,-3.288693650738139240e-09
2.712000000000000521e-01,-4.221033347843564115e+05,5.941875514476889150e-03,-4.032157979478352564e-04,-5.515191910407277742e-01,1.253889120945755886e-02,1.000005154490415604e+00,-5.941868938202116146e-03,4.032121846240471850e-04,5.515191912468758728e-01,1.243642692446340729e-02,1.000005044754812777e+00,6.576274773004153751e-09,-3.613323788071408360e-09,2.061480985915409292e-10
2.716000000000000081e-01,-4.221033348239012412e+05,5.941878975567902767e-03,-4.032279790672430031e-04,-5.515192216405546688e-01,1.253922583930419145e-02,1.000005154512370709e+00,-5.941874844336449482e-03,4.032254559302973708e-04,5.515192202216087081e-01,1.243661110697337480e-02,1.000005044764483264e+00,4.131231453284589517e-09,-2.523136945632286493e-09,-1.418945960729445233e-09
2.720000000000000195e-01,-4.221033348635946168e+05,5.941879801051163507e-03,-4.032203292003941906e-04,-5.515192198903350329e-01,1.253956086822383652e-02,1.000005154564401089e+00,-5.941879540688150239e-03,4.032202607628117665e-04,5.515192119688444583e-01,1.243679535778785365e-02,1.000005044774472829e+00,2.603630132672063446e-10,-6.843758242405795222e-11,-7.921490574602785273e-09
2.723999999999999755e-01,-4.221033349031776306e+05,5.941879275937782777e-03,-4.032021635310249503e-04,-5.515192126311124765e-01,1.253989563446142839e-02,1.000005154617871206e+00,-5.941879168170689784e-03,4.032025255297191002e-04,5.515191950944464683e-01,1.243697900755823607e-02,1.000005044793047526e+00,1.077670929924834375e-10,3.619986941498856692e-10,-1.753666600823322597e-08
2.727999999999999869e-01,-4.221033349425707129e+05,5.941878662381508414e-03,-4.031901578211607019e-04,-5.515192133433813870e-01,1.254023000736155004e-02,1.000005154645696059e+00,-5.941874898446639769e-03,4.031887206710823429e-04,5.515191879022756094e-01,1.243716195658551779e-02,1.000005044819688216e+00,3.763934868644680520e-09,-1.437150078358994526e-09,-2.544110577762381808e-08
2.732000000000000539e-01,-4.221033349820016883e+05,5.941877403216131413e-03,-4.031940095830575488e-04,-5.515192094512901821e-01,1.254056473383713920e-02,1.000005154656656625e+00,-5.941871494607086669e-03,4.031918211638530706e-04,5.515191823061773579e-01,1.243734497810696817e-02,1.000005044850047486e+00,5.908609044744106420e-09,-2.188419204478177921e-09,-2.714511282420062344e-08
2.736000000000000654e-01,-4.221033350213491358e+05,5.941874714693264406e-03,-4.032088132055932023e-04,-5.515191977288058656e-01,1.254089932212629384e-02,1.000005154668434315e+00,-5.941871279274539737e-03,4.032088787624376605e-04,5.515191749031351787e-01,1.243752759986188443e-02,1.000005044892737782e+00,3.435418724669070389e-09,6.555684445817833161e-11,-2.282567068689900225e-08
2.740000000000000213e-01,-4.221033350603881991e+05,5.941871098085670273e-03,-4.032208285920212002e-04,-5.515192109112970753e-01,1.254123294086132052e-02,1.000005154679703523e+00,-5.941873651857774649e-03,4.032243316161634983e-04,5.515191935708262383e-01,1.243770900598632767e-02,1.000005044945977861e+00,-2.553772104375851004e-09,3.503024142298156313e-09,-1.734047083701284464e-08
2.743999999999999773e-01,-4.221033350991490297e+05,5.941867561088631268e-03,-4.032198152753360817e-04,-5.515192527000526423e-01,1.254156569624065298e-02,1.000005154684221464e+00,-5.941875415738482810e-03,4.032250184504551421e-04,5.515192378768709602e-01,1.243788932599606753e-02,1.000005044989515701e+00,-7.854649851542216954e-09,5.203175119060376996e-09,-1.482318168211094189e-08
2.747999999999999887e-01,-4.221033351378163788e+05,5.941864926653972132e-03,-4.032061818272715840e-04,-5.515192800008444918e-01,1.254189827706164370e-02,1.000005154692430454e+00,-5.941874832303991119e-03,4.032099370891737496e-04,5.515192648284147348e-01,1.243806929964233476e-02,1.000005045014275451e+00,-9.905650018987577354e-09,3.755261902165570737e-09,-1.517242975701549312e-08
2.752000000000000002e-01,-4.221033351764045656e+05,5.941865589849444629e-03,-4.031889416920568145e-04,-5.515192548231658831e-01,1.254223084535755969e-02,1.000005154720832401e+00,-5.941875767750560283e-03,4.031894445564035488e-04,5.515192384888073507e-01,1.243824910252428612e-02,1.000005045025786687e+00,-1.017790111565441968e-08,5.028643467342580609e-10,-1.633435853243270230e-08
2.756000000000000671e-01,-4.221033352149429265e+05,5.941871475117104992e-03,-4.031793870072091402e-04,-5.515192053863858801e-01,1.254256350221092872e-02,1.000005154763830673e+00,-5.941881362979297213e-03,4.031781412626358335e-04,5.515191879160985522e-01,1.243842874184397304e-02,1.000005045031310935e+00,-9.887862192220486790e-09,-1.245744573306634823e-09,-1.747028732790312233e-08
2.760000000000000231e-01,-4.221033352537339088e+05,5.941879579904551199e-03,-4.031818516697350217e-04,-5.515191827700625105e-01,1.254289713669530688e-02,1.000005154797193985e+00,-5.941888712604120014e-03,4.031821844294768207e-04,5.515191636033489608e-01,1.243860895601752586e-02,1.000005045039792151e+00,-9.132699568814572899e-09,3.327597417990095507e-10,-1.916671354962318219e-08
2.764000000000000346e-01,-4.221033352929083630e+05,5.941884346674713817e-03,-4.031907942065208550e-04,-5.515191964774986966e-01,1.254323206531165677e-02,1.000005154816255848e+00,-5.941891243447027654e-03,4.031944312659715046e-04,5.515191761411458726e-01,1.243878992864987099e-02,1.000005045060171627e+00,-6.896772313837173929e-09,3.637059450649609421e-09,-2.033635282394641308e-08
2.767999999999999905e-01,-4.221033353323106421e+05,5.941882015949466467e-03,-4.031964601702900906e-04,-5.515192208369668059e-01,1.254356794167259433e-02,1.000005154832377396e+00,-5.941885932930272146e-03,4.032021328352746467e-04,5.515192014249982178e-01,1.243897122284459873e-02,1.000005045087623889e+00,-3.916980805679370903e-09,5.672664984556104184e-09,-1.941196858812332948e-08
2.772000000000000020e-01,-4.221033353717460413e+05,5.941875018085546190e-03,-4.031912893888845557e-04,-5.515192380904303526e-01,1.254390438497097852e-02,1.000005154845739597e+00,-5.941877375575561025e-03,4.031976347742602775e-04,5.515192210765612613e-01,1.243915243830369388e-02,1.000005045107625001e+00,-2.357490014835705860e-09,6.345385375721834115e-09,-1.701386909136459735e-08
2.776000000000000134e-01,-4.221033354112034431e+05,5.941870300053835215e-03,-4.031756828504205509e-04,-5.515192594294765494e-01,1.254424151923071162e-02,1.000005154854876066e+00,-5.941872485236898357e-03,4.031832156364444021e-04,5.515192447406995768e-01,1.243933376337242290e-02,1.000005045115031965e+00,-2.185183063142803750e-09,7.532786023851240076e-09,-1.468877697252679582e-08
2.780000000000000804e-01,-4.221033354505408206e+05,5.941870752464803278e-03,-4.031598112267531378e-04,-5.515192754852307200e-01,1.254457871623439538e-02,1.000005154870734048e+00,-5.941873925345616397e-03,4.031692048105446516e-04,5.515192623237326064e-01,1.243951470508912992e-02,1.000005045118916414e+00,-3.172880813119560717e-09,9.393583791513730047e-09,-1.316149811358968691e-08
2.784000000000000363e-01,-4.221033354897049721e+05,5.941873904849567095e-03,-4.031565026315246181e-04,-5.515192592528627147e-01,1.254491545122877506e-02,1.000005154902175120e+00,-5.941877841164655213e-03,4.031668279139045291e-04,5.515192477801478255e-01,1.243969493232607339e-02,1.000005045132382975e+00,-3.936315088118313987e-09,1.032528237991095152e-08,-1.147271488921575155e-08
2.788000000000000478e-01,-4.221033355288600433e+05,5.941875379335838023e-03,-4.031692851573423888e-04,-5.515192110043113383e-01,1.254525188861019443e-02,1.000005154939640484e+00,-5.941878540824697789e-03,4.031776799422283949e-04,5.515192028301529881e-01,1.243987478603855897e-02,1.000005045163279593e+00,-3.161488859766692361e-09,8.394784886006124991e-09,-8.174158350193749811e-09
2.792000000000000037e-01,-4.221033355682045803e+05,5.941874715221338518e-03,-4.031867318863738107e-04,-5.515191767496893105e-01,1.254558850433435714e-02,1.000005154965049048e+00,-5.941876047179907132e-03,4.031904452913635632e-04,5.515191733686239939e-01,1.244005481537527324e-02,1.000005045210505816e+00,-1.331958568613622607e-09,3.713404989752477903e-09,-3.381065316609976890e-09
2.795999999999999597e-01,-4.221033356076353812e+05,5.941875914666982887e-03,-4.031942744038505017e-04,-5.515191888446607793e-01,1.254592504229768216e-02,1.000005154972753774e+00,-5.941874614383367732e-03,4.031934311687492369e-04,5.515191900632008259e-01,1.244023479571886373e-02,1.000005045256342928e+00,1.300283615154884664e-09,-8.432351012647824884e-10,1.218540046643568076e-09
2.800000000000000266e-01,-4.221033356469243299e+05,5.941880726698535627e-03,-4.031878873233843657e-04,-5.515192255054170989e-01,1.254626082388494643e-02,1.000005154978074184e+00,-5.941876239680727971e-03,4.031854816029951374e-04,5.515192290476828019e-01,1.244041414599656586e-02,1.000005045279250160e+00,4.487017807655591106e-09,-2.405720389228333672e-09,3.542265702982660969e-09
2.804000000000000381e-01,-4.221033356861085049e+05,5.941887366478164519e-03,-4.031752096907546975e-04,-5.515192498382414099e-01,1.254659596697340306e-02,1.000005154994150658e+00,-5.941878430430910796e-03,4.031741278676609710e-04,5.515192520412116606e-01,1.244059312521634403e-02,1.000005045292622352e+00,8.936047253722823047e-09,-1.081823093726421575e-09,2.202970250664293417e-09
2.808000000000000496e-01,-4.221033357253055437e+05,5.941891662120433494e-03,-4.031679890451116089e-04,-5.515192497969819696e-01,1.254693080382974883e-02,1.000005155018469649e+00,-5.941877776897973827e-03,4.031685817007901024e-04,5.515192475005299411e-01,1.244077215450975320e-02,1.000005045330605968e+00,1.388522245966694602e-08,5.926556784934845779e-10,-2.296452028538453760e-09
2.812000000000000055e-01,-4.221033357644605567e+05,5.941890779165787465e-03,-4.031720813883715011e-04,-5.515192413938330152e-01,1.254726513170633176e-02,1.000005155053088624e+00,-5.941874686762973513e-03,4.031735336011927967e-04,5.515192346454086403e-01,1.244095102067214673e-02,1.000005045391600733e+00,1.609240281395113437e-08,1.452212821295619655e-09,-6.748424374869443909e-09
2.816000000000000170e-01,-4.221033358033998520e+05,5.941886177705452306e-03,-4.031833106805919761e-04,-5.515192244794270282e-01,1.254759846170833658e-02,1.000005155102064114e+00,-5.941871653473614241e-03,4.031858922765752407e-04,5.515192163520670210e-01,1.244112915913606586e-02,1.000005045444129603e+00,1.452423183806450524e-08,2.581595983264673572e-09,-8.127360007215145288e-09
2.819999999999999729e-01,-4.221033358421689481e+05,5.941880660500633432e-03,-4.031922940344452545e-04,-5.515191922497880705e-01,1.254793106876646129e-02,1.000005155157969394e+00,-5.941871150250502623e-03,4.031967168914582858e-04,5.515191860198734863e-01,1.244130675446473468e-02,1.000005045470489629e+00,9.510250130809194680e-09,4.422857013031307460e-09,-6.229914584210405337e-09
2.823999999999999844e-01,-4.221033358808438061e+05,5.941876366941989396e-03,-4.031926039586998631e-04,-5.515191605072887748e-01,1.254826321592603273e-02,1.000005155211683316e+00,-5.941873595311933723e-03,4.031985923019061548e-04,5.515191577202971374e-01,1.244148398571605536e-02,1.000005045479272159e+00,2.771630055672935633e-09,5.988343206291685261e-09,-2.786991637471203376e-09
2.828000000000000513e-01,-4.221033359195656376e+05,5.941872084252228410e-03,-4.031862401506374253e-04,-5.515191592638488682e-01,1.254859525126014903e-02,1.000005155263175904e+00,-5.941875457510590285e-03,4.031926001740348446e-04,5.515191590763245388e-01,1.244166117250658510e-02,1.000005045484369859e+00,-3.373258361874520439e-09,6.360023397419378027e-09,-1.875243293980588533e-10
2.832000000000000628e-01,-4.221033359584758291e+05,5.941865651252316999e-03,-4.031796179774497406e-04,-5.515191860764575571e-01,1.254892744736314965e-02,1.000005155320651262e+00,-5.941872404833535570e-03,4.031847947083556623e-04,5.515191860350915354e-01,1.244183863926956977e-02,1.000005045492518452e+00,-6.753581218571502731e-09,5.176730905921689274e-09,-4.136602171911363257e-11
2.836000000000000187e-01,-4.221033359977036598e+05,5.941859757575048556e-03,-4.031780315752635300e-04,-5.515192022528155880e-01,1.254926012049882404e-02,1.000005155396057388e+00,-5.941864987177899148e-03,4.031810857736857490e-04,5.515191990170259517e-01,1.244201672279002940e-02,1.000005045511139556e+00,-5.229602850591319463e-09,3.054198422218924042e-09,-3.235789636235608668e-09
2.839999999999999747e-01,-4.221033360371110030e+05,5.941859634597423077e-03,-4.031834360281142684e-04,-5.515191897382126784e-01,1.254959296025329359e-02,1.000005155489521069e+00,-5.941859537027493511e-03,4.031844806697118316e-04,5.515191793830855893e-01,1.244219500956728584e-02,1.000005045550810268e+00,9.756992956633236957e-11,1.044641597563230467e-09,-1.035512708913444158e-08
2.843999999999999861e-01,-4.221033360764389508e+05,5.941866893718261364e-03,-4.031926453570727656e-04,-5.515191665925799347e-01,1.254992531394285953e-02,1.000005155569532178e+00,-5.941860992331505359e-03,4.031928645370595342e-04,5.515191465265567583e-01,1.244237272052381611e-02,1.000005045606618514e+00,5.901386756004822765e-09,2.191799867686319847e-10,-2.006602317639050170e-08
2.847999999999999976e-01,-4.221033361156409956e+05,5.941876856063887762e-03,-4.031991143732311278e-04,-5.515191609822304164e-01,1.255025706568230377e-02,1.000005155607816665e+00,-5.941867776707869878e-03,4.031995978269699754e-04,5.515191328750410626e-01,1.244254973031475899e-02,1.000005045655050440e+00,9.079356017883954966e-09,4.834537388476167763e-10,-2.810718935375433603e-08
2.852000000000000646e-01,-4.221033361547896639e+05,5.941881800167284414e-03,-4.031977613320233533e-04,-5.515191700336377068e-01,1.255058837136688657e-02,1.000005155624480224e+00,-5.941873393225264276e-03,4.031986038344597127e-04,5.515191391856483216e-01,1.244272629861581034e-02,1.000005045693637351e+00,8.406942020137975202e-09,8.425024363594747767e-10,-3.084798938512989253e-08
2.856000000000000205e-01,-4.221033361937289010e+05,5.941878576882287863e-03,-4.031889471188710859e-04,-5.515191801512212555e-01,1.255091872413310709e-02,1.000005155649951627e+00,-5.941872781657303072e-03,4.031903263171594852e-04,5.515191518628822509e-01,1.244290205420962511e-02,1.000005045747711652e+00,5.795224984790625644e-09,1.379198288399292177e-09,-2.828833900458960215e-08
2.860000000000000320e-01,-4.221033362322307657e+05,5.941870181826804619e-03,-4.031793990101054841e-04,-5.515191960022737261e-01,1.255124736038425691e-02,1.000005155678366009e+00,-5.941867534154247725e-03,4.031816454776126720e-04,5.515191725308421500e-01,1.244307632560091859e-02,1.000005045823388894e+00,2.647672556893576612e-09,2.246467507187929064e-09,-2.347143157610531716e-08
2.863999999999999879e-01,-4.221033362704291940e+05,5.941862474654389589e-03,-4.031768778562290511e-04,-5.515192259704165822e-01,1.255157476568610590e-02,1.000005155694421388e+00,-5.941863433381825571e-03,4.031797514562830871e-04,5.515192058721931634e-01,1.244324957508539595e-02,1.000005045894887257e+00,-9.587274359817987701e-10,2.873600054035998358e-09,-2.009822341886291497e-08
2.867999999999999994e-01,-4.221033363085151650e+05,5.941858716316316541e-03,-4.031829217177263164e-04,-5.515192531248999108e-01,1.255190169479120273e-02,1.000005155701099158e+00,-5.941864140936763822e-03,4.031859482932704294e-04,5.515192338052662402e-01,1.244342238629405489e-02,1.000005045940278947e+00,-5.424620447280759095e-09,3.026575544112959648e-09,-1.931963367063360693e-08
2.872000000000000108e-01,-4.221033363465419970e+05,5.941857325077245545e-03,-4.031907206794659677e-04,-5.515192504343897628e-01,1.255222860037468954e-02,1.000005155705756543e+00,-5.941867323095315241e-03,4.031934002831675471e-04,5.515192303682083796e-01,1.244359493793052024e-02,1.000005045960034700e+00,-9.998018069695691068e-09,2.679603701579401365e-09,-2.006618138317151079e-08
2.876000000000000778e-01,-4.221033363844303531e+05,5.941857251770240114e-03,-4.031918227447806795e-04,-5.515192288542796195e-01,1.255255542389235347e-02,1.000005155710911309e+00,-5.941869378996652434e-03,4.031935469542412710e-04,5.515192078309456569e-01,1.244376693809288482e-02,1.000005045966698924e+00,-1.212722641232011345e-08,1.724209460591489412e-09,-2.102333396258870835e-08
2.880000000000000338e-01,-4.221033364222844830e+05,5.941859833004536733e-03,-4.031849728285900446e-04,-5.515192229501048038e-01,1.255288243385210833e-02,1.000005155716157335e+00,-5.941870005119129217e-03,4.031853327917760393e-04,5.515192011641993908e-01,1.244393863299940624e-02,1.000005045970875139e+00,-1.017211459248407168e-08,3.599631859946272883e-10,-2.178590541301872463e-08
2.884000000000000452e-01,-4.221033364601592766e+05,5.941866438655920256e-03,-4.031760249585231398e-04,-5.515192494950545976e-01,1.255320959646670682e-02,1.000005155724861261e+00,-5.941871351654653792e-03,4.031756608593425927e-04,5.515192274198262856e-01,1.244411016100216427e-02,1.000005045974144302e+00,-4.912998733536122486e-09,-3.640991805471151255e-10,-2.207522831199071334e-08
2.888000000000000012e-01,-4.221033364979873877e+05,5.941875143559825594e-03,-4.031711985186784580e-04,-5.515192844553840068e-01,1.255353657570720295e-02,1.000005155745758767e+00,-5.941874537414169356e-03,4.031714138510775593e-04,5.515192628928695662e-01,1.244428134723094687e-02,1.000005045980720819e+00,6.061456562372891099e-10,2.153323991013235406e-10,-2.156251444063173039e-08
2.891999999999999571e-01,-4.221033365357205621e+05,5.941881324176162028e-03,-4.031725701701572174e-04,-5.515193017038115819e-01,1.255386330202623232e-02,1.000005155772479393e+00,-5.941877798737563859e-03,4.031738804457748234e-04,5.515192817733181041e-01,1.244445215795308979e-02,1.000005046000405740e+00,3.525438598168950666e-09,1.310275617606021514e-09,-1.993049347781550296e-08
2.896000000000000241e-01,-4.221033365734919789e+05,5.941882765075668510e-03,-4.031771328204553236e-04,-5.515193032704996945e-01,1.255419028138578252e-02,1.000005155785247402e+00,-5.941879005286503611e-03,4.031793268188435097e-04,5.515192864710684040e-01,1.244462306933328752e-02,1.000005046020521204e+00,3.759789164899107750e-09,2.193998388186086529e-09,-1.679943129051508777e-08
2.900000000000000355e-01,-4.221033366113365046e+05,5.941880332787167693e-03,-4.031796602534833259e-04,-5.515192988260532170e-01,1.255451763466314437e-02,1.000005155790822053e+00,-5.941878168092916586e-03,4.031826403550346533e-04,5.515192855581967368e-01,1.244479418334717459e-02,1.000005046027827804e+00,2.164694251106935585e-09,2.980101551327326431e-09,-1.326785648014805474e-08
2.904000000000000470e-01,-4.221033366491874331e+05,5.941876533362078043e-03,-4.031776542665769570e-04,-5.515192810553870562e-01,1.255484507374761242e-02,1.000005155813884050e+00,-5.941877446686555722e-03,4.031809688118762080e-04,5.515192705942442153e-01,1.244496522951205400e-02,1.000005046048173529e+00,-9.133244776790561126e-10,3.314545299250987176e-09,-1.046114284086741009e-08
2.908000000000000029e-01,-4.221033366871569306e+05,5.941873548343266920e-03,-4.031733516245811742e-04,-5.515192414120726472e-01,1.255517296102015741e-02,1.000005155850981486e+00,-5.941879164336593550e-03,4.031762879397259806e-04,5.515192330113689589e-01,1.244513657136908126e-02,1.000005046095580719e+00,-5.615993326629764582e-09,2.936315144806342370e-09,-8.400703688238309041e-09
2.912000000000000144e-01,-4.221033367252970929e+05,5.941871697547914007e-03,-4.031710875723946139e-04,-5.515192036376055373e-01,1.255550160707104117e-02,1.000005155881058316e+00,-5.941882063538621306e-03,4.031731561354498354e-04,5.515191973837956230e-01,1.244530843056463124e-02,1.000005046146480003e+00,-1.036599070729921079e-08,2.068563055221406266e-09,-6.253809914369412581e-09
2.915999999999999703e-01,-4.221033367634211900e+05,5.941869466372497709e-03,-4.031729632118426243e-04,-5.515191952864277880e-01,1.255583063696757984e-02,1.000005155896824816e+00,-5.941881371433531053e-03,4.031741411254465197e-04,5.515191916505135517e-01,1.244548027691395019e-02,1.000005046185325375e+00,-1.190506103334459942e-08,1.177913603895436312e-09,-3.635914236355120011e-09
2.920000000000000373e-01,-4.221033368012472638e+05,5.941866267983799722e-03,-4.031780174812602761e-04,-5.515192129383522657e-01,1.255615931306794039e-02,1.000005155905062892e+00,-5.941874911350441060e-03,4.031784170739624649e-04,5.515192110786697466e-01,1.244565120438048331e-02,1.000005046214541116e+00,-8.643366641337968392e-09,3.995927021888633079e-10,-1.859682519089744801e-09
2.924000000000000488e-01,-4.221033368388240924e+05,5.941864084805867884e-03,-4.031841360953778678e-04,-5.515192228667959995e-01,1.255648780542327134e-02,1.000005155913829880e+00,-5.941865964866662429e-03,4.031834448816121186e-04,5.515192198775202836e-01,1.244582122337865512e-02,1.000005046240902917e+00,-1.880060794545723724e-09,-6.912137657491719545e-10,-2.989275715847838910e-09
2.928000000000000602e-01,-4.221033368763019098e+05,5.941865407877211340e-03,-4.031880998509424722e-04,-5.515192069083444393e-01,1.255681649596535748e-02,1.000005155921391387e+00,-5.941860865266251207e-03,4.031861003744317872e-04,5.515191994392741881e-01,1.244599062945826902e-02,1.000005046276126519e+00,4.542610960132920095e-09,-1.999476510685001263e-09,-7.469070251175935482e-09
2.932000000000000162e-01,-4.221033369137322297e+05,5.941870578123225645e-03,-4.031873532780649513e-04,-5.515191802981832536e-01,1.255714538507455777e-02,1.000005155925748568e+00,-5.941863060755509483e-03,4.031842091767864683e-04,5.515191678301500922e-01,1.244615947215192524e-02,1.000005046329897951e+00,7.517367716161627023e-09,-3.144101278483059370e-09,-1.246803316146127827e-08
2.936000000000000276e-01,-4.221033369510737830e+05,5.941876986831807692e-03,-4.031828903222644026e-04,-5.515191597618206432e-01,1.255747426075300502e-02,1.000005155931279477e+00,-5.941869833874171766e-03,4.031793811030808254e-04,5.515191451011158819e-01,1.244632768427806485e-02,1.000005046387208330e+00,7.152957635925272228e-09,-3.509219183577168277e-09,-1.466070476130454381e-08
2.939999999999999836e-01,-4.221033369884150452e+05,5.941880684724147252e-03,-4.031786275910386754e-04,-5.515191431558730262e-01,1.255780346459814921e-02,1.000005155939208690e+00,-5.941875306836293461e-03,4.031762482807672464e-04,5.515191303862764238e-01,1.244649576985958593e-02,1.000005046422294486e+00,5.377887853791341044e-09,-2.379310271429044971e-09,-1.276959660234666671e-08
2.943999999999999950e-01,-4.221033370258795912e+05,5.941879131111080931e-03,-4.031785052375693595e-04,-5.515191268652711587e-01,1.255813336506753433e-02,1.000005155945457247e+00,-5.941875202299515789e-03,4.031779296732933239e-04,5.515191187080115132e-01,1.244666423968370308e-02,1.000005046436568401e+00,3.928811565141743234e-09,-5.755642760356741161e-10,-8.157259645535930304e-09
2.948000000000000620e-01,-4.221033370635426254e+05,5.941873774442830471e-03,-4.031828592366436172e-04,-5.515191289603773583e-01,1.255846403234459584e-02,1.000005155947483626e+00,-5.941871472877523208e-03,4.031831547263313486e-04,5.515191251212926415e-01,1.244683328952443310e-02,1.000005046446155177e+00,2.301565307262498639e-09,2.954896877313192838e-10,-3.839084716794616270e-09
2.952000000000000179e-01,-4.221033371014624718e+05,5.941868247246322697e-03,-4.031880965928965124e-04,-5.515191579123355226e-01,1.255879543085809506e-02,1.000005155949818203e+00,-5.941868532978192285e-03,4.031878377614154705e-04,5.515191555437953808e-01,1.244700302381029910e-02,1.000005046456478031e+00,-2.857318695884125681e-10,-2.588314810419468925e-10,-2.368540141794994724e-09
2.956000000000000294e-01,-4.221033371395962313e+05,5.941864905412693430e-03,-4.031903304101421112e-04,-5.515191928105861452e-01,1.255912729356573575e-02,1.000005155955930647e+00,-5.941867930635832268e-03,4.031889166605689728e-04,5.515191881064485102e-01,1.244717330022708512e-02,1.000005046469488512e+00,-3.025223138837518366e-09,-1.413749573138389781e-09,-4.704137634981009342e-09
2.959999999999999853e-01,-4.221033371777914581e+05,5.941864038993440247e-03,-4.031887343125689378e-04,-5.515192041357973585e-01,1.255945913082694328e-02,1.000005155964796888e+00,-5.941868404351636698e-03,4.031862282127994458e-04,5.515191941281795129e-01,1.244734367341662762e-02,1.000005046490846983e+00,-4.365358196450896955e-09,-2.506099769491922785e-09,-1.000761784553105826e-08
2.963999999999999968e-01,-4.221033372159488499e+05,5.941865634064478173e-03,-4.031864224596631570e-04,-5.515191933441079275e-01,1.255979064796566326e-02,1.000005155973042958e+00,-5.941868434995029903e-03,4.031828258168039677e-04,5.515191771263517895e-01,1.244751386179183440e-02,1.000005046521305507e+00,-2.800930551730140827e-09,-3.596642859189300157e-09,-1.621775613802611815e-08
2.968000000000000083e-01,-4.221033372541897697e+05,5.941869900262533588e-03,-4.031865628099685363e-04,-5.515191883673036255e-01,1.256012228173028315e-02,1.000005155978434646e+00,-5.941869046296466457e-03,4.031823333296279273e-04,5.515191675845252384e-01,1.244768434769435647e-02,1.000005046551297294e+00,8.539660671311177786e-10,-4.229480340608993139e-09,-2.078277838712949688e-08
2.972000000000000752e-01,-4.221033372925912845e+05,5.941876036217780092e-03,-4.031893042088563798e-04,-5.515192023340476091e-01,1.256045424352035360e-02,1.000005155983384908e+00,-5.941871760617620582e-03,4.031854853579648883e-04,5.515191798878187335e-01,1.244785536782657201e-02,1.000005046576892598e+00,4.275600159510395404e-09,-3.818850891491431393e-09,-2.244622887559444280e-08
2.976000000000000312e-01,-4.221033373311064206e+05,5.941881790175696128e-03,-4.031928490170747143e-04,-5.515192236181266638e-01,1.256078632768479336e-02,1.000005155997669481e+00,-5.941876083225776546e-03,4.031899278548198642e-04,5.515192023488344475e-01,1.244802665731249876e-02,1.000005046613611448e+00,5.706949919581649766e-09,-2.921162254850093870e-09,-2.126929221635265321e-08
2.980000000000000426e-01,-4.221033373696584022e+05,5.941884403385735980e-03,-4.031944956536932757e-04,-5.515192411735189149e-01,1.256111826204509875e-02,1.000005156040257637e+00,-5.941879925538261220e-03,4.031924102914996393e-04,5.515192229969774207e-01,1.244819782590200416e-02,1.000005046670521702e+00,4.477847474759766300e-09,-2.085362193636388500e-09,-1.817654149416370046e-08
2.983999999999999986e-01,-4.221033374082797091e+05,5.941882347399798925e-03,-4.031926203045757421e-04,-5.515192619820212805e-01,1.256145019687185393e-02,1.000005156114654348e+00,-5.941881088138110077e-03,4.031911250673786092e-04,5.515192468320357921e-01,1.244836893122601429e-02,1.000005046723932534e+00,1.259261688847657101e-09,-1.495237197132823909e-09,-1.514998548834967096e-08
2.988000000000000100e-01,-4.221033374468800030e+05,5.941875966695482451e-03,-4.031884416148075645e-04,-5.515192820894251335e-01,1.256178187695219592e-02,1.000005156193815692e+00,-5.941879206418498351e-03,4.031869766517840619e-04,5.515192679121870833e-01,1.244853971430378257e-02,1.000005046750860993e+00,-3.239723015899254044e-09,-1.464963023502588446e-09,-1.417723805019477368e-08
2.992000000000000215e-01,-4.221033374852462439e+05,5.941868532540921406e-03,-4.031848360643682980e-04,-5.515192814738212324e-01,1.256211259992802594e-02,1.000005156252137040e+00,-5.941876335230586795e-03,4.031828496938801736e-04,5.515192657150206346e-01,1.244870954039503132e-02,1.000005046759907756e+00,-7.802689665388495843e-09,-1.986370488124382383e-09,-1.575880059778711484e-08
2.996000000000000330e-01,-4.221033375232508988e+05,5.941864016411714695e-03,-4.031841521581444360e-04,-5.515192540456855808e-01,1.256244187794412943e-02,1.000005156286932761e+00,-5.941874779467401849e-03,4.031814795982255144e-04,5.515192356583861200e-01,1.244887800565929077e-02,1.000005046766903938e+00,-1.076305568715324457e-08,-2.672559918921561806e-09,-1.838729946079808997e-08
3.000000000000000444e-01,-4.221033375609099749e+05,5.941863129598895336e-03,-4.031860355938675193e-04,-5.515192269916001644e-01,1.256276973239150128e-02,1.000005156305655563e+00,-5.941874796039316696e-03,4.031831786533256862e-04,5.515192068459191521e-01,1.244904520330994413e-02,1.000005046773861928e+00,-1.166644042135955850e-08,-2.856940541833084130e-09,-2.014568101227354191e-08
3.004000000000000004e-01,-4.221033375982898287e+05,5.941863762008997053e-03,-4.031884859737249827e-04,-5.515192301058087221e-01,1.256309640244585892e-02,1.000005156314957899e+00,-5.941874207577749895e-03,4.031860365084141695e-04,5.515192099595188635e-01,1.244921138894264541e-02,1.000005046778711160e+00,-1.044556875284124997e-08,-2.449465310813171703e-09,-2.014628985858024635e-08
3.008000000000000118e-01,-4.221033376354817883e+05,5.941863676239812764e-03,-4.031894550710767196e-04,-5.515192558015613589e-01,1.256342225420627179e-02,1.000005156319450528e+00,-5.941871135386731818e-03,4.031874498136854860e-04,5.515192366905056209e-01,1.244937686067331024e-02,1.000005046784207874e+00,-7.459146919054637781e-09,-2.005257391233562780e-09,-1.911105573793037138e-08
3.011999999999999678e-01,-4.221033376727240393e+05,5.941863096184649140e-03,-4.031878781744987778e-04,-5.515192729454655440e-01,1.256374815444177145e-02,1.000005156322226307e+00,-5.941866771179776796e-03,4.031856751953296291e-04,5.515192551882559524e-01,1.244954240366230418e-02,1.000005046791063057e+00,-3.674995127656011107e-09,-2.202979169148733957e-09,-1.775720959162896406e-08
3.016000000000000347e-01,-4.221033377101556398e+05,5.941863991030499337e-03,-4.031853973009033002e-04,-5.515192668983993629e-01,1.256407460038818334e-02,1.000005156330745937e+00,-5.941864863239987998e-03,4.031817273831807204e-04,5.515192508572945851e-01,1.244970850858289312e-02,1.000005046797314279e+00,-8.722094886615128217e-10,-3.669917722579768560e-09,-1.604110477781972577e-08
3.020000000000000462e-01,-4.221033377477631439e+05,5.941867921134260863e-03,-4.031848971013070391e-04,-5.515192499666833337e-01,1.256440146091072560e-02,1.000005156355092684e+00,-5.941868737180172264e-03,4.031791278190562664e-04,5.515192355132884083e-01,1.244987509312319926e-02,1.000005046806569542e+00,-8.160459114003870695e-10,-5.769282250772753834e-09,-1.445339492534003512e-08
3.024000000000000576e-01,-4.221033377855466097e+05,5.941873485994905203e-03,-4.031872973691705210e-04,-5.515192283587118105e-01,1.256472856336302013e-02,1.000005156392330896e+00,-5.941876685469958154e-03,4.031803570739385585e-04,5.515192150212522293e-01,1.245004202322932442e-02,1.000005046826051291e+00,-3.199475052950706555e-09,-6.940295231962559375e-09,-1.333745958120857722e-08
3.028000000000000136e-01,-4.221033378235768760e+05,5.941876701245400738e-03,-4.031908428008409376e-04,-5.515191985203620195e-01,1.256505610138767583e-02,1.000005156426376329e+00,-5.941883058211803667e-03,4.031840600471407157e-04,5.515191864735098370e-01,1.245020949359416061e-02,1.000005046858143620e+00,-6.356966402928931892e-09,-6.782753700221907239e-09,-1.204685218247902867e-08
3.032000000000000250e-01,-4.221033378616997506e+05,5.941875797837498432e-03,-4.031927414068015914e-04,-5.515191714228889763e-01,1.256538373512819731e-02,1.000005156446297949e+00,-5.941884256687102704e-03,4.031864693233499705e-04,5.515191618143432395e-01,1.245037712092181281e-02,1.000005046897250116e+00,-8.458849604271734268e-09,-6.272083451620922429e-09,-9.608545736838891571e-09
3.035999999999999810e-01,-4.221033378996137180e+05,5.941873035095440736e-03,-4.031918874533339738e-04,-5.515191722046228762e-01,1.256571070416797296e-02,1.000005156454032651e+00,-5.941881555764364636e-03,4.031858411330230653e-04,5.515191654690949630e-01,1.245054408339762303e-02,1.000005046931509600e+00,-8.520668923900354130e-09,-6.046320310908442214e-09,-6.735527913193095628e-09
3.039999999999999925e-01,-4.221033379371698829e+05,5.941871204957490694e-03,-4.031891979833258921e-04,-5.515192049114325812e-01,1.256603666051797456e-02,1.000005156457258737e+00,-5.941878597983784281e-03,4.031837029618216654e-04,5.515191990901050501e-01,1.245071000213469198e-02,1.000005046949381526e+00,-7.393026293586735243e-09,-5.495021504226677012e-09,-5.821327531130293664e-09
3.044000000000000594e-01,-4.221033379745481070e+05,5.941870359996405219e-03,-4.031868716681440623e-04,-5.515192372028857593e-01,1.256636214314172523e-02,1.000005156460499256e+00,-5.941876869397433834e-03,4.031827401481674492e-04,5.515192289405447257e-01,1.245087542916793223e-02,1.000005046952781473e+00,-6.509401028614858475e-09,-4.131519976613082235e-09,-8.262341033571374282e-09
3.048000000000000154e-01,-4.221033380119134090e+05,5.941868911574030993e-03,-4.031870280526585041e-04,-5.515192380404274619e-01,1.256668761346329578e-02,1.000005156462062006e+00,-5.941875502650734511e-03,4.031842306495530127e-04,5.515192257234647899e-01,1.245104085347742764e-02,1.000005046956430999e+00,-6.591076703518772284e-09,-2.797403105491390318e-09,-1.231696267200987904e-08
3.052000000000000268e-01,-4.221033380492080469e+05,5.941867104462523683e-03,-4.031897031513698984e-04,-5.515192126170763709e-01,1.256701293863538710e-02,1.000005156462840272e+00,-5.941874015933005550e-03,4.031873240869131227e-04,5.515191978980986676e-01,1.245120611174321129e-02,1.000005046964089761e+00,-6.911470481867076909e-09,-2.379064456775690367e-09,-1.471897770333185917e-08
3.055999999999999828e-01,-4.221033380863847560e+05,5.941867334315556991e-03,-4.031928789245790303e-04,-5.515191890609199010e-01,1.256733818192558132e-02,1.000005156468231959e+00,-5.941873953733389432e-03,4.031899450857685200e-04,5.515191747033056924e-01,1.245137110413387614e-02,1.000005046967726630e+00,-6.619417832441631955e-09,-2.933838810510302347e-09,-1.435761420864878346e-08
3.059999999999999942e-01,-4.221033381234246772e+05,5.941870972769987096e-03,-4.031944594734181912e-04,-5.515191778785075716e-01,1.256766353751857281e-02,1.000005156474373935e+00,-5.941877085713574182e-03,4.031904451845294795e-04,5.515191656245789220e-01,1.245153576508928675e-02,1.000005046968494460e+00,-6.112943587086028252e-09,-4.014288888711664560e-09,-1.225392864956376116e-08
3.064000000000000057e-01,-4.221033381602950976e+05,5.941876334281495295e-03,-4.031935533698666804e-04,-5.515191732813327086e-01,1.256798902279418310e-02,1.000005156476638568e+00,-5.941882419830765531e-03,4.031888392718813922e-04,5.515191637251755097e-01,1.245169989841564059e-02,1.000005046969462574e+00,-6.085549270236356723e-09,-4.714097985288132758e-09,-9.556157198886694459e-09
3.068000000000000727e-01,-4.221033381969891489e+05,5.941879592930660037e-03,-4.031912698153181551e-04,-5.515191785120628909e-01,1.256831456228065663e-02,1.000005156485903601e+00,-5.941886122394642554e-03,4.031863490441667101e-04,5.515191714662237565e-01,1.245186335262766369e-02,1.000005046973020617e+00,-6.529463982517247356e-09,-4.920771151445055280e-09,-7.045839134356413069e-09
3.072000000000000286e-01,-4.221033382335993228e+05,5.941878369417480377e-03,-4.031897695329108959e-04,-5.515192003942872567e-01,1.256864038587394636e-02,1.000005156507744131e+00,-5.941884660600849771e-03,4.031842599503245115e-04,5.515191944345423369e-01,1.245202638974734870e-02,1.000005046986969903e+00,-6.291183369394603986e-09,-5.509582586384412228e-09,-5.959744919792342444e-09
3.076000000000000401e-01,-4.221033382701299270e+05,5.941874413274737983e-03,-4.031907139519579856e-04,-5.515192252525867866e-01,1.256896652711592122e-02,1.000005156527930650e+00,-5.941878729131928709e-03,4.031836581938392128e-04,5.515192175420785548e-01,1.245218907954737456e-02,1.000005047012889170e+00,-4.315857190725913561e-09,-7.055758118772788995e-09,-7.710508231895119025e-09
3.079999999999999960e-01,-4.221033383065885282e+05,5.941871585114886709e-03,-4.031937764109822051e-04,-5.515192260999823848e-01,1.256929309783717114e-02,1.000005156534652828e+00,-5.941872898607563312e-03,4.031848948581722163e-04,5.515192138189148885e-01,1.245235148390406478e-02,1.000005047049158158e+00,-1.313492676603689180e-09,-8.881552809988837310e-09,-1.228106749628921079e-08
3.084000000000000075e-01,-4.221033383431520197e+05,5.941871800174890368e-03,-4.031970116318085761e-04,-5.515192002217730316e-01,1.256962067773104673e-02,1.000005156536647011e+00,-5.941871252938888195e-03,4.031871686340519814e-04,5.515191825346221766e-01,1.245251406343400938e-02,1.000005047096476307e+00,5.472360021727129542e-10,-9.842997756594716596e-09,-1.768715085503913542e-08
3.088000000000000189e-01,-4.221033383801281452e+05,5.941873317662686380e-03,-4.031985557883984968e-04,-5.515191767936687972e-01,1.256995021606728373e-02,1.000005156553279262e+00,-5.941873670685987076e-03,4.031887270996221723e-04,5.515191552175997547e-01,1.245267766144441887e-02,1.000005047145291925e+00,-3.530233006962535391e-10,-9.828688776324524118e-09,-2.157606904251707647e-08
3.092000000000000304e-01,-4.221033384176155669e+05,5.941873659341074219e-03,-4.031977065528812476e-04,-5.515191804237656870e-01,1.257028191329698577e-02,1.000005156589448774e+00,-5.941876389932525954e-03,4.031884538553258423e-04,5.515191576007407726e-01,1.245284244487178046e-02,1.000005047177677353e+00,-2.730591451734210029e-09,-9.252697555405323127e-09,-2.282302491440901804e-08
3.096000000000000418e-01,-4.221033384554095683e+05,5.941872293336624908e-03,-4.031954603821523409e-04,-5.515192011028757779e-01,1.257061499981098132e-02,1.000005156627176595e+00,-5.941876142920353952e-03,4.031869422979458199e-04,5.515191798273918478e-01,1.245300772298747402e-02,1.000005047190863250e+00,-3.849583729044481206e-09,-8.518084206520989965e-09,-2.127548393016098771e-08
3.099999999999999978e-01,-4.221033384932979825e+05,5.941870927915223095e-03,-4.031941501150231163e-04,-5.515192163840375583e-01,1.257094876074386393e-02,1.000005156650467741e+00,-5.941873659136314399e-03,4.031858634872020116e-04,5.515191985881968684e-01,1.245317295338643770e-02,1.000005047197814356e+00,-2.731221091303859261e-09,-8.286627821104709801e-09,-1.779584068994921608e-08
3.104000000000000092e-01,-4.221033385312176542e+05,5.941872112547636094e-03,-4.031950183518036562e-04,-5.515192233181365200e-01,1.257128301418983587e-02,1.000005156663718475e+00,-5.941873007177239131e-03,4.031863678003688137e-04,5.515192086709056474e-01,1.245333811564173360e-02,1.000005047202776387e+00,-8.946296030376554853e-10,-8.650551434842470439e-09,-1.464723087263308798e-08
3.108000000000000207e-01,-4.221033385690725408e+05,5.941876005045912054e-03,-4.031968331092401032e-04,-5.515192286594392534e-01,1.257161753485175511e-02,1.000005156676768037e+00,-5.941876691911806077e-03,4.031878019213886691e-04,5.515192144793727991e-01,1.245350306286046975e-02,1.000005047203786468e+00,-6.868658940228922205e-10,-9.031187851434117203e-09,-1.418006645437230873e-08
3.112000000000000322e-01,-4.221033386067461106e+05,5.941879873152531785e-03,-4.031974185501055940e-04,-5.515192282541748758e-01,1.257195191077616243e-02,1.000005156689920405e+00,-5.941882288315730558e-03,4.031883463503837736e-04,5.515192118308112068e-01,1.245366741137239087e-02,1.000005047207155995e+00,-2.415163198772607434e-09,-9.072199721820405072e-09,-1.642336366902696909e-08
3.116000000000000436e-01,-4.221033386442384217e+05,5.941881008196673794e-03,-4.031959907117119591e-04,-5.515192168292881725e-01,1.257228607822827651e-02,1.000005156701144760e+00,-5.941885148384804492e-03,4.031872481170148360e-04,5.515191980364502200e-01,1.245383112831354062e-02,1.000005047217509269e+00,-4.140188130698219116e-09,-8.742594697123094727e-09,-1.879283795247488342e-08
3.120000000000000551e-01,-4.221033386816240381e+05,5.941879772184958941e-03,-4.031930998370759304e-04,-5.515192084311728582e-01,1.257262017135757186e-02,1.000005156712640231e+00,-5.941883521630051020e-03,4.031853891912259283e-04,5.515191893780312382e-01,1.245399441797921496e-02,1.000005047229656441e+00,-3.749445092078584896e-09,-7.710645850002133261e-09,-1.905314161998461486e-08
3.124000000000000110e-01,-4.221033387190490030e+05,5.941878410503544615e-03,-4.031896386117237016e-04,-5.515192241610148427e-01,1.257295452533432195e-02,1.000005156726514688e+00,-5.941879655053107848e-03,4.031843813676090496e-04,5.515192063803806555e-01,1.245415773292642310e-02,1.000005047237189526e+00,-1.244549563232666411e-09,-5.257244114651934974e-09,-1.778063418722553024e-08
3.128000000000000225e-01,-4.221033387566254241e+05,5.941877471637969921e-03,-4.031864862292383351e-04,-5.515192605112865243e-01,1.257328939125502802e-02,1.000005156741602841e+00,-5.941876627962557403e-03,4.031848703103990054e-04,5.515192434882707495e-01,1.245432144428345982e-02,1.000005047239306721e+00,8.436754125179524166e-10,-1.615918839329658768e-09,-1.702301577477527417e-08
3.131999999999999784e-01,-4.221033387944026617e+05,5.941875501368712280e-03,-4.031847688249107524e-04,-5.515192879285176764e-01,1.257362487613526529e-02,1.000005156753203783e+00,-5.941875040112488959e-03,4.031862827352505072e-04,5.515192706741680606e-01,1.245448573916584957e-02,1.000005047240702716e+00,4.612562233205497186e-10,1.513910339754828693e-09,-1.725434961574734416e-08
3.136000000000000454e-01,-4.221033388322723913e+05,5.941871521346537600e-03,-4.031850532700881795e-04,-5.515192869338134685e-01,1.257396057896779593e-02,1.000005156759924407e+00,-5.941873595494141271e-03,4.031877614757895965e-04,5.515192699151695299e-01,1.245465027570635645e-02,1.000005047245638323e+00,-2.074147603670084550e-09,2.708205701416974837e-09,-1.701864393854890523e-08
3.140000000000000568e-01,-4.221033388701013173e+05,5.941867248963236293e-03,-4.031868129213970120e-04,-5.515192685846875831e-01,1.257429594481302391e-02,1.000005156766090364e+00,-5.941872171807850017e-03,4.031884359275900490e-04,5.515192533259949403e-01,1.245481456032659917e-02,1.000005047250946744e+00,-4.922844613723664775e-09,1.623006193037044437e-09,-1.525869264273893577e-08
3.144000000000000128e-01,-4.221033389079256449e+05,5.941865939277203058e-03,-4.031887886143575351e-04,-5.515192499135656012e-01,1.257463097424351556e-02,1.000005156771664572e+00,-5.941872531252411806e-03,4.031878265532818739e-04,5.515192374981521262e-01,1.245497865052859129e-02,1.000005047253995638e+00,-6.591975208747324899e-09,-9.620610756612066328e-10,-1.241541347507535420e-08
3.148000000000000242e-01,-4.221033389458707534e+05,5.941869247215851753e-03,-4.031898089415870880e-04,-5.515192337488221686e-01,1.257496601995979763e-02,1.000005156775699788e+00,-5.941876278955819830e-03,4.031862159987637819e-04,5.515192242907993592e-01,1.245514293521984839e-02,1.000005047258864632e+00,-7.031739968077488356e-09,-3.592942823306150696e-09,-9.458022809383237473e-09
3.151999999999999802e-01,-4.221033389839071315e+05,5.941875394321417640e-03,-4.031896552550368398e-04,-5.515192210491375313e-01,1.257530104458248754e-02,1.000005156784859572e+00,-5.941881814391247567e-03,4.031844864895562752e-04,5.515192140022798784e-01,1.245530737704540931e-02,1.000005047266814717e+00,-6.420069829926600136e-09,-5.168765480564625064e-09,-7.046857652959204188e-09
3.155999999999999917e-01,-4.221033390219588764e+05,5.941880288893834280e-03,-4.031891937571676233e-04,-5.515192217439087718e-01,1.257563587739722599e-02,1.000005156804365081e+00,-5.941885023119845496e-03,4.031837561653395371e-04,5.515192157617896385e-01,1.245547176402109386e-02,1.000005047272720660e+00,-4.734226011215980634e-09,-5.437591828086167645e-09,-5.982119133385310761e-09
3.160000000000000031e-01,-4.221033390601592837e+05,5.941881116803174323e-03,-4.031891822412079422e-04,-5.515192389652876503e-01,1.257597093817389503e-02,1.000005156830628739e+00,-5.941883094383663445e-03,4.031844719693414378e-04,5.515192316472170564e-01,1.245563644873777694e-02,1.000005047274520331e+00,-1.977580489122277019e-09,-4.710271866504352895e-09,-7.318070593953507341e-09
3.164000000000000701e-01,-4.221033390986577724e+05,5.941878532306740616e-03,-4.031892412867767238e-04,-5.515192530301598062e-01,1.257630667310816013e-02,1.000005156852986854e+00,-5.941877226208850185e-03,4.031861885257772768e-04,5.515192420122508876e-01,1.245580180511850037e-02,1.000005047280078108e+00,1.306097890431401343e-09,-3.052760999446967743e-09,-1.101790891855358723e-08
3.168000000000000260e-01,-4.221033391373841441e+05,5.941875225992226776e-03,-4.031883480925302940e-04,-5.515192400073664070e-01,1.257664286020191736e-02,1.000005156864566258e+00,-5.941871808489360141e-03,4.031877091258011031e-04,5.515192244084899942e-01,1.245596757046459578e-02,1.000005047296752103e+00,3.417502866635835357e-09,-6.389667291909102709e-10,-1.559887641278123738e-08
3.172000000000000375e-01,-4.221033391760817613e+05,5.941873217409595828e-03,-4.031865015620840595e-04,-5.515192029636142301e-01,1.257697873172318112e-02,1.000005156873398082e+00,-5.941870437504334981e-03,4.031881651910060186e-04,5.515191836870761977e-01,1.245613300714162354e-02,1.000005047319380225e+00,2.779905260846815551e-09,1.663628921959054568e-09,-1.927653803246442976e-08
3.175999999999999934e-01,-4.221033392145579564e+05,5.941872516721758216e-03,-4.031848486253481693e-04,-5.515191699765401578e-01,1.257731372253141112e-02,1.000005156891142111e+00,-5.941873063949738160e-03,4.031881717820249276e-04,5.515191488539592513e-01,1.245629763785710206e-02,1.000005047336596009e+00,-5.472279799439982995e-10,3.323156676758327183e-09,-2.112258090658514220e-08
3.180000000000000049e-01,-4.221033392526896205e+05,5.941871696965078144e-03,-4.031844723919794367e-04,-5.515191580104404911e-01,1.257764744179290690e-02,1.000005156910835913e+00,-5.941876241560043251e-03,4.031887006233300934e-04,5.515191372473612352e-01,1.245646117142552856e-02,1.000005047343943909e+00,-4.544594965107118245e-09,4.228231350656731780e-09,-2.076307925591436288e-08
3.184000000000000163e-01,-4.221033392904322827e+05,5.941870217857375507e-03,-4.031854841274112519e-04,-5.515191600235502811e-01,1.257797966170175370e-02,1.000005156918179372e+00,-5.941876893144556158e-03,4.031894776023929963e-04,5.515191418715786886e-01,1.245662346448126248e-02,1.000005047346106624e+00,-6.675287180651912067e-09,3.993474981744352809e-09,-1.815197159249493097e-08
3.188000000000000278e-01,-4.221033393278583535e+05,5.941869638375928304e-03,-4.031867304513117264e-04,-5.515191666041658891e-01,1.257831053142671913e-02,1.000005156924897110e+00,-5.941875748951113041e-03,4.031892951376937219e-04,5.515191519828569477e-01,1.245678469772703786e-02,1.000005047349962650e+00,-6.110575184736788401e-09,2.564686381995549824e-09,-1.462130894136492998e-08
3.192000000000000393e-01,-4.221033393651127117e+05,5.941872296748348069e-03,-4.031868320975930163e-04,-5.515191775854669798e-01,1.257864056162251096e-02,1.000005156947352480e+00,-5.941875941860595700e-03,4.031875136179524774e-04,5.515191646929689107e-01,1.245694531597771153e-02,1.000005047356257171e+00,-3.645112247631365765e-09,6.815203594610214077e-10,-1.289249806912806662e-08
3.195999999999999952e-01,-4.221033394022391294e+05,5.941877918407901735e-03,-4.031858571116257836e-04,-5.515191907976798591e-01,1.257897006387354195e-02,1.000005156972828990e+00,-5.941878516544701373e-03,4.031851398769627378e-04,5.515191757990909327e-01,1.245710548350727892e-02,1.000005047362080957e+00,-5.981367996385489327e-10,-7.172346630458445449e-10,-1.499858892639593932e-08
3.200000000000000067e-01,-4.221033394392391783e+05,5.941883094354184422e-03,-4.031850075829968624e-04,-5.515191947827245977e-01,1.257929925169716696e-02,1.000005156987730626e+00,-5.941880806742277227e-03,4.031838022187608675e-04,5.515191749795222975e-01,1.245726524391018060e-02,1.000005047369918243e+00,2.287611907195175043e-09,-1.205364235994880323e-09,-1.980320230021703765e-08
3.204000000000000181e-01,-4.221033394762622775e+05,5.941885087978195958e-03,-4.031851220832582397e-04,-5.515191855212218108e-01,1.257962871139813033e-02,1.000005157000057210e+00,-5.941880048301776719e-03,4.031843648927572392e-04,5.515191615004205739e-01,1.245742506117708016e-02,1.000005047380963630e+00,5.039676419238414695e-09,-7.571905010004924275e-10,-2.402080123697913905e-08
3.208000000000000296e-01,-4.221033395134689636e+05,5.941884287750551392e-03,-4.031856784795077885e-04,-5.515191788200480838e-01,1.257995890639006242e-02,1.000005157022194835e+00,-5.941876809809377123e-03,4.031864194192816796e-04,5.515191534833692177e-01,1.245758537171847737e-02,1.000005047390825963e+00,7.477941174269253644e-09,7.409397738910271369e-10,-2.533667886606139064e-08
3.212000000000000410e-01,-4.221033395507957321e+05,5.941882884582441043e-03,-4.031856511842671765e-04,-5.515191935828411829e-01,1.258028960529387549e-02,1.000005157056309546e+00,-5.941874062175586495e-03,4.031886335306585599e-04,5.515191698066205239e-01,1.245774597166845153e-02,1.000005047400795766e+00,8.822406854548658917e-09,2.982346391383356582e-09,-2.377622065896645154e-08
3.216000000000000525e-01,-4.221033395880375174e+05,5.941881382823815602e-03,-4.031847169175165708e-04,-5.515192243821687157e-01,1.258062019587804538e-02,1.000005157092191288e+00,-5.941873523700806105e-03,4.031899628860124919e-04,5.515192039272615032e-01,1.245790623887131111e-02,1.000005047414270321e+00,7.859123009497370749e-09,5.245968495921123770e-09,-2.045490721247489319e-08
3.220000000000000084e-01,-4.221033396251341328e+05,5.941878280346679295e-03,-4.031833311394433317e-04,-5.515192487922724318e-01,1.258095068441913988e-02,1.000005157116830468e+00,-5.941874042870261795e-03,4.031902163462279271e-04,5.515192326777529352e-01,1.245806609498748344e-02,1.000005047424887827e+00,4.237476417499885795e-09,6.885206784595400420e-09,-1.611451949656839133e-08
3.224000000000000199e-01,-4.221033396621689317e+05,5.941872979916487316e-03,-4.031824669449850956e-04,-5.515192569787172872e-01,1.258128155261865368e-02,1.000005157129137734e+00,-5.941873387142163239e-03,4.031895845366986991e-04,5.515192453407818940e-01,1.245822587428506087e-02,1.000005047429212146e+00,-4.072256759232728562e-10,7.117591713603522996e-09,-1.163793539316060333e-08
3.228000000000000314e-01,-4.221033396992236958e+05,5.941867938133679229e-03,-4.031828221048625147e-04,-5.515192559769410696e-01,1.258161324713952776e-02,1.000005157136972356e+00,-5.941871309505112990e-03,4.031882524204100570e-04,5.515192474819913260e-01,1.245838583972247969e-02,1.000005047433159877e+00,-3.371371433760761427e-09,5.430315547542367144e-09,-8.494949743642621343e-09
3.232000000000000428e-01,-4.221033397363629774e+05,5.941867421569402632e-03,-4.031842820339015033e-04,-5.515192528930664695e-01,1.258194604646976043e-02,1.000005157146775847e+00,-5.941870053467418998e-03,4.031865055431546867e-04,5.515192451076483815e-01,1.245854610958504159e-02,1.000005047438668138e+00,-2.631898016365596948e-09,2.223509253183441475e-09,-7.785418087991047287e-09
3.236000000000000543e-01,-4.221033397736767074e+05,5.941873131309352574e-03,-4.031861698093039729e-04,-5.515192470599299401e-01,1.258228021542830838e-02,1.000005157164092218e+00,-5.941871609516329381e-03,4.031850892214933354e-04,5.515192382387570369e-01,1.245870685783293484e-02,1.000005047445509776e+00,1.521793023193107608e-09,-1.080587810637495538e-09,-8.821172903239471452e-09
3.240000000000000102e-01,-4.221033398111662827e+05,5.941881841307862337e-03,-4.031876435492168470e-04,-5.515192418772493221e-01,1.258261572509385487e-02,1.000005157191274474e+00,-5.941875066301258862e-03,4.031846803157706311e-04,5.515192319311490454e-01,1.245886800640020123e-02,1.000005047454073814e+00,6.775006603475242084e-09,-2.963233446215841199e-09,-9.946100276714275878e-09
3.244000000000000217e-01,-4.221033398487192462e+05,5.941887852123195653e-03,-4.031879770637957026e-04,-5.515192473795258454e-01,1.258295222405885101e-02,1.000005157225386743e+00,-5.941877232035748177e-03,4.031851062933501217e-04,5.515192370799590904e-01,1.245902914436148104e-02,1.000005047459815000e+00,1.062008744747572342e-08,-2.870770445580900221e-09,-1.029956675502319285e-08
3.247999999999999776e-01,-4.221033398862178437e+05,5.941887806764067741e-03,-4.031865634011659290e-04,-5.515192642997202022e-01,1.258328937537207641e-02,1.000005157265757116e+00,-5.941875810487401259e-03,4.031856319073211974e-04,5.515192540993116843e-01,1.245918986548217797e-02,1.000005047460897689e+00,1.199627666648162005e-08,-9.314938447316234438e-10,-1.020040851784642655e-08
3.251999999999999891e-01,-4.221033399235843681e+05,5.941882904861654248e-03,-4.031836845569012283e-04,-5.515192737681214874e-01,1.258362693216747569e-02,1.000005157317551685e+00,-5.941871325643264569e-03,4.031857983542019440e-04,5.515192633816380363e-01,1.245934989977162850e-02,1.000005047461985930e+00,1.157921838967901351e-08,2.113797300715668237e-09,-1.038648345108583726e-08
3.256000000000000005e-01,-4.221033399607427418e+05,5.941876988318751940e-03,-4.031809842013780554e-04,-5.515192584232004869e-01,1.258396456267682137e-02,1.000005157385913446e+00,-5.941866868611718651e-03,4.031860139394040322e-04,5.515192471544876351e-01,1.245950897813359083e-02,1.000005047464921581e+00,1.011970703328896048e-08,5.029738025976848020e-09,-1.126871285173081105e-08
3.260000000000000675e-01,-4.221033399976667133e+05,5.941872825935914232e-03,-4.031801381384265319e-04,-5.515192265262273130e-01,1.258430206342304666e-02,1.000005157466422379e+00,-5.941865324298200440e-03,4.031871464078119272e-04,5.515192135848354660e-01,1.245966703066348803e-02,1.000005047467915631e+00,7.501637713791531326e-09,7.008269385395254902e-09,-1.294139184704334866e-08
3.264000000000000234e-01,-4.221033400345505215e+05,5.941870386817263254e-03,-4.031813503124033406e-04,-5.515191996823022302e-01,1.258463996466417482e-02,1.000005157539202383e+00,-5.941866877845894575e-03,4.031890637414472112e-04,5.515191848591780577e-01,1.245982473086707648e-02,1.000005047471163921e+00,3.508971368679225655e-09,7.713429043870647511e-09,-1.482312417255826631e-08
3.268000000000000349e-01,-4.221033400716150645e+05,5.941868220673396546e-03,-4.031833857690489127e-04,-5.515191884333242589e-01,1.258497901126663307e-02,1.000005157581372650e+00,-5.941869142449097453e-03,4.031903826831429263e-04,5.515191726045985954e-01,1.245998290442256254e-02,1.000005047474879394e+00,-9.217757009072347074e-10,6.996914094013588492e-09,-1.582872566352477861e-08
3.271999999999999909e-01,-4.221033401089405525e+05,5.941866107600924339e-03,-4.031847727045973092e-04,-5.515191877142050503e-01,1.258531948576545323e-02,1.000005157592753546e+00,-5.941869768964600992e-03,4.031900465173934465e-04,5.515191725596981787e-01,1.246014182198965960e-02,1.000005047476762332e+00,-3.661363676653317523e-09,5.273812796137335862e-09,-1.515450687161745691e-08
3.276000000000000023e-01,-4.221033401465030620e+05,5.941865896388444541e-03,-4.031849616415311157e-04,-5.515191927252007797e-01,1.258566128772187383e-02,1.000005157595015959e+00,-5.941869099844433733e-03,4.031885745390789808e-04,5.515191792129557902e-01,1.246030132836847132e-02,1.000005047478999431e+00,-3.203455989191084097e-09,3.612897547865083492e-09,-1.351224498957748210e-08
3.280000000000000138e-01,-4.221033401843706961e+05,5.941868876388742282e-03,-4.031844287079903934e-04,-5.515192035179206087e-01,1.258600451586171579e-02,1.000005157602899208e+00,-5.941868943648117435e-03,4.031873637704115805e-04,5.515191906728919014e-01,1.246046151368788817e-02,1.000005047489194387e+00,-6.725937515272839562e-11,2.935062421187059623e-09,-1.284502870735337865e-08
3.284000000000000807e-01,-4.221033402225855971e+05,5.941873370605935123e-03,-4.031839316752664415e-04,-5.515192145354550490e-01,1.258634916331541516e-02,1.000005157613426565e+00,-5.941869876169730315e-03,4.031871537112066326e-04,5.515192002395178372e-01,1.246062245311034718e-02,1.000005047507256162e+00,3.494436204808104574e-09,3.222035940191134845e-09,-1.429593721180566490e-08
3.288000000000000367e-01,-4.221033402610299527e+05,5.941875931170168858e-03,-4.031836625804017236e-04,-5.515192123737759911e-01,1.258669472092355766e-02,1.000005157620562413e+00,-5.941870597355799512e-03,4.031876956939648392e-04,5.515191950443392166e-01,1.246078381066426967e-02,1.000005047523845336e+00,5.333814369345990514e-09,4.033113563115583305e-09,-1.732943677446030506e-08
3.291999999999999926e-01,-4.221033402994895587e+05,5.941875072553854525e-03,-4.031833270102155560e-04,-5.515191943071011682e-01,1.258704040620857098e-02,1.000005157623886864e+00,-5.941869819408927660e-03,4.031884961175362294e-04,5.515191740075376936e-01,1.246094503800308784e-02,1.000005047533029767e+00,5.253144926865849218e-09,5.169107320673362038e-09,-2.029956347460171173e-08
3.296000000000000041e-01,-4.221033403378704679e+05,5.941872499604566871e-03,-4.031828511274454085e-04,-5.515191785831522475e-01,1.258738588448767015e-02,1.000005157625800001e+00,-5.941868202438066633e-03,4.031891508647332816e-04,5.515191567819603957e-01,1.246110600334152108e-02,1.000005047536233427e+00,4.297166500237536990e-09,6.299737287873089647e-09,-2.180119185180018349e-08
3.300000000000000155e-01,-4.221033403762503294e+05,5.941870686379873215e-03,-4.031823408738982031e-04,-5.515191820263212197e-01,1.258773132668508134e-02,1.000005157629106023e+00,-5.941867680657905888e-03,4.031895054053214128e-04,5.515191608932936695e-01,1.246126696148111383e-02,1.000005047538115033e+00,3.005721967326568933e-09,7.164531423209732908e-09,-2.113302755013535261e-08
3.304000000000000270e-01,-4.221033404147405527e+05,5.941870136647847689e-03,-4.031818255188718628e-04,-5.515192010281037005e-01,1.258807698386355325e-02,1.000005157637290587e+00,-5.941869283676444111e-03,4.031895606174246399e-04,5.515191825773072543e-01,1.246142816275869897e-02,1.000005047543164771e+00,8.529714035782065551e-10,7.735098552777083802e-09,-1.845079644624547655e-08
3.308000000000000385e-01,-4.221033404534308356e+05,5.941869393530622816e-03,-4.031814392401282792e-04,-5.515192195328294522e-01,1.258842305860106633e-02,1.000005157650812437e+00,-5.941871751300886566e-03,4.031892725689055750e-04,5.515192047144354959e-01,1.246158983637613363e-02,1.000005047550433179e+00,-2.357770263750058604e-09,7.833328777295811562e-09,-1.481839395633954837e-08
3.312000000000000499e-01,-4.221033404923027265e+05,5.941867733600622072e-03,-4.031817241789344987e-04,-5.515192301245339657e-01,1.258876939770797385e-02,1.000005157663119260e+00,-5.941872909328448429e-03,4.031886845505240299e-04,5.515192180274117728e-01,1.246175192434192253e-02,1.000005047554762383e+00,-5.175727826357834349e-09,6.960371589531146042e-09,-1.209712219285563606e-08
3.316000000000000059e-01,-4.221033405311894021e+05,5.941866917350921429e-03,-4.031833422711025654e-04,-5.515192361054832570e-01,1.258911542379748463e-02,1.000005157669536127e+00,-5.941872509654028134e-03,4.031879724914749904e-04,5.515192240840092186e-01,1.246191396011579397e-02,1.000005047560820870e+00,-5.592303106705109883e-09,4.630220372424994485e-09,-1.202147403844833207e-08
3.320000000000000173e-01,-4.221033405699089635e+05,5.941869700859802282e-03,-4.031862097378134733e-04,-5.515192383977611801e-01,1.258946054887238701e-02,1.000005157675305956e+00,-5.941872568618306906e-03,4.031873259999115824e-04,5.515192238456382290e-01,1.246207542340892899e-02,1.000005047578061079e+00,-2.867758504623840743e-09,1.116262098109065820e-09,-1.455212295109475917e-08
3.324000000000000288e-01,-4.221033406084296294e+05,5.941876486754308316e-03,-4.031891990148411516e-04,-5.515192329036443519e-01,1.258980465916916328e-02,1.000005157688993007e+00,-5.941874832605563254e-03,4.031866880594156891e-04,5.515192148953513840e-01,1.246223619401893613e-02,1.000005047600139418e+00,1.654148745061645442e-09,-2.510955425462542412e-09,-1.800829296794148604e-08
3.328000000000000402e-01,-4.221033406467623427e+05,5.941884311101679715e-03,-4.031906763699843739e-04,-5.515192230505667759e-01,1.259014776751132131e-02,1.000005157710823100e+00,-5.941878857684522626e-03,4.031858596529667819e-04,5.515192027152494569e-01,1.246239622424333456e-02,1.000005047614815679e+00,5.453417157089135436e-09,-4.816717017591936462e-09,-2.033531731893134520e-08
3.332000000000000517e-01,-4.221033406848625164e+05,5.941889025649216803e-03,-4.031897501972457197e-04,-5.515192221860159005e-01,1.259048973673069713e-02,1.000005157732997585e+00,-5.941882138857893826e-03,4.031852072344273958e-04,5.515192016205152648e-01,1.246255532644256758e-02,1.000005047621060017e+00,6.886791322976981711e-09,-4.542962818323940943e-09,-2.056550063578299614e-08
3.336000000000000631e-01,-4.221033407227318385e+05,5.941888356133621929e-03,-4.031871138498068071e-04,-5.515192332415339571e-01,1.259083058991333423e-02,1.000005157750348150e+00,-5.941882357805621830e-03,4.031853976109090647e-04,5.515192140839073609e-01,1.246271354252568783e-02,1.000005047623138577e+00,5.998328000099417689e-09,-1.716238897742430880e-09,-1.915762659621123021e-08
3.340000000000000191e-01,-4.221033407605761313e+05,5.941883367104282103e-03,-4.031844701405557256e-04,-5.515192427254734797e-01,1.259117099439754917e-02,1.000005157762217545e+00,-5.941879495838560052e-03,4.031865557320003335e-04,5.515192254612160117e-01,1.246287162797653052e-02,1.000005047623634402e+00,3.871265722051042690e-09,2.085591444607893391e-09,-1.726425746806370398e-08
3.343999999999999750e-01,-4.221033407986536040e+05,5.941877063777545667e-03,-4.031829648086453330e-04,-5.515192380489272184e-01,1.259151173951581458e-02,1.000005157770651243e+00,-5.941875891534217219e-03,4.031879951808763464e-04,5.515192222920209941e-01,1.246303045212483751e-02,1.000005047624060284e+00,1.172243328448341337e-09,5.030372231013425371e-09,-1.575690622424019693e-08
3.348000000000000420e-01,-4.221033408370323014e+05,5.941872173527402469e-03,-4.031824460962578371e-04,-5.515192235565701262e-01,1.259185303332962386e-02,1.000005157778465437e+00,-5.941874237278440586e-03,4.031886222667112655e-04,5.515192086651878878e-01,1.246319022307404260e-02,1.000005047628617749e+00,-2.063751038117178638e-09,6.176170453428379836e-09,-1.489138223842445541e-08
3.351999999999999980e-01,-4.221033408756176359e+05,5.941869523122965749e-03,-4.031822698855304582e-04,-5.515192121733436537e-01,1.259219464626493840e-02,1.000005157791060695e+00,-5.941874800675569016e-03,4.031877843220585812e-04,5.515191974470345926e-01,1.246335064241610967e-02,1.000005047646573386e+00,-5.277552603266677522e-09,5.514436528122976938e-09,-1.472630906107497140e-08
3.356000000000000649e-01,-4.221033409142762539e+05,5.941868365950389239e-03,-4.031822480106008019e-04,-5.515192085740013850e-01,1.259253625399253326e-02,1.000005157816119317e+00,-5.941875482345256726e-03,4.031857733985153383e-04,5.515191934421894704e-01,1.246351130048587753e-02,1.000005047678477199e+00,-7.116394867487385589e-09,3.525387914536312617e-09,-1.513181191459267438e-08
3.360000000000000209e-01,-4.221033409528557677e+05,5.941868257410941843e-03,-4.031826233228984267e-04,-5.515192091600680246e-01,1.259287751261640824e-02,1.000005157847778881e+00,-5.941874603059970651e-03,4.031835437669293708e-04,5.515191933822167769e-01,1.246367177135980324e-02,1.000005047705851524e+00,-6.345649028807742731e-09,9.204440309441321022e-10,-1.577785124773356529e-08
3.364000000000000323e-01,-4.221033409912167117e+05,5.941869773483494932e-03,-4.031834949648600516e-04,-5.515192135685150765e-01,1.259321812278259289e-02,1.000005157870994088e+00,-5.941872877431204902e-03,4.031819893640938663e-04,5.515191977100558640e-01,1.246383166710625379e-02,1.000005047716479911e+00,-3.103947709970356073e-09,-1.505600766185232614e-09,-1.585845921248107970e-08
3.367999999999999883e-01,-4.221033410292827757e+05,5.941873022540174014e-03,-4.031845168632743016e-04,-5.515192249514373479e-01,1.259355800818266237e-02,1.000005157882870588e+00,-5.941872210731238835e-03,4.031812866593337632e-04,5.515192103930698364e-01,1.246399079579742566e-02,1.000005047718342199e+00,8.118089351791257791e-10,-3.230203940538401569e-09,-1.455836751151906583e-08
3.371999999999999997e-01,-4.221033410670225276e+05,5.941876126169484164e-03,-4.031851303859122142e-04,-5.515192358253628857e-01,1.259389720179754542e-02,1.000005157892440932e+00,-5.941872933592412531e-03,4.031813201139278387e-04,5.515192237419247467e-01,1.246414904118431193e-02,1.000005047719356055e+00,3.192577071632618502e-09,-3.810271984375484394e-09,-1.208343813896561869e-08
3.376000000000000112e-01,-4.221033411044968525e+05,5.941876497895933265e-03,-4.031850924182292886e-04,-5.515192331265804659e-01,1.259423592870187979e-02,1.000005157910885734e+00,-5.941873568956672867e-03,4.031819396773608940e-04,5.515192232890934187e-01,1.246430646156101302e-02,1.000005047720240681e+00,2.928939260397889210e-09,-3.152740868394600382e-09,-9.837487047192894352e-09
3.380000000000000782e-01,-4.221033411418411415e+05,5.941873701557719330e-03,-4.031847384334084493e-04,-5.515192166799964824e-01,1.259457465483819483e-02,1.000005157945645040e+00,-5.941872908324420839e-03,4.031827022852432275e-04,5.515192075151497120e-01,1.246446335126383947e-02,1.000005047721336693e+00,7.932332984905698936e-10,-2.036148165221809969e-09,-9.164846770381984697e-09
3.384000000000000341e-01,-4.221033411792076076e+05,5.941870080242810798e-03,-4.031844807457771250e-04,-5.515192023812646172e-01,1.259491399861228586e-02,1.000005157991763927e+00,-5.941871613991791916e-03,4.031830558915587342e-04,5.515191923830147225e-01,1.246462015702297713e-02,1.000005047722273055e+00,-1.533748981118188137e-09,-1.424854218390770449e-09,-9.998249894671573657e-09
3.387999999999999901e-01,-4.221033412166108610e+05,5.941868448379086787e-03,-4.031842503619241795e-04,-5.515192028771522814e-01,1.259525420606761453e-02,1.000005158032364561e+00,-5.941871494338593976e-03,4.031826951493940785e-04,5.515191917176683889e-01,1.246477698193774325e-02,1.000005047722996920e+00,-3.045959507189111015e-09,-1.555212530101029306e-09,-1.115948389251997241e-08
3.392000000000000015e-01,-4.221033412539280835e+05,5.941869248925671539e-03,-4.031838186148748804e-04,-5.515192139039436503e-01,1.259559503981472380e-02,1.000005158059111166e+00,-5.941873147769032547e-03,4.031819118666463879e-04,5.515192022802170024e-01,1.246493349579192410e-02,1.000005047728040219e+00,-3.898843361008208497e-09,-1.906748228492488595e-09,-1.162372664786914811e-08
3.396000000000000130e-01,-4.221033412910758634e+05,5.941870212293585626e-03,-4.031834806337367951e-04,-5.515192248338187664e-01,1.259593631706446004e-02,1.000005158078987488e+00,-5.941875026076332174e-03,4.031814938137706509e-04,5.515192130720774077e-01,1.246508945811217357e-02,1.000005047738031339e+00,-4.813782746547479174e-09,-1.986819966144290350e-09,-1.176174135864016534e-08
3.400000000000000244e-01,-4.221033413280981476e+05,5.941869244526058920e-03,-4.031838715877660907e-04,-5.515192327085604029e-01,1.259627822017608118e-02,1.000005158100125691e+00,-5.941875280351955300e-03,4.031820166672081172e-04,5.515192198713582128e-01,1.246524500387326262e-02,1.000005047746337583e+00,-6.035825896380520028e-09,-1.854920557973517570e-09,-1.283720219014128361e-08
3.404000000000000359e-01,-4.221033413651065202e+05,5.941866821279850192e-03,-4.031851806252242736e-04,-5.515192391094306812e-01,1.259662109096159298e-02,1.000005158124686044e+00,-5.941873881646141803e-03,4.031832454831814089e-04,5.515192235014650946e-01,1.246540041988771289e-02,1.000005047752689169e+00,-7.060366291611330780e-09,-1.935142042864667483e-09,-1.560796558663923861e-08
3.408000000000000473e-01,-4.221033414022016223e+05,5.941865417353864309e-03,-4.031867736912215887e-04,-5.515192373133076531e-01,1.259696526911755453e-02,1.000005158149680273e+00,-5.941872635734762528e-03,4.031841295058673008e-04,5.515192177466061718e-01,1.246555599121134360e-02,1.000005047761202359e+00,-7.218380898219023400e-09,-2.644185354287904854e-09,-1.956670148128836217e-08
3.412000000000000033e-01,-4.221033414395268774e+05,5.941866862409011900e-03,-4.031878000770869395e-04,-5.515192213364968898e-01,1.259731116192628828e-02,1.000005158172039943e+00,-5.941873366902610150e-03,4.031839574309008288e-04,5.515191981062119719e-01,1.246571209053008722e-02,1.000005047769520372e+00,-6.504493598250005171e-09,-3.842646186110691003e-09,-2.323028491790779526e-08
3.416000000000000147e-01,-4.221033414771921816e+05,5.941870158100035805e-03,-4.031878950482276460e-04,-5.515192007406863883e-01,1.259765910164251101e-02,1.000005158192560639e+00,-5.941876018041105517e-03,4.031832256857481307e-04,5.515191755122191841e-01,1.246586903236045207e-02,1.000005047773850908e+00,-5.859941069712160111e-09,-4.669362479515267589e-09,-2.522846720420801603e-08
3.420000000000000262e-01,-4.221033415152748930e+05,5.941872469838523074e-03,-4.031873048196003340e-04,-5.515191931890706112e-01,1.259800927896148788e-02,1.000005158213845169e+00,-5.941878644700167647e-03,4.031828795741200576e-04,5.515191681046343053e-01,1.246602699537750769e-02,1.000005047775283318e+00,-6.174861644572815500e-09,-4.425245480276472632e-09,-2.508443630588885753e-08
3.424000000000000377e-01,-4.221033415537797846e+05,5.941871720731444623e-03,-4.031864543202681316e-04,-5.515192024756011557e-01,1.259836163991713207e-02,1.000005158237400327e+00,-5.941879100058976466e-03,4.031831201334837734e-04,5.515191791227324059e-01,1.246618593475068773e-02,1.000005047776662659e+00,-7.379327531843726806e-09,-3.334186784358181971e-09,-2.335286874988184991e-08
3.428000000000000491e-01,-4.221033415925870067e+05,5.941868420731542810e-03,-4.031856084224642346e-04,-5.515192145274869784e-01,1.259871583050376463e-02,1.000005158263153282e+00,-5.941877064356834888e-03,4.031833984800837741e-04,5.515191935273038304e-01,1.246634555008923652e-02,1.000005047778784739e+00,-8.643625292077683486e-09,-2.209942380460537537e-09,-2.100018314799001473e-08
3.432000000000000606e-01,-4.221033416314590140e+05,5.941865070975820007e-03,-4.031850563345401378e-04,-5.515192175179713940e-01,1.259907111492751530e-02,1.000005158289192009e+00,-5.941874373769519442e-03,4.031834024859632781e-04,5.515191983924683239e-01,1.246650520659481690e-02,1.000005047781138190e+00,-9.302793699435263353e-09,-1.653848576859719144e-09,-1.912550307014981854e-08
3.436000000000000165e-01,-4.221033416701667593e+05,5.941863511126179061e-03,-4.031852068694559421e-04,-5.515192140935991638e-01,1.259942674660491542e-02,1.000005158315434350e+00,-5.941872938232658184e-03,4.031834981714663645e-04,5.515191952910255546e-01,1.246666428841788736e-02,1.000005047784359169e+00,-9.427106479123481542e-09,-1.708697989577599025e-09,-1.880257360920012388e-08
3.439999999999999725e-01,-4.221033417086802074e+05,5.941863538885099223e-03,-4.031863046954740773e-04,-5.515192119917180502e-01,1.259978247314625516e-02,1.000005158354399626e+00,-5.941872867633671458e-03,4.031840280200655506e-04,5.515191915724279026e-01,1.246682267484010807e-02,1.000005047792131396e+00,-9.328748572234868419e-09,-2.276675408526690481e-09,-2.041929014762189354e-08
3.444000000000000394e-01,-4.221033417471301509e+05,5.941864014430932837e-03,-4.031880421753801210e-04,-5.515192099356709399e-01,1.260013852129696771e-02,1.000005158426680474e+00,-5.941872995006180699e-03,4.031847370869188520e-04,5.515191870269587904e-01,1.246698069778244024e-02,1.000005047809830794e+00,-8.980575247861943833e-09,-3.305088461269013733e-09,-2.290871214949419254e-08
3.447999999999999954e-01,-4.221033417856071028e+05,5.941865061984849712e-03,-4.031896969507938757e-04,-5.515192061011728875e-01,1.260049508092771393e-02,1.000005158534289951e+00,-5.941873018608302692e-03,4.031849204724175331e-04,5.515191821610732070e-01,1.246713861941072671e-02,1.000005047837877692e+00,-7.956623452980149391e-09,-4.776478376342617460e-09,-2.394009968043064873e-08
3.452000000000000624e-01,-4.221033418241295149e+05,5.941868000000215429e-03,-4.031908324778574757e-04,-5.515192078912858342e-01,1.260085217229902320e-02,1.000005158652009118e+00,-5.941874055444552362e-03,4.031842770661478101e-04,5.515191860537422830e-01,1.246729651683458479e-02,1.000005047867611019e+00,-6.055444336933168969e-09,-6.555411709665594222e-09,-2.183754355122857760e-08
3.456000000000000183e-01,-4.221033418627446517e+05,5.941872829874241327e-03,-4.031915373230907074e-04,-5.515192217138672470e-01,1.260120994544521381e-02,1.000005158751364753e+00,-5.941876757168793391e-03,4.031835531207177852e-04,5.515192043907373165e-01,1.246745461859044037e-02,1.000005047888576692e+00,-3.927294552064086730e-09,-7.984202372922181989e-09,-1.732312993052431693e-08
3.460000000000000298e-01,-4.221033419015606632e+05,5.941877325149904319e-03,-4.031920562918554253e-04,-5.515192395485489785e-01,1.260156863240212595e-02,1.000005158820306495e+00,-5.941879929147336065e-03,4.031837441901663511e-04,5.515192266362328732e-01,1.246761327995642328e-02,1.000005047898421262e+00,-2.603997431745164182e-09,-8.312101689074164607e-09,-1.291231610522913797e-08
3.463999999999999857e-01,-4.221033419406149187e+05,5.941879095870118872e-03,-4.031924174366413767e-04,-5.515192464232320235e-01,1.260192819511544819e-02,1.000005158862192767e+00,-5.941881544694932807e-03,4.031848734181923250e-04,5.515192360335924304e-01,1.246777262033090319e-02,1.000005047901887822e+00,-2.448824813934546984e-09,-7.544018449051701630e-09,-1.038963959310024165e-08
3.468000000000000527e-01,-4.221033419798195246e+05,5.941878180127667386e-03,-4.031923565564339259e-04,-5.515192403109651087e-01,1.260228815024977932e-02,1.000005158887468992e+00,-5.941880861848975078e-03,4.031859541484203446e-04,5.515192307331898691e-01,1.246793232710999982e-02,1.000005047903336886e+00,-2.681721307691564693e-09,-6.402408013581224744e-09,-9.577775239577590582e-09
3.472000000000000086e-01,-4.221033420190900797e+05,5.941877131497829041e-03,-4.031915589425554979e-04,-5.515192331728738795e-01,1.260264800636858203e-02,1.000005158906925873e+00,-5.941879365161147585e-03,4.031860797068910832e-04,5.515192236824862926e-01,1.246809209578218954e-02,1.000005047904368505e+00,-2.233663318543244181e-09,-5.479235664414706247e-09,-9.490387586907900186e-09
3.476000000000000756e-01,-4.221033420584169216e+05,5.941878116824329120e-03,-4.031900671906078347e-04,-5.515192347990948152e-01,1.260300753957545317e-02,1.000005158928086058e+00,-5.941879157039786294e-03,4.031852646201416861e-04,5.515192250954853437e-01,1.246825191223733739e-02,1.000005047905345945e+00,-1.040215457173698788e-09,-4.802570466148643052e-09,-9.703609471500840300e-09
3.480000000000000315e-01,-4.221033420978651266e+05,5.941880472563244690e-03,-4.031884234184519009e-04,-5.515192418634899951e-01,1.260336681255170253e-02,1.000005158952743001e+00,-5.941880497813915168e-03,4.031842294204604472e-04,5.515192315707296844e-01,1.246841203472946746e-02,1.000005047907609912e+00,-2.525067047814966159e-11,-4.193997991453791985e-09,-1.029276031072612341e-08
3.484000000000000430e-01,-4.221033421375087928e+05,5.941881641153236825e-03,-4.031872371942047078e-04,-5.515192486179092413e-01,1.260372602692452770e-02,1.000005158975774799e+00,-5.941881739809369567e-03,4.031836396299951202e-04,5.515192375276514181e-01,1.246857279496837133e-02,1.000005047914997336e+00,-9.865613274234741326e-11,-3.597564209587619105e-09,-1.109025782319861264e-08
3.487999999999999989e-01,-4.221033421774080489e+05,5.941880055532833618e-03,-4.031866902949215775e-04,-5.515192544678697573e-01,1.260408539897926034e-02,1.000005158993189536e+00,-5.941881270603617191e-03,4.031835391951506514e-04,5.515192425527520870e-01,1.246873445288127803e-02,1.000005047928798074e+00,-1.215070783572302915e-09,-3.151099770926178018e-09,-1.191511767029140856e-08
3.492000000000000104e-01,-4.221033422175542801e+05,5.941876811287078765e-03,-4.031867568106162767e-04,-5.515192562721578096e-01,1.260444496548525709e-02,1.000005159011690736e+00,-5.941879300853071359e-03,4.031834992229237882e-04,5.515192431348934221e-01,1.246889699959494863e-02,1.000005047944843906e+00,-2.489565992594422461e-09,-3.257587692488423531e-09,-1.313726438745277392e-08
3.496000000000000218e-01,-4.221033422578611062e+05,5.941874317876039494e-03,-4.031875211735141224e-04,-5.515192456725735992e-01,1.260480450789096263e-02,1.000005159040722402e+00,-5.941877495268869241e-03,4.031832648771347576e-04,5.515192305496460223e-01,1.246906009475144163e-02,1.000005047959823257e+00,-3.177392829747938130e-09,-4.256296379364851723e-09,-1.512292757688271649e-08
3.500000000000000333e-01,-4.221033422981710755e+05,5.941873937242454079e-03,-4.031889289608429450e-04,-5.515192213142909861e-01,1.260516364878854281e-02,1.000005159079703665e+00,-5.941877212768893572e-03,4.031829980192933234e-04,5.515192041936438638e-01,1.246922321413508790e-02,1.000005047972730710e+00,-3.275526439493192665e-09,-5.930941549621600306e-09,-1.712064712222627350e-08
3.504000000000000448e-01,-4.221033423383079353e+05,5.941875082042589844e-03,-4.031903463940001201e-04,-5.515191973390259905e-01,1.260552195624688870e-02,1.000005159120630038e+00,-5.941878341208592026e-03,4.031828429496154133e-04,5.515191796980299932e-01,1.246938581612753831e-02,1.000005047982028605e+00,-3.259166002182734001e-09,-7.503444384706833836e-09,-1.764099599732560364e-08
3.508000000000000007e-01,-4.221033423780872836e+05,5.941876078909366470e-03,-4.031906480501727631e-04,-5.515191891217405828e-01,1.260587895406780137e-02,1.000005159157238532e+00,-5.941879284742777705e-03,4.031826025704781909e-04,5.515191729107318253e-01,1.246954737482280397e-02,1.000005047987498674e+00,-3.205833411235037289e-09,-8.045479694572185703e-09,-1.621100875759395876e-08
3.512000000000000122e-01,-4.221033424173790845e+05,5.941875947866917876e-03,-4.031892185306217447e-04,-5.515191964509710276e-01,1.260623426784378796e-02,1.000005159188186221e+00,-5.941878525825899579e-03,4.031820965433785195e-04,5.515191822934918386e-01,1.246970749311353786e-02,1.000005047991423535e+00,-2.577958981703210029e-09,-7.121987243225227915e-09,-1.415747918898091484e-08
3.516000000000000236e-01,-4.221033424562205328e+05,5.941875004767632577e-03,-4.031866914718407083e-04,-5.515192053292464758e-01,1.260658802007726641e-02,1.000005159214518047e+00,-5.941876077999216042e-03,4.031815921276107927e-04,5.515191918889857936e-01,1.246986624294377233e-02,1.000005047996683549e+00,-1.073231583464950845e-09,-5.099344229915567933e-09,-1.344026068217374359e-08
3.520000000000000351e-01,-4.221033424948053434e+05,5.941874012434752647e-03,-4.031845897846722798e-04,-5.515192069092549332e-01,1.260694085056472506e-02,1.000005159237073338e+00,-5.941873287885405044e-03,4.031816619731872723e-04,5.515191919534421228e-01,1.247002416644652292e-02,1.000005048005631059e+00,7.245493476026876323e-10,-2.927811485007453252e-09,-1.495581281041324928e-08
3.524000000000000465e-01,-4.221033425333549385e+05,5.941872939527095832e-03,-4.031841414339811251e-04,-5.515192032292149937e-01,1.260729356124147549e-02,1.000005159256408760e+00,-5.941871326136640742e-03,4.031825883036114773e-04,5.515191851511950238e-01,1.247018194377271655e-02,1.000005048016282316e+00,1.613390455089402931e-09,-1.553130369647860720e-09,-1.807801996989155668e-08
3.528000000000000580e-01,-4.221033425719877705e+05,5.941870869034643864e-03,-4.031852689324669226e-04,-5.515191963537352526e-01,1.260764669938497021e-02,1.000005159272465693e+00,-5.941870035771492677e-03,4.031840162166357893e-04,5.515191749921390940e-01,1.247033999803161090e-02,1.000005048022236886e+00,8.332631511870358665e-10,-1.252715831133281721e-09,-2.136159615861998873e-08
3.532000000000000139e-01,-4.221033426107206615e+05,5.941867659050423592e-03,-4.031868955886731940e-04,-5.515191856795215175e-01,1.260800054121599678e-02,1.000005159283672951e+00,-5.941868924870569342e-03,4.031850815135682711e-04,5.515191622615412959e-01,1.247049848154396616e-02,1.000005048024313004e+00,-1.265820145750218284e-09,-1.814075104922870801e-09,-2.341798022165164639e-08
3.536000000000000254e-01,-4.221033426495282911e+05,5.941865128813738489e-03,-4.031881247590777596e-04,-5.515191765686036085e-01,1.260835520233568284e-02,1.000005159290124679e+00,-5.941868661683044617e-03,4.031851092692997408e-04,5.515191529837082385e-01,1.247065736853053379e-02,1.000005048031845645e+00,-3.532869306127617293e-09,-3.015489778018798361e-09,-2.358489537002128600e-08
3.540000000000000369e-01,-4.221033426883798093e+05,5.941865673952530236e-03,-4.031888593136754087e-04,-5.515191808926045436e-01,1.260871072420173024e-02,1.000005159299708790e+00,-5.941870491737476397e-03,4.031843120941300609e-04,5.515191586426365644e-01,1.247081651618814346e-02,1.000005048050292000e+00,-4.817784946160863502e-09,-4.547219545347758185e-09,-2.224996797917100366e-08
3.543999999999999928e-01,-4.221033427272381377e+05,5.941869718540406659e-03,-4.031893733037221678e-04,-5.515192014478061955e-01,1.260906706064422386e-02,1.000005159327328252e+00,-5.941874486082181217e-03,4.031835841783588904e-04,5.515191809842276971e-01,1.247097565340924905e-02,1.000005048079023018e+00,-4.767541774558514689e-09,-5.789125363277452391e-09,-2.046357849838642551e-08
3.548000000000000598e-01,-4.221033427660439047e+05,5.941874956077764468e-03,-4.031896829923796444e-04,-5.515192255825774881e-01,1.260942414162359408e-02,1.000005159383283493e+00,-5.941878800303806996e-03,4.031836131660273301e-04,5.515192065673146793e-01,1.247113448002072113e-02,1.000005048114336326e+00,-3.844226042527820741e-09,-6.069826352314306589e-09,-1.901526280878584885e-08
3.552000000000000157e-01,-4.221033428047760972e+05,5.941878340030740807e-03,-4.031896421788243637e-04,-5.515192381966873558e-01,1.260978201976376695e-02,1.000005159459041781e+00,-5.941881041169223832e-03,4.031844671352558321e-04,5.515192200809692080e-01,1.247129285154921670e-02,1.000005048148589371e+00,-2.701138483024445591e-09,-5.175043568531653010e-09,-1.811571814780421619e-08
3.556000000000000272e-01,-4.221033428434851230e+05,5.941878879723330037e-03,-4.031892480626798588e-04,-5.515192390969068104e-01,1.261014097162305517e-02,1.000005159529116172e+00,-5.941880584206674434e-03,4.031858445769814000e-04,5.515192210991594068e-01,1.247145090821507457e-02,1.000005048176151989e+00,-1.704483344397433875e-09,-3.403485698458795505e-09,-1.799774740351978153e-08
3.559999999999999831e-01,-4.221033428823148715e+05,5.941877959828858677e-03,-4.031886688589005193e-04,-5.515192389903341708e-01,1.261050149207742881e-02,1.000005159576081715e+00,-5.941878932874217374e-03,4.031873566528547653e-04,5.515192199252465510e-01,1.247160908255584566e-02,1.000005048200617086e+00,-9.730453586972998004e-10,-1.312206045754084338e-09,-1.906508761972958155e-08
3.564000000000000501e-01,-4.221033429213721538e+05,5.941877205451582752e-03,-4.031881282966868758e-04,-5.515192427370481099e-01,1.261086393326081058e-02,1.000005159605614757e+00,-5.941877919826252415e-03,4.031886229248388435e-04,5.515192217516023954e-01,1.247176771663687650e-02,1.000005048225908189e+00,-7.143746696622321757e-10,4.946281519676958005e-10,-2.098544571449423302e-08
3.568000000000000060e-01,-4.221033429606312420e+05,5.941876578090621829e-03,-4.031877036173420171e-04,-5.515192473357872771e-01,1.261122821601365351e-02,1.000005159629529405e+00,-5.941877787158276851e-03,4.031894401913621259e-04,5.515192251523370892e-01,1.247192675060885061e-02,1.000005048249162254e+00,-1.209067655022488808e-09,1.736574020108801186e-09,-2.218345018789591450e-08
3.572000000000000730e-01,-4.221033429999608779e+05,5.941874892679746729e-03,-4.031873848239238126e-04,-5.515192516623934615e-01,1.261159391349471297e-02,1.000005159650038777e+00,-5.941877404660984331e-03,4.031898683308976689e-04,5.515192304317303451e-01,1.247208580159070955e-02,1.000005048268237218e+00,-2.511981237601768058e-09,2.483506973856297595e-09,-2.123066311643384552e-08
3.576000000000000290e-01,-4.221033430392223527e+05,5.941871892559700240e-03,-4.031874202684078033e-04,-5.515192581243771874e-01,1.261196059607125157e-02,1.000005159665728893e+00,-5.941876117544260365e-03,4.031900720270211683e-04,5.515192395118067026e-01,1.247224450330400823e-02,1.000005048282915476e+00,-4.224984560124989130e-09,2.651758613365050310e-09,-1.861257048485498444e-08
3.580000000000000404e-01,-4.221033430783336516e+05,5.941869011309231993e-03,-4.031882683069758829e-04,-5.515192630229848181e-01,1.261232797841666149e-02,1.000005159677447741e+00,-5.941874546829396635e-03,4.031900971041846586e-04,5.515192468122802616e-01,1.247240263353756144e-02,1.000005048292052390e+00,-5.535520164641483110e-09,1.828797208775715527e-09,-1.621070455648521147e-08
3.583999999999999964e-01,-4.221033431172644487e+05,5.941868268018000478e-03,-4.031900891685630435e-04,-5.515192575361731464e-01,1.261269592298455179e-02,1.000005159686626399e+00,-5.941874005983985643e-03,4.031898570060560511e-04,5.515192424509850477e-01,1.247256010042713074e-02,1.000005048297030186e+00,-5.737965985165571769e-09,-2.321625069924213025e-10,-1.508518809867354094e-08
3.588000000000000078e-01,-4.221033431560373865e+05,5.941870397349374028e-03,-4.031923068834666348e-04,-5.515192399965713754e-01,1.261306447698609494e-02,1.000005159695099399e+00,-5.941875072130495261e-03,4.031892960849721647e-04,5.515192254746409395e-01,1.247271697372172479e-02,1.000005048303232336e+00,-4.674781121233317904e-09,-3.010798494470102310e-09,-1.452193043594007804e-08
3.592000000000000193e-01,-4.221033431947857607e+05,5.941874069840415336e-03,-4.031939335408263889e-04,-5.515192221875945267e-01,1.261343405242185134e-02,1.000005159707269664e+00,-5.941876742426231185e-03,4.031886107805744083e-04,5.515192086221770706e-01,1.247287366624787001e-02,1.000005048315261158e+00,-2.672585815849393143e-09,-5.322760251980605817e-09,-1.356541745600736704e-08
3.596000000000000307e-01,-4.221033432337401900e+05,5.941877207913416441e-03,-4.031942751997766522e-04,-5.515192163686415405e-01,1.261380534798933403e-02,1.000005159729473458e+00,-5.941877299053597780e-03,4.031881270348016940e-04,5.515192038844839439e-01,1.247303087221536370e-02,1.000005048331668034e+00,-9.114018133943302402e-11,-6.148164974958264528e-09,-1.248415759658172419e-08
3.600000000000000422e-01,-4.221033432731353096e+05,5.941878764778224520e-03,-4.031932882171590559e-04,-5.515192203977675733e-01,1.261417903735418886e-02,1.000005159763724727e+00,-5.941875945738770391e-03,4.031880147417518353e-04,5.515192082860936873e-01,1.247318928915092454e-02,1.000005048347337056e+00,2.819039454128591249e-09,-5.273475407220618028e-09,-1.211167388603939798e-08
3.603999999999999981e-01,-4.221033433131350321e+05,5.941879186886323862e-03,-4.031915638445407826e-04,-5.515192233971446534e-01,1.261455549728537386e-02,1.000005159804855603e+00,-5.941873680195676119e-03,4.031882388160005202e-04,5.515192109367703654e-01,1.247334938116490682e-02,1.000005048360340432e+00,5.506690647742729094e-09,-3.325028540262370269e-09,-1.246037428792590163e-08
3.608000000000000096e-01,-4.221033433537320816e+05,5.941879223589015963e-03,-4.031899873572232485e-04,-5.515192197385492268e-01,1.261493455046090381e-02,1.000005159850134717e+00,-5.941872224243398976e-03,4.031888190355469199e-04,5.515192068814118720e-01,1.247351111991153519e-02,1.000005048373877381e+00,6.999345616987007190e-09,-1.168321676328545194e-09,-1.285713735477145292e-08
3.612000000000000210e-01,-4.221033433947499143e+05,5.941878462507927186e-03,-4.031892266401912385e-04,-5.515192114256974865e-01,1.261531549388898200e-02,1.000005159904189700e+00,-5.941872047094398646e-03,4.031898532928796376e-04,5.515191983045313329e-01,1.247367397737172111e-02,1.000005048392306639e+00,6.415413528540470089e-09,6.266526883990861108e-10,-1.312116615359570915e-08
3.616000000000000325e-01,-4.221033434359573876e+05,5.941875914702233336e-03,-4.031894555341293844e-04,-5.515191999462817352e-01,1.261569748976788113e-02,1.000005159964915791e+00,-5.941872185033978543e-03,4.031911351242447564e-04,5.515191862848038973e-01,1.247383728956950877e-02,1.000005048414139619e+00,3.729668254792706250e-09,1.679590115372022602e-09,-1.366147783787852177e-08
3.620000000000000440e-01,-4.221033434772089240e+05,5.941872041342275042e-03,-4.031904297948345358e-04,-5.515191864390684984e-01,1.261607998471015075e-02,1.000005160018144545e+00,-5.941871890426864665e-03,4.031920252160878151e-04,5.515191719086287581e-01,1.247400067599464812e-02,1.000005048431758636e+00,1.509154103768173272e-10,1.595421253279289547e-09,-1.453043974031231755e-08
3.624000000000000554e-01,-4.221033435184503323e+05,5.941869298900660096e-03,-4.031916647594584809e-04,-5.515191771017805555e-01,1.261646266437854366e-02,1.000005160053389019e+00,-5.941871792440277938e-03,4.031919216053961199e-04,5.515191620371336922e-01,1.247416399802094185e-02,1.000005048441304112e+00,-2.493539617842710499e-09,2.568459376390760940e-10,-1.506464686329422875e-08
3.628000000000000114e-01,-4.221033435596702038e+05,5.941870248043310855e-03,-4.031925220440428937e-04,-5.515191809705645154e-01,1.261684530208827086e-02,1.000005160073213828e+00,-5.941873209048825419e-03,4.031908330514356615e-04,5.515191661178258098e-01,1.247432721170944024e-02,1.000005048446512834e+00,-2.961005514563741503e-09,-1.688992607232209231e-09,-1.485273870560632758e-08
3.632000000000000228e-01,-4.221033436009157449e+05,5.941874849677509542e-03,-4.031925057490584889e-04,-5.515191983840522783e-01,1.261722779741689462e-02,1.000005160087048539e+00,-5.941876338732110518e-03,4.031894393636509082e-04,5.515191839247217676e-01,1.247449041454710278e-02,1.000005048452931700e+00,-1.489054600976869036e-09,-3.066385407580769079e-09,-1.445933051069658859e-08
3.636000000000000343e-01,-4.221033436423061648e+05,5.941880179726541887e-03,-4.031916263550272073e-04,-5.515192171886786898e-01,1.261761030889135826e-02,1.000005160102760637e+00,-5.941879535484364053e-03,4.031885728899980439e-04,5.515192023279898992e-01,1.247465397095566877e-02,1.000005048464448931e+00,6.442421778343754291e-10,-3.053465029163437289e-09,-1.486068879064106341e-08
3.639999999999999902e-01,-4.221033436839194619e+05,5.941883008416265315e-03,-4.031902605541000449e-04,-5.515192261188145428e-01,1.261799293512206287e-02,1.000005160121952175e+00,-5.941880651787271803e-03,4.031886364559377736e-04,5.515192095703139730e-01,1.247481816642256706e-02,1.000005048482584646e+00,2.356628993512022152e-09,-1.624098162271263301e-09,-1.654850056986845175e-08
3.644000000000000572e-01,-4.221033437256641337e+05,5.941882402302764779e-03,-4.031887581089555112e-04,-5.515192253736247441e-01,1.261837531445723568e-02,1.000005160141694383e+00,-5.941879076597073907e-03,4.031894124151742006e-04,5.515192060566879162e-01,1.247498278823943804e-02,1.000005048503879390e+00,3.325705690872260423e-09,6.543062186894002541e-10,-1.931693682788448996e-08
3.648000000000000131e-01,-4.221033437673300505e+05,5.941879833228786052e-03,-4.031873933590566996e-04,-5.515192215793086605e-01,1.261875681660689849e-02,1.000005160161699491e+00,-5.941876232513350169e-03,4.031903535842474326e-04,5.515191991335641752e-01,1.247514730430540099e-02,1.000005048522530027e+00,3.600715435883583559e-09,2.960225190733016543e-09,-2.244574448528879884e-08
3.652000000000000246e-01,-4.221033438087496907e+05,5.941876906733809145e-03,-4.031864091283331934e-04,-5.515192179340001610e-01,1.261913700464292049e-02,1.000005160182969810e+00,-5.941873893588900217e-03,4.031909742257627728e-04,5.515191932000902408e-01,1.247531131139635423e-02,1.000005048538253671e+00,3.013144908928233612e-09,4.565097429579372673e-09,-2.473390992019375290e-08
3.656000000000000361e-01,-4.221033438498797477e+05,5.941873905141115998e-03,-4.031859217501307271e-04,-5.515192159247367387e-01,1.261951580264608457e-02,1.000005160202595667e+00,-5.941872656218422435e-03,4.031910000591216623e-04,5.515191909018724026e-01,1.247547470093869799e-02,1.000005048556282583e+00,1.248922693562748432e-09,5.078308990935209016e-09,-2.502286433614386851e-08
3.660000000000000475e-01,-4.221033438907743548e+05,5.941870551480235747e-03,-4.031858886919230259e-04,-5.515192196310171324e-01,1.261989341106749610e-02,1.000005160220718281e+00,-5.941872057151994894e-03,4.031903125742744001e-04,5.515191965092154369e-01,1.247563758841637761e-02,1.000005048580961953e+00,-1.505671759147175770e-09,4.423882351374183730e-09,-2.312180169550259734e-08
3.664000000000000035e-01,-4.221033439315646538e+05,5.941867382535116413e-03,-4.031862252885126566e-04,-5.515192313258039380e-01,1.262027029932135183e-02,1.000005160242541491e+00,-5.941871632955478440e-03,4.031889722396296409e-04,5.515192110688624805e-01,1.247580032644019822e-02,1.000005048611182001e+00,-4.250420362027218513e-09,2.746951116984301666e-09,-2.025694145757483966e-08
3.668000000000000704e-01,-4.221033439724310301e+05,5.941866125955587614e-03,-4.031868678577796576e-04,-5.515192442534939676e-01,1.262064709316622867e-02,1.000005160269058058e+00,-5.941871752071564358e-03,4.031872823956015326e-04,5.515192260423774639e-01,1.247596340936528783e-02,1.000005048640228766e+00,-5.626115976743728542e-09,4.145378218749391774e-10,-1.821111650368578694e-08
3.672000000000000264e-01,-4.221033440135288984e+05,5.941868249184086882e-03,-4.031877179218863825e-04,-5.515192470275878112e-01,1.262102437092335258e-02,1.000005160296836948e+00,-5.941873218454191662e-03,4.031857718819336104e-04,5.515192290626403926e-01,1.247612727476868355e-02,1.000005048661491314e+00,-4.969270104779321962e-09,-1.946039952772059267e-09,-1.796494741856946575e-08
3.676000000000000378e-01,-4.221033440549536026e+05,5.941873232813756414e-03,-4.031886246034209757e-04,-5.515192381129691013e-01,1.262140250429371648e-02,1.000005160323708564e+00,-5.941876072950011065e-03,4.031850058046262801e-04,5.515192188246439420e-01,1.247629215145029495e-02,1.000005048674091901e+00,-2.840136254650404979e-09,-3.618798794695690657e-09,-1.928832515929457259e-08
3.679999999999999938e-01,-4.221033440967202187e+05,5.941878598132074515e-03,-4.031892918264979491e-04,-5.515192277142557664e-01,1.262178164400465027e-02,1.000005160349521693e+00,-5.941879010400792811e-03,4.031852412518623693e-04,5.515192065083057704e-01,1.247645805737623848e-02,1.000005048682272024e+00,-4.122687182958606478e-10,-4.050574635579805294e-09,-2.120594999599489938e-08
3.684000000000000608e-01,-4.221033441387002822e+05,5.941881648119459562e-03,-4.031892548958846507e-04,-5.515192244922825227e-01,1.262216152683853440e-02,1.000005160374988655e+00,-5.941880188550435760e-03,4.031861986004691713e-04,5.515192019016824654e-01,1.247662460961237486e-02,1.000005048690723486e+00,1.459569023802564924e-09,-3.056295415479384076e-09,-2.259060005727064890e-08
3.688000000000000167e-01,-4.221033441806177725e+05,5.941881558903725803e-03,-4.031882254686496806e-04,-5.515192265225919988e-01,1.262254146196293246e-02,1.000005160399901838e+00,-5.941879006773538932e-03,4.031872772026167100e-04,5.515192039530054657e-01,1.247679100421403287e-02,1.000005048700699506e+00,2.552130186871115480e-09,-9.482660329705738800e-10,-2.256958653301666118e-08
3.692000000000000282e-01,-4.221033442221845617e+05,5.941879697360119041e-03,-4.031863925246435246e-04,-5.515192286078554051e-01,1.262292078223543022e-02,1.000005160423340200e+00,-5.941876832770900431e-03,4.031880622045805871e-04,5.515192074666436239e-01,1.247695646174731832e-02,1.000005048709794453e+00,2.864589218609658872e-09,1.669679937062532038e-09,-2.114121178120598188e-08
3.696000000000000396e-01,-4.221033442632880760e+05,5.941877801551955808e-03,-4.031843047263869808e-04,-5.515192301486014914e-01,1.262329934080040107e-02,1.000005160447823283e+00,-5.941875564384262523e-03,4.031885444748983436e-04,5.515192108525073245e-01,1.247712070880747925e-02,1.000005048715574274e+00,2.237167693285024850e-09,4.239748511362766148e-09,-1.929609416695399204e-08
3.699999999999999956e-01,-4.221033443039847771e+05,5.941876262643221857e-03,-4.031825771392525434e-04,-5.515192317440457126e-01,1.262367748346283729e-02,1.000005160477453359e+00,-5.941875733790380129e-03,4.031889072791265726e-04,5.515192135854556366e-01,1.247728393056542900e-02,1.000005048718730416e+00,5.288528417274340754e-10,6.330139874029163533e-09,-1.815859007603393138e-08
3.704000000000000070e-01,-4.221033443444262375e+05,5.941874336232610965e-03,-4.031817185672058605e-04,-5.515192301617998227e-01,1.262405575040484625e-02,1.000005160512382085e+00,-5.941876239209661209e-03,4.031891469992252702e-04,5.515192122475590653e-01,1.247744646942803258e-02,1.000005048722114820e+00,-1.902977050244336610e-09,7.428432019409691306e-09,-1.791424075747727329e-08
3.708000000000000185e-01,-4.221033443847991293e+05,5.941871953729144749e-03,-4.031820068217541837e-04,-5.515192229852129424e-01,1.262443475978899249e-02,1.000005160552142947e+00,-5.941875917636453910e-03,4.031889634974976768e-04,5.515192051690382957e-01,1.247760873218443055e-02,1.000005048729342816e+00,-3.963907309161018855e-09,6.956675743493082043e-09,-1.781617464668983075e-08
3.712000000000000299e-01,-4.221033444252638728e+05,5.941870679431295217e-03,-4.031832654249227553e-04,-5.515192167445525095e-01,1.262481507694162772e-02,1.000005160597170484e+00,-5.941875097764824989e-03,4.031881093086567606e-04,5.515191993309177532e-01,1.247777109119207681e-02,1.000005048742991676e+00,-4.418333529772333623e-09,4.843883734005280384e-09,-1.741363475638024738e-08
3.716000000000000414e-01,-4.221033444659008528e+05,5.941872220914513197e-03,-4.031848195691567428e-04,-5.515192207395996915e-01,1.262519700261643084e-02,1.000005160642050583e+00,-5.941875104722821668e-03,4.031867850619295121e-04,5.515192035651711455e-01,1.247793370043576676e-02,1.000005048760512549e+00,-2.883808308470903192e-09,1.965492772769243668e-09,-1.717442854598516533e-08
3.720000000000000528e-01,-4.221033445066623972e+05,5.941876210683778164e-03,-4.031858247956236958e-04,-5.515192338069080380e-01,1.262558048221935035e-02,1.000005160675606852e+00,-5.941876371533475441e-03,4.031855097333545616e-04,5.515192161054418563e-01,1.247809640884869550e-02,1.000005048775228556e+00,-1.608496972768658217e-10,-3.150622691341573023e-10,-1.770146618174095465e-08
3.724000000000000088e-01,-4.221033445474618347e+05,5.941879906121124919e-03,-4.031857112404146231e-04,-5.515192442337371048e-01,1.262596531868710736e-02,1.000005160690861983e+00,-5.941877453224999987e-03,4.031846316770158235e-04,5.515192254492117252e-01,1.247825896153794203e-02,1.000005048785866490e+00,2.452896124931214228e-09,-1.079563398799585766e-09,-1.878452537962260749e-08
3.728000000000000203e-01,-4.221033445882255910e+05,5.941880641272802299e-03,-4.031845652738722603e-04,-5.515192441587303263e-01,1.262635135438079474e-02,1.000005160693135720e+00,-5.941876501030685272e-03,4.031842004567705480e-04,5.515192243737039313e-01,1.247842117328145164e-02,1.000005048800613139e+00,4.140242117027514990e-09,-3.648171017123398585e-10,-1.978502639499168936e-08
3.732000000000000317e-01,-4.221033446289493004e+05,5.941878334608221603e-03,-4.031831195767890549e-04,-5.515192365981329559e-01,1.262673858406480887e-02,1.000005160694809936e+00,-5.941873504633452506e-03,4.031842016763679420e-04,5.515192160742302674e-01,1.247858303605836779e-02,1.000005048824651910e+00,4.829974769096634368e-09,1.082099578887142644e-09,-2.052390268847403831e-08
3.735999999999999877e-01,-4.221033446697187028e+05,5.941875059215437349e-03,-4.031821618544483314e-04,-5.515192273882705276e-01,1.262712727320100016e-02,1.000005160701342044e+00,-5.941870289950534206e-03,4.031846322021724561e-04,5.515192062017324481e-01,1.247874482575297463e-02,1.000005048850472589e+00,4.769264903142778067e-09,2.470347724124744015e-09,-2.118653807947623591e-08
3.740000000000000546e-01,-4.221033447107119719e+05,5.941872662671643206e-03,-4.031818922557277047e-04,-5.515192181094636936e-01,1.262751796353576983e-02,1.000005160708936858e+00,-5.941868622128334415e-03,4.031852867784406448e-04,5.515191965410296548e-01,1.247890710110048998e-02,1.000005048868245039e+00,4.040543308790611743e-09,3.394522712940085951e-09,-2.156843403877672927e-08
3.744000000000000106e-01,-4.221033447520891204e+05,5.941871187872934702e-03,-4.031819777679317932e-04,-5.515192096830551227e-01,1.262791117111407464e-02,1.000005160714096064e+00,-5.941868606740003181e-03,4.031856742779169988e-04,5.515191886850407954e-01,1.247907039560426298e-02,1.000005048876815739e+00,2.581132931521457063e-09,3.696509985205622545e-09,-2.099801432731140949e-08
3.748000000000000220e-01,-4.221033447939084144e+05,5.941869692441733956e-03,-4.031821979915862640e-04,-5.515192073963975927e-01,1.262830709654990530e-02,1.000005160717296171e+00,-5.941868996901541675e-03,4.031853511485352943e-04,5.515191880893921539e-01,1.247923492574010834e-02,1.000005048880233005e+00,6.955401922817405769e-10,3.153156949030257866e-09,-1.930700543884000808e-08
3.752000000000000335e-01,-4.221033448361259652e+05,5.941868175050688677e-03,-4.031826952308005855e-04,-5.515192139801801119e-01,1.262870563065452041e-02,1.000005160720337516e+00,-5.941868875816003377e-03,4.031843590413175180e-04,5.515191966126401502e-01,1.247940060253416479e-02,1.000005048882086411e+00,-7.007653146998138460e-10,1.663810516932488076e-09,-1.736753996173234782e-08
3.756000000000000449e-01,-4.221033448786408408e+05,5.941867967267658313e-03,-4.031836077660647891e-04,-5.515192220111752031e-01,1.262910645125712820e-02,1.000005160725435438e+00,-5.941868640008242039e-03,4.031832938020602549e-04,5.515192056594026004e-01,1.247956713790141121e-02,1.000005048884459180e+00,-6.727405837264610611e-10,-3.139640045342340091e-10,-1.635177260261855281e-08
3.760000000000000009e-01,-4.221033449212971609e+05,5.941870175307513435e-03,-4.031847493176472178e-04,-5.515192206024465138e-01,1.262950900214467737e-02,1.000005160736634924e+00,-5.941869386147324850e-03,4.031828960390547250e-04,5.515192039608732832e-01,1.247973403444084875e-02,1.000005048888128023e+00,7.891601885856580623e-10,-1.853278592492835913e-09,-1.664157323055803772e-08
3.764000000000000679e-01,-4.221033449639094179e+05,5.941873972223680328e-03,-4.031856083352628839e-04,-5.515192088964817607e-01,1.262991255504393277e-02,1.000005160759455558e+00,-5.941871332643642277e-03,4.031834857810829946e-04,5.515191911132206748e-01,1.247990067042064645e-02,1.000005048893322757e+00,2.639580038051037025e-09,-2.122554179889279274e-09,-1.778326108592409582e-08
3.768000000000000238e-01,-4.221033450063667842e+05,5.941876829017835732e-03,-4.031857085020026411e-04,-5.515191962576945217e-01,1.263031655044838733e-02,1.000005160793940640e+00,-5.941873097878257876e-03,4.031847376231248599e-04,5.515191770426808304e-01,1.248006666301447985e-02,1.000005048899684557e+00,3.731139577856090739e-09,-9.708788777811928894e-10,-1.921501369128719716e-08
3.772000000000000353e-01,-4.221033450487101218e+05,5.941876737916546893e-03,-4.031850316146911944e-04,-5.515191900932264746e-01,1.263072082452309890e-02,1.000005160829498196e+00,-5.941873007556073248e-03,4.031860029705217627e-04,5.515191694953697210e-01,1.248023209249182752e-02,1.000005048905375338e+00,3.730360473644389607e-09,9.713558305683538119e-10,-2.059785675356806678e-08
3.776000000000000467e-01,-4.221033450911014224e+05,5.941874062166519962e-03,-4.031839753965209771e-04,-5.515191904084949526e-01,1.263112558062974046e-02,1.000005160856287434e+00,-5.941870940491440073e-03,4.031867903316831668e-04,5.515191688696469141e-01,1.248039743616831745e-02,1.000005048912289363e+00,3.121675079889585369e-09,2.814935162189727974e-09,-2.153884803846040086e-08
3.780000000000000582e-01,-4.221033451337360311e+05,5.941870992714718726e-03,-4.031828618489904253e-04,-5.515191951829239159e-01,1.263153114566313573e-02,1.000005160877124988e+00,-5.941868603398564076e-03,4.031869703642846237e-04,5.515191738089491036e-01,1.248056329024114716e-02,1.000005048929180296e+00,2.389316154649545609e-09,4.108515294198433060e-09,-2.137397481227765184e-08
3.784000000000000141e-01,-4.221033451767514343e+05,5.941869266819566238e-03,-4.031817097842189902e-04,-5.515192047472871062e-01,1.263193774541422794e-02,1.000005160899209766e+00,-5.941867916423088439e-03,4.031867012647081258e-04,5.515191850282263886e-01,1.248073013709167893e-02,1.000005048960966869e+00,1.350396477799165051e-09,4.991480489135655119e-09,-1.971906071762674628e-08
3.788000000000000256e-01,-4.221033452201794717e+05,5.941868589782125371e-03,-4.031806114288100334e-04,-5.515192170701431751e-01,1.263234532025548501e-02,1.000005160923130187e+00,-5.941869141245404926e-03,4.031862241106294533e-04,5.515191998927350125e-01,1.248089817420328096e-02,1.000005049001479795e+00,-5.514632795550200584e-10,5.612681819419824969e-09,-1.717740816253865432e-08
3.792000000000000370e-01,-4.221033452639355673e+05,5.941867627730814359e-03,-4.031800419136819425e-04,-5.515192258029424366e-01,1.263275348949757793e-02,1.000005160945705018e+00,-5.941870941920222512e-03,4.031856605461377218e-04,5.515192105867238181e-01,1.248106727388654039e-02,1.000005049040740612e+00,-3.314189408153145333e-09,5.618632455779357104e-09,-1.521621861844124624e-08
3.795999999999999930e-01,-4.221033453078782186e+05,5.941866201815268131e-03,-4.031805170678542981e-04,-5.515192279736370606e-01,1.263316173076712602e-02,1.000005160966159545e+00,-5.941872093344239408e-03,4.031850371587675144e-04,5.515192128666103200e-01,1.248123713023349159e-02,1.000005049073094510e+00,-5.891528971277426585e-09,4.520090913216236184e-09,-1.510702674067943008e-08
3.800000000000000044e-01,-4.221033453518733149e+05,5.941865861395040534e-03,-4.031820187442445224e-04,-5.515192294062620793e-01,1.263356957203343005e-02,1.000005160986454644e+00,-5.941872767073866184e-03,4.031844963707115225e-04,5.515192124781523875e-01,1.248140741926764656e-02,1.000005049098056098e+00,-6.905678825649963493e-09,2.477626467000098448e-09,-1.692810969178282221e-08
3.804000000000000159e-01,-4.221033453958166065e+05,5.941868039480273540e-03,-4.031838420609174054e-04,-5.515192369949996065e-01,1.263397666509496337e-02,1.000005161007522458e+00,-5.941873923227291784e-03,4.031842267063741130e-04,5.515192174712804096e-01,1.248157785517595673e-02,1.000005049117165257e+00,-5.883747018244067650e-09,3.846454567075878461e-10,-1.952371919688999924e-08
3.808000000000000274e-01,-4.221033454396866146e+05,5.941871906689516480e-03,-4.031851046429598480e-04,-5.515192488254194725e-01,1.263438292276201046e-02,1.000005161025738554e+00,-5.941875575760736071e-03,4.031842054491976469e-04,5.515192275021789658e-01,1.248174833223512394e-02,1.000005049130318513e+00,-3.669071219590536170e-09,-8.991937622011142439e-10,-2.132324050663214621e-08
3.812000000000000388e-01,-4.221033454835881712e+05,5.941874897069986637e-03,-4.031854327535250955e-04,-5.515192576842513628e-01,1.263478868184925337e-02,1.000005161037338386e+00,-5.941876588662352819e-03,4.031842143072510436e-04,5.515192363153872401e-01,1.248191911292446249e-02,1.000005049136020618e+00,-1.691592366181993157e-09,-1.218446274051879913e-09,-2.136886412262839485e-08
3.816000000000000503e-01,-4.221033455276816385e+05,5.941875345870817338e-03,-4.031851612532577861e-04,-5.515192605953641580e-01,1.263519445917780405e-02,1.000005161045294688e+00,-5.941876177562457374e-03,4.031841309185029342e-04,5.515192408728532003e-01,1.248209062801594257e-02,1.000005049136825530e+00,-8.316916400366580753e-10,-1.030334754851831153e-09,-1.972251095772037388e-08
3.820000000000000062e-01,-4.221033455720362836e+05,5.941874048759500544e-03,-4.031848402222410204e-04,-5.515192600552711877e-01,1.263560051749059755e-02,1.000005161054370761e+00,-5.941875009855110759e-03,4.031840378899305671e-04,5.515192427949728859e-01,1.248226306442993053e-02,1.000005049139027324e+00,-9.610956102149015301e-10,-8.023323104532943673e-10,-1.726029830173558821e-08
3.824000000000000177e-01,-4.221033456165753305e+05,5.941873118596206066e-03,-4.031846270019929222e-04,-5.515192569416652590e-01,1.263600667705300912e-02,1.000005161064243975e+00,-5.941874516446503385e-03,4.031840507839726294e-04,5.515192417445314854e-01,1.248243617229820995e-02,1.000005049144742753e+00,-1.397850297318870005e-09,-5.762180202927534578e-10,-1.519713377362563733e-08
3.828000000000000291e-01,-4.221033456611183938e+05,5.941873628611141732e-03,-4.031843217284350250e-04,-5.515192496127584443e-01,1.263641246530970534e-02,1.000005161072777371e+00,-5.941875303812688656e-03,4.031841290332716511e-04,5.515192351014350791e-01,1.248260940675597133e-02,1.000005049151011072e+00,-1.675201546924576235e-09,-1.926951633739008851e-10,-1.451132336516280930e-08
3.832000000000000406e-01,-4.221033457054476603e+05,5.941874801637303180e-03,-4.031839156813447596e-04,-5.515192404361337619e-01,1.263681731930811798e-02,1.000005161079731586e+00,-5.941876674430672349e-03,4.031840572835008671e-04,5.515192250126993434e-01,1.248278212840765559e-02,1.000005049155772818e+00,-1.872793369168956890e-09,1.416021561074717883e-10,-1.542343441851556918e-08
3.836000000000000520e-01,-4.221033457493532915e+05,5.941875304953896444e-03,-4.031837705678574524e-04,-5.515192359973921654e-01,1.263722075304990478e-02,1.000005161086211958e+00,-5.941877522970126328e-03,4.031836498315206170e-04,5.515192187483121122e-01,1.248295376351795175e-02,1.000005049159576220e+00,-2.218016229883768009e-09,-1.207363368354100186e-10,-1.724908005318326332e-08
3.840000000000000080e-01,-4.221033457927070558e+05,5.941874851133344994e-03,-4.031842820068340166e-04,-5.515192376552346953e-01,1.263762252904667045e-02,1.000005161094328576e+00,-5.941877464582983985e-03,4.031830095611390902e-04,5.515192187610916674e-01,1.248312396018267864e-02,1.000005049163779969e+00,-2.613449638991238722e-09,-1.272445694926356563e-09,-1.889414302791436739e-08
3.844000000000000195e-01,-4.221033458355262410e+05,5.941874408854630474e-03,-4.031854796857054055e-04,-5.515192375386582802e-01,1.263802283838813198e-02,1.000005161105748552e+00,-5.941877151409052753e-03,4.031825220935230671e-04,5.515192178676852075e-01,1.248329276360116494e-02,1.000005049169856441e+00,-2.742554422278942194e-09,-2.957592182338368569e-09,-1.967097307264964456e-08
3.848000000000000309e-01,-4.221033458779854118e+05,5.941874890395571276e-03,-4.031869034950653690e-04,-5.515192284886999419e-01,1.263842232070682033e-02,1.000005161119928543e+00,-5.941877401595125133e-03,4.031825593987109773e-04,5.515192086523933446e-01,1.248346064587070418e-02,1.000005049179508720e+00,-2.511199553856258149e-09,-4.344096354391788900e-09,-1.983630659729840318e-08
3.852000000000000424e-01,-4.221033459203619859e+05,5.941875872283116505e-03,-4.031878405335421827e-04,-5.515192128213121103e-01,1.263882194116402839e-02,1.000005161135187004e+00,-5.941878100826033550e-03,4.031831735732630678e-04,5.515191925373268411e-01,1.248362839179315183e-02,1.000005049193620765e+00,-2.228542917044606941e-09,-4.666960279114864413e-09,-2.028398526920938139e-08
3.856000000000000538e-01,-4.221033459629510180e+05,5.941875979428691903e-03,-4.031878343976311760e-04,-5.515191982035124729e-01,1.263922274514629740e-02,1.000005161148707522e+00,-5.941878215616855363e-03,4.031840678740212982e-04,5.515191765542210023e-01,1.248379684874422087e-02,1.000005049209912844e+00,-2.236188163459718048e-09,-3.766523609877777540e-09,-2.164929147063787696e-08
3.860000000000000098e-01,-4.221033460059390636e+05,5.941874397954025402e-03,-4.031869988027390688e-04,-5.515191884824800495e-01,1.263962542938439418e-02,1.000005161156429345e+00,-5.941876853093990864e-03,4.031847603347647204e-04,5.515191648123709545e-01,1.248396650827911583e-02,1.000005049222785214e+00,-2.455139965461261564e-09,-2.238467974348401501e-09,-2.367010909498645788e-08
3.864000000000000212e-01,-4.221033460493197781e+05,5.941871898164313368e-03,-4.031857844339154710e-04,-5.515191836268432679e-01,1.264003007998697019e-02,1.000005161158638023e+00,-5.941874329115802086e-03,4.031848668279807129e-04,5.515191582835340389e-01,1.248413727946833494e-02,1.000005049228726461e+00,-2.430951488718857689e-09,-9.176059347581165537e-10,-2.534330922898675453e-08
3.868000000000000327e-01,-4.221033460929583525e+05,5.941870127647757086e-03,-4.031845792889417472e-04,-5.515191852118723759e-01,1.264043632888122576e-02,1.000005161161386047e+00,-5.941872000041771226e-03,4.031844185020258477e-04,5.515191594098111105e-01,1.248430867392822004e-02,1.000005049231513121e+00,-1.872394014140743579e-09,-1.607869158995467451e-10,-2.580206126534534405e-08
3.872000000000000441e-01,-4.221033461367044365e+05,5.941869809999185577e-03,-4.031836586546410739e-04,-5.515191948320619098e-01,1.264084374060333617e-02,1.000005161167661027e+00,-5.941870948422312178e-03,4.031838707592061595e-04,5.515191696968673174e-01,1.248448018438623984e-02,1.000005049237465915e+00,-1.138423126600951463e-09,2.121045650856252796e-10,-2.513519459235169506e-08
3.876000000000000001e-01,-4.221033461804341059e+05,5.941870001055318297e-03,-4.031833033130923535e-04,-5.515192076317972925e-01,1.264125200437946073e-02,1.000005161175043344e+00,-5.941871018149890056e-03,4.031836376790843873e-04,5.515191833103532115e-01,1.248465144006845502e-02,1.000005049247141065e+00,-1.017094571759136201e-09,3.343659920338262759e-10,-2.432144408093250831e-08
3.880000000000000115e-01,-4.221033462240606896e+05,5.941869221352417095e-03,-4.031838065544937578e-04,-5.515192144145518727e-01,1.264166097237460866e-02,1.000005161182041524e+00,-5.941871142691729571e-03,4.031837078967307007e-04,5.515191901369421723e-01,1.248482221369679943e-02,1.000005049256773138e+00,-1.921339312475900396e-09,-9.865776305715417971e-11,-2.427760970036274557e-08
3.884000000000000785e-01,-4.221033462675650953e+05,5.941867334892879035e-03,-4.031852851752714415e-04,-5.515192126076458035e-01,1.264207073496940656e-02,1.000005161188602054e+00,-5.941870684723089997e-03,4.031837910764090693e-04,5.515191875542471145e-01,1.248499248924265191e-02,1.000005049264442114e+00,-3.349830210962190247e-09,-1.494098862372169462e-09,-2.505339868896783173e-08
3.887999999999999790e-01,-4.221033463110554731e+05,5.941865902460051301e-03,-4.031874587997528016e-04,-5.515192093359849723e-01,1.264248170916325471e-02,1.000005161193475489e+00,-5.941870139574117159e-03,4.031837238802913129e-04,5.515191833967051371e-01,1.248516255927852384e-02,1.000005049271052382e+00,-4.237114065858138545e-09,-3.734919461488746262e-09,-2.593927983518540259e-08
3.891999999999999904e-01,-4.221033463546901476e+05,5.941866458767337995e-03,-4.031896294399517984e-04,-5.515192122253408380e-01,1.264289442775678486e-02,1.000005161195454351e+00,-5.941870357997727954e-03,4.031835948532844606e-04,5.515191860701545989e-01,1.248533282824956965e-02,1.000005049278348324e+00,-3.899230389958763254e-09,-6.034586667337787230e-09,-2.615518623905188633e-08
3.896000000000000574e-01,-4.221033463985465933e+05,5.941868811680199071e-03,-4.031910277604372960e-04,-5.515192213134039179e-01,1.264330914360733277e-02,1.000005161196426906e+00,-5.941871424818847246e-03,4.031835988715045164e-04,5.515191959746889028e-01,1.248550343963486346e-02,1.000005049287681080e+00,-2.613138648174806455e-09,-7.428888932779677962e-09,-2.533871501508855317e-08
3.900000000000000688e-01,-4.221033464425632264e+05,5.941871298932961329e-03,-4.031913103214811406e-04,-5.515192321592132796e-01,1.264372567400652916e-02,1.000005161202916382e+00,-5.941872613662926850e-03,4.031838323587064741e-04,5.515192086475732003e-01,1.248567414772818601e-02,1.000005049298801740e+00,-1.314729965520844424e-09,-7.477962774666505746e-09,-2.351164007929895661e-08
3.903999999999999693e-01,-4.221033464865792776e+05,5.941872642550646323e-03,-4.031907421876260210e-04,-5.515192422162586983e-01,1.264414356062551308e-02,1.000005161221463545e+00,-5.941873392654676428e-03,4.031842371944455703e-04,5.515192212392121540e-01,1.248584448376755147e-02,1.000005049309509841e+00,-7.501040301047257053e-10,-6.504993180450700102e-09,-2.097704654424603632e-08
3.908000000000000362e-01,-4.221033465304253041e+05,5.941873090396922012e-03,-4.031898684945597758e-04,-5.515192501242488499e-01,1.264456233424170531e-02,1.000005161250007157e+00,-5.941874002040799588e-03,4.031848080481674479e-04,5.515192317494179708e-01,1.248601400557012089e-02,1.000005049317263861e+00,-9.116438775755297819e-10,-5.060446392327923315e-09,-1.837483087907543222e-08
3.912000000000000477e-01,-4.221033465740156826e+05,5.941873600363931605e-03,-4.031890879735042731e-04,-5.515192524644116912e-01,1.264498174449538853e-02,1.000005161278869403e+00,-5.941874931207753903e-03,4.031857039578466825e-04,5.515192359707965508e-01,1.248618251578550477e-02,1.000005049321122552e+00,-1.330843822297533841e-09,-3.384015657590614540e-09,-1.649361514033387266e-08
3.916000000000000592e-01,-4.221033466174090863e+05,5.941874380344902042e-03,-4.031884969079371230e-04,-5.515192470344996156e-01,1.264540192066510894e-02,1.000005161301606105e+00,-5.941876206018600198e-03,4.031869407229208787e-04,5.515192313151489056e-01,1.248635023310707380e-02,1.000005049322613582e+00,-1.825673698156726754e-09,-1.556185016244292230e-09,-1.571935070998620176e-08
3.920000000000000151e-01,-4.221033466608053423e+05,5.941874505977411645e-03,-4.031880123344496673e-04,-5.515192385213719684e-01,1.264582334960424707e-02,1.000005161319194702e+00,-5.941877260213702071e-03,4.031880732377433061e-04,5.515192227297954775e-01,1.248651778991598238e-02,1.000005049324368844e+00,-2.754236290425371436e-09,6.090329363874977253e-11,-1.579157649089779625e-08
3.924000000000000266e-01,-4.221033467044803547e+05,5.941873017430258919e-03,-4.031876423426972080e-04,-5.515192348379560627e-01,1.264624666531091735e-02,1.000005161334994064e+00,-5.941877418504776763e-03,4.031884520784559042e-04,5.515192185757257226e-01,1.248668602934366670e-02,1.000005049327526985e+00,-4.401074517844383305e-09,8.097357586962089515e-10,-1.626223034012497237e-08
3.928000000000000380e-01,-4.221033467486872105e+05,5.941870299988610479e-03,-4.031876582445501219e-04,-5.515192377751000352e-01,1.264667237135980171e-02,1.000005161350519867e+00,-5.941876623907691585e-03,4.031878987099291219e-04,5.515192208126894480e-01,1.248685571580979668e-02,1.000005049331126994e+00,-6.323919081105411344e-09,2.404653789999690316e-10,-1.696241058724012873e-08
3.932000000000000495e-01,-4.221033467935773078e+05,5.941867979213742192e-03,-4.031883798850778924e-04,-5.515192412918179521e-01,1.264710068928529864e-02,1.000005161365692175e+00,-5.941875553517820228e-03,4.031869703463782117e-04,5.515192234585675202e-01,1.248702735849650976e-02,1.000005049333834384e+00,-7.574304078036830923e-09,-1.409538699680742274e-09,-1.783325043192007797e-08
3.936000000000000054e-01,-4.221033468391519273e+05,5.941867397573533105e-03,-4.031897308197679073e-04,-5.515192393931696024e-01,1.264753140744193614e-02,1.000005161380509433e+00,-5.941874990207680375e-03,4.031865372816033073e-04,5.515192209403193546e-01,1.248720103712865938e-02,1.000005049335323415e+00,-7.592634147270127531e-09,-3.193538164599982188e-09,-1.845285024781873062e-08
3.940000000000000169e-01,-4.221033468852404039e+05,5.941868359075825820e-03,-4.031911427565728484e-04,-5.515192320141817373e-01,1.264796378598916950e-02,1.000005161394169395e+00,-5.941875105003376761e-03,4.031870549669696159e-04,5.515192138109700215e-01,1.248737629492280808e-02,1.000005049336214702e+00,-6.745927550941277495e-09,-4.087789603232465374e-09,-1.820321171575045582e-08
3.944000000000000283e-01,-4.221033469315544353e+05,5.941869474182335555e-03,-4.031919890635105182e-04,-5.515192224324663162e-01,1.264839675351199857e-02,1.000005161403692666e+00,-5.941875349932269901e-03,4.031881594230191817e-04,5.515192053435874486e-01,1.248755231992970845e-02,1.000005049338843710e+00,-5.875749934346197190e-09,-3.829640491336515351e-09,-1.708887886753274188e-08
3.947999999999999843e-01,-4.221033469778379658e+05,5.941869779410824740e-03,-4.031920207161850318e-04,-5.515192132582822371e-01,1.264882935646038410e-02,1.000005161407575560e+00,-5.941875177138327552e-03,4.031890204832280474e-04,5.515191972735074000e-01,1.248772836866418254e-02,1.000005049347221009e+00,-5.397727502812199596e-09,-3.000232956984396487e-09,-1.598477483710780689e-08
3.951999999999999957e-01,-4.221033470239577582e+05,5.941869719503330843e-03,-4.031914254819616303e-04,-5.515192073715335930e-01,1.264926109572110310e-02,1.000005161409251109e+00,-5.941874681197421154e-03,4.031891335755409056e-04,5.515191915656240118e-01,1.248790408547144695e-02,1.000005049362525877e+00,-4.961694090310775351e-09,-2.291906420724687532e-09,-1.580590958116800948e-08
3.956000000000000627e-01,-4.221033470699063619e+05,5.941870417147577035e-03,-4.031905901724469848e-04,-5.515192088491326361e-01,1.264969191669059086e-02,1.000005161413020982e+00,-5.941874425028559857e-03,4.031886742036190564e-04,5.515191922294978566e-01,1.248807949693650499e-02,1.000005049380550126e+00,-4.007880982821732108e-09,-1.915968827928375695e-09,-1.661963477950223478e-08
3.960000000000000742e-01,-4.221033471157567692e+05,5.941872036885212718e-03,-4.031898615637671390e-04,-5.515192179685985963e-01,1.265012204424765564e-02,1.000005161419602828e+00,-5.941874645590333563e-03,4.031881016456755084e-04,5.515192001701312297e-01,1.248825486041018305e-02,1.000005049396146539e+00,-2.608705120844823089e-09,-1.759918091630546105e-09,-1.779846736660317674e-08
3.964000000000000301e-01,-4.221033471616178867e+05,5.941873248098058884e-03,-4.031895198236023809e-04,-5.515192276168057184e-01,1.265055181992333008e-02,1.000005161427613309e+00,-5.941874808856232627e-03,4.031876285140242465e-04,5.515192088221191336e-01,1.248843051512290442e-02,1.000005049407409086e+00,-1.560758173743681532e-09,-1.891309578134353631e-09,-1.879468658483318677e-08
3.968000000000000416e-01,-4.221033472076014732e+05,5.941872710378742761e-03,-4.031898684869166384e-04,-5.515192292573285471e-01,1.265098154484547988e-02,1.000005161436579249e+00,-5.941874302565371829e-03,4.031872005720068121e-04,5.515192097303383001e-01,1.248860674496660682e-02,1.000005049415465308e+00,-1.592186629068015336e-09,-2.667914909826318848e-09,-1.952699024698745234e-08
3.972000000000000530e-01,-4.221033472537376801e+05,5.941870848102725339e-03,-4.031910947127777234e-04,-5.515192220611293550e-01,1.265141128835475109e-02,1.000005161447467428e+00,-5.941873443761460163e-03,4.031867688793457560e-04,5.515192019360708464e-01,1.248878360635489321e-02,1.000005049422619807e+00,-2.595658734824701774e-09,-4.325833431967438664e-09,-2.012505850856882716e-08
3.976000000000000645e-01,-4.221033472999485675e+05,5.941869703972366308e-03,-4.031929079871436139e-04,-5.515192132221058419e-01,1.265184078179818102e-02,1.000005161460329806e+00,-5.941873405827514248e-03,4.031863897054831464e-04,5.515191926138212075e-01,1.248896081807432563e-02,1.000005049430147785e+00,-3.701855147940358304e-09,-6.518281660467580702e-09,-2.060828463434916102e-08
3.980000000000000204e-01,-4.221033473460571258e+05,5.941870874988855813e-03,-4.031944521643642757e-04,-5.515192096740377803e-01,1.265226950849935791e-02,1.000005161472104609e+00,-5.941874941433143015e-03,4.031861231160955368e-04,5.515191887436473595e-01,1.248913783322619896e-02,1.000005049437524551e+00,-4.066444287201265162e-09,-8.329048268738894339e-09,-2.093039042083688628e-08
3.984000000000000319e-01,-4.221033473918962991e+05,5.941873929394101035e-03,-4.031947980922798202e-04,-5.515192125750095764e-01,1.265269702523451160e-02,1.000005161479303295e+00,-5.941877431941748784e-03,4.031858830243834004e-04,5.515191915071900874e-01,1.248931415625094583e-02,1.000005049445512828e+00,-3.502547647749043591e-09,-8.915067896419787835e-09,-2.106781948896241374e-08
3.988000000000000433e-01,-4.221033474374347716e+05,5.941877127301035955e-03,-4.031936168013202921e-04,-5.515192196237468369e-01,1.265312330904534710e-02,1.000005161482182547e+00,-5.941879551849540628e-03,4.031854759673238458e-04,5.515191985909939643e-01,1.248948969663818409e-02,1.000005049457519002e+00,-2.424548504673107452e-09,-8.140833996446352611e-09,-2.103275287268502325e-08
3.991999999999999993e-01,-4.221033474828083417e+05,5.941879229662762503e-03,-4.031914076209838511e-04,-5.515192283683810759e-01,1.265354886698312302e-02,1.000005161483369154e+00,-5.941880560892201686e-03,4.031849141075321348e-04,5.515192073839435549e-01,1.248966487631729752e-02,1.000005049474949059e+00,-1.331229439183179153e-09,-6.493513451716250579e-09,-2.098443752096557091e-08
3.996000000000000107e-01,-4.221033475282472209e+05,5.941880198398244092e-03,-4.031891392247905284e-04,-5.515192349907108715e-01,1.265397448624118633e-02,1.000005161484626814e+00,-5.941880607323303705e-03,4.031845913930780169e-04,5.515192136583606519e-01,1.248984037128135147e-02,1.000005049494692155e+00,-4.089250596125970638e-10,-4.547831712511506835e-09,-2.133235021961610300e-08
4.000000000000000222e-01,-4.221033475739446003e+05,5.941880407304049073e-03,-4.031875991639162905e-04,-5.515192342890699040e-01,1.265440088388981171e-02,1.000005161487447003e+00,-5.941880098946416243e-03,4.031849212364666760e-04,5.515192118339455885e-01,1.249001676201022537e-02,1.000005049512588506e+00,3.083576328305470682e-10,-2.677927449614477678e-09,-2.245512431553464694e-08
4.004000000000000337e-01,-4.221033476200118894e+05,5.941879610907301046e-03,-4.031869674697522994e-04,-5.515192251542820889e-01,1.265482852939244125e-02,1.000005161494254002e+00,-5.941879037114080643e-03,4.031857727501026996e-04,5.515192008867803031e-01,1.249019436584192060e-02,1.000005049526657697e+00,5.737932204027962335e-10,-1.194719649599829125e-09,-2.426750178585734830e-08
4.007999999999999896e-01,-4.221033476664396585e+05,5.941877062013688378e-03,-4.031869272753775611e-04,-5.515192140034415047e-01,1.265525753491910689e-02,1.000005161506476892e+00,-5.941877076117435194e-03,4.031864596432901027e-04,5.515191877859045855e-01,1.249037314151818859e-02,1.000005049537272983e+00,-1.410374681626302973e-11,-4.676320874584180554e-10,-2.621753691922634744e-08
4.012000000000000011e-01,-4.221033477130792453e+05,5.941872715560177903e-03,-4.031871122303086518e-04,-5.515192093139796858e-01,1.265568756099578335e-02,1.000005161521438035e+00,-5.941874227179740932e-03,4.031863010169549994e-04,5.515191816323666840e-01,1.249055260794415187e-02,1.000005049546204505e+00,-1.511619563028532287e-09,-8.112133536523208344e-10,-2.768161300181759543e-08
4.016000000000000680e-01,-4.221033477596602752e+05,5.941867966704118646e-03,-4.031873973884692996e-04,-5.515192131522503871e-01,1.265611790579077890e-02,1.000005161533259024e+00,-5.941871280077211902e-03,4.031851463499017845e-04,5.515191848964249299e-01,1.249073194082069363e-02,1.000005049555625192e+00,-3.313373093255522761e-09,-2.251038567515056127e-09,-2.825582545717963967e-08
4.020000000000000795e-01,-4.221033478059170302e+05,5.941864936004227077e-03,-4.031877876063929742e-04,-5.515192204355274797e-01,1.265654783640256936e-02,1.000005161538951803e+00,-5.941869435773206379e-03,4.031834855835528513e-04,5.515191927666396321e-01,1.249091029675649007e-02,1.000005049567458393e+00,-4.499768979301932426e-09,-4.302022840122887021e-09,-2.766888784755394681e-08
4.023999999999999799e-01,-4.221033478516818723e+05,5.941864876035541677e-03,-4.031882035237544524e-04,-5.515192258275583015e-01,1.265697691468519945e-02,1.000005161541142495e+00,-5.941869364985627455e-03,4.031820882290312619e-04,5.515191999537182310e-01,1.249108713007340311e-02,1.000005049582087580e+00,-4.488950085777820842e-09,-6.115294723190410620e-09,-2.587384007046722445e-08
4.028000000000000469e-01,-4.221033478969809948e+05,5.941867268540065167e-03,-4.031884815250168707e-04,-5.515192282222913800e-01,1.265740523032172181e-02,1.000005161542976140e+00,-5.941870651459803775e-03,4.031814491591643036e-04,5.515192047269491527e-01,1.249126242930998117e-02,1.000005049596425444e+00,-3.382919738607881310e-09,-7.032365852567123293e-09,-2.349534222734206423e-08
4.032000000000000584e-01,-4.221033479420135263e+05,5.941870427113540853e-03,-4.031885011996403463e-04,-5.515192284164823766e-01,1.265783340688919102e-02,1.000005161545012289e+00,-5.941872218362119137e-03,4.031815833753680470e-04,5.515192066031021634e-01,1.249143673205773027e-02,1.000005049606199847e+00,-1.791248578283943793e-09,-6.917824272299234745e-09,-2.181338021323142584e-08
4.036000000000000143e-01,-4.221033479870451265e+05,5.941872914273991536e-03,-4.031882526438355561e-04,-5.515192268172141032e-01,1.265826229794807418e-02,1.000005161547340204e+00,-5.941873228460266623e-03,4.031822743763031208e-04,5.515192050847735894e-01,1.249161080986340572e-02,1.000005049611190966e+00,-3.141862750868917864e-10,-5.978267532435240644e-09,-2.173244051384415343e-08
4.040000000000000258e-01,-4.221033480322412215e+05,5.941874449959994378e-03,-4.031877902140581431e-04,-5.515192254980439968e-01,1.265869254338690929e-02,1.000005161549980759e+00,-5.941873624005293911e-03,4.031832904660745246e-04,5.515192027417142873e-01,1.249178519665727384e-02,1.000005049614838715e+00,8.259547004674239190e-10,-4.499747983618442027e-09,-2.275632970949459377e-08
4.044000000000000372e-01,-4.221033480776333017e+05,5.941875454074992992e-03,-4.031871683415144485e-04,-5.515192285501405722e-01,1.265912441177483028e-02,1.000005161552394384e+00,-5.941873774600967863e-03,4.031843362656837085e-04,5.515192051526642825e-01,1.249196001864643496e-02,1.000005049619656194e+00,1.679474025129135129e-09,-2.832075830740046068e-09,-2.339747628976596161e-08
4.048000000000000487e-01,-4.221033481231892365e+05,5.941875978380087124e-03,-4.031864640179710587e-04,-5.515192373510808821e-01,1.265955798371341638e-02,1.000005161554565314e+00,-5.941873769665172167e-03,4.031850605024882425e-04,5.515192146693554953e-01,1.249213519503023125e-02,1.000005049625415143e+00,2.208714914957166098e-09,-1.403515482816235921e-09,-2.268172538677504235e-08
4.052000000000000046e-01,-4.221033481688776519e+05,5.941875499137192623e-03,-4.031858790538403762e-04,-5.515192473169324705e-01,1.265999324980269895e-02,1.000005161557651734e+00,-5.941873314833890155e-03,4.031852969899086549e-04,5.515192262427917047e-01,1.249231056867021808e-02,1.000005049630531939e+00,2.184303302468770802e-09,-5.820639317213015251e-10,-2.107414076579772200e-08
4.056000000000000161e-01,-4.221033482146179304e+05,5.941873866251920315e-03,-4.031857559493921914e-04,-5.515192521158275296e-01,1.266043003063672782e-02,1.000005161563135125e+00,-5.941872383447739658e-03,4.031851992158215969e-04,5.515192323083879522e-01,1.249248584920503377e-02,1.000005049634194121e+00,1.482804180656660531e-09,-5.567335705945405944e-10,-1.980743957741282202e-08
4.060000000000000275e-01,-4.221033482603323646e+05,5.941872141294090096e-03,-4.031863478111583857e-04,-5.515192504332155909e-01,1.266086810004708740e-02,1.000005161570436174e+00,-5.941871766189195034e-03,4.031850860652893046e-04,5.515192308307220737e-01,1.249266074078180487e-02,1.000005049637155530e+00,3.751048950617619226e-10,-1.261745869081138532e-09,-1.960249351729004275e-08
4.064000000000000390e-01,-4.221033483060451690e+05,5.941871975622455698e-03,-4.031875230269692831e-04,-5.515192462392912720e-01,1.266130755104342975e-02,1.000005161576468682e+00,-5.941872522834242866e-03,4.031852187208467960e-04,5.515192260439670813e-01,1.249283529957668712e-02,1.000005049640222188e+00,-5.472117871677117940e-10,-2.304306122487016079e-09,-2.019532419073044593e-08
4.067999999999999949e-01,-4.221033483519248548e+05,5.941874016870708590e-03,-4.031887376784777264e-04,-5.515192431464767120e-01,1.266174889914332968e-02,1.000005161579963442e+00,-5.941874790421638498e-03,4.031856781894937905e-04,5.515192223259932636e-01,1.249301002383033585e-02,1.000005049642972432e+00,-7.735509299083842549e-10,-3.059488983935942236e-09,-2.082048344842490906e-08
4.072000000000000064e-01,-4.221033483981837053e+05,5.941877210809834789e-03,-4.031893101356929295e-04,-5.515192416159050426e-01,1.266219277675049125e-02,1.000005161583529922e+00,-5.941877480759669844e-03,4.031863894593006774e-04,5.515192207134679281e-01,1.249318555155069441e-02,1.000005049645180888e+00,-2.699498350550166847e-10,-2.920676392252109788e-09,-2.090243711450057162e-08
4.076000000000000734e-01,-4.221033484449498355e+05,5.941879722958783722e-03,-4.031888460422325448e-04,-5.515192414169372004e-01,1.266263952265814577e-02,1.000005161588821023e+00,-5.941879212099867788e-03,4.031872518861769018e-04,5.515192209947694657e-01,1.249336228081935653e-02,1.000005049647565425e+00,5.108589159336096586e-10,-1.594156055642961811e-09,-2.042216773467941948e-08
4.080000000000000848e-01,-4.221033484922055504e+05,5.941880440860791528e-03,-4.031875095862880436e-04,-5.515192423657369059e-01,1.266308897545062075e-02,1.000005161593777059e+00,-5.941879368261198183e-03,4.031882134537005322e-04,5.515192224460889747e-01,1.249354020481900293e-02,1.000005049650519284e+00,1.072599593344991664e-09,7.038674124885263561e-10,-1.991964793113254473e-08
4.084000000000000408e-01,-4.221033485398011399e+05,5.941879618819056498e-03,-4.031859063803172323e-04,-5.515192417022237725e-01,1.266354048071573375e-02,1.000005161596436043e+00,-5.941878291957542607e-03,4.031891832328699898e-04,5.515192216357324151e-01,1.249371892600515364e-02,1.000005049654797862e+00,1.326861513890886801e-09,3.276852552757530956e-09,-2.006649135743998613e-08
4.088000000000000522e-01,-4.221033485874873004e+05,5.941878120399366088e-03,-4.031846946828992117e-04,-5.515192346756732089e-01,1.266399307579648553e-02,1.000005161597434578e+00,-5.941876593483050480e-03,4.031899553557348210e-04,5.515192136009892110e-01,1.249389779834859590e-02,1.000005049662351819e+00,1.526916315608417563e-09,5.260672835609263298e-09,-2.107468399792367109e-08
4.092000000000000637e-01,-4.221033486350235180e+05,5.941876295492695866e-03,-4.031842535465040580e-04,-5.515192202527603449e-01,1.266444579283443166e-02,1.000005161597994130e+00,-5.941874494591040633e-03,4.031903397391191552e-04,5.515191978102405024e-01,1.249407617261888773e-02,1.000005049673883262e+00,1.800901655232833853e-09,6.086192615097248126e-09,-2.244251984251377507e-08
4.095999999999999641e-01,-4.221033486822480918e+05,5.941873841530294527e-03,-4.031846291741257300e-04,-5.515192042891977620e-01,1.266489795078284963e-02,1.000005161598428671e+00,-5.941871928640949339e-03,4.031902808998550193e-04,5.515191809267407930e-01,1.249425365193264185e-02,1.000005049687056946e+00,1.912889345187518408e-09,5.651725729289343997e-09,-2.336245696898942015e-08
4.100000000000000311e-01,-4.221033487291280180e+05,5.941870747789388708e-03,-4.031856399116155818e-04,-5.515191943792080442e-01,1.266534930156363627e-02,1.000005161599442971e+00,-5.941869217585680173e-03,4.031897950168050792e-04,5.515191709998793490e-01,1.249443022876518296e-02,1.000005049698400539e+00,1.530203708535737839e-09,4.155105189497347584e-09,-2.337932869522774126e-08
4.104000000000000425e-01,-4.221033487757915282e+05,5.941868067879585956e-03,-4.031869555463103564e-04,-5.515191925470377399e-01,1.266580009872438593e-02,1.000005161602755877e+00,-5.941867374738600376e-03,4.031889664516690895e-04,5.515191699773204226e-01,1.249460635414150617e-02,1.000005049706057969e+00,6.931409855803760678e-10,2.010905358733067888e-09,-2.256971731728896202e-08
4.108000000000000540e-01,-4.221033488225065521e+05,5.941867396929433748e-03,-4.031881623858465935e-04,-5.515191951839857332e-01,1.266625105817018732e-02,1.000005161608463089e+00,-5.941867428403019638e-03,4.031880182776321911e-04,5.515191739217704114e-01,1.249478289379713815e-02,1.000005049710576355e+00,-3.147358589028481646e-11,-1.441082144023816958e-10,-2.126221532172678508e-08
4.112000000000000099e-01,-4.221033488695793203e+05,5.941869526297374401e-03,-4.031888889479881533e-04,-5.515191987557960251e-01,1.266670301084850229e-02,1.000005161614169635e+00,-5.941869438804703307e-03,4.031872394244318328e-04,5.515191789209760165e-01,1.249496077731577538e-02,1.000005049714554506e+00,8.749267109420255650e-11,-1.649523556320527801e-09,-1.983482000866843009e-08
4.116000000000000214e-01,-4.221033489171823603e+05,5.941873569984245859e-03,-4.031889740406028027e-04,-5.515192019378284405e-01,1.266715641464831801e-02,1.000005161619556437e+00,-5.941872234815737119e-03,4.031868448941831385e-04,5.515191831592783922e-01,1.249514051266394782e-02,1.000005049721361061e+00,1.335168508739825732e-09,-2.129146419664173367e-09,-1.877855004828177243e-08
4.120000000000000329e-01,-4.221033489652718417e+05,5.941877525394385906e-03,-4.031885309473582529e-04,-5.515192033978868480e-01,1.266761111334216948e-02,1.000005161628581885e+00,-5.941874242559559878e-03,4.031869260954220138e-04,5.515191848184693990e-01,1.249532196001346129e-02,1.000005049732279439e+00,3.282834826028036002e-09,-1.604851936239104493e-09,-1.857941744898283787e-08
4.124000000000000443e-01,-4.221033490136688342e+05,5.941879865415078746e-03,-4.031878338682443660e-04,-5.515192020941648288e-01,1.266806654189011824e-02,1.000005161645371121e+00,-5.941874710319841775e-03,4.031874251231220359e-04,5.515191827560852467e-01,1.249550455524108851e-02,1.000005049745389840e+00,5.155095236970830275e-09,-4.087451223300751779e-10,-1.933807958209854405e-08
4.128000000000000003e-01,-4.221033490621764795e+05,5.941880522288636030e-03,-4.031871177121366966e-04,-5.515192005244066165e-01,1.266852210748072721e-02,1.000005161670454612e+00,-5.941874139439939397e-03,4.031880883798758626e-04,5.515191799179423038e-01,1.249568770074300887e-02,1.000005049757856312e+00,6.382848696633025565e-09,9.706677391659208898e-10,-2.060646431267798562e-08
4.132000000000000117e-01,-4.221033491106765578e+05,5.941880269766572874e-03,-4.031864353783078266e-04,-5.515192041424923364e-01,1.266897741836203913e-02,1.000005161700787237e+00,-5.941873506356818747e-03,4.031885622054655208e-04,5.515191823992480202e-01,1.249587099292971855e-02,1.000005049768324383e+00,6.763409754126370466e-09,2.126827157694199250e-09,-2.174324431614138575e-08
4.136000000000000787e-01,-4.221033491591183119e+05,5.941879407534740934e-03,-4.031857073233779520e-04,-5.515192152855896701e-01,1.266943232715948137e-02,1.000005161731573056e+00,-5.941873166279283171e-03,4.031886057850902929e-04,5.515191928972222879e-01,1.249605425716868862e-02,1.000005049777637600e+00,6.241255457763161818e-09,2.898461712340979352e-09,-2.238836738222005351e-08
4.139999999999999791e-01,-4.221033492075294489e+05,5.941877514891852168e-03,-4.031849071656876289e-04,-5.515192296850029985e-01,1.266988694112511360e-02,1.000005161758894534e+00,-5.941872754527596605e-03,4.031881549660714043e-04,5.515192071692361919e-01,1.249623755092553815e-02,1.000005049788037725e+00,4.760364255562699043e-09,3.247800383775374666e-09,-2.251576680656341978e-08
4.143999999999999906e-01,-4.221033492559969891e+05,5.941874598425114784e-03,-4.031841520115373172e-04,-5.515192410138893830e-01,1.267034160167641865e-02,1.000005161781585938e+00,-5.941872158062105891e-03,4.031872911608125830e-04,5.515192187720859840e-01,1.249642114501764087e-02,1.000005049800215096e+00,2.440363008893164931e-09,3.139149275265852579e-09,-2.224180339904791026e-08
4.148000000000000576e-01,-4.221033493046406657e+05,5.941871895730988992e-03,-4.031836197474017187e-04,-5.515192473313058619e-01,1.267079675329758730e-02,1.000005161799871978e+00,-5.941872097844422621e-03,4.031862510513304796e-04,5.515192255309240288e-01,1.249660540818305597e-02,1.000005049811008684e+00,-2.021134336283036959e-10,2.631303928760965472e-09,-2.180038183308141697e-08
4.152000000000000690e-01,-4.221033493535174057e+05,5.941871003140336560e-03,-4.031833947148359492e-04,-5.515192506886439361e-01,1.267125264813903467e-02,1.000005161813941390e+00,-5.941873341677488679e-03,4.031853684398307514e-04,5.515192290456589763e-01,1.249679053057664579e-02,1.000005049816874658e+00,-2.338537152118957962e-09,1.973724994802205507e-09,-2.164298495976879622e-08
4.156000000000000250e-01,-4.221033494025358814e+05,5.941872266093713856e-03,-4.031833756491407460e-04,-5.515192527295821323e-01,1.267170904168514640e-02,1.000005161825156197e+00,-5.941875553982775560e-03,4.031849090532774313e-04,5.515192304963495440e-01,1.249697622260138516e-02,1.000005049818729397e+00,-3.287889061703852533e-09,1.533404136685231206e-09,-2.223323258832010652e-08
4.160000000000000364e-01,-4.221033494514502236e+05,5.941874283834066260e-03,-4.031833446921526880e-04,-5.515192539933457816e-01,1.267216522937609537e-02,1.000005161835681999e+00,-5.941877274202983159e-03,4.031849440917820268e-04,5.515192304164492354e-01,1.249716173187422411e-02,1.000005049819921776e+00,-2.990368916898356044e-09,1.599399629338867090e-09,-2.357689654619576913e-08
4.164000000000000479e-01,-4.221033494999991963e+05,5.941875156933168825e-03,-4.031831288849616144e-04,-5.515192557590212763e-01,1.267262046256377277e-02,1.000005161846756918e+00,-5.941877135099304930e-03,4.031853659843347669e-04,5.515192307286951312e-01,1.249734623714961017e-02,1.000005049821798941e+00,-1.978166136104575479e-09,2.237099373152487414e-09,-2.503032614509237419e-08
4.168000000000000593e-01,-4.221033495480532292e+05,5.941874154591039389e-03,-4.031827111578550199e-04,-5.515192587869799379e-01,1.267307439427357504e-02,1.000005161859510494e+00,-5.941875020377998876e-03,4.031859415424871745e-04,5.515192330827675127e-01,1.249752929250541253e-02,1.000005049823785575e+00,-8.657869594863587537e-10,3.230384632154584962e-09,-2.570421242520382066e-08
4.172000000000000153e-01,-4.221033495956644183e+05,5.941872094323012027e-03,-4.031822252176377012e-04,-5.515192602228710106e-01,1.267352722624188847e-02,1.000005161875620052e+00,-5.941872030353243309e-03,4.031863635916003346e-04,5.515192350782057717e-01,1.249771098342172815e-02,1.000005049825350989e+00,6.396976871825277300e-11,4.138373962633314085e-09,-2.514466523884095750e-08
4.176000000000000267e-01,-4.221033496430147788e+05,5.941870219464719105e-03,-4.031818985519310095e-04,-5.515192553624674865e-01,1.267397959742207897e-02,1.000005161894656602e+00,-5.941869434747769699e-03,4.031863952902320098e-04,5.515192317057805438e-01,1.249789182715146073e-02,1.000005049826562242e+00,7.847169494062944395e-10,4.496738301000297727e-09,-2.365668694270794958e-08
4.180000000000000382e-01,-4.221033496903740452e+05,5.941868963062832062e-03,-4.031819724695317824e-04,-5.515192437841017759e-01,1.267443238388549914e-02,1.000005161912006946e+00,-5.941867757871525067e-03,4.031859710933240496e-04,5.515192217202394831e-01,1.249807258492275676e-02,1.000005049827595860e+00,1.205191306995201384e-09,3.998623792267255034e-09,-2.206386229275381083e-08
4.183999999999999941e-01,-4.221033497380114277e+05,5.941868000456475458e-03,-4.031825878232824303e-04,-5.515192312242096495e-01,1.267488650781169006e-02,1.000005161922345120e+00,-5.941866892074965621e-03,4.031852078743142481e-04,5.515192100636313599e-01,1.249825408337256784e-02,1.000005049828558423e+00,1.108381509837275125e-09,2.620051031817713372e-09,-2.116057828960293818e-08
4.188000000000000056e-01,-4.221033497861321084e+05,5.941867195829938185e-03,-4.031836914365908089e-04,-5.515192235167203361e-01,1.267534268503172148e-02,1.000005161925976216e+00,-5.941866790738877663e-03,4.031844285011381172e-04,5.515192022386573578e-01,1.249843696485648629e-02,1.000005049830728021e+00,4.050910605221669236e-10,7.370645473082568233e-10,-2.127806297824719195e-08
4.192000000000000171e-01,-4.221033498347777640e+05,5.941867109564078278e-03,-4.031850387721972817e-04,-5.515192210519807015e-01,1.267580113611254701e-02,1.000005161928408048e+00,-5.941867740243563477e-03,4.031840792748083509e-04,5.515191988831906755e-01,1.249862138946756379e-02,1.000005049836242721e+00,-6.306794851987373995e-10,-9.594973889308529291e-10,-2.216879002592264669e-08
4.196000000000000285e-01,-4.221033498837992665e+05,5.941868487134877898e-03,-4.031862910228680070e-04,-5.515192208275644381e-01,1.267626147037632933e-02,1.000005161932710163e+00,-5.941869941785225991e-03,4.031844501005637073e-04,5.515191976323297052e-01,1.249880690682362086e-02,1.000005049844323146e+00,-1.454650348092778600e-09,-1.840922304299687923e-09,-2.319523473293116922e-08
4.199999999999999845e-01,-4.221033499329172773e+05,5.941871279730441546e-03,-4.031871539554135768e-04,-5.515192208062836832e-01,1.267672290388601603e-02,1.000005161937156384e+00,-5.941872934039739602e-03,4.031854556324052552e-04,5.515191970949254729e-01,1.249899266689855418e-02,1.000005049851100614e+00,-1.654309298056155786e-09,-1.698323008321542954e-09,-2.371135821022107848e-08
4.204000000000000514e-01,-4.221033499818724231e+05,5.941874333897523980e-03,-4.031874769950990730e-04,-5.515192199574069365e-01,1.267718472154064253e-02,1.000005161939874876e+00,-5.941875590203894546e-03,4.031867440556526874e-04,5.515191965004910823e-01,1.249917786926744469e-02,1.000005049854455041e+00,-1.256306370565896113e-09,-7.329394463855172515e-10,-2.345691585414755309e-08
4.208000000000000629e-01,-4.221033500305464258e+05,5.941876275522017109e-03,-4.031872819933254469e-04,-5.515192164969506816e-01,1.267764666208097586e-02,1.000005161940943577e+00,-5.941876891594136643e-03,4.031879590502926328e-04,5.515191937379354536e-01,1.249936213338574166e-02,1.000005049855533068e+00,-6.160721195344609491e-10,6.770569671858857330e-10,-2.275901522796885956e-08
4.212000000000000743e-01,-4.221033500789909740e+05,5.941876734821922509e-03,-4.031867380834344705e-04,-5.515192098563397316e-01,1.267810898305698000e-02,1.000005161941313947e+00,-5.941876779338798806e-03,4.031888525582348008e-04,5.515191875166575164e-01,1.249954556227493400e-02,1.000005049856213635e+00,-4.451687629636325028e-11,2.114474800330237714e-09,-2.233968221521109854e-08
4.215999999999999748e-01,-4.221033501273489092e+05,5.941876498974935604e-03,-4.031860583963631966e-04,-5.515192037241392065e-01,1.267857223169657072e-02,1.000005161942721044e+00,-5.941876126365949404e-03,4.031893002610982438e-04,5.515191809481624352e-01,1.249972853975500099e-02,1.000005049857328077e+00,3.726089862002290864e-10,3.241864735047204210e-09,-2.277597677124987285e-08
4.220000000000000417e-01,-4.221033501757805934e+05,5.941876373079338705e-03,-4.031853760187471413e-04,-5.515192036285617716e-01,1.267903696628573315e-02,1.000005161948290811e+00,-5.941875774388551655e-03,4.031892837476942640e-04,5.515191796666577551e-01,1.249991148559403790e-02,1.000005049858702977e+00,5.986907870500490780e-10,3.907728947122757895e-09,-2.396190401654507696e-08
4.224000000000000532e-01,-4.221033502244028496e+05,5.941876176295666882e-03,-4.031847516912058700e-04,-5.515192105249154819e-01,1.267950357266603434e-02,1.000005161961303735e+00,-5.941875723239838786e-03,4.031888469083665322e-04,5.515191854464737142e-01,1.250009468854759200e-02,1.000005049860227091e+00,4.530558280965713003e-10,4.095217160662249084e-09,-2.507844176768969646e-08
4.228000000000000647e-01,-4.221033502732453053e+05,5.941875152034280239e-03,-4.031843043795368280e-04,-5.515192195299155609e-01,1.267997215263072693e-02,1.000005161981428747e+00,-5.941875440396178834e-03,4.031881367125554638e-04,5.515191943043602496e-01,1.250027819992916185e-02,1.000005049862167761e+00,-2.883618985954905511e-10,3.832333018635725175e-09,-2.522555531125902917e-08
4.232000000000000206e-01,-4.221033503222245490e+05,5.941873192777795756e-03,-4.031842860726677865e-04,-5.515192258068620790e-01,1.268044243829482588e-02,1.000005162002688186e+00,-5.941874799033401711e-03,4.031874376253629234e-04,5.515192016103033223e-01,1.250046175761031914e-02,1.000005049863904816e+00,-1.606255605954287624e-09,3.151552695136901339e-09,-2.419655875662840572e-08
4.236000000000000321e-01,-4.221033503711666563e+05,5.941871307411508187e-03,-4.031849263627519230e-04,-5.515192286010047740e-01,1.268091385776870007e-02,1.000005162018161586e+00,-5.941874386250056012e-03,4.031870083109214504e-04,5.515192059250068057e-01,1.250064486529099163e-02,1.000005049864578055e+00,-3.078838547825035743e-09,2.081948169527399195e-09,-2.267599796823560609e-08
4.240000000000000435e-01,-4.221033504199209274e+05,5.941870745099622764e-03,-4.031861649646467996e-04,-5.515192290073358539e-01,1.268138585209175988e-02,1.000005162026641692e+00,-5.941874782744670930e-03,4.031868500108041326e-04,5.515192073436346876e-01,1.250082711073389335e-02,1.000005049865905882e+00,-4.037645048166060846e-09,6.850461573329989784e-10,-2.166370116629678932e-08
4.243999999999999995e-01,-4.221033504684838117e+05,5.941871761907267790e-03,-4.031875844002413617e-04,-5.515192272365825321e-01,1.268185826857248094e-02,1.000005162031756489e+00,-5.941875713326215912e-03,4.031867494434884271e-04,5.515192055620425915e-01,1.250100854434399271e-02,1.000005049871025120e+00,-3.951418948121288022e-09,-8.349567529345944261e-10,-2.167453994061929734e-08
4.248000000000000109e-01,-4.221033505170272547e+05,5.941873373316314787e-03,-4.031886606549946487e-04,-5.515192242209213669e-01,1.268233149308430584e-02,1.000005162036171624e+00,-5.941876129926243824e-03,4.031865731888871810e-04,5.515192018042467392e-01,1.250118978926856479e-02,1.000005049880415831e+00,-2.756609929037423523e-09,-2.087466107467735726e-09,-2.241667462765661867e-08
4.252000000000000224e-01,-4.221033505658300710e+05,5.941874310821571373e-03,-4.031890998893626014e-04,-5.515192232128874883e-01,1.268280622539243348e-02,1.000005162040264794e+00,-5.941875193219082335e-03,4.031863884442317891e-04,5.515192000960259522e-01,1.250137179527702029e-02,1.000005049891718789e+00,-8.823975109623072299e-10,-2.711445130812277504e-09,-2.311686153610992278e-08
4.256000000000000894e-01,-4.221033506151495967e+05,5.941874176555296191e-03,-4.031889449845136707e-04,-5.515192265562466334e-01,1.268328311903161795e-02,1.000005162044858675e+00,-5.941873167322876334e-03,4.031863130765312646e-04,5.515192034598405124e-01,1.250155545595148937e-02,1.000005049902841892e+00,1.009232419857397645e-09,-2.631907982406176544e-09,-2.309640612097041412e-08
4.259999999999999898e-01,-4.221033506651286734e+05,5.941873578519378529e-03,-4.031884181690979438e-04,-5.515192316675776585e-01,1.268376249482338486e-02,1.000005162052123975e+00,-5.941871248988410230e-03,4.031863387256453906e-04,5.515192095189570543e-01,1.250174130652331218e-02,1.000005049913472277e+00,2.329530968299409199e-09,-2.079443452553206978e-09,-2.214862060423428147e-08
4.264000000000000012e-01,-4.221033507157485001e+05,5.941873225911219712e-03,-4.031877411369981274e-04,-5.515192333742785502e-01,1.268424419729460156e-02,1.000005162064463882e+00,-5.941870494502591790e-03,4.031862806165305941e-04,5.515192127829707802e-01,1.250192937837755862e-02,1.000005049923897049e+00,2.731408627922038423e-09,-1.460520467533223815e-09,-2.059130776999040791e-08
4.268000000000000127e-01,-4.221033507668308448e+05,5.941873145991354715e-03,-4.031870889478098930e-04,-5.515192302677069947e-01,1.268472760287154937e-02,1.000005162083573484e+00,-5.941871003153486631e-03,4.031859071760953892e-04,5.515192111676405773e-01,1.250211920638976022e-02,1.000005049933391232e+00,2.142837868084057629e-09,-1.181771714503770249e-09,-1.910006641736572419e-08
4.272000000000000797e-01,-4.221033508181029465e+05,5.941872819840887839e-03,-4.031866203860955621e-04,-5.515192257988200675e-01,1.268521178612846793e-02,1.000005162109083079e+00,-5.941872075648367731e-03,4.031851667177278626e-04,5.515192073508220494e-01,1.250230998753905365e-02,1.000005049940457136e+00,7.441925201079335750e-10,-1.453668367699511438e-09,-1.844799801808960638e-08
4.276000000000000356e-01,-4.221033508692707401e+05,5.941871930689475619e-03,-4.031864487944315616e-04,-5.515192235401819021e-01,1.268569577221920035e-02,1.000005162137367787e+00,-5.941873008103179879e-03,4.031842833074947676e-04,5.515192043617319628e-01,1.250250082003725310e-02,1.000005049944475255e+00,-1.077413704260454796e-09,-2.165486936793990791e-09,-1.917844993926109964e-08
4.280000000000000471e-01,-4.221033509201205452e+05,5.941870862360130491e-03,-4.031865243955292093e-04,-5.515192241613473545e-01,1.268617884916965928e-02,1.000005162163136285e+00,-5.941873672075630684e-03,4.031835957995859288e-04,5.515192028983276762e-01,1.250269101150150962e-02,1.000005049946299351e+00,-2.809715500193266102e-09,-2.928595943280532660e-09,-2.126301967830812600e-08
4.284000000000000585e-01,-4.221033509706193581e+05,5.941870360319619765e-03,-4.031866023175061315e-04,-5.515192271563250648e-01,1.268666086419037269e-02,1.000005162182988627e+00,-5.941874338975508887e-03,4.031833282708348234e-04,5.515192031547765383e-01,1.250288038522652523e-02,1.000005049947082281e+00,-3.978655889122495459e-09,-3.274046671308036144e-09,-2.400154852644220682e-08
4.287999999999999590e-01,-4.221033510209321976e+05,5.941870640163249805e-03,-4.031863947982981507e-04,-5.515192323343153236e-01,1.268714229961377150e-02,1.000005162197458608e+00,-5.941875028328553153e-03,4.031835171508871014e-04,5.515192059592229912e-01,1.250306937196522285e-02,1.000005049947368940e+00,-4.388165303348401380e-09,-2.877647411049337467e-09,-2.637509233238688466e-08
4.292000000000000259e-01,-4.221033510713055148e+05,5.941871002813571036e-03,-4.031857937263624370e-04,-5.515192382077099831e-01,1.268762394080838289e-02,1.000005162209778309e+00,-5.941875244691997675e-03,4.031840253614916146e-04,5.515192105367892061e-01,1.250325868906820848e-02,1.000005049947717550e+00,-4.241878426639034139e-09,-1.768364870822439899e-09,-2.767092077693433794e-08
4.296000000000000374e-01,-4.221033511219099746e+05,5.941870566204371720e-03,-4.031849627405233779e-04,-5.515192413402252303e-01,1.268810635821487724e-02,1.000005162222491917e+00,-5.941874542690561527e-03,4.031845779683798691e-04,5.515192134756509157e-01,1.250344883094928715e-02,1.000005049948725855e+00,-3.976486189806449634e-09,-3.847721435088283237e-10,-2.786457431458444489e-08
4.300000000000000488e-01,-4.221033511727570440e+05,5.941869319528497208e-03,-4.031841673420771062e-04,-5.515192398717895239e-01,1.268858967633813145e-02,1.000005162235717782e+00,-5.941873240667005715e-03,4.031849090102668600e-04,5.515192124333976320e-01,1.250363984406187463e-02,1.000005049949985736e+00,-3.921138508507227005e-09,7.416681897538107693e-10,-2.743839189189856143e-08
4.304000000000000048e-01,-4.221033512237607501e+05,5.941868146232069312e-03,-4.031835126781112191e-04,-5.515192366706159754e-01,1.268907369455802431e-02,1.000005162248387869e+00,-5.941872268956266065e-03,4.031849005218112619e-04,5.515192097734161747e-01,1.250383145474712188e-02,1.000005049950908553e+00,-4.122724196753413395e-09,1.387843700042818568e-09,-2.689719980075722106e-08
4.308000000000000163e-01,-4.221033512747862260e+05,5.941867740187017563e-03,-4.031828991447382413e-04,-5.515192363527536834e-01,1.268955805465054459e-02,1.000005162259950398e+00,-5.941872220007460986e-03,4.031845562873556514e-04,5.515192098383886465e-01,1.250402325078752569e-02,1.000005049952415570e+00,-4.479820443423210286e-09,1.657142617410029689e-09,-2.651436503686710466e-08
4.312000000000000277e-01,-4.221033513257091399e+05,5.941867770310192351e-03,-4.031822686482890291e-04,-5.515192401314027437e-01,1.269004235269100347e-02,1.000005162270779291e+00,-5.941872723576986474e-03,4.031839335823104086e-04,5.515192137081328383e-01,1.250421481059818540e-02,1.000005049955747793e+00,-4.953266794123500905e-09,1.664934021379516071e-09,-2.642326990542898102e-08
4.316000000000000392e-01,-4.221033513764712261e+05,5.941867313294391280e-03,-4.031818457251557745e-04,-5.515192453551567286e-01,1.269052633854128760e-02,1.000005162281079940e+00,-5.941872905766723729e-03,4.031831714403644466e-04,5.515192187008818303e-01,1.250440590208269295e-02,1.000005049960072112e+00,-5.592472332449638373e-09,1.325715208672171436e-09,-2.665427489834115704e-08
4.319999999999999951e-01,-4.221033514271455933e+05,5.941866036187268968e-03,-4.031820305349014064e-04,-5.515192489921966201e-01,1.269101015641578220e-02,1.000005162289734573e+00,-5.941872400009225348e-03,4.031824976256708978e-04,5.515192220099275344e-01,1.250459670439491369e-02,1.000005049963391235e+00,-6.363821956380244504e-09,4.670907694914044894e-10,-2.698226908570688920e-08
4.324000000000000621e-01,-4.221033514779414400e+05,5.941864725931850916e-03,-4.031830308212585689e-04,-5.515192493388146877e-01,1.269149439482041702e-02,1.000005162295298566e+00,-5.941871725373621890e-03,4.031821123858383505e-04,5.515192223938071292e-01,1.250478783312652942e-02,1.000005049965099868e+00,-6.999441770974557109e-09,-9.184354202184698279e-10,-2.694500755850981477e-08
4.328000000000000735e-01,-4.221033515291179065e+05,5.941864565998702594e-03,-4.031846214211385671e-04,-5.515192451466637280e-01,1.269197984516095591e-02,1.000005162298135630e+00,-5.941871662891295286e-03,4.031820832600525829e-04,5.515192188874343815e-01,1.250498007727216324e-02,1.000005049965999815e+00,-7.096892592692305435e-09,-2.538161085984241144e-09,-2.625922934651470086e-08
4.332000000000000850e-01,-4.221033515808468219e+05,5.941865975578181774e-03,-4.031862655044575429e-04,-5.515192361474358096e-01,1.269246711452101835e-02,1.000005162299919981e+00,-5.941872409179700491e-03,4.031823280144331370e-04,5.515192109407756060e-01,1.250517400197161469e-02,1.000005049966858683e+00,-6.433601518716913770e-09,-3.937490024405899264e-09,-2.520666020355832870e-08
4.335999999999999854e-01,-4.221033516331057763e+05,5.941868295841944148e-03,-4.031874644786287909e-04,-5.515192253076832696e-01,1.269295626749464626e-02,1.000005162301585981e+00,-5.941873495386734531e-03,4.031826517883078183e-04,5.515192009111561378e-01,1.250536959262739389e-02,1.000005049967824355e+00,-5.199544790383814341e-09,-4.812690320972565911e-09,-2.439652713182027810e-08
4.340000000000000524e-01,-4.221033516856626957e+05,5.941870624459324665e-03,-4.031879911833845557e-04,-5.515192180816287371e-01,1.269344672491282654e-02,1.000005162303184258e+00,-5.941874496641443883e-03,4.031828988042425433e-04,5.515191939925080389e-01,1.250556616672588578e-02,1.000005049968660131e+00,-3.872182119217526530e-09,-5.092379142012434107e-09,-2.408912069817858992e-08
4.344000000000000639e-01,-4.221033517381719430e+05,5.941872697481130096e-03,-4.031878710900643390e-04,-5.515192171403531241e-01,1.269393755476522917e-02,1.000005162304543838e+00,-5.941875538260473627e-03,4.031831173910173090e-04,5.515191932283646237e-01,1.250576267787259326e-02,1.000005049969319604e+00,-2.840779343531163459e-09,-4.753699047030032765e-09,-2.391198850038023238e-08
4.348000000000000198e-01,-4.221033517903293250e+05,5.941874769635078525e-03,-4.031872940580263020e-04,-5.515192194446598695e-01,1.269442791916247822e-02,1.000005162305584339e+00,-5.941876962800704196e-03,4.031834982551717596e-04,5.515191961093506290e-01,1.250595816912401445e-02,1.000005049970204007e+00,-2.193165625670456809e-09,-3.795802854542409954e-09,-2.333530924047977351e-08
4.352000000000000313e-01,-4.221033518419594038e+05,5.941876807163279373e-03,-4.031865861076311635e-04,-5.515192199461813605e-01,1.269491733323449383e-02,1.000005162306490947e+00,-5.941878649784266588e-03,4.031841331893535425e-04,5.515191976705027255e-01,1.250615203676960774e-02,1.000005049971750992e+00,-1.842620987214937944e-09,-2.452918277621052995e-09,-2.227567863499757550e-08
4.356000000000000427e-01,-4.221033518930489663e+05,5.941878105108411821e-03,-4.031861776521890599e-04,-5.515192168347304857e-01,1.269540574919253428e-02,1.000005162307891604e+00,-5.941879868057152805e-03,4.031848893375362388e-04,5.515191956817312446e-01,1.250634412012855724e-02,1.000005049974432403e+00,-1.762948740983982798e-09,-1.288314652821056366e-09,-2.115299924110303209e-08
4.360000000000000542e-01,-4.221033519437439973e+05,5.941877842607430800e-03,-4.031864246851569263e-04,-5.515192119355685207e-01,1.269589363162547391e-02,1.000005162311078832e+00,-5.941879864271390303e-03,4.031855025133143492e-04,5.515191914441471832e-01,1.250653478338066907e-02,1.000005049979055594e+00,-2.021663959503317010e-09,-9.221718425770492056e-10,-2.049142133753178996e-08
4.364000000000000101e-01,-4.221033519943465944e+05,5.941876017675888112e-03,-4.031873533255779973e-04,-5.515192076417512190e-01,1.269638191359673436e-02,1.000005162317167740e+00,-5.941878602049384568e-03,4.031857540478977673e-04,5.515191870416378261e-01,1.250672487878423493e-02,1.000005049985605243e+00,-2.584373496455905084e-09,-1.599277680230069831e-09,-2.060011339288791987e-08
4.368000000000000216e-01,-4.221033520451834192e+05,5.941873732486723479e-03,-4.031885948147994280e-04,-5.515192056541549093e-01,1.269687165134428253e-02,1.000005162325358965e+00,-5.941876900858233078e-03,4.031856122869875735e-04,5.515191841152993213e-01,1.250691540176532626e-02,1.000005049992097605e+00,-3.168371509598699731e-09,-2.982527811854450428e-09,-2.153885558797696831e-08
4.372000000000000330e-01,-4.221033520964413765e+05,5.941872374950901009e-03,-4.031896039395404998e-04,-5.515192077855296526e-01,1.269736350893361544e-02,1.000005162333146069e+00,-5.941875757360568465e-03,4.031852624904594591e-04,5.515191846767854011e-01,1.250710697056757470e-02,1.000005049996210538e+00,-3.382409667455898994e-09,-4.341449081040737318e-09,-2.310874425148767841e-08
4.376000000000001000e-01,-4.221033521480942145e+05,5.941872442399174538e-03,-4.031900016011564299e-04,-5.515192150665849669e-01,1.269785749891321792e-02,1.000005162339254738e+00,-5.941875503395342879e-03,4.031849394094978441e-04,5.515191902790219647e-01,1.250729955663423126e-02,1.000005049997680917e+00,-3.060996168341434398e-09,-5.062191658585825371e-09,-2.478756300217099806e-08
4.380000000000000004e-01,-4.221033521999637014e+05,5.941873281974078928e-03,-4.031897889308077047e-04,-5.515192250420317688e-01,1.269835315821080460e-02,1.000005162345176890e+00,-5.941875702638051149e-03,4.031847294947879892e-04,5.515191991828329865e-01,1.250749265428120587e-02,1.000005049997934936e+00,-2.420663972220460369e-09,-5.059436019715524840e-09,-2.585919878228537527e-08
4.384000000000000119e-01,-4.221033522518590325e+05,5.941874009565134042e-03,-4.031892931260196915e-04,-5.515192326805650191e-01,1.269884993980963626e-02,1.000005162353693855e+00,-5.941875831013145558e-03,4.031846136510035001e-04,5.515192068366245870e-01,1.250768567581065846e-02,1.000005049998296425e+00,-1.821448011515847121e-09,-4.679475016191366604e-09,-2.584394043214643943e-08
4.388000000000000234e-01,-4.221033523036697297e+05,5.941874453026131132e-03,-4.031889092644203921e-04,-5.515192354304281341e-01,1.269934752914932997e-02,1.000005162366812472e+00,-5.941875856325909595e-03,4.031846358725133428e-04,5.515192105629053154e-01,1.250787827420723336e-02,1.000005049999674656e+00,-1.403299778462985259e-09,-4.273391907049298166e-09,-2.486752281871673631e-08
4.392000000000000348e-01,-4.221033523554133135e+05,5.941875043776215400e-03,-4.031888289606632586e-04,-5.515192358375139436e-01,1.269984597139448348e-02,1.000005162384723034e+00,-5.941876046307649137e-03,4.031848767870661898e-04,5.515192122259986451e-01,1.250807047169876125e-02,1.000005050002993334e+00,-1.002531433737241517e-09,-3.952173597068786570e-09,-2.361151529850502584e-08
4.396000000000000463e-01,-4.221033524071963620e+05,5.941875937013924892e-03,-4.031889748064132321e-04,-5.515192380993720889e-01,1.270034562818061867e-02,1.000005162405829706e+00,-5.941876337034218691e-03,4.031852594606645111e-04,5.515192152142359694e-01,1.250826262030850858e-02,1.000005050008411001e+00,-4.000202937989860708e-10,-3.715345748720941255e-09,-2.288513611947706750e-08
4.400000000000000577e-01,-4.221033524592106114e+05,5.941876550024721530e-03,-4.031891556666849239e-04,-5.515192433584653608e-01,1.270084704339424948e-02,1.000005162426854888e+00,-5.941876140281042440e-03,4.031855046975235429e-04,5.515192202114579390e-01,1.250845528370217105e-02,1.000005050014177499e+00,4.097436790903574710e-10,-3.650969161380929889e-09,-2.314700742189756966e-08
4.404000000000000692e-01,-4.221033525116287055e+05,5.941876118480694455e-03,-4.031892768640014837e-04,-5.515192495171368225e-01,1.270135072439326947e-02,1.000005162443910356e+00,-5.941874918971192313e-03,4.031853469674859074e-04,5.515192252027322217e-01,1.250864903258980428e-02,1.000005050018213826e+00,1.199509502142204198e-09,-3.929896515576358079e-09,-2.431440460082257005e-08
4.407999999999999696e-01,-4.221033525645256741e+05,5.941874621094004986e-03,-4.031894464320522195e-04,-5.515192541844566865e-01,1.270185682878168139e-02,1.000005162455501972e+00,-5.941872901495738254e-03,4.031848093112584252e-04,5.515192282749069586e-01,1.250884413258847132e-02,1.000005050021267605e+00,1.719598266732014213e-09,-4.637120793794281826e-09,-2.590954972792047784e-08
4.412000000000000366e-01,-4.221033526177834137e+05,5.941872985483231430e-03,-4.031898738014019269e-04,-5.515192559492386737e-01,1.270236491755783424e-02,1.000005162463455166e+00,-5.941871067345721492e-03,4.031842761340414757e-04,5.515192285593292221e-01,1.250904028807198892e-02,1.000005050026242293e+00,1.918137509937523077e-09,-5.597667360451169527e-09,-2.738990945161390300e-08
4.416000000000000481e-01,-4.221033526711093727e+05,5.941872279306223067e-03,-4.031906214427302226e-04,-5.515192534779329581e-01,1.270287401167791673e-02,1.000005162469819853e+00,-5.941870332402819817e-03,4.031842125929545328e-04,5.515192250454322709e-01,1.250923668656969516e-02,1.000005050034418197e+00,1.946903403250710429e-09,-6.408849775689767075e-09,-2.843250068718106149e-08
4.420000000000000595e-01,-4.221033527241705451e+05,5.941872772161378193e-03,-4.031914538790943117e-04,-5.515192464221279067e-01,1.270338301593423869e-02,1.000005162475152698e+00,-5.941870832823731990e-03,4.031847555896077078e-04,5.515192173953347154e-01,1.250943240248111529e-02,1.000005050044350252e+00,1.939337646202077270e-09,-6.698289486603819370e-09,-2.902679319127798863e-08
4.424000000000000155e-01,-4.221033527767643682e+05,5.941873875158475496e-03,-4.031919294250828041e-04,-5.515192376024020682e-01,1.270389123571706753e-02,1.000005162480130272e+00,-5.941872049191903975e-03,4.031856464501876202e-04,5.515192082352188274e-01,1.250962689002733594e-02,1.000005050053736300e+00,1.825966571521175918e-09,-6.282974895183927183e-09,-2.936718324075826558e-08
4.428000000000000269e-01,-4.221033528288984671e+05,5.941874884913368911e-03,-4.031916624302195741e-04,-5.515192317876620454e-01,1.270439865930071341e-02,1.000005162486506061e+00,-5.941873467377617804e-03,4.031865550997916384e-04,5.515192021181367643e-01,1.250982024747304688e-02,1.000005050061076650e+00,1.417535751106757669e-09,-5.107330427935735662e-09,-2.966952528105082365e-08
4.432000000000000384e-01,-4.221033528807941475e+05,5.941875570675442773e-03,-4.031905600364990485e-04,-5.515192310944488918e-01,1.270490590646790319e-02,1.000005162496304001e+00,-5.941874915255993157e-03,4.031873546554759946e-04,5.515192010793619204e-01,1.251001316299607535e-02,1.000005050066051782e+00,6.554194496161125372e-10,-3.205381023053868045e-09,-3.001508697142440951e-08
4.435999999999999943e-01,-4.221033529327741708e+05,5.941876008070209013e-03,-4.031888896090952273e-04,-5.515192328055540383e-01,1.270541395741964577e-02,1.000005162510652079e+00,-5.941876278205307331e-03,4.031880815101604541e-04,5.515192025382430474e-01,1.251020664741380080e-02,1.000005050068955015e+00,-2.701350983180805798e-10,-8.080989347732797645e-10,-3.026731099087243138e-08
4.440000000000000058e-01,-4.221033529851654312e+05,5.941876036519608099e-03,-4.031871638241883737e-04,-5.515192325972514409e-01,1.270592379528151690e-02,1.000005162528831759e+00,-5.941877102301523078e-03,4.031887405918613450e-04,5.515192024008408467e-01,1.251040168287044507e-02,1.000005050070220447e+00,-1.065781914978691791e-09,1.576767672971293027e-09,-3.019641059420763440e-08
4.444000000000000727e-01,-4.221033530381862656e+05,5.941875085420573500e-03,-4.031859200994037003e-04,-5.515192288005844601e-01,1.270643609615658767e-02,1.000005162548406989e+00,-5.941876680535087066e-03,4.031891992161692009e-04,5.515191990229044716e-01,1.251059892214472988e-02,1.000005050070863044e+00,-1.595114513565365488e-09,3.279116765500609404e-09,-2.977767998846303499e-08
4.448000000000000842e-01,-4.221033530918966280e+05,5.941872689475651004e-03,-4.031855196973362413e-04,-5.515192228499139482e-01,1.270695102450979108e-02,1.000005162566833805e+00,-5.941874669441617358e-03,4.031892534294205478e-04,5.515191935034227111e-01,1.251079850148433328e-02,1.000005050072388491e+00,-1.979965966354690909e-09,3.733732084306492366e-09,-2.934649123709220930e-08
4.451999999999999846e-01,-4.221033531461564708e+05,5.941869247045956405e-03,-4.031860196844679620e-04,-5.515192169169438330e-01,1.270746814079005624e-02,1.000005162582994656e+00,-5.941871665402623237e-03,4.031888233835478831e-04,5.515191876322953490e-01,1.251099996731309082e-02,1.000005050074941781e+00,-2.418356666832044422e-09,2.803699079921128517e-09,-2.928464848395151421e-08
4.455999999999999961e-01,-4.221033532006799360e+05,5.941866148053530014e-03,-4.031871167946082736e-04,-5.515192130301541651e-01,1.270798653768100139e-02,1.000005162597889186e+00,-5.941869057055951774e-03,4.031880849344705517e-04,5.515191835646803264e-01,1.251120241825798458e-02,1.000005050076933966e+00,-2.909002421759565582e-09,9.681398622780716667e-10,-2.946547383864128733e-08
4.460000000000000075e-01,-4.221033532551810495e+05,5.941864899736133514e-03,-4.031882435341147116e-04,-5.515192133258918217e-01,1.270850527392543110e-02,1.000005162614309606e+00,-5.941868117899860337e-03,4.031873454757190509e-04,5.515191841698676711e-01,1.251140492881217502e-02,1.000005050077717783e+00,-3.218163726823042303e-09,-8.980583956607474105e-10,-2.915602415054507901e-08
4.464000000000000745e-01,-4.221033533095238963e+05,5.941866005727918648e-03,-4.031888631407323526e-04,-5.515192185037286476e-01,1.270902387005675045e-02,1.000005162634528322e+00,-5.941869146768074053e-03,4.031868089758345480e-04,5.515191908309275970e-01,1.251160703518661328e-02,1.000005050078738078e+00,-3.141040155404950518e-09,-2.054164897804643813e-09,-2.767280105064884310e-08
4.468000000000000305e-01,-4.221033533637826913e+05,5.941868739421579844e-03,-4.031888171288392181e-04,-5.515192259679534414e-01,1.270954246011816828e-02,1.000005162657625846e+00,-5.941871451485038202e-03,4.031865277774429905e-04,5.515192008277558511e-01,1.251180888890408328e-02,1.000005050081374636e+00,-2.712063458358560109e-09,-2.289351396227590901e-09,-2.514019759036756341e-08
4.472000000000000419e-01,-4.221033534181320574e+05,5.941871969848236922e-03,-4.031884274241733825e-04,-5.515192314181744937e-01,1.271006151753975577e-02,1.000005162679655557e+00,-5.941874050202860733e-03,4.031865391076247919e-04,5.515192089720032387e-01,1.251201098815539481e-02,1.000005050085509550e+00,-2.080354623811009329e-09,-1.888316548590528166e-09,-2.244617125501946475e-08
4.476000000000000534e-01,-4.221033534727188526e+05,5.941875040927606898e-03,-4.031882191317701460e-04,-5.515192329315452557e-01,1.271058148060455646e-02,1.000005162696770977e+00,-5.941876275493243251e-03,4.031869271978394875e-04,5.515192124636230098e-01,1.251221379991278131e-02,1.000005050090758463e+00,-1.234565636352991103e-09,-1.291933930658555746e-09,-2.046792224597027143e-08
4.480000000000000648e-01,-4.221033535276051844e+05,5.941877806531075355e-03,-4.031885045937005528e-04,-5.515192322909450162e-01,1.271110253247058862e-02,1.000005162708391904e+00,-5.941877778281424473e-03,4.031877033053098787e-04,5.515192128376221747e-01,1.251241753252767784e-02,1.000005050097807269e+00,2.824965088243924782e-11,-8.012883906741152806e-10,-1.945332284147838209e-08
4.484000000000000208e-01,-4.221033535827209125e+05,5.941880030156927381e-03,-4.031891784965678190e-04,-5.515192321745649995e-01,1.271162449301551506e-02,1.000005162717216178e+00,-5.941878244491665025e-03,4.031886647904166883e-04,5.515192130361593614e-01,1.251262202127896052e-02,1.000005050107384941e+00,1.785665262356295191e-09,-5.137061511307876305e-10,-1.913840563805280226e-08
4.488000000000000322e-01,-4.221033536378768622e+05,5.941881109272318176e-03,-4.031898662359169046e-04,-5.515192334089008552e-01,1.271214679952232737e-02,1.000005162725914998e+00,-5.941877454649419597e-03,4.031894133693205221e-04,5.515192141689831962e-01,1.251282670578797267e-02,1.000005050118082162e+00,3.654622898578707701e-09,-4.528665963825055651e-10,-1.923991765906407636e-08
4.492000000000000437e-01,-4.221033536928038811e+05,5.941880630763543038e-03,-4.031902706666083149e-04,-5.515192356120126593e-01,1.271266867362671332e-02,1.000005162734777464e+00,-5.941875770294193990e-03,4.031895895990354793e-04,5.515192159676822747e-01,1.251303079412340036e-02,1.000005050126621997e+00,4.860469349048102128e-09,-6.810675728355537750e-10,-1.964433038459389991e-08
4.495999999999999996e-01,-4.221033537472819444e+05,5.941879090501699621e-03,-4.031903670439000416e-04,-5.515192385075022852e-01,1.271318948568776926e-02,1.000005162742995335e+00,-5.941874324994551870e-03,4.031891718868424110e-04,5.515192182862947989e-01,1.251323363080839891e-02,1.000005050131012485e+00,4.765507147751202321e-09,-1.195157057630631681e-09,-2.022120748623734698e-08
4.500000000000000111e-01,-4.221033538012732752e+05,5.941877755879836943e-03,-4.031902945527591304e-04,-5.515192410038766146e-01,1.271370913390462015e-02,1.000005162750348342e+00,-5.941874346215664411e-03,4.031885135792922831e-04,5.515192202724197301e-01,1.251343507625280252e-02,1.000005050132224405e+00,3.409664172532300697e-09,-1.780973466847333292e-09,-2.073145688452626700e-08
4.504000000000000226e-01,-4.221033538549739169e+05,5.941877633817926017e-03,-4.031901491162862071e-04,-5.515192406761182387e-01,1.271422821082615617e-02,1.000005162756937960e+00,-5.941876122326976255e-03,4.031880454754506243e-04,5.515192196046320161e-01,1.251363567025206257e-02,1.000005050132382500e+00,1.511490949762661629e-09,-2.103640835582776952e-09,-2.107148622254584325e-08
4.508000000000000340e-01,-4.221033539087564568e+05,5.941878620821228890e-03,-4.031899164026074220e-04,-5.515192363223005989e-01,1.271474784323298191e-02,1.000005162762773736e+00,-5.941878704534456213e-03,4.031879773609429378e-04,5.515192148333941669e-01,1.251383646682055831e-02,1.000005050132670492e+00,-8.371322732236841091e-11,-1.939041664484209698e-09,-2.148890643205447759e-08
4.512000000000000455e-01,-4.221033539630164742e+05,5.941879752525987442e-03,-4.031895414149051283e-04,-5.515192304390728051e-01,1.271526924040334260e-02,1.000005162768054179e+00,-5.941880695907216479e-03,4.031882493823647643e-04,5.515192080458518609e-01,1.251403858601423010e-02,1.000005050133296436e+00,-9.433812290376986098e-10,-1.292032540364026344e-09,-2.239322094421680731e-08
4.516000000000000569e-01,-4.221033540179986157e+05,5.941880188170592034e-03,-4.031889875485024084e-04,-5.515192271223728904e-01,1.271579318221301852e-02,1.000005162773251577e+00,-5.941881299847019161e-03,4.031886422604491049e-04,5.515192032273975586e-01,1.251424271060975688e-02,1.000005050134406437e+00,-1.111676427127672451e-09,-3.452880533035516952e-10,-2.389497533172857402e-08
4.520000000000000684e-01,-4.221033540737063158e+05,5.941879825592654742e-03,-4.031882549550868441e-04,-5.515192275882891959e-01,1.271631973634213854e-02,1.000005162778707657e+00,-5.941880618858827109e-03,4.031888952279061452e-04,5.515192019732549911e-01,1.251444881152219933e-02,1.000005050136011597e+00,-7.932661723678013921e-10,6.402728193011068825e-10,-2.561503420484001481e-08
4.524000000000000798e-01,-4.221033541299261851e+05,5.941879017268660197e-03,-4.031874107955944276e-04,-5.515192292834983911e-01,1.271684833156149809e-02,1.000005162784350254e+00,-5.941879113160760013e-03,4.031888088074753293e-04,5.515192022370302150e-01,1.251465622631542374e-02,1.000005050137345863e+00,-9.589209981619717382e-11,1.398011880901755405e-09,-2.704646817619504873e-08
4.527999999999999803e-01,-4.221033541863177670e+05,5.941877892238768902e-03,-4.031866305769058346e-04,-5.515192295389341748e-01,1.271737802983037395e-02,1.000005162790182700e+00,-5.941876984702228193e-03,4.031883114937738250e-04,5.515192014661319808e-01,1.251486393574358438e-02,1.000005050137888984e+00,9.075365407090751901e-10,1.680916867990382008e-09,-2.807280219396801613e-08
4.532000000000000473e-01,-4.221033542425143532e+05,5.941876145413242660e-03,-4.031861979983218788e-04,-5.515192281883483094e-01,1.271790782995434535e-02,1.000005162796587799e+00,-5.941874185403758953e-03,4.031874561791909937e-04,5.515191991570905783e-01,1.251507086942437418e-02,1.000005050138750740e+00,1.960009483707725320e-09,1.258180869114899209e-09,-2.903125773112691377e-08
4.536000000000000587e-01,-4.221033542982598883e+05,5.941873551355941231e-03,-4.031863751800580128e-04,-5.515192261332276802e-01,1.271843700056503323e-02,1.000005162803100589e+00,-5.941870951851029557e-03,4.031864010277567230e-04,5.515191959028479252e-01,1.251527624111276570e-02,1.000005050141395735e+00,2.599504911673933272e-09,2.584769871012346232e-11,-3.023037975502518293e-08
4.540000000000000147e-01,-4.221033543534935452e+05,5.941870600648322884e-03,-4.031871847550205822e-04,-5.515192237416246535e-01,1.271896541012580185e-02,1.000005162807926951e+00,-5.941868138648050829e-03,4.031853859108296286e-04,5.515191922372918443e-01,1.251547988784073098e-02,1.000005050145704510e+00,2.462000272054898353e-09,-1.798844190953590577e-09,-3.150433280918463197e-08
4.544000000000000261e-01,-4.221033544083948364e+05,5.941868437826243465e-03,-4.031883168686148594e-04,-5.515192220049316418e-01,1.271949361116011569e-02,1.000005162810016834e+00,-5.941866831445256035e-03,4.031846588012289096e-04,5.515191896621106649e-01,1.251568235885016332e-02,1.000005050150446273e+00,1.606380987430322538e-09,-3.658067385949818201e-09,-3.234282097697160907e-08
4.548000000000000376e-01,-4.221033544632756966e+05,5.941868027312151995e-03,-4.031892838448730395e-04,-5.515192233846687442e-01,1.272002250116960158e-02,1.000005162810414072e+00,-5.941867543213070861e-03,4.031843902755106470e-04,5.515191909429560946e-01,1.251588457242512435e-02,1.000005050154690434e+00,4.840990811341705502e-10,-4.893569362392474059e-09,-3.244171264960016288e-08
4.552000000000000490e-01,-4.221033545183662791e+05,5.941869399752679540e-03,-4.031896987822447195e-04,-5.515192292578385835e-01,1.272055277661332702e-02,1.000005162810716941e+00,-5.941869810624444102e-03,4.031846297969166656e-04,5.515191972540444132e-01,1.251608725936842643e-02,1.000005050158027320e+00,-4.108717645626147608e-10,-5.068985328053957073e-09,-3.200379417034326934e-08
4.556000000000000050e-01,-4.221033545737201348e+05,5.941871740675226492e-03,-4.031894499146431170e-04,-5.515192372317913039e-01,1.272108459448281596e-02,1.000005162811312243e+00,-5.941872577765196749e-03,4.031852904291309634e-04,5.515192057457054542e-01,1.251629061438688968e-02,1.000005050160147624e+00,-8.370899702569989387e-10,-4.159485512153591330e-09,-3.148608584968570767e-08
4.560000000000000164e-01,-4.221033546292101964e+05,5.941874123191110725e-03,-4.031886972783333420e-04,-5.515192428490605092e-01,1.272161761858484237e-02,1.000005162812151349e+00,-5.941874926600431567e-03,4.031861635822018598e-04,5.515192116482080520e-01,1.251649433112942203e-02,1.000005050161012488e+00,-8.034093208417192322e-10,-2.533696131482195135e-09,-3.120085245722492573e-08
4.564000000000000834e-01,-4.221033546846403624e+05,5.941876068267814594e-03,-4.031877692983811294e-04,-5.515192440264318208e-01,1.272215129170470305e-02,1.000005162814628035e+00,-5.941876457602652400e-03,4.031870071833370422e-04,5.515192127956495272e-01,1.251669786795349751e-02,1.000005050161293374e+00,-3.893348378067318372e-10,-7.621150440871755916e-10,-3.123078229361198055e-08
4.568000000000000949e-01,-4.221033547398277442e+05,5.941877421227296889e-03,-4.031869998420904537e-04,-5.515192424448080999e-01,1.272268512966504179e-02,1.000005162820962523e+00,-5.941877084686756662e-03,4.031876527452844740e-04,5.515192108473082611e-01,1.251690074616662249e-02,1.000005050161738795e+00,3.365405402272481084e-10,6.529031940202996431e-10,-3.159749983883131108e-08
4.571999999999999953e-01,-4.221033547947119223e+05,5.941877906235462463e-03,-4.031865546579151225e-04,-5.515192407670272967e-01,1.272321897400107565e-02,1.000005162832057648e+00,-5.941876711555422672e-03,4.031880089851122041e-04,5.515192084555383678e-01,1.251710281045400469e-02,1.000005050162298792e+00,1.194680039791340409e-09,1.454327197081620171e-09,-3.231148892890445268e-08
4.576000000000000068e-01,-4.221033548493955750e+05,5.941877116666932981e-03,-4.031863543463725416e-04,-5.515192403402534582e-01,1.272375317717736737e-02,1.000005162847743767e+00,-5.941875374195586951e-03,4.031880090499668470e-04,5.515192071162002829e-01,1.251730441284050130e-02,1.000005050162917408e+00,1.742471346030671775e-09,1.654703594305452496e-09,-3.322405317529586455e-08
4.580000000000000182e-01,-4.221033549041625811e+05,5.941875052804355614e-03,-4.031861599986625785e-04,-5.515192415728866759e-01,1.272428859904694426e-02,1.000005162868067066e+00,-5.941873669628573371e-03,4.031876491110327745e-04,5.515192076272066313e-01,1.251750640691795188e-02,1.000005050164492593e+00,1.383175782243561969e-09,1.489112370195964929e-09,-3.394568004466691491e-08
4.584000000000000297e-01,-4.221033549593745265e+05,5.941872504834020893e-03,-4.031857781884956539e-04,-5.515192443288235991e-01,1.272482633073515959e-02,1.000005162892859678e+00,-5.941872718149931835e-03,4.031870752766416374e-04,5.515192103207899876e-01,1.251770987743129615e-02,1.000005050168066179e+00,-2.133159109421467470e-10,1.297088145983497920e-09,-3.400803361142124004e-08
4.588000000000000411e-01,-4.221033550152963726e+05,5.941870663125623127e-03,-4.031852376893440876e-04,-5.515192469117720098e-01,1.272536721334633497e-02,1.000005162921303370e+00,-5.941873382416635110e-03,4.031865730312588218e-04,5.515192137860772670e-01,1.251791566541451961e-02,1.000005050173906174e+00,-2.719291011983593354e-09,1.335341914734250457e-09,-3.312569474278603820e-08
4.592000000000000526e-01,-4.221033550719702034e+05,5.941870253956127966e-03,-4.031847812950280305e-04,-5.515192464243136028e-01,1.272591141263203912e-02,1.000005162952873672e+00,-5.941875444903344308e-03,4.031864383915280880e-04,5.515192150709220531e-01,1.251812394590362185e-02,1.000005050181860922e+00,-5.190947216342223225e-09,1.657096500057471389e-09,-3.135339154969329911e-08
4.596000000000000640e-01,-4.221033551291787880e+05,5.941871070064557933e-03,-4.031846498468212732e-04,-5.515192416767505934e-01,1.272645833268154503e-02,1.000005162988120810e+00,-5.941877643311258353e-03,4.031868090603776518e-04,5.515192125709095228e-01,1.251833413820489273e-02,1.000005050191903555e+00,-6.573246700419810296e-09,2.159213556378585669e-09,-2.910584107063129977e-08
4.599999999999999645e-01,-4.221033551865649060e+05,5.941872295912239109e-03,-4.031848595216888024e-04,-5.515192350614749328e-01,1.272700690299095015e-02,1.000005163028198751e+00,-5.941878594840042070e-03,4.031875476732953872e-04,5.515192080221209547e-01,1.251854518999915948e-02,1.000005050203951251e+00,-6.298927802961262756e-09,2.688151606584747444e-09,-2.703935397807555319e-08
4.604000000000000314e-01,-4.221033552437867620e+05,5.941873213771134768e-03,-4.031852169287325417e-04,-5.515192303055516110e-01,1.272755603354460037e-02,1.000005163073498293e+00,-5.941877761540688939e-03,4.031882769997228717e-04,5.515192045346660743e-01,1.251875603440391616e-02,1.000005050216988600e+00,-4.547769554170966178e-09,3.060070990329975815e-09,-2.577088553668005488e-08
4.608000000000000429e-01,-4.221033553006380098e+05,5.941873621285073161e-03,-4.031855163012929748e-04,-5.515192287932004778e-01,1.272810499745107536e-02,1.000005163121846063e+00,-5.941875641838466164e-03,4.031885991173340478e-04,5.515192032914394415e-01,1.251896597900577744e-02,1.000005050228526482e+00,-2.020553393003443610e-09,3.082816041072994340e-09,-2.550176103621737411e-08
4.612000000000000544e-01,-4.221033553571063094e+05,5.941873713139140048e-03,-4.031856694723418445e-04,-5.515192291787441858e-01,1.272865362555867554e-02,1.000005163168226519e+00,-5.941873190504446713e-03,4.031883347496317848e-04,5.515192033738889332e-01,1.251917490395271400e-02,1.000005050236287607e+00,5.226346933354109048e-10,2.665277289940360533e-09,-2.580485525260911572e-08
4.616000000000000103e-01,-4.221033554133553989e+05,5.941873691078855893e-03,-4.031856877798323507e-04,-5.515192297373143759e-01,1.272920230845664413e-02,1.000005163207900116e+00,-5.941871134810782808e-03,4.031875819244962753e-04,5.515192039024316983e-01,1.251938326511108784e-02,1.000005050240573734e+00,2.556268073085343762e-09,1.894144663924617056e-09,-2.583488267760003509e-08
4.620000000000000218e-01,-4.221033554696802166e+05,5.941873544950476531e-03,-4.031856210895332884e-04,-5.515192295582361792e-01,1.272975182990471014e-02,1.000005163239932715e+00,-5.941869772541774272e-03,4.031865967505974353e-04,5.515192046606385290e-01,1.251959192069746797e-02,1.000005050243472082e+00,3.772408702258644997e-09,9.756610641468467515e-10,-2.489759765023080718e-08
4.624000000000000332e-01,-4.221033555263886810e+05,5.941873240544238467e-03,-4.031855427428475414e-04,-5.515192279981965262e-01,1.273030303002862899e-02,1.000005163267051023e+00,-5.941869248152832281e-03,4.031856243425821604e-04,5.515192050223006737e-01,1.251980178398297630e-02,1.000005050246137950e+00,3.992391406186512892e-09,8.159973461903738401e-11,-2.297589585253945188e-08
4.628000000000000447e-01,-4.221033555836524465e+05,5.941873055143813420e-03,-4.031855526021614817e-04,-5.515192250701369536e-01,1.273085639663333081e-02,1.000005163292725818e+00,-5.941869793096232581e-03,4.031848079197626741e-04,5.515192042701767550e-01,1.252001340234261233e-02,1.000005050248313987e+00,3.262047580838978167e-09,-7.446823988076049783e-10,-2.079996019865859580e-08
4.632000000000000561e-01,-4.221033556414347258e+05,5.941873545037735724e-03,-4.031857189448437859e-04,-5.515192226501638428e-01,1.273141178457954693e-02,1.000005163318433921e+00,-5.941871526975111596e-03,4.031842299453566544e-04,5.515192032697749935e-01,1.252022667509156313e-02,1.000005050249742400e+00,2.018062624127570093e-09,-1.488999487131523886e-09,-1.938038884929937922e-08
4.636000000000000676e-01,-4.221033556994959945e+05,5.941875060883326266e-03,-4.031859659770631191e-04,-5.515192235127480691e-01,1.273196849288751528e-02,1.000005163342561287e+00,-5.941874058863478962e-03,4.031839857768253405e-04,5.515192041800542899e-01,1.252044093126393129e-02,1.000005050250706518e+00,1.002019847304302935e-09,-1.980200237778565603e-09,-1.933269377918378495e-08
4.640000000000000790e-01,-4.221033557575656450e+05,5.941877308476355493e-03,-4.031860384216591768e-04,-5.515192281952864262e-01,1.273252570674417855e-02,1.000005163361312732e+00,-5.941876467696695190e-03,4.031841395999284671e-04,5.515192076615784700e-01,1.252065536598240270e-02,1.000005050251536298e+00,8.407796603035477823e-10,-1.898821730709696065e-09,-2.053370795618292277e-08
4.643999999999999795e-01,-4.221033558154980419e+05,5.941879475172156568e-03,-4.031856689235820222e-04,-5.515192338287094875e-01,1.273308298236057456e-02,1.000005163371974426e+00,-5.941877859310560998e-03,4.031846095377221700e-04,5.515192114464522177e-01,1.252086952027290680e-02,1.000005050252871452e+00,1.615861595569145770e-09,-1.059385859852185474e-09,-2.238225726980402897e-08
4.647999999999999909e-01,-4.221033558733337559e+05,5.941880852252222865e-03,-4.031848279792777582e-04,-5.515192370264949684e-01,1.273364044082879801e-02,1.000005163376982642e+00,-5.941878018894908471e-03,4.031851770451458199e-04,5.515192126724791644e-01,1.252108347968753678e-02,1.000005050256713934e+00,2.833357314394047144e-09,3.490658680616216814e-10,-2.435401580402896116e-08
4.652000000000000024e-01,-4.221033559312726720e+05,5.941881274607570609e-03,-4.031837723165978193e-04,-5.515192370346961859e-01,1.273419865238286861e-02,1.000005163383969498e+00,-5.941877435448613722e-03,4.031856339608599058e-04,5.515192107522183251e-01,1.252129777289791475e-02,1.000005050265781348e+00,3.839158956887855911e-09,1.861644262086525198e-09,-2.628247786073956149e-08
4.656000000000000694e-01,-4.221033559895720682e+05,5.941880913724669790e-03,-4.031828271691218564e-04,-5.515192353322541097e-01,1.273475837255126294e-02,1.000005163399469321e+00,-5.941876642192207847e-03,4.031858628324964467e-04,5.515192071586330069e-01,1.252151312472097981e-02,1.000005050280310170e+00,4.271532461942728620e-09,3.035663374590259062e-09,-2.817362110274501674e-08
4.660000000000000253e-01,-4.221033560484554619e+05,5.941879773579168342e-03,-4.031821398874550571e-04,-5.515192333748339948e-01,1.273532022117729486e-02,1.000005163423026699e+00,-5.941875652856658599e-03,4.031857871804131617e-04,5.515192034407657706e-01,1.252173015570472170e-02,1.000005050296394415e+00,4.120722509742824613e-09,3.647292958104675353e-09,-2.993406822415778379e-08
4.664000000000000368e-01,-4.221033561079901992e+05,5.941877607456821746e-03,-4.031816440870671699e-04,-5.515192321080438775e-01,1.273588434544092700e-02,1.000005163449072088e+00,-5.941874174421336516e-03,4.031853397954089559e-04,5.515192007106128891e-01,1.252194905747400742e-02,1.000005050309231702e+00,3.433035485229940509e-09,3.695708341786008155e-09,-3.139743098845571012e-08
4.668000000000000482e-01,-4.221033561680307612e+05,5.941874405757966056e-03,-4.031812261537227166e-04,-5.515192326381761490e-01,1.273645019783153400e-02,1.000005163472863279e+00,-5.941872290115943374e-03,4.031845371497993656e-04,5.515192001323619975e-01,1.252216935929645336e-02,1.000005050317375854e+00,2.115642022681996082e-09,3.310996076648971970e-09,-3.250581415148445785e-08
4.672000000000000597e-01,-4.221033562282091589e+05,5.941870811204207244e-03,-4.031808933478461094e-04,-5.515192353417722737e-01,1.273701661623645801e-02,1.000005163492900584e+00,-5.941870681644160525e-03,4.031835712320754137e-04,5.515192020550260255e-01,1.252238997276352954e-02,1.000005050322632538e+00,1.295600467188240401e-10,2.677884229304334368e-09,-3.328674624825112005e-08
4.676000000000000156e-01,-4.221033562880772515e+05,5.941867868798490597e-03,-4.031807805207205373e-04,-5.515192383161175993e-01,1.273758223210928568e-02,1.000005163509379846e+00,-5.941870039087377570e-03,4.031827722257931611e-04,5.515192046345351873e-01,1.252260956335896937e-02,1.000005050326889133e+00,-2.170288886972626674e-09,1.991705072623781853e-09,-3.368158241201513192e-08
4.680000000000000271e-01,-4.221033563472940004e+05,5.941866298651387983e-03,-4.031810011733418203e-04,-5.515192384502589640e-01,1.273814604148872098e-02,1.000005163522429186e+00,-5.941870311824290485e-03,4.031824164850674385e-04,5.515192048586878837e-01,1.252282709949589443e-02,1.000005050330442291e+00,-4.013172902501971340e-09,1.415311725618245003e-09,-3.359157108029364736e-08
4.684000000000000385e-01,-4.221033564057767508e+05,5.941866030748184889e-03,-4.031815167939677689e-04,-5.515192348150592672e-01,1.273870787155630124e-02,1.000005163531928032e+00,-5.941870681492131094e-03,4.031825295835507082e-04,5.515192016639223205e-01,1.252304232172254776e-02,1.000005050332906320e+00,-4.650743946205126989e-09,1.012789582939283700e-09,-3.315113694668525568e-08
4.687999999999999390e-01,-4.221033564637396485e+05,5.941866442212124198e-03,-4.031821735375896022e-04,-5.515192299014319843e-01,1.273926846543265400e-02,1.000005163538144837e+00,-5.941870333605231251e-03,4.031828796490310009e-04,5.515191971068588161e-01,1.252325584485890902e-02,1.000005050334394241e+00,-3.891393107052776301e-09,7.061114413987011618e-10,-3.279457316818223944e-08
4.692000000000000615e-01,-4.221033565215835115e+05,5.941866975090870535e-03,-4.031828249181403372e-04,-5.515192269476323350e-01,1.273982911991957540e-02,1.000005163541860309e+00,-5.941869217890772062e-03,4.031831793892892766e-04,5.515191940692467654e-01,1.252346882076302466e-02,1.000005050335512458e+00,-2.242799901526482120e-09,3.544711489394600235e-10,-3.287838556964572945e-08
4.696000000000000729e-01,-4.221033565797081683e+05,5.941867499199725809e-03,-4.031833777660357300e-04,-5.515192270357881510e-01,1.274039113669285343e-02,1.000005163543978393e+00,-5.941868048548813730e-03,4.031832772336034162e-04,5.515191937763870289e-01,1.252368241408098257e-02,1.000005050336993051e+00,-5.493490879207585387e-10,-1.005324323137893328e-10,-3.325940112208769506e-08
4.700000000000000844e-01,-4.221033566383742727e+05,5.941868144162748902e-03,-4.031837692597507261e-04,-5.515192293500040810e-01,1.274095539677518735e-02,1.000005163545386155e+00,-5.941867623277342914e-03,4.031831834858240742e-04,5.515191959763827700e-01,1.252389739476290204e-02,1.000005050339740409e+00,5.208854059884915344e-10,-5.857739266519265686e-10,-3.337362131095034101e-08
4.704000000000000403e-01,-4.221033566976480652e+05,5.941868892864945496e-03,-4.031839760595508295e-04,-5.515192329017409856e-01,1.274152213821171803e-02,1.000005163546951126e+00,-5.941868184872950605e-03,4.031830130186995543e-04,5.515192001536292077e-01,1.252411393493652741e-02,1.000005050344676905e+00,7.079919948915769368e-10,-9.630408512751459371e-10,-3.274811177789160865e-08
4.708000000000000518e-01,-4.221033567573713372e+05,5.941869475175205403e-03,-4.031840535252756365e-04,-5.515192367511245752e-01,1.274209091572692416e-02,1.000005163549223530e+00,-5.941869420115924484e-03,4.031829435717862735e-04,5.515192053655409987e-01,1.252433158651576964e-02,1.000005050352204661e+00,5.505928091925627044e-11,-1.109953489362991430e-09,-3.138558357651533015e-08
4.712000000000000632e-01,-4.221033568172444939e+05,5.941869693895662080e-03,-4.031841276828717160e-04,-5.515192394692940425e-01,1.274266079997895054e-02,1.000005163552460496e+00,-5.941870943844744686e-03,4.031831602803893758e-04,5.515192097679748606e-01,1.252454948248885903e-02,1.000005050361980397e+00,-1.249949082605950057e-09,-9.674024823401461415e-10,-2.970131918189622411e-08
4.716000000000000747e-01,-4.221033568769507110e+05,5.941869741542172949e-03,-4.031843255344567663e-04,-5.515192400632490388e-01,1.274323084594034851e-02,1.000005163557299737e+00,-5.941872624240358142e-03,4.031837585167244117e-04,5.515192118441865077e-01,1.252476678019517377e-02,1.000005050372966275e+00,-2.882698185192877904e-09,-5.670177323545758097e-10,-2.821906253114292440e-08
4.719999999999999751e-01,-4.221033569363431889e+05,5.941870084562862926e-03,-4.031846825970221535e-04,-5.515192395465036146e-01,1.274380060755873553e-02,1.000005163565225841e+00,-5.941874429806857406e-03,4.031846623502661673e-04,5.515192121943224279e-01,1.252498313493333182e-02,1.000005050383576899e+00,-4.345243994480219030e-09,-2.024675598618491668e-11,-2.735218118665727616e-08
4.723999999999999866e-01,-4.221033569954953273e+05,5.941871000574337931e-03,-4.031850984907087761e-04,-5.515192403085157347e-01,1.274437035144136525e-02,1.000005163578221890e+00,-5.941876102310176405e-03,4.031856374858733575e-04,5.515192129695273282e-01,1.252519887845145348e-02,1.000005050392420491e+00,-5.101735838473897555e-09,5.389951645813975678e-10,-2.733898840645565542e-08
4.728000000000000536e-01,-4.221033570546387928e+05,5.941872282308851595e-03,-4.031854104777187874e-04,-5.515192435222462386e-01,1.274494085243941567e-02,1.000005163597635693e+00,-5.941877173754586162e-03,4.031864242627356595e-04,5.515192153227522764e-01,1.252541479814676256e-02,1.000005050399263906e+00,-4.891445734567234638e-09,1.013785016872048583e-09,-2.819949396215548632e-08
4.731999999999999540e-01,-4.221033571140124113e+05,5.941873445889611118e-03,-4.031855288794190155e-04,-5.515192479243643531e-01,1.274551294744800771e-02,1.000005163622637694e+00,-5.941877403173653240e-03,4.031869157031720734e-04,5.515192182628435580e-01,1.252563168868040845e-02,1.000005050404910500e+00,-3.957284042122033441e-09,1.386823753057875308e-09,-2.966152079508788120e-08
4.735999999999999654e-01,-4.221033571737221791e+05,5.941874184771015963e-03,-4.031854935423573967e-04,-5.515192513197968438e-01,1.274608710907244348e-02,1.000005163649809958e+00,-5.941877116551310192e-03,4.031872064456101736e-04,5.515192201589951271e-01,1.252584993260077995e-02,1.000005050409882523e+00,-2.931780294229691108e-09,1.712903252776894897e-09,-3.116080171672308552e-08
4.739999999999999769e-01,-4.221033572336889338e+05,5.941874529424464972e-03,-4.031854198280592221e-04,-5.515192523665027879e-01,1.274666324507407397e-02,1.000005163675366182e+00,-5.941876940094970201e-03,4.031874358951899524e-04,5.515192203647848457e-01,1.252606930945058400e-02,1.000005050413649066e+00,-2.410670505229028926e-09,2.016067130730311852e-09,-3.200171794226491784e-08
4.744000000000000994e-01,-4.221033572936854325e+05,5.941874559071766947e-03,-4.031854204194039036e-04,-5.515192507011299483e-01,1.274724077590824560e-02,1.000005163698174604e+00,-5.941877106946050896e-03,4.031876051717509825e-04,5.515192190286610785e-01,1.252628908972492315e-02,1.000005050415674557e+00,-2.547874283949369545e-09,2.184752347078860318e-09,-3.167246886981445186e-08
4.747999999999999998e-01,-4.221033573534230818e+05,5.941874123095861396e-03,-4.031855645249266115e-04,-5.515192466106141334e-01,1.274781891032024557e-02,1.000005163720134593e+00,-5.941877131676364179e-03,4.031875758887173565e-04,5.515192164400237740e-01,1.252650833228814188e-02,1.000005050416765462e+00,-3.008580502783519961e-09,2.011363790745037544e-09,-3.017059035936853206e-08
4.752000000000000668e-01,-4.221033574126766180e+05,5.941873005260063512e-03,-4.031858722018564437e-04,-5.515192414155044576e-01,1.274839701558394545e-02,1.000005163743874714e+00,-5.941876293346179394e-03,4.031872258462489839e-04,5.515192133356814352e-01,1.252672627506061162e-02,1.000005050418626862e+00,-3.288086115882382643e-09,1.353644392540140351e-09,-2.807982302233114069e-08
4.756000000000000782e-01,-4.221033574713946437e+05,5.941871343098673215e-03,-4.031863405059935034e-04,-5.515192373198837261e-01,1.274897498875698573e-02,1.000005163770459893e+00,-5.941874425396095720e-03,4.031865801619470601e-04,5.515192110634979938e-01,1.252694271789981523e-02,1.000005050422677400e+00,-3.082297422504765017e-09,2.396559535566313015e-10,-2.625638573228172845e-08
4.760000000000000897e-01,-4.221033575297796633e+05,5.941869762699989767e-03,-4.031869810504418237e-04,-5.515192355703857352e-01,1.274955348229786511e-02,1.000005163799055019e+00,-5.941872159372227173e-03,4.031857980670919815e-04,5.515192102425547915e-01,1.252715825422729898e-02,1.000005050430025966e+00,-2.396672237406360928e-09,-1.182983349842271770e-09,-2.532783094366664045e-08
4.763999999999999901e-01,-4.221033575882628793e+05,5.941869005293367104e-03,-4.031878098046801822e-04,-5.515192348535372657e-01,1.275013378074789025e-02,1.000005163828337817e+00,-5.941870388361075207e-03,4.031850617133646395e-04,5.515192094685905655e-01,1.252737415803278735e-02,1.000005050442188681e+00,-1.383067708103646876e-09,-2.748091315542700724e-09,-2.538494670023538902e-08
4.768000000000000016e-01,-4.221033576473291032e+05,5.941869406175070804e-03,-4.031887890998331813e-04,-5.515192324592634865e-01,1.275071729257255121e-02,1.000005163857849322e+00,-5.941869563802958110e-03,4.031844943870737676e-04,5.515192064179474940e-01,1.252759188610962256e-02,1.000005050460702982e+00,-1.576278873052783247e-10,-4.294712759413728959e-09,-2.604131599248660223e-08
4.772000000000000131e-01,-4.221033577073278720e+05,5.941870726771429634e-03,-4.031897975105005962e-04,-5.515192271681446101e-01,1.275130493122007130e-02,1.000005163888011195e+00,-5.941869537681260423e-03,4.031841735152672120e-04,5.515192004436972883e-01,1.252781245862008910e-02,1.000005050485083702e+00,1.189090169211037828e-09,-5.623995233384158909e-09,-2.672444732176870730e-08
4.776000000000000800e-01,-4.221033577683144249e+05,5.941872420200480266e-03,-4.031906613109237131e-04,-5.515192203685029826e-01,1.275189675876822921e-02,1.000005163919035711e+00,-5.941869972035044266e-03,4.031841679639336221e-04,5.515191934015524211e-01,1.252803608461436000e-02,1.000005050511268756e+00,2.448165436000349082e-09,-6.493346990090950732e-09,-2.696695056148001868e-08
4.779999999999999805e-01,-4.221033578300853842e+05,5.941874023713228196e-03,-4.031912090069929831e-04,-5.515192144926482909e-01,1.275249203151247387e-02,1.000005163949881037e+00,-5.941870761004032497e-03,4.031844923197994645e-04,5.515191878714836848e-01,1.252826217592861724e-02,1.000005050533550488e+00,3.262709195699098341e-09,-6.716687193518595944e-09,-2.662116460605545853e-08
4.783999999999999919e-01,-4.221033578922724118e+05,5.941875338708562174e-03,-4.031913181195847205e-04,-5.515192113086375691e-01,1.275308954001194012e-02,1.000005163978632705e+00,-5.941872000550004439e-03,4.031850263727284603e-04,5.515191853449219472e-01,1.252848965733936552e-02,1.000005050548730345e+00,3.338158557734949294e-09,-6.291746856260278797e-09,-2.596371562191279736e-08
4.788000000000000034e-01,-4.221033579544972745e+05,5.941876299870671278e-03,-4.031909523130957252e-04,-5.515192116468364825e-01,1.275368807254551214e-02,1.000005164004474256e+00,-5.941873601742023690e-03,4.031855561535052168e-04,5.515191860907598942e-01,1.252871740979371457e-02,1.000005050557520647e+00,2.698128647588005080e-09,-5.396159590508303044e-09,-2.555607658827341311e-08
4.792000000000000148e-01,-4.221033580165212625e+05,5.941876753893219135e-03,-4.031901765739000264e-04,-5.515192154086347998e-01,1.275428684835688657e-02,1.000005164028971327e+00,-5.941875073217532839e-03,4.031859403620894353e-04,5.515191895555247026e-01,1.252894469479051177e-02,1.000005050562265074e+00,1.680675686295540761e-09,-4.236211810591111737e-09,-2.585311009717372599e-08
4.796000000000000263e-01,-4.221033580783174257e+05,5.941876437023567957e-03,-4.031891564906622577e-04,-5.515192209997097361e-01,1.275488577393587772e-02,1.000005164054538431e+00,-5.941875790197799663e-03,4.031862182273156518e-04,5.515191941251491592e-01,1.252917141469404513e-02,1.000005050564866993e+00,6.468257682940015130e-10,-2.938263346605879400e-09,-2.687456057692827471e-08
4.800000000000000933e-01,-4.221033581400743569e+05,5.941875212339459492e-03,-4.031881499312298285e-04,-5.515192256668792758e-01,1.275548540424092762e-02,1.000005164081990472e+00,-5.941875504605877156e-03,4.031865304671554840e-04,5.515191973892589195e-01,1.252939809503975446e-02,1.000005050566572073e+00,-2.922664176646661005e-10,-1.619464074344503790e-09,-2.827762035639835858e-08
4.804000000000001047e-01,-4.221033582020821050e+05,5.941873312066824064e-03,-4.031874295679261527e-04,-5.515192276960442230e-01,1.275608659357301000e-02,1.000005164110276068e+00,-5.941874557742239313e-03,4.031869351236949889e-04,5.515191979513214271e-01,1.252962556521749864e-02,1.000005050568262055e+00,-1.245675415248448381e-09,-4.944442311637618770e-10,-2.974472279593243229e-08
4.808000000000000052e-01,-4.221033582645677961e+05,5.941871269290983221e-03,-4.031871217965277252e-04,-5.515192282794170175e-01,1.275668997628826365e-02,1.000005164137940605e+00,-5.941873551604579147e-03,4.031873030520132808e-04,5.515191970267863120e-01,1.252985446718097272e-02,1.000005050570818677e+00,-2.282313595926288574e-09,1.812554855555939537e-10,-3.125263070558048639e-08
4.812000000000000166e-01,-4.221033583275650162e+05,5.941869559712493164e-03,-4.031871090377636279e-04,-5.515192303802862739e-01,1.275729555239926531e-02,1.000005164164616822e+00,-5.941872829706327033e-03,4.031873974357555305e-04,5.515191974481914450e-01,1.253008485311641294e-02,1.000005050575706322e+00,-3.269993833869555555e-09,2.883979919026530281e-10,-3.293209482890802065e-08
4.816000000000000281e-01,-4.221033583908716100e+05,5.941868324026103147e-03,-4.031871260439933314e-04,-5.515192356803749751e-01,1.275790262478137399e-02,1.000005164191914764e+00,-5.941872324881948553e-03,4.031870798378171306e-04,5.515192009577748466e-01,1.253031611488815075e-02,1.000005050585103694e+00,-4.000855845405493216e-09,-4.620617620075193055e-11,-3.472260012848948918e-08
4.820000000000000395e-01,-4.221033584541785531e+05,5.941867480197403524e-03,-4.031869766193713501e-04,-5.515192432031028602e-01,1.275851011496658728e-02,1.000005164222700138e+00,-5.941871916668162862e-03,4.031864553840855143e-04,5.515192069680396880e-01,1.253054728400970590e-02,1.000005050600587309e+00,-4.436470759337785008e-09,-5.212352858358082486e-10,-3.623506317218527784e-08
4.823999999999999955e-01,-4.221033585171972518e+05,5.941867039764982955e-03,-4.031866823177682971e-04,-5.515192506147703622e-01,1.275911705844525075e-02,1.000005164258257029e+00,-5.941871794289742964e-03,4.031858235018486044e-04,5.515192136637288023e-01,1.253077751239811861e-02,1.000005050620862646e+00,-4.754524760008926876e-09,-8.588159196927687422e-10,-3.695104155987394279e-08
4.828000000000000069e-01,-4.221033585798240383e+05,5.941867150472951789e-03,-4.031864529347316435e-04,-5.515192559219987967e-01,1.275972301839943882e-02,1.000005164296029925e+00,-5.941872265890298446e-03,4.031854902139142441e-04,5.515192193617217686e-01,1.253100647930065724e-02,1.000005050641574078e+00,-5.115417346657213926e-09,-9.627208173994435125e-10,-3.656027702803044122e-08
4.832000000000000184e-01,-4.221033586421825457e+05,5.941867780433999525e-03,-4.031865169960473574e-04,-5.515192579719500054e-01,1.276032826658713044e-02,1.000005164330936003e+00,-5.941873206031033673e-03,4.031855873416906604e-04,5.515192227878753517e-01,1.253123456550377969e-02,1.000005050658667294e+00,-5.425597034147688902e-09,-9.296543566970731642e-10,-3.518407465374906451e-08
4.836000000000000298e-01,-4.221033587045921595e+05,5.941868493406882515e-03,-4.031869576135959895e-04,-5.515192566515427774e-01,1.276093370221098068e-02,1.000005164358810594e+00,-5.941873889534851454e-03,4.031860052826104885e-04,5.515192232876419132e-01,1.253146275347521640e-02,1.000005050671411322e+00,-5.396127968938790875e-09,-9.523309855009702563e-10,-3.336390086428053792e-08
4.840000000000000413e-01,-4.221033587674599257e+05,5.941868715246986093e-03,-4.031876890214160410e-04,-5.515192534204766961e-01,1.276154052516483700e-02,1.000005164378396039e+00,-5.941873559745214882e-03,4.031864707612467557e-04,5.515192215974961121e-01,1.253169227656709961e-02,1.000005050681318952e+00,-4.844498228788463035e-09,-1.218260169285299843e-09,-3.182298058401755725e-08
4.844000000000000528e-01,-4.221033588311137282e+05,5.941868295241983094e-03,-4.031885471817518024e-04,-5.515192508339605837e-01,1.276214973737030932e-02,1.000005164390869616e+00,-5.941872202332644515e-03,4.031867166142470943e-04,5.515192197181441047e-01,1.253192410868026255e-02,1.000005050689217079e+00,-3.907090661420253852e-09,-1.830567504708131149e-09,-3.111581647896599634e-08
4.848000000000001197e-01,-4.221033588956379681e+05,5.941867746035746183e-03,-4.031893613219260245e-04,-5.515192503631562992e-01,1.276276165149251886e-02,1.000005164398478419e+00,-5.941870698698651157e-03,4.031866291444995577e-04,5.515192190255749916e-01,1.253215848551061246e-02,1.000005050694597220e+00,-2.952662904974479030e-09,-2.732177426466829429e-09,-3.133758130768882211e-08
4.852000000000000202e-01,-4.221033589608137845e+05,5.941867864136852334e-03,-4.031899737017547282e-04,-5.515192507718851278e-01,1.276337566492126777e-02,1.000005164403450886e+00,-5.941870189064299076e-03,4.031862873157714198e-04,5.515192186992773360e-01,1.253239470545958884e-02,1.000005050697264863e+00,-2.324927446742397485e-09,-3.686385983308389930e-09,-3.207260779181098087e-08
4.856000000000000316e-01,-4.221033590261858772e+05,5.941869092603017065e-03,-4.031902812656040628e-04,-5.515192494352655350e-01,1.276399047540801093e-02,1.000005164407314240e+00,-5.941871266989107517e-03,4.031859066912443518e-04,5.515192167945508483e-01,1.253263137234032418e-02,1.000005050698288711e+00,-2.174386090451896347e-09,-4.374574359710965005e-09,-3.264071468667140152e-08
4.860000000000000431e-01,-4.221033590912561049e+05,5.941871220043128295e-03,-4.031903017154016256e-04,-5.515192451607213719e-01,1.276460464728011897e-02,1.000005164410531666e+00,-5.941873696862377992e-03,4.031857399014349033e-04,5.515192126712935572e-01,1.253286697914968682e-02,1.000005050698972164e+00,-2.476819249697115310e-09,-4.561813966722297331e-09,-3.248942781475250285e-08
4.864000000000000545e-01,-4.221033591556799947e+05,5.941873633954959134e-03,-4.031901619498400339e-04,-5.515192391317190745e-01,1.276521721076129962e-02,1.000005164412760550e+00,-5.941876754930099785e-03,4.031859627506049018e-04,5.515192076365077467e-01,1.253310050709974602e-02,1.000005050699712683e+00,-3.120975140651072177e-09,-4.199199235132167890e-09,-3.149521132783661415e-08
4.868000000000000105e-01,-4.221033592193851946e+05,5.941875786464567190e-03,-4.031899764609295071e-04,-5.515192334230205606e-01,1.276582799467762194e-02,1.000005164413860115e+00,-5.941879702366879672e-03,4.031865777947190644e-04,5.515192034156130019e-01,1.253333174595874962e-02,1.000005050700603748e+00,-3.915902312481844838e-09,-3.398666210442657931e-09,-3.000740755876307730e-08
4.872000000000000219e-01,-4.221033592825540109e+05,5.941877397576351971e-03,-4.031897284451897798e-04,-5.515192295019903934e-01,1.276643760337575935e-02,1.000005164414475400e+00,-5.941881942699426752e-03,4.031873802483824779e-04,5.515192008687413994e-01,1.253356125857256823e-02,1.000005050702443610e+00,-4.545123074781165506e-09,-2.348196807301899253e-09,-2.863324899404773305e-08
4.876000000000000334e-01,-4.221033593455158407e+05,5.941878307714257117e-03,-4.031892825636411914e-04,-5.515192280459004781e-01,1.276704712056041767e-02,1.000005164415462389e+00,-5.941882936302364526e-03,4.031880248115075741e-04,5.515192001263585775e-01,1.253379008446655826e-02,1.000005050706157084e+00,-4.628588107409570274e-09,-1.257752133617274365e-09,-2.791954190062284624e-08
4.880000000000000449e-01,-4.221033594086195226e+05,5.941878307615809825e-03,-4.031885482997457377e-04,-5.515192289317859542e-01,1.276765766757454942e-02,1.000005164417296699e+00,-5.941882249419127605e-03,4.031881968876699753e-04,5.515192008072009600e-01,1.253401930847059843e-02,1.000005050711617161e+00,-3.941803317780712135e-09,-3.514120757623986901e-10,-2.812458499423797775e-08
4.884000000000000563e-01,-4.221033594720608089e+05,5.941877258415522410e-03,-4.031876619029888540e-04,-5.515192307395201388e-01,1.276826994596810816e-02,1.000005164420335824e+00,-5.941879877818778341e-03,4.031878082428446146e-04,5.515192015870646891e-01,1.253424960658619698e-02,1.000005050717649446e+00,-2.619403255930963237e-09,1.463398557606347683e-10,-2.915245544965472391e-08
4.888000000000000678e-01,-4.221033595357956365e+05,5.941875374070523796e-03,-4.031869821568898190e-04,-5.515192311924336233e-01,1.276888396812167828e-02,1.000005164425231685e+00,-5.941876506514243324e-03,4.031870659093682958e-04,5.515192005775387818e-01,1.253448096360339388e-02,1.000005050722946320e+00,-1.132443719527309600e-09,8.375247847677846913e-11,-3.061489484146306950e-08
4.892000000000000792e-01,-4.221033595995955984e+05,5.941873267226873735e-03,-4.031868517804609278e-04,-5.515192291968701310e-01,1.276949916415194217e-02,1.000005164432898441e+00,-5.941873299734622832e-03,4.031863227361121254e-04,5.515191972171187285e-01,1.253471276120986418e-02,1.000005050726824773e+00,-3.250774909674403190e-11,-5.290443488023890972e-10,-3.197975140256659188e-08
4.896000000000000352e-01,-4.221033596631634282e+05,5.941871601797010273e-03,-4.031873386011809485e-04,-5.515192261949335428e-01,1.277011483266548078e-02,1.000005164444030425e+00,-5.941871252056033642e-03,4.031858198622055470e-04,5.515191934336015622e-01,1.253494421271836301e-02,1.000005050729362965e+00,3.497409766309300672e-10,-1.518738975401535962e-09,-3.276133198060193763e-08
4.900000000000000466e-01,-4.221033597263483098e+05,5.941870666026998447e-03,-4.031881963439704498e-04,-5.515192247922187097e-01,1.277073066349460398e-02,1.000005164458463325e+00,-5.941870605458071837e-03,4.031855485561661721e-04,5.515191921016016074e-01,1.253517487750938596e-02,1.000005050731026524e+00,6.056892661032708958e-11,-2.647787804277695195e-09,-3.269061710220455552e-08
4.904000000000000581e-01,-4.221033597892159596e+05,5.941870338118636526e-03,-4.031890470695972755e-04,-5.515192262562429448e-01,1.277134704449366977e-02,1.000005164475034514e+00,-5.941870876150118740e-03,4.031853296752976640e-04,5.515191944668929036e-01,1.253540497142132878e-02,1.000005050732279743e+00,-5.380314822139853348e-10,-3.717394299611494202e-09,-3.178935004122251939e-08
4.908000000000000695e-01,-4.221033598520673113e+05,5.941870464692694184e-03,-4.031896060731230899e-04,-5.515192297999690352e-01,1.277196502386926738e-02,1.000005164492360876e+00,-5.941871440911357383e-03,4.031850060918905788e-04,5.515191994719160773e-01,1.253563535145702131e-02,1.000005050733432821e+00,-9.762186631984137719e-10,-4.599981232511138329e-09,-3.032805295788421063e-08
4.911999999999999700e-01,-4.221033599153165123e+05,5.941871142436459807e-03,-4.031897971192053101e-04,-5.515192337827148350e-01,1.277258596132179944e-02,1.000005164509893962e+00,-5.941872024051965233e-03,4.031845724336198815e-04,5.515192050510545618e-01,1.253586719615601766e-02,1.000005050734692702e+00,-8.816155054255925272e-10,-5.224685585428559542e-09,-2.873166027317353155e-08
4.915999999999999814e-01,-4.221033599793156027e+05,5.941872515349693427e-03,-4.031897204710046113e-04,-5.515192367182014666e-01,1.277321099558563836e-02,1.000005164528382728e+00,-5.941872597863709013e-03,4.031841543020311209e-04,5.515192092319819439e-01,1.253610149891274880e-02,1.000005050736327838e+00,-8.251401558551085813e-11,-5.566168973490399213e-09,-2.748621952264329593e-08
4.920000000000000484e-01,-4.221033600442021270e+05,5.941874330935611147e-03,-4.031895442195431605e-04,-5.515192374146022924e-01,1.277384055640716845e-02,1.000005164549488068e+00,-5.941872961072041347e-03,4.031838927965746174e-04,5.515192103973697302e-01,1.253633859454985483e-02,1.000005050738775436e+00,1.369863569800067182e-09,-5.651422968543182851e-09,-2.701723256226529202e-08
4.924000000000000599e-01,-4.221033601098263753e+05,5.941875849152428168e-03,-4.031894189604830377e-04,-5.515192354915074979e-01,1.277447416744006449e-02,1.000005164574599759e+00,-5.941872652577890983e-03,4.031838530253096142e-04,5.515192079697245342e-01,1.253657796579482446e-02,1.000005050742547974e+00,3.196574537185636888e-09,-5.565935173423419008e-09,-2.752178296372420618e-08
4.927999999999999603e-01,-4.221033601758129080e+05,5.941876311414993200e-03,-4.031894255863027222e-04,-5.515192323203990110e-01,1.277511061359067057e-02,1.000005164603619434e+00,-5.941871403438768982e-03,4.031840111957761931e-04,5.515192034740690197e-01,1.253681840994043395e-02,1.000005050748066671e+00,4.907976224217958094e-09,-5.414390526529110070e-09,-2.884632999133884823e-08
4.932000000000000828e-01,-4.221033602416895446e+05,5.941875522336421619e-03,-4.031895185163442597e-04,-5.515192304971698878e-01,1.277574838412333727e-02,1.000005164634813815e+00,-5.941869617682932377e-03,4.031842823070228184e-04,5.515191999719728511e-01,1.253705847219748620e-02,1.000005050755619740e+00,5.904653489242905895e-09,-5.236209321441299275e-09,-3.052519703672373907e-08
4.936000000000000942e-01,-4.221033603070921381e+05,5.941873980008007330e-03,-4.031895120175597847e-04,-5.515192315602878148e-01,1.277638625809502521e-02,1.000005164665747293e+00,-5.941868287447249486e-03,4.031845550508473056e-04,5.515191995665938984e-01,1.253729701786903024e-02,1.000005050765337522e+00,5.692560757844522534e-09,-4.956966712479134868e-09,-3.199369391637674198e-08
4.939999999999999947e-01,-4.221033603719048551e+05,5.941872471358246657e-03,-4.031891866784611330e-04,-5.515192346254415012e-01,1.277702382479588804e-02,1.000005164694613535e+00,-5.941868324804492653e-03,4.031847479393428461e-04,5.515192017715810913e-01,1.253753373510569855e-02,1.000005050776900717e+00,4.146553754004467240e-09,-4.438739118286811475e-09,-3.285386040996485235e-08
4.944000000000000616e-01,-4.221033604363403283e+05,5.941871547535476639e-03,-4.031884610199815925e-04,-5.515192376556764531e-01,1.277766165703396635e-02,1.000005164721079476e+00,-5.941869893233639628e-03,4.031848733881095094e-04,5.515192046179593355e-01,1.253776929406024213e-02,1.000005050789000371e+00,1.654301837010485610e-09,-3.587631872083076739e-09,-3.303771711760106200e-08
4.948000000000000731e-01,-4.221033605008252198e+05,5.941871308117574468e-03,-4.031874774544057108e-04,-5.515192395325646535e-01,1.277830100346189802e-02,1.000005164745874531e+00,-5.941872320267730691e-03,4.031850576913451598e-04,5.515192067361156525e-01,1.253800502734068664e-02,1.000005050799510409e+00,-1.012150156222413333e-09,-2.419763060550975814e-09,-3.279644900100464611e-08
4.952000000000000846e-01,-4.221033605658051092e+05,5.941871530870468723e-03,-4.031865293003739689e-04,-5.515192404460577125e-01,1.277894318824010673e-02,1.000005164769748545e+00,-5.941874582457781426e-03,4.031854803926862661e-04,5.515192079027995131e-01,1.253824231778407142e-02,1.000005050806862972e+00,-3.051587312702386257e-09,-1.048907687702799185e-09,-3.254325819934678066e-08
4.955999999999999850e-01,-4.221033606315685902e+05,5.941871899900637126e-03,-4.031858853838236260e-04,-5.515192409855385058e-01,1.277958906234008540e-02,1.000005164793374535e+00,-5.941875870251392758e-03,4.031862408930604754e-04,5.515192083403013257e-01,1.253848205138999999e-02,1.000005050811072049e+00,-3.970350755631846251e-09,3.555092368493634192e-10,-3.264523718016221210e-08
4.959999999999999964e-01,-4.221033606981658377e+05,5.941872110129834891e-03,-4.031856267185655223e-04,-5.515192418353354054e-01,1.278023871921741238e-02,1.000005164817750813e+00,-5.941875810181149707e-03,4.031872289427205765e-04,5.515192085515004949e-01,1.253872434667601711e-02,1.000005050813182583e+00,-3.700051314815822057e-09,1.602224155054180615e-09,-3.328383491041364550e-08
4.964000000000000079e-01,-4.221033607654041261e+05,5.941871860181347637e-03,-4.031856096877336993e-04,-5.515192440208072089e-01,1.278089150626432816e-02,1.000005164843548844e+00,-5.941874381278222303e-03,4.031881187321058693e-04,5.515192095845341536e-01,1.253896859281734312e-02,1.000005050814232410e+00,-2.521096874666395316e-09,2.509044372169932230e-09,-3.443627305532714900e-08
4.968000000000000749e-01,-4.221033608329655253e+05,5.941870912477491273e-03,-4.031855991450981414e-04,-5.515192481523369938e-01,1.278154633165070296e-02,1.000005164870176211e+00,-5.941871850192126381e-03,4.031885322368195749e-04,5.515192122473576708e-01,1.253921378018129328e-02,1.000005050814927854e+00,-9.377146351075005271e-10,2.933091721433501997e-09,-3.590497932304259621e-08
4.971999999999999753e-01,-4.221033609005690087e+05,5.941869291710297207e-03,-4.031854730939198571e-04,-5.515192531181042357e-01,1.278220217514798758e-02,1.000005164896025533e+00,-5.941868853549684380e-03,4.031882662294014965e-04,5.515192157944539542e-01,1.253945901891103179e-02,1.000005050815660601e+00,4.381606128270321143e-10,2.793135481639428402e-09,-3.732365028152884179e-08
4.975999999999999868e-01,-4.221033609681163216e+05,5.941867464242613084e-03,-4.031853281429375962e-04,-5.515192565115392132e-01,1.278285855428511891e-02,1.000005164919359535e+00,-5.941866411078126908e-03,4.031874237883201922e-04,5.515192183121768732e-01,1.253970399829835644e-02,1.000005050816428653e+00,1.053164486175539594e-09,2.095645382596024453e-09,-3.819936233995235852e-08
4.979999999999999982e-01,-4.221033610357440193e+05,5.941866234519287311e-03,-4.031854017862622160e-04,-5.515192568593852984e-01,1.278351568694901727e-02,1.000005164938922331e+00,-5.941865579355073632e-03,4.031863792868521819e-04,5.515192187673974011e-01,1.253994913035478068e-02,1.000005050816958674e+00,6.551642136795599036e-10,9.775005899658427422e-10,-3.809198789728185375e-08
4.984000000000000097e-01,-4.221033611037381925e+05,5.941866300809441233e-03,-4.031858776649809169e-04,-5.515192549209728679e-01,1.278417427700697002e-02,1.000005164954356651e+00,-5.941866812312275245e-03,4.031856009958291356e-04,5.515192180427276325e-01,1.254019531313018201e-02,1.000005050817285746e+00,-5.115028340121896555e-10,-2.766691517813030243e-10,-3.687824523534999344e-08
4.988000000000000211e-01,-4.221033611723787035e+05,5.941867802214950700e-03,-4.031867251746389103e-04,-5.515192525625666198e-01,1.278483504443901110e-02,1.000005164966376148e+00,-5.941869567963884054e-03,4.031854154945630408e-04,5.515192176793239920e-01,1.254044344308253948e-02,1.000005050818227881e+00,-1.765748933353628036e-09,-1.309680075869436300e-09,-3.488324262779229912e-08
4.992000000000000881e-01,-4.221033612417798140e+05,5.941870279888072058e-03,-4.031876982355917958e-04,-5.515192509626914985e-01,1.278549821916934691e-02,1.000005164976083050e+00,-5.941872636466736905e-03,4.031858422346788328e-04,5.515192182215434835e-01,1.254069390752198844e-02,1.000005050820863106e+00,-2.356578664847175375e-09,-1.856000912963014227e-09,-3.274114801499194982e-08
4.996000000000000996e-01,-4.221033613117957138e+05,5.941873083492660128e-03,-4.031884861486400239e-04,-5.515192502095631610e-01,1.278616323540813192e-02,1.000005164983737593e+00,-5.941874973139461141e-03,4.031866067845264181e-04,5.515192191212634487e-01,1.254094628537455978e-02,1.000005050825487407e+00,-1.889646801013500355e-09,-1.879364113605789394e-09,-3.108829971232296430e-08
5.000000000000000000e-01,-4.221033613820497412e+05,5.941875794362211534e-03,-4.031888692438046645e-04,-5.515192497911315384e-01,1.278682879552381704e-02,1.000005164988668538e+00,-5.941876273326937921e-03,4.031873287862535403e-04,5.515192194898395073e-01,1.254119941089668240e-02,1.000005050831735520e+00,-4.789647263872542915e-10,-1.540457551124120583e-09,-3.030129203107634339e-08
5.004000000000000670e-01,-4.221033614520460251e+05,5.941878252615489554e-03,-4.031887698380878251e-04,-5.515192485981831316e-01,1.278749329817819094e-02,1.000005164990925399e+00,-5.941876813188021710e-03,4.031877520631714507e-04,5.515192182050985270e-01,1.254145178651714515e-02,1.000005050839640974e+00,1.439427467844756059e-09,-1.017774916374416388e-09,-3.039308460461853656e-08
5.008000000000000229e-01,-4.221033615213949233e+05,5.941880267973157631e-03,-4.031882420762915374e-04,-5.515192450227067722e-01,1.278815543016762965e-02,1.000005164992593842e+00,-5.941876889199260679e-03,4.031878565033385773e-04,5.515192139582132391e-01,1.254170215380190530e-02,1.000005050849607446e+00,3.378773896951792199e-09,-3.855729529601316374e-10,-3.106449353307283445e-08
5.012000000000000899e-01,-4.221033615899339202e+05,5.941881445451075751e-03,-4.031874591286685699e-04,-5.515192383387502728e-01,1.278881466921853206e-02,1.000005164996757623e+00,-5.941876532010617433e-03,4.031877875472947943e-04,5.515192064637798319e-01,1.254194998702684236e-02,1.000005050861129341e+00,4.913440458317874793e-09,3.284186262243575516e-10,-3.187497044088161147e-08
5.015999999999999348e-01,-4.221033616578144138e+05,5.941881382538568082e-03,-4.031866595025491821e-04,-5.515192300885169985e-01,1.278947150594591034e-02,1.000005165005035446e+00,-5.941875726033037618e-03,4.031876873003891284e-04,5.515191976311522026e-01,1.254219572479142730e-02,1.000005050872059487e+00,5.656505530464428499e-09,1.027797839946251873e-09,-3.245736479584593326e-08
5.020000000000000018e-01,-4.221033617254500277e+05,5.941880042875112393e-03,-4.031860271980708204e-04,-5.515192232356105340e-01,1.279012728446363503e-02,1.000005165016195630e+00,-5.941874746157134977e-03,4.031875928097911651e-04,5.515191905884142543e-01,1.254244062648166361e-02,1.000005050879787971e+00,5.296717977415488221e-09,1.565611720344764479e-09,-3.264719627971146565e-08
5.023999999999999577e-01,-4.221033617933437345e+05,5.941877891974658987e-03,-4.031855843840081674e-04,-5.515192196667525470e-01,1.279078368097579660e-02,1.000005165027236798e+00,-5.941874109641895156e-03,4.031874724937838995e-04,5.515191872203980550e-01,1.254268626582714929e-02,1.000005050883502777e+00,3.782332763831164346e-09,1.888109775732144113e-09,-3.244635449206612066e-08
5.028000000000000247e-01,-4.221033618618772016e+05,5.941875645910731259e-03,-4.031851972722004973e-04,-5.515192189476948448e-01,1.279144202065590763e-02,1.000005165035799060e+00,-5.941874144728242178e-03,4.031873045173041685e-04,5.515191870327100787e-01,1.254293385689508183e-02,1.000005050884676727e+00,1.501182489080377103e-09,2.107245103671190334e-09,-3.191498476606824397e-08
5.032000000000000917e-01,-4.221033619311427465e+05,5.941873874089949152e-03,-4.031847099144370309e-04,-5.515192194722547958e-01,1.279210276782124719e-02,1.000005165041458310e+00,-5.941874656337419076e-03,4.031870873432958995e-04,5.515191883152837926e-01,1.254318374228033037e-02,1.000005050885065305e+00,-7.822474699242798479e-10,2.377428858868577827e-09,-3.115697100319891888e-08
5.036000000000000476e-01,-4.221033620009417646e+05,5.941872792492615754e-03,-4.031841101973622022e-04,-5.515192200630159025e-01,1.279276545159036167e-02,1.000005165045153355e+00,-5.941875061742572101e-03,4.031868037502567650e-04,5.515191896655703419e-01,1.254343530963282841e-02,1.000005050885307112e+00,-2.269249956346475194e-09,2.693552894562824956e-09,-3.039744556065926417e-08
5.040000000000001146e-01,-4.221033620708617382e+05,5.941872345481888709e-03,-4.031835779694392815e-04,-5.515192202620496920e-01,1.279342902405493365e-02,1.000005165048136302e+00,-5.941874847013947462e-03,4.031864235232774144e-04,5.515191902788372236e-01,1.254368734686441521e-02,1.000005050885633739e+00,-2.501532058753197507e-09,2.845553838132924840e-09,-2.998321246838742127e-08
5.043999999999999595e-01,-4.221033621404989390e+05,5.941872370848358918e-03,-4.031833463697114418e-04,-5.515192200880706386e-01,1.279409241979055471e-02,1.000005165051613742e+00,-5.941873868853068778e-03,4.031859530766836782e-04,5.515191898697869854e-01,1.254393861239290822e-02,1.000005050886466407e+00,-1.498004709860056849e-09,2.606706972236444431e-09,-3.021828365312728693e-08
5.048000000000000265e-01,-4.221033622096030740e+05,5.941872630189048467e-03,-4.031834939093394718e-04,-5.515192203789450742e-01,1.279475505739174727e-02,1.000005165056782053e+00,-5.941872271402993781e-03,4.031854597710051455e-04,5.515191892216444458e-01,1.254418835881918916e-02,1.000005050887955438e+00,3.587860546855337063e-10,1.965861665673748065e-09,-3.115730062841493009e-08
5.052000000000000934e-01,-4.221033622781664017e+05,5.941872748161961156e-03,-4.031838690530184510e-04,-5.515192227408222125e-01,1.279541711718764317e-02,1.000005165064714152e+00,-5.941870253083773694e-03,4.031850169194339220e-04,5.515191902190126338e-01,1.254443662350277801e-02,1.000005050889830382e+00,2.495078187461641228e-09,1.147866415471005680e-09,-3.252180957868944233e-08
5.056000000000000494e-01,-4.221033623464343837e+05,5.941872296772797261e-03,-4.031842181622075452e-04,-5.515192281013946429e-01,1.279607949926656919e-02,1.000005165076277791e+00,-5.941868035557782736e-03,4.031846148230748376e-04,5.515191943228412441e-01,1.254468418154192945e-02,1.000005050891900726e+00,4.261215014525476796e-09,3.966608672924774870e-10,-3.377855339881108421e-08
5.060000000000000053e-01,-4.221033624147572555e+05,5.941871114864934883e-03,-4.031843915865867861e-04,-5.515192353471342068e-01,1.279674344321007039e-02,1.000005165092284987e+00,-5.941866061580754026e-03,4.031841639238488407e-04,5.515192010059215555e-01,1.254493215298187365e-02,1.000005050894302805e+00,5.053284180857320340e-09,-2.276627379454651545e-10,-3.434121265133427414e-08
5.063999999999999613e-01,-4.221033624834198854e+05,5.941869591269090776e-03,-4.031844419566690775e-04,-5.515192420524044348e-01,1.279740995636327421e-02,1.000005165113485806e+00,-5.941865064643116548e-03,4.031836314308799053e-04,5.515192081899760179e-01,1.254518142358037464e-02,1.000005050897179615e+00,4.526625974228537519e-09,-8.105257891721437402e-10,-3.386242841685316307e-08
5.068000000000000282e-01,-4.221033625524859526e+05,5.941868534626736434e-03,-4.031845406450935889e-04,-5.515192466246351399e-01,1.279807935491262746e-02,1.000005165139933094e+00,-5.941865703521202399e-03,4.031831640127672266e-04,5.515192141130703662e-01,1.254543218762485535e-02,1.000005050900323544e+00,2.831105534034650262e-09,-1.376632326362259295e-09,-3.251156477368510878e-08
5.071999999999999842e-01,-4.221033626217701240e+05,5.941868622663595487e-03,-4.031848031550859567e-04,-5.515192493072377244e-01,1.279875116619873937e-02,1.000005165170188670e+00,-5.941867970311134374e-03,4.031830303278525259e-04,5.515192182932060483e-01,1.254568385987589636e-02,1.000005050903229886e+00,6.523524611126707562e-10,-1.772827233430772365e-09,-3.101403167615757184e-08
5.076000000000000512e-01,-4.221033626909359009e+05,5.941869889293649801e-03,-4.031851908283971071e-04,-5.515192512317818041e-01,1.279942442226973676e-02,1.000005165201639068e+00,-5.941870978494786203e-03,4.031834190109088068e-04,5.515192209081077879e-01,1.254593538257285819e-02,1.000005050905462989e+00,-1.089201136401929393e-09,-1.771817488300381216e-09,-3.032367401623048409e-08
5.080000000000001181e-01,-4.221033627596707665e+05,5.941871723166672857e-03,-4.031855638289496440e-04,-5.515192532408642601e-01,1.280009819984428976e-02,1.000005165232027204e+00,-5.941873473904456769e-03,4.031842887013137311e-04,5.515192221432195785e-01,1.254618576997049324e-02,1.000005050906924708e+00,-1.750737783912104106e-09,-1.275127635912923912e-09,-3.109764468156583916e-08
5.084000000000000741e-01,-4.221033628278673277e+05,5.941873338307613120e-03,-4.031857928244801897e-04,-5.515192557255953476e-01,1.280077217432297812e-02,1.000005165260627882e+00,-5.941874671277599246e-03,4.031854011904314854e-04,5.515192224037956947e-01,1.254643465172160938e-02,1.000005050907856630e+00,-1.332969986125864814e-09,-3.916340487043583340e-10,-3.332179965287451751e-08
5.088000000000000300e-01,-4.221033628957151086e+05,5.941874233271050680e-03,-4.031858119924364744e-04,-5.515192586251015383e-01,1.280144692571948996e-02,1.000005165287899178e+00,-5.941874660688404794e-03,4.031864854469264571e-04,5.515192223195427568e-01,1.254668255900477820e-02,1.000005050908640003e+00,-4.274173541138348575e-10,6.734544899826208630e-10,-3.630555878153529648e-08
5.091999999999999860e-01,-4.221033629636581754e+05,5.941874276810545606e-03,-4.031856175745773840e-04,-5.515192609904043808e-01,1.280212382014292612e-02,1.000005165314209021e+00,-5.941874087813481080e-03,4.031873770129699433e-04,5.515192219820431729e-01,1.254693079307229835e-02,1.000005050909465343e+00,1.889970645263527871e-10,1.759438392559282277e-09,-3.900836120784845207e-08
5.096000000000000529e-01,-4.221033630322256940e+05,5.941873505697213564e-03,-4.031852695219705746e-04,-5.515192612120057847e-01,1.280280451333559721e-02,1.000005165338957003e+00,-5.941873514387590975e-03,4.031880270469367011e-04,5.515192206898824612e-01,1.254718093415446711e-02,1.000005050910144799e+00,-8.690377410747185394e-12,2.757524966126492089e-09,-4.052212332350535462e-08
5.100000000000001199e-01,-4.221033631018356537e+05,5.941871977211344441e-03,-4.031848885598362316e-04,-5.515192584592313318e-01,1.280349031454869682e-02,1.000005165360716264e+00,-5.941873078740587261e-03,4.031884220332425709e-04,5.515192179614992751e-01,1.254743422237629587e-02,1.000005050910437010e+00,-1.101529242819587751e-09,3.533473406339311673e-09,-4.049773205672124732e-08
5.103999999999999648e-01,-4.221033631726280437e+05,5.941869841435915532e-03,-4.031846164461116121e-04,-5.515192537669564299e-01,1.280418167741790951e-02,1.000005165378080818e+00,-5.941872653286052811e-03,4.031885436605522487e-04,5.515192144799280216e-01,1.254769106436270758e-02,1.000005050910687032e+00,-2.811850137278415485e-09,3.927214440636612319e-09,-3.928702840827469345e-08
5.108000000000000318e-01,-4.221033632444058312e+05,5.941867467322828854e-03,-4.031845569322688649e-04,-5.515192491975383637e-01,1.280487801524233214e-02,1.000005165390864148e+00,-5.941872160148347660e-03,4.031884140114866768e-04,5.515192115219962332e-01,1.254795085836592564e-02,1.000005050911951354e+00,-4.692825518806675866e-09,3.857079217811903299e-09,-3.767554213052193290e-08
5.111999999999999877e-01,-4.221033633167246007e+05,5.941865397901834912e-03,-4.031847411689052285e-04,-5.515192460095873495e-01,1.280557793531939687e-02,1.000005165401257390e+00,-5.941871653131505088e-03,4.031881384066072637e-04,5.515192096241264830e-01,1.254821223290334548e-02,1.000005050915145688e+00,-6.255229670175388446e-09,3.397237702035173917e-09,-3.638546086648375422e-08
5.116000000000000547e-01,-4.221033633890717756e+05,5.941864125358261792e-03,-4.031851425453414936e-04,-5.515192440241376559e-01,1.280627982114732923e-02,1.000005165413519137e+00,-5.941871162678613247e-03,4.031878670381229936e-04,5.515192082899055270e-01,1.254847362976771463e-02,1.000005050920029115e+00,-7.037320351455100820e-09,2.724492781500022914e-09,-3.573423212888116041e-08
5.120000000000000107e-01,-4.221033634611062007e+05,5.941863884303081635e-03,-4.031857312553392908e-04,-5.515192424998344167e-01,1.280698248796232827e-02,1.000005165431214760e+00,-5.941870613357514222e-03,4.031877110557882519e-04,5.515192068483715238e-01,1.254873396011175340e-02,1.000005050925283356e+00,-6.729054432587366907e-09,1.979800448961063081e-09,-3.565146289297160820e-08
5.124000000000000776e-01,-4.221033635327688535e+05,5.941864632730383539e-03,-4.031865122736638489e-04,-5.515192408619281617e-01,1.280768558845294010e-02,1.000005165454537659e+00,-5.941869983461132640e-03,4.031876932510039123e-04,5.515192049739224833e-01,1.254899301381601218e-02,1.000005050929650752e+00,-5.350730749101306749e-09,1.180977340063411180e-09,-3.588800567833061450e-08
5.128000000000001446e-01,-4.221033636042893631e+05,5.941866182856651336e-03,-4.031874924071306957e-04,-5.515192386193655816e-01,1.280838961020200339e-02,1.000005165480983615e+00,-5.941869498462831571e-03,4.031877624814055971e-04,5.515192024748338806e-01,1.254925145866074912e-02,1.000005050932758710e+00,-3.315606180234742517e-09,2.700742749014647948e-10,-3.614453170097675638e-08
5.131999999999999895e-01,-4.221033636760498048e+05,5.941868309505057323e-03,-4.031886002783918971e-04,-5.515192355038428529e-01,1.280909550773791719e-02,1.000005165507912519e+00,-5.941869552711930708e-03,4.031878497408175870e-04,5.515191994113729512e-01,1.254951046688179174e-02,1.000005050934901885e+00,-1.243206873384472555e-09,-7.505375743100360653e-10,-3.609246990166070646e-08
5.136000000000000565e-01,-4.221033637484048959e+05,5.941870730047630125e-03,-4.031896437876525061e-04,-5.515192321253419294e-01,1.280980413416247382e-02,1.000005165533604634e+00,-5.941870361233068769e-03,4.031879171275541316e-04,5.515191966745635055e-01,1.254977113473806222e-02,1.000005050936453976e+00,3.688145613564564052e-10,-1.726660098374469682e-09,-3.545077842392885259e-08
5.140000000000000124e-01,-4.221033638215081301e+05,5.941873043852000449e-03,-4.031903643936207943e-04,-5.515192299438512746e-01,1.281051572332136436e-02,1.000005165556703934e+00,-5.941871694766964924e-03,4.031879583642491256e-04,5.515191957869656214e-01,1.255003395188527063e-02,1.000005050937675000e+00,1.349085035524943965e-09,-2.406029371668661626e-09,-3.415688565322483328e-08
5.144000000000000794e-01,-4.221033638952224865e+05,5.941874808613255114e-03,-4.031905709249986231e-04,-5.515192300207371057e-01,1.281122967077794397e-02,1.000005165575789556e+00,-5.941873021208710429e-03,4.031879703032854737e-04,5.515191975556602566e-01,1.255029857435185220e-02,1.000005050938759465e+00,1.787404544685566865e-09,-2.600621713149450093e-09,-3.246507684906418945e-08
5.148000000000000353e-01,-4.221033639692090801e+05,5.941875778947234947e-03,-4.031902661383956034e-04,-5.515192319417758782e-01,1.281194472880062447e-02,1.000005165589761047e+00,-5.941873958635522819e-03,4.031879439596146308e-04,5.515192010913445575e-01,1.255056401331142331e-02,1.000005050939934970e+00,1.820311712127931081e-09,-2.322178780972579404e-09,-3.085043132067255556e-08
5.151999999999999913e-01,-4.221033640430869418e+05,5.941876109215884182e-03,-4.031896571435750480e-04,-5.515192342858235008e-01,1.281265952615948805e-02,1.000005165598619961e+00,-5.941874594452729863e-03,4.031878764178093116e-04,5.515192044941343852e-01,1.255082914909222067e-02,1.000005050941645601e+00,1.514763154318587990e-09,-1.780725765736408672e-09,-2.979168911565466260e-08
5.156000000000000583e-01,-4.221033641166321468e+05,5.941876277437089376e-03,-4.031890149515841653e-04,-5.515192359303173752e-01,1.281337316467660511e-02,1.000005165603682133e+00,-5.941875326484265946e-03,4.031877743056196768e-04,5.515192063452928339e-01,1.255109332198372021e-02,1.000005050944750895e+00,9.509528234308284311e-10,-1.240645964488504976e-09,-2.958502454131206605e-08
5.160000000000000142e-01,-4.221033641899019131e+05,5.941876724372540698e-03,-4.031884920968020172e-04,-5.515192365664877139e-01,1.281408560834191440e-02,1.000005165606721702e+00,-5.941876377641146234e-03,4.031876442244853903e-04,5.515192062913907289e-01,1.255135671402791281e-02,1.000005050950382612e+00,3.467313944641170487e-10,-8.478723166269186429e-10,-3.027509698494412760e-08
5.163999999999999702e-01,-4.221033642632303527e+05,5.941877509307227391e-03,-4.031880547040441539e-04,-5.515192363702716705e-01,1.281479767215249269e-02,1.000005165608969904e+00,-5.941877508951071314e-03,4.031874771517669374e-04,5.515192046738932596e-01,1.255162032984498584e-02,1.000005050959402952e+00,3.561560768527982646e-13,-5.775522772164497221e-10,-3.169637841082817431e-08
5.168000000000000371e-01,-4.221033643370762002e+05,5.941878281523579886e-03,-4.031875648519323723e-04,-5.515192359095753005e-01,1.281551060966771086e-02,1.000005165611049796e+00,-5.941878231825663097e-03,4.031872289922849330e-04,5.515192023372754715e-01,1.255188557388972094e-02,1.000005050971960685e+00,4.969791678882673480e-11,-3.358596474393495124e-10,-3.357229982903220389e-08
5.172000000000001041e-01,-4.221033644118153024e+05,5.941878560771710581e-03,-4.031869090793722033e-04,-5.515192362269587534e-01,1.281622548911467985e-02,1.000005165613665703e+00,-5.941878260788405891e-03,4.031868244652267062e-04,5.515192006313239803e-01,1.255215361266996676e-02,1.000005050987242683e+00,2.999833046898880973e-10,-8.461414549706600119e-11,-3.559563477306681989e-08
5.176000000000001711e-01,-4.221033644875586033e+05,5.941878050992686032e-03,-4.031860686720601023e-04,-5.515192381825575474e-01,1.281694263339555780e-02,1.000005165618017111e+00,-5.941877710211088646e-03,4.031862121985838846e-04,5.515192007448683764e-01,1.255242480302101379e-02,1.000005051003177714e+00,3.407815973854866343e-10,1.435265237822308526e-10,-3.743768917097156645e-08
5.180000000000000160e-01,-4.221033645640615723e+05,5.941876739715266052e-03,-4.031851203969242787e-04,-5.515192413714755659e-01,1.281766136162836890e-02,1.000005165625270642e+00,-5.941876863538767851e-03,4.031854323494411026e-04,5.515192026375000944e-01,1.255269842837733983e-02,1.000005051016677804e+00,-1.238235017991806686e-10,3.119525168238969359e-10,-3.873397547149437514e-08
5.184000000000000830e-01,-4.221033646407788619e+05,5.941874804415789822e-03,-4.031842077532197459e-04,-5.515192441536220791e-01,1.281838015995831817e-02,1.000005165635557303e+00,-5.941875836376669419e-03,4.031846243196084427e-04,5.515192049896839865e-01,1.255297287327350984e-02,1.000005051025105951e+00,-1.031960879596671710e-09,4.165663886968387630e-10,-3.916393809255680480e-08
5.188000000000000389e-01,-4.221033647170665208e+05,5.941872514999314847e-03,-4.031835037324229534e-04,-5.515192451457434641e-01,1.281909724812574022e-02,1.000005165647578131e+00,-5.941874534991092860e-03,4.031839520851789710e-04,5.515192065081147010e-01,1.255324619632671064e-02,1.000005051028219683e+00,-2.019991778012819594e-09,4.483527560176538140e-10,-3.863762876310516958e-08
5.191999999999999948e-01,-4.221033647924172692e+05,5.941870222302469105e-03,-4.031831535349379562e-04,-5.515192444736137789e-01,1.281981130435676068e-02,1.000005165659212381e+00,-5.941872920534759482e-03,4.031834922336701571e-04,5.515192070387495704e-01,1.255351686514999746e-02,1.000005051028742598e+00,-2.698232290376800790e-09,3.386987322009059331e-10,-3.743486420848540774e-08
5.196000000000000618e-01,-4.221033648666592781e+05,5.941868339539541771e-03,-4.031831953330161384e-04,-5.515192433627408297e-01,1.282052202211969409e-02,1.000005165668765406e+00,-5.941871217926499374e-03,4.031831703171807608e-04,5.515192072098767939e-01,1.255378432493833851e-02,1.000005051030317560e+00,-2.878386957602674379e-09,-2.501583537756549291e-11,-3.615286403579887065e-08
5.200000000000000178e-01,-4.221033649399894057e+05,5.941867214655884195e-03,-4.031835184345658853e-04,-5.515192429256484674e-01,1.282123024730596333e-02,1.000005165675917240e+00,-5.941869800243103350e-03,4.031828205185046792e-04,5.515192074542103473e-01,1.255404915100957058e-02,1.000005051034271952e+00,-2.585587219154639183e-09,-6.979160612060816837e-10,-3.547143812010489228e-08
5.204000000000000847e-01,-4.221033650128756417e+05,5.941866963175812186e-03,-4.031839310002854285e-04,-5.515192437006778414e-01,1.282193763531767720e-02,1.000005165681607133e+00,-5.941868903082293298e-03,4.031823445511927288e-04,5.515192078481940818e-01,1.255431272391935478e-02,1.000005051038876491e+00,-1.939906481111808301e-09,-1.586449092699695335e-09,-3.585248375959082523e-08
5.207999999999999297e-01,-4.221033650858285837e+05,5.941867427733176117e-03,-4.031843013500913727e-04,-5.515192458004744003e-01,1.282264599362590261e-02,1.000005165687284592e+00,-5.941868526259577905e-03,4.031818247556895394e-04,5.515192085147120338e-01,1.255457659042230785e-02,1.000005051041948478e+00,-1.098526401788202378e-09,-2.476594401833263209e-09,-3.728576236650127385e-08
5.211999999999999966e-01,-4.221033651591915987e+05,5.941868324003181379e-03,-4.031846362507093525e-04,-5.515192487257916110e-01,1.282335661205138630e-02,1.000005165694394238e+00,-5.941868626084299311e-03,4.031814744585062978e-04,5.515192095319566556e-01,1.255484181113817113e-02,1.000005051043164173e+00,-3.020811179324511819e-10,-3.161792203054680783e-09,-3.919383495532002826e-08
5.215999999999999526e-01,-4.221033652330171899e+05,5.941869440389875405e-03,-4.031850171190039375e-04,-5.515192511660206298e-01,1.282406988026850957e-02,1.000005165703984122e+00,-5.941869321583451505e-03,4.031814843557705668e-04,5.515192105296413683e-01,1.255510858667218885e-02,1.000005051043615367e+00,1.188064239002195599e-10,-3.532763233370702499e-09,-4.063637926154939350e-08
5.220000000000000195e-01,-4.221033653070869623e+05,5.941870690636068437e-03,-4.031854640660931938e-04,-5.515192518242362230e-01,1.282478534175947663e-02,1.000005165716122635e+00,-5.941870798588554797e-03,4.031819126062794606e-04,5.515192109954900612e-01,1.255537630748552493e-02,1.000005051044396076e+00,-1.079524863598080309e-10,-3.551459813733170989e-09,-4.082874616173626237e-08
5.224000000000000865e-01,-4.221033653810688993e+05,5.941871980342977415e-03,-4.031858621366382536e-04,-5.515192508056258047e-01,1.282550211902774850e-02,1.000005165729741075e+00,-5.941872963365993701e-03,4.031826792066801868e-04,5.515192111255995400e-01,1.255564397085379320e-02,1.000005051046261473e+00,-9.830230162863329291e-10,-3.182929958066727655e-09,-3.968002626475453098e-08
5.228000000000000425e-01,-4.221033654546897160e+05,5.941873064500136428e-03,-4.031860188706642934e-04,-5.515192497531313798e-01,1.282621950486135740e-02,1.000005165743510727e+00,-5.941875235101661337e-03,4.031836202657456585e-04,5.515192118487727280e-01,1.255591076314180494e-02,1.000005051049941418e+00,-2.170601524908999380e-09,-2.398604918634958394e-09,-3.790435865180796782e-08
5.232000000000001094e-01,-4.221033655279155355e+05,5.941873596646655119e-03,-4.031858070645535572e-04,-5.515192502372885386e-01,1.282693746504762373e-02,1.000005165757137826e+00,-5.941876780248517287e-03,4.031845444340620226e-04,5.515192136716243754e-01,1.255617655763002251e-02,1.000005051055834482e+00,-3.183601862168095042e-09,-1.262630491534553340e-09,-3.656566416321282986e-08
5.235999999999999543e-01,-4.221033656009971164e+05,5.941873368744453668e-03,-4.031852740153802879e-04,-5.515192522418648213e-01,1.282765681925992184e-02,1.000005165771556515e+00,-5.941877060564594928e-03,4.031852776218965238e-04,5.515192158354269569e-01,1.255644209271621417e-02,1.000005051063175943e+00,-3.691820141260571120e-09,3.606516235828138850e-12,-3.640643786440023177e-08
5.240000000000000213e-01,-4.221033656743781758e+05,5.941872502926195433e-03,-4.031846359474622874e-04,-5.515192543990476981e-01,1.282837898124190683e-02,1.000005165787643646e+00,-5.941876209886259863e-03,4.031857153876753914e-04,5.515192169279766743e-01,1.255670871013068665e-02,1.000005051070102846e+00,-3.706960064429887236e-09,1.079440213104000679e-09,-3.747107102380908827e-08
5.244000000000000883e-01,-4.221033657485047006e+05,5.941871377500781981e-03,-4.031841805229315176e-04,-5.515192552637573353e-01,1.282910535436882458e-02,1.000005165805115892e+00,-5.941874883004409809e-03,4.031858813506189747e-04,5.515192160483590733e-01,1.255697774679440798e-02,1.000005051075004259e+00,-3.505503627827810664e-09,1.700827687457079351e-09,-3.921539826201581036e-08
5.248000000000000442e-01,-4.221033658235989278e+05,5.941870357912835791e-03,-4.031841493203069406e-04,-5.515192540888568251e-01,1.282983668183989602e-02,1.000005165822959619e+00,-5.941873743099402617e-03,4.031859303929145356e-04,5.515192132065409591e-01,1.255724987638403949e-02,1.000005051077619056e+00,-3.385186566826070553e-09,1.781072607595027973e-09,-4.088231586596435818e-08
5.252000000000000002e-01,-4.221033658995316946e+05,5.941869601591012046e-03,-4.031846427993340050e-04,-5.515192509198525439e-01,1.283057268167451213e-02,1.000005165840631038e+00,-5.941873082945624621e-03,4.031860450454660401e-04,5.515192090841508632e-01,1.255752473110516645e-02,1.000005051078737495e+00,-3.481354612575038310e-09,1.402246132035066262e-09,-4.183570168070360751e-08
5.255999999999999561e-01,-4.221033659758803551e+05,5.941869089840170690e-03,-4.031855682562290421e-04,-5.515192466510920877e-01,1.283131214758645271e-02,1.000005165858521172e+00,-5.941872854096983195e-03,4.031862931271391914e-04,5.515192049125045015e-01,1.255780099341090826e-02,1.000005051079231100e+00,-3.764256812505140104e-09,7.248709101492431528e-10,-4.173858758615978104e-08
5.260000000000000231e-01,-4.221033660520866979e+05,5.941868774608010002e-03,-4.031866673520904574e-04,-5.515192428544927195e-01,1.283205346690514254e-02,1.000005165877391411e+00,-5.941872905340091909e-03,4.031865796026804514e-04,5.515192022434926011e-01,1.255807691915420549e-02,1.000005051079578156e+00,-4.130732081907007025e-09,-8.774941000601679808e-11,-4.061100011831797474e-08
5.263999999999999790e-01,-4.221033661277040374e+05,5.941868647099736098e-03,-4.031876454969593785e-04,-5.515192407887450354e-01,1.283279533249771093e-02,1.000005165897801973e+00,-5.941873082406294755e-03,4.031867335101555947e-04,5.515192020044776822e-01,1.255835106645551529e-02,1.000005051080084417e+00,-4.435306558657481357e-09,-9.119868037837930430e-10,-3.878426735326456765e-08
5.268000000000000460e-01,-4.221033662025873782e+05,5.941868699959169942e-03,-4.031883449619511647e-04,-5.515192402370454605e-01,1.283353733782831470e-02,1.000005165920183403e+00,-5.941873137225658214e-03,4.031866521969091482e-04,5.515192034916737152e-01,1.255862290858290181e-02,1.000005051081284346e+00,-4.437266488271918163e-09,-1.692765042016469018e-09,-3.674537174536141038e-08
5.272000000000001130e-01,-4.221033662769760704e+05,5.941868906918799063e-03,-4.031888384067681269e-04,-5.515192396581553025e-01,1.283428019095872973e-02,1.000005165945273555e+00,-5.941872707037666214e-03,4.031863914711165215e-04,5.515192047279088294e-01,1.255889306757428971e-02,1.000005051084017715e+00,-3.800118867150481528e-09,-2.446935651605371131e-09,-3.493024647305276176e-08
5.276000000000000689e-01,-4.221033663513901411e+05,5.941869287116275863e-03,-4.031893575412682715e-04,-5.515192377143973701e-01,1.283502545924835279e-02,1.000005165974529042e+00,-5.941871551763406277e-03,4.031861298529256519e-04,5.515192041194187933e-01,1.255916307586996995e-02,1.000005051089144503e+00,-2.264647130413577347e-09,-3.227688342619626505e-09,-3.359497857680082689e-08
5.280000000000000249e-01,-4.221033664264479885e+05,5.941869950522759257e-03,-4.031900974042674796e-04,-5.515192344437873651e-01,1.283577494481537816e-02,1.000005166010135005e+00,-5.941869866832841414e-03,4.031860307449656403e-04,5.515192016086976068e-01,1.255943477070161490e-02,1.000005051097022202e+00,8.368991784302171055e-11,-4.066659301839303797e-09,-3.283508975826521237e-08
5.283999999999999808e-01,-4.221033665026061935e+05,5.941871010971995493e-03,-4.031910488974120078e-04,-5.515192309940770699e-01,1.283652993954896571e-02,1.000005166053785866e+00,-5.941868305236398112e-03,4.031861259581957357e-04,5.515191983262054398e-01,1.255970956696533802e-02,1.000005051107057064e+00,2.705735597380298785e-09,-4.922939216272115975e-09,-3.266787163003215255e-08
5.288000000000000478e-01,-4.221033665799958981e+05,5.941872436020719482e-03,-4.031919952417331652e-04,-5.515192287072205879e-01,1.283729068311044615e-02,1.000005166104481535e+00,-5.941867608060077965e-03,4.031863265469238177e-04,5.515191956654671435e-01,1.255998792047336582e-02,1.000005051117889954e+00,4.827960641516637619e-09,-5.668694809347549213e-09,-3.304175344442938922e-08
5.292000000000001148e-01,-4.221033666584003950e+05,5.941874006722609215e-03,-4.031926622626213412e-04,-5.515192285769383584e-01,1.283805627444717552e-02,1.000005166157770908e+00,-5.941868146918968634e-03,4.031865273141326108e-04,5.515191948119476661e-01,1.256026923316239975e-02,1.000005051128290301e+00,5.859803640581584538e-09,-6.134948488730352506e-09,-3.376499069229765837e-08
5.295999999999999597e-01,-4.221033667373851058e+05,5.941875448672986025e-03,-4.031928846958408082e-04,-5.515192309339634891e-01,1.283882506993713410e-02,1.000005166207821539e+00,-5.941869767170975848e-03,4.031866892806732676e-04,5.515191964382801793e-01,1.256055222671973760e-02,1.000005051137782708e+00,5.681502010176919804e-09,-6.195415167540609114e-09,-3.449568330982089037e-08
5.300000000000000266e-01,-4.221033668165109702e+05,5.941876610235584735e-03,-4.031926695283269565e-04,-5.515192350483206774e-01,1.283959535888996514e-02,1.000005166250158117e+00,-5.941872002579531159e-03,4.031868460990171684e-04,5.515192001419698675e-01,1.256083558545115220e-02,1.000005051146289903e+00,4.607656053576270061e-09,-5.823429309788092506e-09,-3.490635080982684713e-08
5.303999999999999826e-01,-4.221033668955293833e+05,5.941877512435841946e-03,-4.031921496744882150e-04,-5.515192392956433931e-01,1.284036600629690286e-02,1.000005166282714297e+00,-5.941874377313894305e-03,4.031870622111738758e-04,5.515192043561539803e-01,1.256111856827127685e-02,1.000005051153574964e+00,3.135121947640817641e-09,-5.087463314339124576e-09,-3.493948941279967357e-08
5.308000000000000496e-01,-4.221033669744923245e+05,5.941878230455632272e-03,-4.031914883301171296e-04,-5.515192423766746010e-01,1.284113679863132552e-02,1.000005166305468762e+00,-5.941876507465928235e-03,4.031873854540895456e-04,5.515192074595515193e-01,1.256140133011452581e-02,1.000005051159370550e+00,1.722989704036614889e-09,-4.102876027583992474e-09,-3.491712308179018009e-08
5.312000000000000055e-01,-4.221033670536999707e+05,5.941878727112645531e-03,-4.031907926872564316e-04,-5.515192444858727505e-01,1.284190833863749041e-02,1.000005166319849037e+00,-5.941878006754224180e-03,4.031878140598560921e-04,5.515192091261879037e-01,1.256168480365867611e-02,1.000005051163781911e+00,7.203584213508196221e-10,-2.978627400339415449e-09,-3.535968484680296342e-08
5.316000000000000725e-01,-4.221033671335319523e+05,5.941878799969917829e-03,-4.031900760262913759e-04,-5.515192469135578035e-01,1.284268152217008831e-02,1.000005166328157946e+00,-5.941878446554854122e-03,4.031882775057262598e-04,5.515192102770100080e-01,1.256197017227353614e-02,1.000005051167343728e+00,3.534150637071742374e-10,-1.798520565116090708e-09,-3.663654779550995499e-08
5.320000000000001394e-01,-4.221033672142199939e+05,5.941878207770516333e-03,-4.031892842292162044e-04,-5.515192505220316566e-01,1.284345685415927592e-02,1.000005166332907924e+00,-5.941877558895211284e-03,4.031886328710955524e-04,5.515192117977441022e-01,1.256225818758524571e-02,1.000005051170824943e+00,6.488753050495899011e-10,-6.513581206520069333e-10,-3.872428755435919356e-08
5.324000000000000954e-01,-4.221033672956893570e+05,5.941876875766088570e-03,-4.031883766999007812e-04,-5.515192549583058934e-01,1.284423396350796963e-02,1.000005166336184859e+00,-5.941875545426245075e-03,4.031887011559230518e-04,5.515192137232264313e-01,1.256254868246065720e-02,1.000005051175083981e+00,1.330339843494399155e-09,3.244560222706235897e-10,-4.123507946207638497e-08
5.328000000000000513e-01,-4.221033673775461502e+05,5.941875000863280042e-03,-4.031874166730978269e-04,-5.515192592204599675e-01,1.284501155642629733e-02,1.000005166339268614e+00,-5.941873136802386553e-03,4.031883595825479444e-04,5.515192155927285400e-01,1.256284051766366934e-02,1.000005051180822724e+00,1.864060893488894699e-09,9.429094501175148968e-10,-4.362773142752018884e-08
5.332000000000000073e-01,-4.221033674592066673e+05,5.941872969913079491e-03,-4.031865972503241059e-04,-5.515192624051105108e-01,1.284578782319472680e-02,1.000005166342686103e+00,-5.941871233209307379e-03,4.031876353505383487e-04,5.515192170053566656e-01,1.256313198174557715e-02,1.000005051188222138e+00,1.736703772112213606e-09,1.038100214242800717e-09,-4.539975384521000024e-08
5.336000000000000743e-01,-4.221033675401405781e+05,5.941871176995807378e-03,-4.031861590026107047e-04,-5.515192638219055254e-01,1.284656113587322873e-02,1.000005166346488394e+00,-5.941870385630074018e-03,4.031867141216432062e-04,5.515192176433140192e-01,1.256342148921381525e-02,1.000005051196846795e+00,7.913657333602497346e-10,5.551190325014769555e-10,-4.617859150624070708e-08
5.340000000000000302e-01,-4.221033676200999762e+05,5.941869898757555155e-03,-4.031862432313869479e-04,-5.515192630853454903e-01,1.284733074451049374e-02,1.000005166350531605e+00,-5.941870559099197632e-03,4.031858550036979106e-04,5.515192172944800575e-01,1.256370828563582384e-02,1.000005051205955953e+00,-6.603416424777464044e-10,-3.882276890373667633e-10,-4.579086543277099963e-08
5.343999999999999861e-01,-4.221033676992428373e+05,5.941869290207931267e-03,-4.031867882567267492e-04,-5.515192606321850377e-01,1.284809713647496951e-02,1.000005166354774655e+00,-5.941871331852636128e-03,4.031852791004917106e-04,5.515192162658080210e-01,1.256399281270965083e-02,1.000005051214786445e+00,-2.041644704860179349e-09,-1.509156235038593835e-09,-4.436637701665802069e-08
5.348000000000000531e-01,-4.221033677780670696e+05,5.941869423700030586e-03,-4.031875444017689997e-04,-5.515192577979259880e-01,1.284886186847022070e-02,1.000005166359502873e+00,-5.941872265711614989e-03,4.031850851303528231e-04,5.515192154138637282e-01,1.256427653843571364e-02,1.000005051222555563e+00,-2.842011584403003610e-09,-2.459271416176654623e-09,-4.238406225987034759e-08
5.352000000000000091e-01,-4.221033678571994533e+05,5.941870267131723130e-03,-4.031881940450693629e-04,-5.515192557554290387e-01,1.284962695814767346e-02,1.000005166365153686e+00,-5.941873085565482944e-03,4.031852176977175693e-04,5.515192152249378532e-01,1.256456133922783519e-02,1.000005051228529229e+00,-2.818433759814442663e-09,-2.976347351793615786e-09,-4.053049118546425689e-08
5.355999999999999650e-01,-4.221033679371438920e+05,5.941871618113777655e-03,-4.031885018204974989e-04,-5.515192543985174556e-01,1.285039411164844853e-02,1.000005166371845222e+00,-5.941873605378865386e-03,4.031855093926315064e-04,5.515192150023008333e-01,1.256484872477669872e-02,1.000005051232389031e+00,-1.987265087731449054e-09,-2.992427865992474539e-09,-3.939621662230052834e-08
5.360000000000000320e-01,-4.221033680180677329e+05,5.941873124456319676e-03,-4.031884129275471523e-04,-5.515192526229231174e-01,1.285116408946696334e-02,1.000005166379063004e+00,-5.941873658847949581e-03,4.031857816193504295e-04,5.515192134161327475e-01,1.256513921204466776e-02,1.000005051234546638e+00,-5.343916299055395669e-10,-2.631308196722817461e-09,-3.920679036983898413e-08
5.364000000000000989e-01,-4.221033680997296469e+05,5.941874442861871941e-03,-4.031880513974019217e-04,-5.515192496083656248e-01,1.285193646300175456e-02,1.000005166385908861e+00,-5.941873231718871814e-03,4.031859391455667302e-04,5.515192098469270388e-01,1.256543209817764621e-02,1.000005051235854037e+00,1.211143000126591041e-09,-2.112251835191449739e-09,-3.976143858608338633e-08
5.368000000000001659e-01,-4.221033681815788732e+05,5.941875409442345587e-03,-4.031876251404202787e-04,-5.515192455006634464e-01,1.285270989981287561e-02,1.000005166391776390e+00,-5.941872650141704314e-03,4.031860027445677958e-04,5.515192049263338836e-01,1.256572576294622337e-02,1.000005051236892761e+00,2.759300641273776389e-09,-1.622395852482905881e-09,-4.057432956283690828e-08
5.372000000000000108e-01,-4.221033682629952673e+05,5.941876061904860160e-03,-4.031872969363135915e-04,-5.515192410392374400e-01,1.285348287031540769e-02,1.000005166396834122e+00,-5.941872518708563033e-03,4.031860722121082940e-04,5.515191999365024467e-01,1.256601838516367871e-02,1.000005051237775611e+00,3.543196297126072203e-09,-1.224724205297483826e-09,-4.110273499335903580e-08
5.376000000000000778e-01,-4.221033683435623534e+05,5.941876503821203089e-03,-4.031871014913586122e-04,-5.515192370935896315e-01,1.285425441878681498e-02,1.000005166401980894e+00,-5.941873341738478954e-03,4.031862458797532832e-04,5.515191961194476633e-01,1.256630872055159755e-02,1.000005051238726184e+00,3.162082724134096523e-09,-8.556116053290083179e-10,-4.097414196824189503e-08
5.380000000000000338e-01,-4.221033684232173837e+05,5.941876760683527901e-03,-4.031869556516037888e-04,-5.515192345988287892e-01,1.285502462920874549e-02,1.000005166408574730e+00,-5.941875126557153754e-03,4.031865496398130320e-04,5.515191944422789261e-01,1.256659657813968475e-02,1.000005051240401288e+00,1.634126374147615302e-09,-4.060117907568432105e-10,-4.015654986311290031e-08
5.383999999999999897e-01,-4.221033685022596619e+05,5.941876773367432175e-03,-4.031867454027826688e-04,-5.515192342678679749e-01,1.285579460746557115e-02,1.000005166418158620e+00,-5.941877326979701050e-03,4.031869268225104878e-04,5.515191952862222857e-01,1.256688282234734444e-02,1.000005051243413989e+00,-5.536122688748479348e-10,1.814197278190467222e-10,-3.898164568916229200e-08
5.388000000000000567e-01,-4.221033685811908799e+05,5.941876520691581447e-03,-4.031864224462698991e-04,-5.515192358705015563e-01,1.285656602075472936e-02,1.000005166431794379e+00,-5.941879174858857166e-03,4.031872846478948822e-04,5.515191979144132839e-01,1.256716892990399417e-02,1.000005051247820465e+00,-2.654167275718821717e-09,8.622016249831138124e-10,-3.795608827239504990e-08
5.392000000000000126e-01,-4.221033686604768154e+05,5.941876119156443842e-03,-4.031860384334961167e-04,-5.515192380909086367e-01,1.285734038743814416e-02,1.000005166449224658e+00,-5.941880102868394437e-03,4.031875475721328735e-04,5.515192006277002124e-01,1.256745628882208199e-02,1.000005051253334498e+00,-3.983711950594770457e-09,1.509138636756821028e-09,-3.746320842434869292e-08
5.396000000000000796e-01,-4.221033687403358635e+05,5.941875755649696569e-03,-4.031857017028818587e-04,-5.515192395664341163e-01,1.285811843965123380e-02,1.000005166468768802e+00,-5.941879916001858303e-03,4.031876813444111758e-04,5.515192019736481210e-01,1.256774555175562032e-02,1.000005051259913458e+00,-4.160352161733382736e-09,1.979641529317125587e-09,-3.759278599524407127e-08
5.399999999999999245e-01,-4.221033688206425868e+05,5.941875489630879352e-03,-4.031855081425954074e-04,-5.515192400494591807e-01,1.285889986866704110e-02,1.000005166488495245e+00,-5.941878658616175750e-03,4.031876828444454306e-04,5.515192018347619962e-01,1.256803635903851711e-02,1.000005051267790712e+00,-3.168985296397863749e-09,2.174701850023164074e-09,-3.821469718445769104e-08
5.403999999999999915e-01,-4.221033689010232338e+05,5.941875139701671346e-03,-4.031855030287375026e-04,-5.515192403804687338e-01,1.285968358642942087e-02,1.000005166507751619e+00,-5.941876443147711684e-03,4.031875474633558453e-04,5.515192012392212684e-01,1.256832757061746193e-02,1.000005051276751322e+00,-1.303446040337719047e-09,2.044434618342708121e-09,-3.914124746540181832e-08
5.407999999999999474e-01,-4.221033689810396172e+05,5.941874419296202560e-03,-4.031856845924851004e-04,-5.515192415103645773e-01,1.286046837088725484e-02,1.000005166527504707e+00,-5.941873495580791975e-03,4.031872480650548264e-04,5.515192013505055835e-01,1.256861788302658309e-02,1.000005051285667523e+00,9.237154105848355279e-10,1.563472569725971040e-09,-4.015985899386009805e-08
5.412000000000001254e-01,-4.221033690604491858e+05,5.941873222526064709e-03,-4.031860246699288451e-04,-5.515192437781318846e-01,1.286125359803508110e-02,1.000005166549176261e+00,-5.941870331838267939e-03,4.031867596989717928e-04,5.515192028279911618e-01,1.256890654233952173e-02,1.000005051293159752e+00,2.890687796769375595e-09,7.350290429477060461e-10,-4.095014072280633854e-08
5.416000000000000814e-01,-4.221033691393540939e+05,5.941871779091128028e-03,-4.031864870846537914e-04,-5.515192468630051303e-01,1.286203973275230200e-02,1.000005166573524784e+00,-5.941867732656115446e-03,4.031861080576570997e-04,5.515192057606167486e-01,1.256919383245402172e-02,1.000005051298654024e+00,4.046435012582116908e-09,-3.790269966917787781e-10,-4.110238838173074782e-08
5.420000000000000373e-01,-4.221033692182072555e+05,5.941870529715104383e-03,-4.031870442763338478e-04,-5.515192499461467612e-01,1.286282833633516434e-02,1.000005166600754780e+00,-5.941866381717541765e-03,4.031853858978960183e-04,5.515192096050255399e-01,1.256948109823384507e-02,1.000005051302589765e+00,4.147997562618799261e-09,-1.658378437829552410e-09,-4.034112122131006117e-08
5.424000000000001043e-01,-4.221033692976675811e+05,5.941869863316376517e-03,-4.031876916423909299e-04,-5.515192519421009409e-01,1.286362154940188206e-02,1.000005166631075859e+00,-5.941866445259965691e-03,4.031847302434364740e-04,5.515192131634037986e-01,1.256977025462403807e-02,1.000005051305822068e+00,3.418056410825487390e-09,-2.961398954455952276e-09,-3.877869714230541831e-08
5.428000000000000602e-01,-4.221033693783159833e+05,5.941869964174348664e-03,-4.031884386225572368e-04,-5.515192521282473725e-01,1.286442126458028912e-02,1.000005166664794443e+00,-5.941867492520277148e-03,4.031842940249745141e-04,5.515192151770751394e-01,1.257006299071243734e-02,1.000005051309051929e+00,2.471654071516116158e-09,-4.144597582722651247e-09,-3.695117223312394117e-08
5.432000000000000162e-01,-4.221033694604279008e+05,5.941870841610265123e-03,-4.031892569590538934e-04,-5.515192508493638179e-01,1.286522836934210837e-02,1.000005166702177206e+00,-5.941868836248045092e-03,4.031842159873898191e-04,5.515192152538891390e-01,1.257036004024783028e-02,1.000005051312655713e+00,2.005362220031114973e-09,-5.040971664074279934e-09,-3.559547467890666894e-08
5.436000000000000831e-01,-4.221033695438434370e+05,5.941872386599328891e-03,-4.031900192225463457e-04,-5.515192493602029122e-01,1.286604240288996386e-02,1.000005166743245022e+00,-5.941869963680715752e-03,4.031845702510735287e-04,5.515192140290975376e-01,1.257066085959931620e-02,1.000005051316720683e+00,2.422918613138869137e-09,-5.448971472817032424e-09,-3.533110537468076018e-08
5.440000000000000391e-01,-4.221033696280495496e+05,5.941874319821964685e-03,-4.031905038767614894e-04,-5.515192487514241071e-01,1.286686176083070773e-02,1.000005166787223621e+00,-5.941870689394120053e-03,4.031853126238853528e-04,5.515192123442399508e-01,1.257096384933713631e-02,1.000005051321110283e+00,3.630427844632244661e-09,-5.191252876136573380e-09,-3.640718415631738480e-08
5.443999999999999950e-01,-4.221033697124028113e+05,5.941876132020035978e-03,-4.031904978708628030e-04,-5.515192491330920266e-01,1.286768434349730428e-02,1.000005166832124370e+00,-5.941871015701349554e-03,4.031862707322365815e-04,5.515192105493667007e-01,1.257126701505097491e-02,1.000005051325655758e+00,5.116318686423926287e-09,-4.227138626221489670e-09,-3.858372532583587144e-08
5.447999999999999510e-01,-4.221033697963888990e+05,5.941877214578421794e-03,-4.031899326571196439e-04,-5.515192498860227444e-01,1.286850837626629662e-02,1.000005166875291174e+00,-5.941870985731771519e-03,4.031872043009588008e-04,5.515192086959103124e-01,1.257156879534105688e-02,1.000005051330445038e+00,6.228846650274677543e-09,-2.728356160843024153e-09,-4.119011243197689964e-08
5.452000000000000179e-01,-4.221033698798531550e+05,5.941877171666398900e-03,-4.031889450079165541e-04,-5.515192503925091527e-01,1.286933305368942286e-02,1.000005166914447630e+00,-5.941870718032643897e-03,4.031879139280587754e-04,5.515192070012068237e-01,1.257186870294354185e-02,1.000005051335863371e+00,6.453633755003351791e-09,-1.031079857778671727e-09,-4.339130232899890416e-08
5.455999999999999739e-01,-4.221033699630429619e+05,5.941876058906552828e-03,-4.031878085347250667e-04,-5.515192503618462361e-01,1.287015871790772766e-02,1.000005166948028767e+00,-5.941870496641519714e-03,4.031883279599163478e-04,5.515192057804940706e-01,1.257216748624209735e-02,1.000005051342426121e+00,5.562265033114133228e-09,5.194251912810955718e-10,-4.458135216545144885e-08
5.460000000000000409e-01,-4.221033700464762514e+05,5.941874325206706817e-03,-4.031867864607497536e-04,-5.515192498194541049e-01,1.287098648943268281e-02,1.000005166974975213e+00,-5.941870683268700437e-03,4.031884977516648799e-04,5.515192051356199165e-01,1.257246673612910995e-02,1.000005051350747465e+00,3.641938006379574766e-09,1.711290915126350426e-09,-4.468383418831933795e-08
5.464000000000001078e-01,-4.221033701306864386e+05,5.941872507484608976e-03,-4.031860135378203180e-04,-5.515192492312103179e-01,1.287181754235394195e-02,1.000005166995064254e+00,-5.941871440803662280e-03,4.031885156555245898e-04,5.515192050770535426e-01,1.257276813072178735e-02,1.000005051361365416e+00,1.066680946695819365e-09,2.502117704271823034e-09,-4.415415677527789740e-08
5.468000000000000638e-01,-4.221033702159799286e+05,5.941870942357306042e-03,-4.031854804849236275e-04,-5.515192494868056405e-01,1.287265238139880322e-02,1.000005167009624607e+00,-5.941872522846749355e-03,4.031884408862343840e-04,5.515192058115336859e-01,1.257307268096888829e-02,1.000005051374094567e+00,-1.580489443313293219e-09,2.960401310756529542e-09,-4.367527195459075529e-08
5.472000000000001307e-01,-4.221033703022793634e+05,5.941869715666816404e-03,-4.031851076002871022e-04,-5.515192512183410001e-01,1.287349045454781390e-02,1.000005167021471575e+00,-5.941873381453351838e-03,4.031882857804009335e-04,5.515192074714041492e-01,1.257338030808584362e-02,1.000005051387670152e+00,-3.665786535433923632e-09,3.178180113831349796e-09,-4.374693685083030914e-08
5.475999999999999757e-01,-4.221033703891782789e+05,5.941868827408091150e-03,-4.031848344332991576e-04,-5.515192539833755347e-01,1.287433027056992738e-02,1.000005167033722442e+00,-5.941873555884743044e-03,4.031880449768390556e-04,5.515192095549792395e-01,1.257368993020744827e-02,1.000005051400439049e+00,-4.728476651894020222e-09,3.210543539898004506e-09,-4.442839629525963119e-08
5.480000000000000426e-01,-4.221033704761296976e+05,5.941868347619368509e-03,-4.031846621345259811e-04,-5.515192564463847757e-01,1.287516998206295407e-02,1.000005167048344079e+00,-5.941873013400694910e-03,4.031877300684956218e-04,5.515192110687232585e-01,1.257400002136215694e-02,1.000005051411376522e+00,-4.665781326400331164e-09,3.067933969640602304e-09,-4.537766151724298425e-08
5.484000000000001096e-01,-4.221033705627218587e+05,5.941868383286270233e-03,-4.031846346168264906e-04,-5.515192575586499446e-01,1.287600817249616447e-02,1.000005167065414868e+00,-5.941872135740328652e-03,4.031873813823565775e-04,5.515192114422808878e-01,1.257430939211305783e-02,1.000005051420353785e+00,-3.752454058418563942e-09,2.746765530086889284e-09,-4.611636905682559018e-08
5.487999999999999545e-01,-4.221033706488815369e+05,5.941868913931151568e-03,-4.031847878903224909e-04,-5.515192573988723090e-01,1.287684446293659545e-02,1.000005167083531932e+00,-5.941871385708644322e-03,4.031870420873152959e-04,5.515192111023037302e-01,1.257461780388542845e-02,1.000005051427688585e+00,-2.471777492754623218e-09,2.254196992805025668e-09,-4.629656857879638210e-08
5.492000000000000215e-01,-4.221033707349016331e+05,5.941869719356961815e-03,-4.031851084354802907e-04,-5.515192568117731620e-01,1.287767963407902318e-02,1.000005167100949111e+00,-5.941870999640504192e-03,4.031867184346646089e-04,5.515192110189476304e-01,1.257492610897528729e-02,1.000005051433685344e+00,-1.280283542376414729e-09,1.609999184318255949e-09,-4.579282553152097535e-08
5.495999999999999774e-01,-4.221033708213177160e+05,5.941870522124079353e-03,-4.031855246435394106e-04,-5.515192565028361749e-01,1.287851520933172046e-02,1.000005167116508886e+00,-5.941870985353827316e-03,4.031863752253857952e-04,5.515192118621562445e-01,1.257523585254768927e-02,1.000005051438556114e+00,-4.632297479628677550e-10,8.505818463845973842e-10,-4.464067993037446058e-08
5.500000000000000444e-01,-4.221033709086526651e+05,5.941871218463757980e-03,-4.031859317593415809e-04,-5.515192566263336094e-01,1.287935269385797298e-02,1.000005167129832895e+00,-5.941871343284717971e-03,4.031859755376554001e-04,5.515192136515371102e-01,1.257554853219399263e-02,1.000005051442547810e+00,-1.248209599916116908e-10,4.377831381912819508e-11,-4.297479649917335109e-08
5.504000000000000004e-01,-4.221033709971408243e+05,5.941871965541066850e-03,-4.031862338508390145e-04,-5.515192568997238087e-01,1.288019279114712388e-02,1.000005167141093665e+00,-5.941872198519363227e-03,4.031855242521913780e-04,5.515192158561825764e-01,1.257586483370007682e-02,1.000005051446033910e+00,-2.329782963772508708e-10,-7.095986476364501971e-10,-4.104354123235509633e-08
5.508000000000000673e-01,-4.221033710865937755e+05,5.941873036254291529e-03,-4.031863823385952849e-04,-5.515192567161866233e-01,1.288103493787381114e-02,1.000005167150824104e+00,-5.941873673556521615e-03,4.031850798982019560e-04,5.515192174963179372e-01,1.257618417455508807e-02,1.000005051449556870e+00,-6.373022300859565448e-10,-1.302440393328909568e-09,-3.921986868604676602e-08
5.512000000000001343e-01,-4.221033711764147738e+05,5.941874584255019999e-03,-4.031863915648480220e-04,-5.515192553055429103e-01,1.288187739556217494e-02,1.000005167159797370e+00,-5.941875658633508084e-03,4.031847291179177961e-04,5.515192173881193760e-01,1.257650478765258949e-02,1.000005051453707772e+00,-1.074378488084837269e-09,-1.662446930225831843e-09,-3.791742353431715173e-08
5.516000000000000902e-01,-4.221033712658112636e+05,5.941876534607721388e-03,-4.031863143943260962e-04,-5.515192522832651489e-01,1.288271790347234741e-02,1.000005167168908304e+00,-5.941877768549082804e-03,4.031845399040240026e-04,5.515192148338693423e-01,1.257682434755952143e-02,1.000005051458700667e+00,-1.233941361415691329e-09,-1.774490302093589822e-09,-3.744939580663242396e-08
5.520000000000000462e-01,-4.221033713541041943e+05,5.941878652016430694e-03,-4.031861835122698182e-04,-5.515192482059719792e-01,1.288355460749100387e-02,1.000005167179013554e+00,-5.941879559526026811e-03,4.031845282017525807e-04,5.515192102783121886e-01,1.257714087085983444e-02,1.000005051464004868e+00,-9.075095961166845804e-10,-1.655310517237502943e-09,-3.792765979060419568e-08
5.524000000000000021e-01,-4.221033714409908862e+05,5.941880643589506419e-03,-4.031859563649821312e-04,-5.515192443332822547e-01,1.288438684217069023e-02,1.000005167190674449e+00,-5.941880777269265522e-03,4.031846641537014980e-04,5.515192051080518576e-01,1.257745348507249318e-02,1.000005051468622730e+00,-1.336797591025562504e-10,-1.292211280633139697e-09,-3.922523039712189075e-08
5.528000000000000691e-01,-4.221033715266454383e+05,5.941882172371218754e-03,-4.031855142574127188e-04,-5.515192416797214392e-01,1.288521543419167414e-02,1.000005167203811940e+00,-5.941881386171353994e-03,4.031848967208504137e-04,5.515192007025225829e-01,1.257776273781186643e-02,1.000005051471877460e+00,7.861998647593071432e-10,-6.175365623050689534e-10,-4.097719885631789793e-08
5.532000000000000250e-01,-4.221033716116410214e+05,5.941882843870367574e-03,-4.031847417078041778e-04,-5.515192403834944246e-01,1.288604241479076110e-02,1.000005167217533852e+00,-5.941881403540308360e-03,4.031851565308647908e-04,5.515191977311711957e-01,1.257807033432691880e-02,1.000005051473914719e+00,1.440330059214456337e-09,4.148230606129503506e-10,-4.265232322886447491e-08
5.535999999999999810e-01,-4.221033716966965585e+05,5.941882306537032629e-03,-4.031836475686691981e-04,-5.515192399750340480e-01,1.288687026358177092e-02,1.000005167230542114e+00,-5.941880779001205634e-03,4.031853444821190688e-04,5.515191962280923121e-01,1.257837841375819034e-02,1.000005051475510554e+00,1.527535826995052304e-09,1.696913449870680185e-09,-4.374694173581161749e-08
5.540000000000000480e-01,-4.221033717823781772e+05,5.941880468482849814e-03,-4.031824290840105946e-04,-5.515192399789080602e-01,1.288770099230807271e-02,1.000005167242048909e+00,-5.941879465976977227e-03,4.031853448590434178e-04,5.515191959526496435e-01,1.257868866129760108e-02,1.000005051477577567e+00,1.002505872586822999e-09,2.915775032823111207e-09,-4.402625841670726459e-08
5.544000000000000039e-01,-4.221033718688930967e+05,5.941877658874133994e-03,-4.031814009105103166e-04,-5.515192401276001188e-01,1.288853546424997484e-02,1.000005167252377314e+00,-5.941877578220703879e-03,4.031850694314983888e-04,5.515191964990336926e-01,1.257900164818457657e-02,1.000005051480836071e+00,8.065343011509629179e-11,3.668520988072201949e-09,-4.362856642625700943e-08
5.548000000000000709e-01,-4.221033719560230384e+05,5.941874557564883787e-03,-4.031808242994253198e-04,-5.515192403124472564e-01,1.288937325875876526e-02,1.000005167262714156e+00,-5.941875416498767007e-03,4.031845031124318230e-04,5.515191973596915709e-01,1.257931670643769664e-02,1.000005051485498120e+00,-8.589338832201698359e-10,3.678813006503280081e-09,-4.295275568555467771e-08
5.552000000000000268e-01,-4.221033720432858099e+05,5.941871892487109869e-03,-4.031807706735291157e-04,-5.515192406941247238e-01,1.289021312349170924e-02,1.000005167274398366e+00,-5.941873297428569047e-03,4.031837178130576291e-04,5.515191982446715491e-01,1.257963238208027745e-02,1.000005051490952201e+00,-1.404941459177966312e-09,2.947139528513414986e-09,-4.244945317477544222e-08
5.556000000000000938e-01,-4.221033721301926416e+05,5.941870106511492472e-03,-4.031811251699287985e-04,-5.515192417791140445e-01,1.289105377252196434e-02,1.000005167288197327e+00,-5.941871352787946037e-03,4.031828384988449319e-04,5.515191993151700167e-01,1.257994722349728769e-02,1.000005051496027475e+00,-1.246276453564787445e-09,1.713328916133453894e-09,-4.246394402773745469e-08
5.560000000000001608e-01,-4.221033722165040090e+05,5.941869230535274694e-03,-4.031817063551674596e-04,-5.515192440297798093e-01,1.289189465446418346e-02,1.000005167303752218e+00,-5.941869524484831230e-03,4.031819863640045943e-04,5.515192008933772483e-01,1.258026052819095388e-02,1.000005051500035158e+00,-2.939495565359995233e-10,2.800088371346549920e-10,-4.313640256103923321e-08
5.564000000000000057e-01,-4.221033723023532657e+05,5.941869020926651701e-03,-4.031823813032768523e-04,-5.515192472942631596e-01,1.289273634838529123e-02,1.000005167319661714e+00,-5.941867775179409360e-03,4.031812563662582065e-04,5.515192029827871156e-01,1.258057271675613181e-02,1.000005051503536802e+00,1.245747242341332939e-09,-1.124937018645751075e-09,-4.431147604400109685e-08
5.568000000000000727e-01,-4.221033723881950136e+05,5.941869195216540646e-03,-4.031830854099272780e-04,-5.515192507941348854e-01,1.289358041022265963e-02,1.000005167334536482e+00,-5.941866281098402008e-03,4.031807447384812781e-04,5.515192052725558236e-01,1.258088516023636236e-02,1.000005051507824039e+00,2.914118138637455946e-09,-2.340671445999909644e-09,-4.552157906179132851e-08
5.572000000000000286e-01,-4.221033724745889776e+05,5.941869555890199120e-03,-4.031837730676733991e-04,-5.515192537397951567e-01,1.289442872222477075e-02,1.000005167348477109e+00,-5.941865368700988310e-03,4.031805654467092025e-04,5.515192075743304834e-01,1.258119952146572948e-02,1.000005051513539467e+00,4.187189210809461049e-09,-3.207620964196591928e-09,-4.616546467328674908e-08
5.576000000000000956e-01,-4.221033725619182806e+05,5.941869960151083437e-03,-4.031843868368600783e-04,-5.515192558396319056e-01,1.289528265227730085e-02,1.000005167363546832e+00,-5.941865234318096343e-03,4.031808023836577792e-04,5.515192099942050064e-01,1.258151691874719556e-02,1.000005051519947008e+00,4.725832987093059323e-09,-3.584453202299092006e-09,-4.584542689922699310e-08
5.580000000000000515e-01,-4.221033726501946221e+05,5.941870265890949153e-03,-4.031848762491448113e-04,-5.515192572301483853e-01,1.289614244142748591e-02,1.000005167382413740e+00,-5.941865737310141928e-03,4.031814317365588988e-04,5.515192126000647566e-01,1.258183732599778976e-02,1.000005051525616029e+00,4.528580807225401905e-09,-3.444512585912534036e-09,-4.463008362876053070e-08
5.584000000000000075e-01,-4.221033727390337153e+05,5.941870370633327986e-03,-4.031852186392621004e-04,-5.515192581734672528e-01,1.289700712045636216e-02,1.000005167406381901e+00,-5.941866492509167638e-03,4.031822988467729878e-04,5.515192151302563683e-01,1.258215951108231610e-02,1.000005051529635480e+00,3.878124160347495852e-09,-2.919792489112626316e-09,-4.304321088444140742e-08
5.588000000000000744e-01,-4.221033728278288618e+05,5.941870298505949263e-03,-4.031854031581622055e-04,-5.515192589372486243e-01,1.289787499323205751e-02,1.000005167434859565e+00,-5.941867172655964160e-03,4.031831951612368809e-04,5.515192171332141680e-01,1.258248154435522709e-02,1.000005051532073530e+00,3.125849985102790995e-09,-2.207996925324574172e-09,-4.180403445630531678e-08
5.591999999999999194e-01,-4.221033729160354706e+05,5.941870190978869141e-03,-4.031854109661325673e-04,-5.515192597080604830e-01,1.289874446113268430e-02,1.000005167466439859e+00,-5.941867714607393207e-03,4.031839894388038301e-04,5.515192182080974614e-01,1.258280164592589720e-02,1.000005051533558564e+00,2.476371475934602273e-09,-1.421527328737248047e-09,-4.149996302160730011e-08
5.595999999999999863e-01,-4.221033730034201872e+05,5.941870160119723174e-03,-4.031852414511898487e-04,-5.515192603448179076e-01,1.289961481877186823e-02,1.000005167499982139e+00,-5.941868246601963999e-03,4.031847003388835731e-04,5.515192179997155941e-01,1.258311900198014026e-02,1.000005051534725187e+00,1.913517759175031863e-09,-5.411123062755603119e-10,-4.234510231349020160e-08
5.600000000000000533e-01,-4.221033730902106618e+05,5.941870151169703629e-03,-4.031849636310774472e-04,-5.515192603230368862e-01,1.290048666763758504e-02,1.000005167534745665e+00,-5.941868868514161087e-03,4.031854389300632718e-04,5.515192162316980840e-01,1.258343419850899494e-02,1.000005051536047462e+00,1.282655542542143756e-09,4.752989858245945665e-10,-4.409133880223237156e-08
5.604000000000001203e-01,-4.221033731770351296e+05,5.941869979707762629e-03,-4.031847162364297649e-04,-5.515192591983854031e-01,1.290136174601155469e-02,1.000005167569863351e+00,-5.941869548350089958e-03,4.031862810165822764e-04,5.515192130799668746e-01,1.258374907119018220e-02,1.000005051537925516e+00,4.313576726713841403e-10,1.564780152511508621e-09,-4.611841852852904822e-08
5.608000000000000762e-01,-4.221033732646915596e+05,5.941869505831434695e-03,-4.031846247212968908e-04,-5.515192571559088819e-01,1.290224222255099626e-02,1.000005167603765344e+00,-5.941870205430741132e-03,4.031871984672153733e-04,5.515192094626901742e-01,1.258406601482190551e-02,1.000005051540676204e+00,-6.995993064376482273e-10,2.573745918482434752e-09,-4.769321870767839755e-08
5.612000000000000322e-01,-4.221033733538333327e+05,5.941868742933742627e-03,-4.031847049377655580e-04,-5.515192549450993464e-01,1.290312975635675430e-02,1.000005167634225201e+00,-5.941870806363753685e-03,4.031880948274480479e-04,5.515192066480141264e-01,1.258438704096875860e-02,1.000005051544489154e+00,-2.063430011058076108e-09,3.389889682489915373e-09,-4.829708522002817972e-08
5.616000000000000991e-01,-4.221033734447130118e+05,5.941867793652591545e-03,-4.031848589797268193e-04,-5.515192532685508908e-01,1.290402474522413419e-02,1.000005167659307581e+00,-5.941871321349783200e-03,4.031888745730409030e-04,5.515192054263642341e-01,1.258471300219625270e-02,1.000005051549682555e+00,-3.527697191654799447e-09,4.015593314083635429e-09,-4.784218665676576165e-08
5.620000000000000551e-01,-4.221033735370975337e+05,5.941866725288745370e-03,-4.031849827307974082e-04,-5.515192523642017397e-01,1.290492610179479367e-02,1.000005167678539753e+00,-5.941871613754548531e-03,4.031894722023721253e-04,5.515192057165030359e-01,1.258504332371015305e-02,1.000005051556962066e+00,-4.888465803161434753e-09,4.489471574717091712e-09,-4.664769870377227790e-08
5.624000000000000110e-01,-4.221033736304020276e+05,5.941865557132538188e-03,-4.031850849140523755e-04,-5.515192520966433198e-01,1.290583164692321420e-02,1.000005167693153840e+00,-5.941871450511134085e-03,4.031898406618695217e-04,5.515192068910044210e-01,1.258537635112544524e-02,1.000005051567093295e+00,-5.893378595897558192e-09,4.755747817146264989e-09,-4.520563889887085907e-08
5.628000000000000780e-01,-4.221033737239401671e+05,5.941864382819965658e-03,-4.031853017126526607e-04,-5.515192521466533160e-01,1.290673893651526211e-02,1.000005167705348974e+00,-5.941870690030331623e-03,4.031899432657762294e-04,5.515192082423819864e-01,1.258571014419246521e-02,1.000005051580247661e+00,-6.307210365964766030e-09,4.641553123568755573e-09,-4.390427132960894596e-08
5.632000000000000339e-01,-4.221033738172360463e+05,5.941863481744244675e-03,-4.031857995933331917e-04,-5.515192520425794553e-01,1.290764615672999882e-02,1.000005167717612498e+00,-5.941869489014709599e-03,4.031897768284451898e-04,5.515192091546894382e-01,1.258604335269022413e-02,1.000005051595617811e+00,-6.007270464923608611e-09,3.977235111998073114e-09,-4.288789001716253324e-08
5.635999999999999899e-01,-4.221033739101960673e+05,5.941863266980116319e-03,-4.031866604279427872e-04,-5.515192513627940052e-01,1.290855269826377688e-02,1.000005167732463729e+00,-5.941868313131460320e-03,4.031894030546372782e-04,5.515192092518041989e-01,1.258637578162866491e-02,1.000005051611429829e+00,-5.046151344001437167e-09,2.742626694491028666e-09,-4.211098980633209976e-08
5.639999999999999458e-01,-4.221033740031187190e+05,5.941864074061884923e-03,-4.031878313981178863e-04,-5.515192502150348952e-01,1.290945916182028273e-02,1.000005167751998103e+00,-5.941867708856942744e-03,4.031889361944401297e-04,5.515192087266159726e-01,1.258670839060540246e-02,1.000005051625443064e+00,-3.634795057820550124e-09,1.104796322243424556e-09,-4.148841892259724773e-08
5.644000000000000128e-01,-4.221033740965120378e+05,5.941865954375771287e-03,-4.031891460933965271e-04,-5.515192493786961192e-01,1.291036680082120573e-02,1.000005167776915949e+00,-5.941868020246033472e-03,4.031884777902268869e-04,5.515192083931343969e-01,1.258704273265639877e-02,1.000005051635917130e+00,-2.065870262184243966e-09,-6.683031696401095512e-10,-4.098556172227318939e-08
5.647999999999999687e-01,-4.221033741908064112e+05,5.941868637831531838e-03,-4.031903796041952392e-04,-5.515192496716498916e-01,1.291127666469133600e-02,1.000005167805657846e+00,-5.941869275932298508e-03,4.031880647307328888e-04,5.515192090835211447e-01,1.258738009776112429e-02,1.000005051642365972e+00,-6.381007666700355685e-10,-2.314873462350413441e-09,-4.058812874685457928e-08
5.652000000000000357e-01,-4.221033742861053324e+05,5.941871675751253176e-03,-4.031913126985451267e-04,-5.515192511363554706e-01,1.291218884336061377e-02,1.000005167834690623e+00,-5.941871287221871765e-03,4.031876935850652499e-04,5.515192109011402000e-01,1.258772076518879790e-02,1.000005051645544540e+00,3.885293814107071420e-10,-3.619113479876815559e-09,-4.023521527063422809e-08
5.656000000000001027e-01,-4.221033743820808595e+05,5.941874632997996668e-03,-4.031918009136041645e-04,-5.515192529762314999e-01,1.291310217963548453e-02,1.000005167860233524e+00,-5.941873797045472451e-03,4.031873926194573456e-04,5.515192131430335376e-01,1.258806372500807617e-02,1.000005051646786436e+00,8.359525242168652781e-10,-4.408294146818897419e-09,-3.983319796230233578e-08
5.660000000000000586e-01,-4.221033744780889829e+05,5.941877196715704412e-03,-4.031918282195330583e-04,-5.515192542332250092e-01,1.291401461199423971e-02,1.000005167880178236e+00,-5.941876515268342332e-03,4.031872526296889246e-04,5.515192148768132130e-01,1.258840702547373534e-02,1.000005051647236520e+00,6.814473620803118692e-10,-4.575589844133757383e-09,-3.935641179619864261e-08
5.664000000000001256e-01,-4.221033745734461118e+05,5.941879178408673856e-03,-4.031914993594012779e-04,-5.515192543783049572e-01,1.291492401398681468e-02,1.000005167894558511e+00,-5.941879056423801132e-03,4.031873638625976049e-04,5.515192154473137487e-01,1.258874860650318304e-02,1.000005051647526289e+00,1.219848727238015407e-10,-4.135496803673015948e-09,-3.893099120855225692e-08
5.667999999999999705e-01,-4.221033746677389136e+05,5.941880482007436647e-03,-4.031909555355860878e-04,-5.515192533977133493e-01,1.291582913198926000e-02,1.000005167904592707e+00,-5.941880946387602044e-03,4.031876992123757165e-04,5.515192145750384967e-01,1.258908722894724191e-02,1.000005051647972820e+00,-4.643801653977930322e-10,-3.256323210371319526e-09,-3.882267485266766016e-08
5.672000000000000375e-01,-4.221033747610140708e+05,5.941881099455388789e-03,-4.031902755648307675e-04,-5.515192517080832468e-01,1.291673016809733940e-02,1.000005167911608872e+00,-5.941881797790211917e-03,4.031880577870921851e-04,5.515192123613896769e-01,1.258942305232254970e-02,1.000005051648850340e+00,-6.983348231279218332e-10,-2.217777738582407676e-09,-3.934669356997488876e-08
5.676000000000001044e-01,-4.221033748537726933e+05,5.941881110119801718e-03,-4.031894526571179840e-04,-5.515192500820352839e-01,1.291762874667275011e-02,1.000005167916641735e+00,-5.941881535920231355e-03,4.031881544422204764e-04,5.515192093340434143e-01,1.258975760171469720e-02,1.000005051650437515e+00,-4.258004296375794695e-10,-1.298214897507612292e-09,-4.074799186959410235e-08
5.679999999999999494e-01,-4.221033749467647867e+05,5.941880625965697757e-03,-4.031884654174672775e-04,-5.515192492772041932e-01,1.291852728526533302e-02,1.000005167920487770e+00,-5.941880450799904428e-03,4.031878046785442840e-04,5.515192062131455408e-01,1.259009314727162730e-02,1.000005051653008570e+00,1.751657933285466484e-10,-6.607389229935228814e-10,-4.306405865239781861e-08
5.684000000000000163e-01,-4.221033750406620093e+05,5.941879700274844793e-03,-4.031873690506357008e-04,-5.515192494066603057e-01,1.291942802878774145e-02,1.000005167923821547e+00,-5.941879003016140026e-03,4.031870470754169160e-04,5.515192034079989813e-01,1.259043175018015499e-02,1.000005051656805755e+00,6.972587047668343807e-10,-3.219752187848083647e-10,-4.599866132437568922e-08
5.687999999999999723e-01,-4.221033751357831061e+05,5.941878300866664311e-03,-4.031863191681389516e-04,-5.515192497634107127e-01,1.292033214170352183e-02,1.000005167927235705e+00,-5.941877553472019007e-03,4.031860999968453160e-04,5.515192008489864239e-01,1.259077437006678006e-02,1.000005051661827737e+00,7.473946453048774252e-10,-2.191712936356129959e-10,-4.891442428878178816e-08
5.692000000000000393e-01,-4.221033752319291234e+05,5.941876400880462955e-03,-4.031855074816187629e-04,-5.515192494910554633e-01,1.292123926293561875e-02,1.000005167931204308e+00,-5.941876237526613411e-03,4.031852039312166635e-04,5.515191984426897065e-01,1.259112043070871947e-02,1.000005051667583578e+00,1.633538495443564997e-10,-3.035504020994402030e-10,-5.104836575675619770e-08
5.695999999999999952e-01,-4.221033753284736886e+05,5.941874102611806839e-03,-4.031850616490737275e-04,-5.515192484186240973e-01,1.292214773219723702e-02,1.000005167935927419e+00,-5.941875021870358931e-03,4.031844840362242498e-04,5.515191965361886384e-01,1.259146805071683500e-02,1.000005051673215295e+00,-9.192585520914620112e-10,-5.776128494776322508e-10,-5.188243545894977160e-08
5.700000000000000622e-01,-4.221033754246157478e+05,5.941871665105256939e-03,-4.031849798543560813e-04,-5.515192471453393974e-01,1.292305538127813333e-02,1.000005167941187656e+00,-5.941873809177186487e-03,4.031839221952946209e-04,5.515191957246736720e-01,1.259181483310239415e-02,1.000005051677986145e+00,-2.144071929548185818e-09,-1.057659061460408667e-09,-5.142066572538794844e-08
5.704000000000001291e-01,-4.221033755197092541e+05,5.941869409485129629e-03,-4.031851374313180311e-04,-5.515192464435004771e-01,1.292396053635441050e-02,1.000005167946527163e+00,-5.941872479613447867e-03,4.031834255302186383e-04,5.515191962792485025e-01,1.259215886196195407e-02,1.000005051681669865e+00,-3.070128318238829479e-09,-1.711901099392745818e-09,-5.016425197457152763e-08
5.708000000000000851e-01,-4.221033756135361618e+05,5.941867593236956069e-03,-4.031853574351814654e-04,-5.515192467661872433e-01,1.292486279659000280e-02,1.000005167951693252e+00,-5.941870901545432196e-03,4.031829116778984606e-04,5.515191979474969308e-01,1.259249947653314460e-02,1.000005051684503155e+00,-3.308308476127064246e-09,-2.445757283004758309e-09,-4.881869031247987323e-08
5.712000000000000410e-01,-4.221033757063645753e+05,5.941866352928578364e-03,-4.031855080248940401e-04,-5.515192481727472229e-01,1.292576325251209787e-02,1.000005167956831809e+00,-5.941869006279822812e-03,4.031823517618799628e-04,5.515192002155864248e-01,1.259283748578344728e-02,1.000005051686903457e+00,-2.653351244448487467e-09,-3.156263014077349827e-09,-4.795716079808443055e-08
5.715999999999999970e-01,-4.221033757988036959e+05,5.941865730613580220e-03,-4.031855780497952822e-04,-5.515192503565905513e-01,1.292666403838453430e-02,1.000005167962280561e+00,-5.941866926912779678e-03,4.031817803748684184e-04,5.515192025299512357e-01,1.259317472021748499e-02,1.000005051689218938e+00,-1.196299199458794593e-09,-3.797674926863791461e-09,-4.782663931557351589e-08
5.720000000000000639e-01,-4.221033758915035287e+05,5.941865718787296344e-03,-4.031856815311385682e-04,-5.515192526967562792e-01,1.292756744174389238e-02,1.000005167968419872e+00,-5.941865067793448973e-03,4.031813017589214675e-04,5.515192043773359254e-01,1.259351314137037957e-02,1.000005051691541302e+00,6.509938473703291706e-10,-4.379772217100695586e-09,-4.831942035377068123e-08
5.724000000000001309e-01,-4.221033759848747286e+05,5.941866258551040461e-03,-4.031859709860081465e-04,-5.515192546183386169e-01,1.292847500647114657e-02,1.000005167975849707e+00,-5.941863976569328361e-03,4.031810756972456326e-04,5.515192055669806415e-01,1.259385394480768208e-02,1.000005051693750424e+00,2.281981712100311643e-09,-4.895288762513886477e-09,-4.905135797539372788e-08
5.727999999999999758e-01,-4.221033760789096123e+05,5.941867202990423064e-03,-4.031865076156963693e-04,-5.515192561217743261e-01,1.292938703716843725e-02,1.000005167985535293e+00,-5.941864063265262647e-03,4.031812496288689142e-04,5.515192065992876591e-01,1.259419706746879412e-02,1.000005051695857405e+00,3.139725160417050631e-09,-5.257986827455086304e-09,-4.952248666700853619e-08
5.732000000000000428e-01,-4.221033761732265702e+05,5.941868317518019145e-03,-4.031871854024709372e-04,-5.515192578157356307e-01,1.293030269986419553e-02,1.000005167998732736e+00,-5.941865369806466866e-03,4.031818643618551089e-04,5.515192084684309437e-01,1.259454129393947075e-02,1.000005051698258374e+00,2.947711552278575731e-09,-5.321040615828380449e-09,-4.934730468697523520e-08
5.735999999999999988e-01,-4.221033762672874727e+05,5.941869354219499015e-03,-4.031877732685627889e-04,-5.515192602545558875e-01,1.293122066153579511e-02,1.000005168016952384e+00,-5.941867560218735099e-03,4.031828142212861817e-04,5.515192117892647738e-01,1.259488490903682041e-02,1.000005051701452263e+00,1.794000763916114849e-09,-4.959047276607234794e-09,-4.846529111368624854e-08
5.740000000000000657e-01,-4.221033763606960420e+05,5.941870149967636537e-03,-4.031880479884773576e-04,-5.515192633084634588e-01,1.293213999206099807e-02,1.000005168042048087e+00,-5.941870107675430342e-03,4.031839097640301070e-04,5.515192161162801865e-01,1.259522661863509904e-02,1.000005051705492365e+00,4.229220619544893367e-11,-4.138224447250600513e-09,-4.719218327231544663e-08
5.744000000000000217e-01,-4.221033764534469228e+05,5.941870658699860419e-03,-4.031879231248688641e-04,-5.515192662592655060e-01,1.293306089852357121e-02,1.000005168075738027e+00,-5.941872497184521804e-03,4.031850031664337727e-04,5.515192202007358491e-01,1.259556630965417978e-02,1.000005051709863535e+00,-1.838484661384476304e-09,-2.919958435091372928e-09,-4.605852965688939094e-08
5.748000000000000886e-01,-4.221033765460040304e+05,5.941870888421295002e-03,-4.031874894649057272e-04,-5.515192683539772434e-01,1.293398490710742123e-02,1.000005168118021093e+00,-5.941874303234034004e-03,4.031860708795774744e-04,5.515192228156324816e-01,1.259590525988714405e-02,1.000005051713918958e+00,-3.414812739001293895e-09,-1.418585328252872785e-09,-4.553834476173079793e-08
5.752000000000001556e-01,-4.221033766391291283e+05,5.941870818126557090e-03,-4.031869540427068539e-04,-5.515192691433234984e-01,1.293491437685724034e-02,1.000005168165716052e+00,-5.941875185947012236e-03,4.031871728031009307e-04,5.515192233076164907e-01,1.259624567256196863e-02,1.000005051717366644e+00,-4.367820455146442793e-09,2.187603940768771682e-10,-4.583570700766870232e-08
5.756000000000000005e-01,-4.221033767335789744e+05,5.941870397312486000e-03,-4.031865329593007003e-04,-5.515192685257582772e-01,1.293585155839489798e-02,1.000005168213269569e+00,-5.941874947702377278e-03,4.031883223305959330e-04,5.515192217036947175e-01,1.259658974682627448e-02,1.000005051720360916e+00,-4.550389891277983878e-09,1.789371295232711212e-09,-4.682206355965945477e-08
5.760000000000000675e-01,-4.221033768297766219e+05,5.941869632109425363e-03,-4.031863637837231279e-04,-5.515192668074447857e-01,1.293679762264980139e-02,1.000005168255721388e+00,-5.941873673862683829e-03,4.031893967861225996e-04,5.515192186978941091e-01,1.259693870753347995e-02,1.000005051723331650e+00,-4.041753258465785592e-09,3.033002399471622368e-09,-4.810955067657829431e-08
5.764000000000000234e-01,-4.221033769276197418e+05,5.941868647130005288e-03,-4.031864704584035559e-04,-5.515192646874421678e-01,1.293775209548022297e-02,1.000005168291018043e+00,-5.941871800051489079e-03,4.031901788451573189e-04,5.515192154826558113e-01,1.259729223599263988e-02,1.000005051726801319e+00,-3.152921483791371049e-09,3.708386753762966254e-09,-4.920478635650482602e-08
5.768000000000000904e-01,-4.221033770265227067e+05,5.941867634515742881e-03,-4.031867878856300953e-04,-5.515192628451154322e-01,1.293871297248858250e-02,1.000005168319819893e+00,-5.941869958451957354e-03,4.031904899910861107e-04,5.515192131551506227e-01,1.259764857531980864e-02,1.000005051731247319e+00,-2.323936214472521744e-09,3.702105456015406665e-09,-4.968996480947396321e-08
5.772000000000000464e-01,-4.221033771256551845e+05,5.941866747915673479e-03,-4.031872348182033482e-04,-5.515192613671929811e-01,1.293967747181642459e-02,1.000005168343802042e+00,-5.941868672745402244e-03,4.031903049697911135e-04,5.515192120020646627e-01,1.259800526883660642e-02,1.000005051736929440e+00,-1.924829728765231618e-09,3.070151587765326123e-09,-4.936512831843486993e-08
5.776000000000000023e-01,-4.221033772242878331e+05,5.941866076319675047e-03,-4.031877900377976612e-04,-5.515192596978956141e-01,1.294064309202990447e-02,1.000005168364278330e+00,-5.941868138167916667e-03,4.031897723533147456e-04,5.515192114137309476e-01,1.259836019856571364e-02,1.000005051743761086e+00,-2.061848241620423128e-09,1.982315517084446560e-09,-4.828416466651219707e-08
5.780000000000000693e-01,-4.221033773221012088e+05,5.941865726126830706e-03,-4.031885080782521757e-04,-5.515192572367364487e-01,1.294160852267804349e-02,1.000005168381910226e+00,-5.941868237968241789e-03,4.031891425396891770e-04,5.515192105595764227e-01,1.259871247345476300e-02,1.000005051751427843e+00,-2.511841411083348685e-09,6.344614370012470472e-10,-4.667716002604294090e-08
5.783999999999999142e-01,-4.221033774192926940e+05,5.941865887652158541e-03,-4.031894508936638552e-04,-5.515192538956621426e-01,1.294257403767694325e-02,1.000005168397228195e+00,-5.941868718469502965e-03,4.031886558252821182e-04,5.515192090587694995e-01,1.259906279714279910e-02,1.000005051759772945e+00,-2.830817344423586235e-09,-7.950683817369540163e-10,-4.483689264311863099e-08
5.788000000000000922e-01,-4.221033775164905237e+05,5.941866769707367796e-03,-4.031905881581627376e-04,-5.515192500923261631e-01,1.294354120251065866e-02,1.000005168411174594e+00,-5.941869338692140970e-03,4.031884478754081094e-04,5.515192070361569776e-01,1.259941316017763532e-02,1.000005051768982911e+00,-2.568984773174132208e-09,-2.140282754628172746e-09,-4.305616918554022732e-08
5.792000000000000481e-01,-4.221033776144625153e+05,5.941868443245059035e-03,-4.031917542462137806e-04,-5.515192464526258442e-01,1.294451200932872012e-02,1.000005168425122104e+00,-5.941869915058835792e-03,4.031885045576199308e-04,5.515192048333806829e-01,1.259976596632751689e-02,1.000005051779292442e+00,-1.471813776757202596e-09,-3.249688593849782425e-09,-4.161924516132842200e-08
5.796000000000001151e-01,-4.221033777137713623e+05,5.941870746103446524e-03,-4.031927050703783548e-04,-5.515192436320078828e-01,1.294548782999006310e-02,1.000005168440502246e+00,-5.941870330830802127e-03,4.031886794200315906e-04,5.515192028527728940e-01,1.260012298768767303e-02,1.000005051790620714e+00,4.152726443967802439e-10,-4.025650346764237525e-09,-4.077923498879698627e-08
5.800000000000000711e-01,-4.221033778145350516e+05,5.941873342716258444e-03,-4.031932348297386491e-04,-5.515192421503746223e-01,1.294646868461456907e-02,1.000005168458500515e+00,-5.941870589834343831e-03,4.031887758826933421e-04,5.515192014699276113e-01,1.260048463860669911e-02,1.000005051802591804e+00,2.752881914612481662e-09,-4.458947045306912299e-09,-4.068044701099893246e-08
5.804000000000000270e-01,-4.221033779163988656e+05,5.941875876633757013e-03,-4.031932673958191779e-04,-5.515192420777547122e-01,1.294745316109160993e-02,1.000005168479982220e+00,-5.941870873568641173e-03,4.031886618054929651e-04,5.515192008065655793e-01,1.260084989633534179e-02,1.000005051814698565e+00,5.003065115839755439e-09,-4.605590326212799512e-09,-4.127118913288541080e-08
5.808000000000000940e-01,-4.221033780187316588e+05,5.941878074846572780e-03,-4.031928675550613440e-04,-5.515192429120522322e-01,1.294843898854078183e-02,1.000005168505482933e+00,-5.941871487382057934e-03,4.031883441379913407e-04,5.515192006166473870e-01,1.260121686903621988e-02,1.000005051826388769e+00,6.587464514845597918e-09,-4.523417070003300094e-09,-4.229540484512739340e-08
5.812000000000000499e-01,-4.221033781209243461e+05,5.941879744684436249e-03,-4.031921844425109315e-04,-5.515192440077654190e-01,1.294942398405367172e-02,1.000005168535040179e+00,-5.941872670133982112e-03,4.031879499418897445e-04,5.515192006023948990e-01,1.260158372725365440e-02,1.000005051837185022e+00,7.074550454136407929e-09,-4.234500621186961661e-09,-4.340537052005544183e-08
5.816000000000000059e-01,-4.221033782226913609e+05,5.941880733910611181e-03,-4.031913735724286974e-04,-5.515192451804993290e-01,1.295040694532998034e-02,1.000005168567922764e+00,-5.941874392652352239e-03,4.031876336823681894e-04,5.515192008355036535e-01,1.260194957716816860e-02,1.000005051846882820e+00,6.341258258941995241e-09,-3.739890060507934655e-09,-4.434499567551597465e-08
5.820000000000000728e-01,-4.221033783241827623e+05,5.941880945838797119e-03,-4.031905320206605387e-04,-5.515192467586724767e-01,1.295138808755489854e-02,1.000005168602529526e+00,-5.941876310728577866e-03,4.031874780681438835e-04,5.515192016674681508e-01,1.260231487840774225e-02,1.000005051855613170e+00,4.635110219253224528e-09,-3.053952516655217275e-09,-4.509120432594215799e-08
5.824000000000000288e-01,-4.221033784259178210e+05,5.941880405311959421e-03,-4.031896654208999998e-04,-5.515192490563903815e-01,1.295236880718683009e-02,1.000005168636724617e+00,-5.941877921469468360e-03,4.031874444387404765e-04,5.515192031973985554e-01,1.260268119684360838e-02,1.000005051863714689e+00,2.483842491060594959e-09,-2.220982159523241656e-09,-4.585899182618646819e-08
5.827999999999999847e-01,-4.221033785285049235e+05,5.941879284812091183e-03,-4.031887039986539311e-04,-5.515192519790784731e-01,1.295335087009766815e-02,1.000005168668504751e+00,-5.941878804562800327e-03,4.031873936669211648e-04,5.515192050156134673e-01,1.260305038958615780e-02,1.000005051871544204e+00,4.802492908559385931e-10,-1.310331732766283064e-09,-4.696346500576709104e-08
5.831999999999999407e-01,-4.221033786323128152e+05,5.941877826717407995e-03,-4.031875712088260622e-04,-5.515192551475457394e-01,1.295433540302264389e-02,1.000005168696441515e+00,-5.941878768729975772e-03,4.031871635697382669e-04,5.515192065236826924e-01,1.260342359910024933e-02,1.000005051879424123e+00,-9.420125677769841666e-10,-4.076390877952827674e-10,-4.862386304704813256e-08
5.836000000000000076e-01,-4.221033787372328807e+05,5.941876211272630916e-03,-4.031862719231367703e-04,-5.515192581709117414e-01,1.295532216545051268e-02,1.000005168719605431e+00,-5.941877830870499061e-03,4.031866596687858355e-04,5.515192073536840933e-01,1.260380053118236032e-02,1.000005051887655760e+00,-1.619597868145195019e-09,3.877456490651923215e-10,-5.081722764810336912e-08
5.840000000000000746e-01,-4.221033788426594110e+05,5.941874494196685945e-03,-4.031849403591818604e-04,-5.515192607125007918e-01,1.295630945278920462e-02,1.000005168737443384e+00,-5.941876121317439183e-03,4.031859076181077556e-04,5.515192074699202252e-01,1.260417936899699796e-02,1.000005051896402986e+00,-1.627120753237842887e-09,9.672589258952028757e-10,-5.324258056660369220e-08
5.844000000000000306e-01,-4.221033789476873935e+05,5.941872676878904441e-03,-4.031838017433224397e-04,-5.515192625339766508e-01,1.295729470326324913e-02,1.000005168750028650e+00,-5.941873849430392637e-03,4.031850352423209665e-04,5.515192071304655386e-01,1.260455739554089231e-02,1.000005051905568765e+00,-1.172551488196060809e-09,1.233498998526750406e-09,-5.540351111221752944e-08
5.848000000000000975e-01,-4.221033790514802677e+05,5.941870829339553767e-03,-4.031830594787249970e-04,-5.515192637117645180e-01,1.295827555669580751e-02,1.000005168758287599e+00,-5.941871340981035553e-03,4.031841899007475869e-04,5.515192069209619019e-01,1.260493206901043030e-02,1.000005051914948595e+00,-5.116414817860071018e-10,1.130422022589845643e-09,-5.679080261611346714e-08
5.852000000000000535e-01,-4.221033791535950731e+05,5.941869126656382227e-03,-4.031827863254856033e-04,-5.515192647107484136e-01,1.295925088713172253e-02,1.000005168763700603e+00,-5.941869034759061745e-03,4.031834437328315037e-04,5.515192076032757740e-01,1.260530206787267155e-02,1.000005051924528265e+00,9.189732048248133722e-11,6.574073459003279551e-10,-5.710747263965032516e-08
5.856000000000001204e-01,-4.221033792541875155e+05,5.941867763621312866e-03,-4.031829039932126194e-04,-5.515192659861426483e-01,1.296022134052911105e-02,1.000005168767729158e+00,-5.941867357911868527e-03,4.031827656385902100e-04,5.515192095697073471e-01,1.260566783459408403e-02,1.000005051934433897e+00,4.057094443385422800e-10,-1.383546224093500088e-10,-5.641643530118756189e-08
5.859999999999999654e-01,-4.221033793539128965e+05,5.941866858954745513e-03,-4.031832585113614520e-04,-5.515192674589991517e-01,1.296118914400182578e-02,1.000005168771530562e+00,-5.941866548516442845e-03,4.031820929084297322e-04,5.515192123631307286e-01,1.260603138355220580e-02,1.000005051944448109e+00,3.104383026683588120e-10,-1.165602931719762064e-09,-5.509586842311620103e-08
5.864000000000000323e-01,-4.221033794536748319e+05,5.941866464970125411e-03,-4.031837164077110326e-04,-5.515192685115490878e-01,1.296215728107062877e-02,1.000005168775968123e+00,-5.941866576853027659e-03,4.031814392180017729e-04,5.515192148895963209e-01,1.260639547155214743e-02,1.000005051953719359e+00,-1.118829022483947000e-10,-2.277189709259767880e-09,-5.362195276692460766e-08
5.868000000000000993e-01,-4.221033795542512671e+05,5.941866652681110188e-03,-4.031842054856540534e-04,-5.515192685238571313e-01,1.296312838239568194e-02,1.000005168781628040e+00,-5.941867229576534848e-03,4.031809363046390715e-04,5.515192161747695110e-01,1.260676247690023684e-02,1.000005051961218028e+00,-5.768954246601620817e-10,-3.269181014981838163e-09,-5.234908762030698881e-08
5.872000000000000552e-01,-4.221033796559732291e+05,5.941867533408007850e-03,-4.031846905408200624e-04,-5.515192673539827117e-01,1.296410379598694589e-02,1.000005168788794307e+00,-5.941868265351977693e-03,4.031807706486776840e-04,5.515192159130588578e-01,1.260713345865945197e-02,1.000005051966489811e+00,-7.319439698436069897e-10,-3.919892142378433170e-09,-5.144092385389598121e-08
5.876000000000000112e-01,-4.221033797586276778e+05,5.941869142661358218e-03,-4.031851290594911448e-04,-5.515192653983086446e-01,1.296508324301906892e-02,1.000005168797577948e+00,-5.941869500329206681e-03,4.031810700823133939e-04,5.515192144665838070e-01,1.260750780169736865e-02,1.000005051969888203e+00,-3.576678484634721045e-10,-4.058977177750968529e-09,-5.093172483761065905e-08
5.879999999999999671e-01,-4.221033798615880078e+05,5.941871278429431032e-03,-4.031854520699919243e-04,-5.515192633995987803e-01,1.296606522455908198e-02,1.000005168808151934e+00,-5.941870783839536818e-03,4.031818281771641231e-04,5.515192126165391340e-01,1.260788361516115147e-02,1.000005051972231884e+00,4.945898942135262821e-10,-3.623892827801181854e-09,-5.078305964634211023e-08
5.884000000000000341e-01,-4.221033799641313381e+05,5.941873471226975269e-03,-4.031855803479878430e-04,-5.515192621801432438e-01,1.296704798392202783e-02,1.000005168820739865e+00,-5.941871955551938402e-03,4.031829105585839129e-04,5.515192113075894076e-01,1.260825869599453003e-02,1.000005051974345971e+00,1.515675036867225600e-09,-2.669789403930093036e-09,-5.087255383617872440e-08
5.887999999999999901e-01,-4.221033800658019609e+05,5.941875162445329865e-03,-4.031854580638018649e-04,-5.515192622382032450e-01,1.296803055792022062e-02,1.000005168835427449e+00,-5.941872879022973286e-03,4.031841177897372273e-04,5.515192112537575797e-01,1.260863158827509392e-02,1.000005051976690096e+00,2.283422356579023482e-09,-1.340274064637585888e-09,-5.098444566531412647e-08
5.892000000000000570e-01,-4.221033801666180370e+05,5.941875972363725236e-03,-4.031850860634567319e-04,-5.515192633299782488e-01,1.296901341470521260e-02,1.000005168852171833e+00,-5.941873525353799819e-03,4.031852507917178742e-04,5.515192124490448933e-01,1.260900224143934704e-02,1.000005051979215409e+00,2.447009925417298337e-09,1.647282611423432630e-10,-5.088093335547938523e-08
5.896000000000001240e-01,-4.221033802670660662e+05,5.941875851444974529e-03,-4.031845450979986475e-04,-5.515192645064259658e-01,1.296999839728608418e-02,1.000005168871080707e+00,-5.941873989198378017e-03,4.031861557420733568e-04,5.515192140771874030e-01,1.260937198409875851e-02,1.000005051981644577e+00,1.862246596512351360e-09,1.610644074709344231e-09,-5.042923856279912798e-08
5.900000000000000799e-01,-4.221033803678674158e+05,5.941875019008030501e-03,-4.031839937611170622e-04,-5.515192647834091799e-01,1.297098801476379015e-02,1.000005168892561302e+00,-5.941874374188336333e-03,4.031867581274862296e-04,5.515192150926911951e-01,1.260974285161636441e-02,1.000005051983940962e+00,6.448196941677419858e-10,2.764366369167360615e-09,-4.969071798477386892e-08
5.904000000000000359e-01,-4.221033804696372245e+05,5.941873783268664631e-03,-4.031836247769308664e-04,-5.515192638659111024e-01,1.297198440763717465e-02,1.000005168917047937e+00,-5.941874634921349638e-03,4.031870813277059094e-04,5.515192149570323776e-01,1.261011658294414889e-02,1.000005051986433413e+00,-8.516526850063654841e-10,3.456550775042966511e-09,-4.890887872477378551e-08
5.907999999999999918e-01,-4.221033805726027349e+05,5.941872412688216885e-03,-4.031835891870074969e-04,-5.515192622164170055e-01,1.297298844552409632e-02,1.000005168944540390e+00,-5.941874542913069303e-03,4.031872243934211085e-04,5.515192138200716299e-01,1.261049374574920411e-02,1.000005051989504068e+00,-2.130224852417428316e-09,3.635206413611560133e-09,-4.839634537567860662e-08
5.912000000000000588e-01,-4.221033806764881592e+05,5.941871128925225141e-03,-4.031839309211194254e-04,-5.515192605139992432e-01,1.297399937364340956e-02,1.000005168974279490e+00,-5.941873846797423274e-03,4.031872987945892234e-04,5.515192121482798138e-01,1.261087340024227843e-02,1.000005051993291705e+00,-2.717872198132464945e-09,3.367873469798006447e-09,-4.836571942945511182e-08
5.916000000000001258e-01,-4.221033807806466939e+05,5.941870139868251667e-03,-4.031845746726632506e-04,-5.515192591430706504e-01,1.297501519034315043e-02,1.000005169004576144e+00,-5.941872499873886160e-03,4.031873675787004427e-04,5.515192103549995117e-01,1.261125348513032936e-02,1.000005051997750583e+00,-2.360005634492734483e-09,2.792906037192045832e-09,-4.878807113861682865e-08
5.919999999999999707e-01,-4.221033808843582519e+05,5.941869601222813518e-03,-4.031853762710891796e-04,-5.515192580851201454e-01,1.297603360843778246e-02,1.000005169032905261e+00,-5.941870740932906313e-03,4.031874329939219678e-04,5.515192087089934025e-01,1.261163176960755292e-02,1.000005052002916894e+00,-1.139710092794288254e-09,2.056722832788262373e-09,-4.937612674282831904e-08
5.924000000000000377e-01,-4.221033809872038546e+05,5.941869519319141306e-03,-4.031862068209108056e-04,-5.515192570556949336e-01,1.297705316793149044e-02,1.000005169056766618e+00,-5.941868951148214333e-03,4.031874746593087661e-04,5.515192073324165500e-01,1.261200694505996284e-02,1.000005052009049766e+00,5.681709269733659085e-10,1.267838397960539820e-09,-4.972327838359547059e-08
5.927999999999999936e-01,-4.221033810892870533e+05,5.941869726262024275e-03,-4.031870177417639506e-04,-5.515192556834646043e-01,1.297807398704602447e-02,1.000005169075241396e+00,-5.941867429548546888e-03,4.031874953266415202e-04,5.515192061721537753e-01,1.261237934976847802e-02,1.000005052016574414e+00,2.296713477387135605e-09,4.775848775695826220e-10,-4.951131082897575197e-08
5.932000000000000606e-01,-4.221033811912452802e+05,5.941870006850169007e-03,-4.031878394556533737e-04,-5.515192537546325102e-01,1.297909779348371297e-02,1.000005169090042445e+00,-5.941866291314379378e-03,4.031875275420545831e-04,5.515192051014885521e-01,1.261275097679077396e-02,1.000005052025934482e+00,3.715535789629298424e-09,-3.119135987906043739e-10,-4.865314395807729397e-08
5.936000000000000165e-01,-4.221033812940087519e+05,5.941870280296835359e-03,-4.031887144203585003e-04,-5.515192514574386307e-01,1.298012719873661500e-02,1.000005169104962510e+00,-5.941865541210221771e-03,4.031875988186384477e-04,5.515192041432042114e-01,1.261312473346318241e-02,1.000005052037358233e+00,4.739086613587961683e-09,-1.115601720052573909e-09,-4.731423441928228613e-08
5.940000000000000835e-01,-4.221033813984130975e+05,5.941870652580497590e-03,-4.031896223503708145e-04,-5.515192493332724544e-01,1.298116453828117994e-02,1.000005169124036586e+00,-5.941865191135757562e-03,4.031877006922052675e-04,5.515192034816008837e-01,1.261350327833163885e-02,1.000005052050547460e+00,5.461444740027798783e-09,-1.921658165547016767e-09,-4.585167157067360222e-08
5.944000000000001505e-01,-4.221033815048648394e+05,5.941871281568275251e-03,-4.031904618474074255e-04,-5.515192478660988495e-01,1.298221080985437204e-02,1.000005169149706497e+00,-5.941865280834508593e-03,4.031877993637800303e-04,5.515192031516386040e-01,1.261388796149759926e-02,1.000005052064526279e+00,6.000733766657606605e-09,-2.662483627395139524e-09,-4.471446024556513521e-08
5.947999999999999954e-01,-4.221033816131769563e+05,5.941872199505213517e-03,-4.031910991543608382e-04,-5.515192471271012087e-01,1.298326518603238125e-02,1.000005169182128117e+00,-5.941865811835919838e-03,4.031878744671813929e-04,5.515192028186568507e-01,1.261427833886135698e-02,1.000005052078027257e+00,6.387669293679565374e-09,-3.224687179445313162e-09,-4.430844435798775294e-08
5.952000000000000624e-01,-4.221033817226748215e+05,5.941873275968198240e-03,-4.031914359706478303e-04,-5.515192468597985842e-01,1.298432529380549177e-02,1.000005169219886358e+00,-5.941866714554664211e-03,4.031879462879035597e-04,5.515192020120772698e-01,1.261467244741720437e-02,1.000005052090338742e+00,6.561413534028615047e-09,-3.489682744270590498e-09,-4.484772131441161491e-08
5.956000000000000183e-01,-4.221033818324922468e+05,5.941874335644644657e-03,-4.031914377276788744e-04,-5.515192468454532815e-01,1.298538811735946465e-02,1.000005169261222626e+00,-5.941867905066222470e-03,4.031880715014958755e-04,5.515192005760646277e-01,1.261506770381856136e-02,1.000005052101809344e+00,6.430578422186861154e-09,-3.366226182998852123e-09,-4.626938865381902133e-08
5.960000000000000853e-01,-4.221033819419451756e+05,5.941875269701798329e-03,-4.031911084688977729e-04,-5.515192471294529941e-01,1.298645113611367370e-02,1.000005169304649666e+00,-5.941869344939151691e-03,4.031883131207263582e-04,5.515191988538311607e-01,1.261546203691065772e-02,1.000005052113381643e+00,5.924762646637715680e-09,-2.795348171414756971e-09,-4.827562183340461388e-08
5.964000000000000412e-01,-4.221033820508104400e+05,5.941876003618047283e-03,-4.031904555760914394e-04,-5.515192479983829221e-01,1.298751320779459317e-02,1.000005169348839873e+00,-5.941870992803586875e-03,4.031886996506869577e-04,5.515191975244215783e-01,1.261585476910905002e-02,1.000005052125738425e+00,5.010814460408574700e-09,-1.755925404481762514e-09,-5.047396134383319577e-08
5.967999999999999972e-01,-4.221033821594076580e+05,5.941876377367266357e-03,-4.031894926225383885e-04,-5.515192498774074137e-01,1.298857479622305203e-02,1.000005169392488513e+00,-5.941872675697251575e-03,4.031891930737598116e-04,5.515191973555562122e-01,1.261624683855060679e-02,1.000005052138998707e+00,3.701670014781555107e-09,-2.995487785768802258e-10,-5.252185120152574882e-08
5.972000000000000641e-01,-4.221033822683874168e+05,5.941876120379842828e-03,-4.031882749538119592e-04,-5.515192531666488485e-01,1.298963743070515389e-02,1.000005169434537322e+00,-5.941874038999781470e-03,4.031896849388745302e-04,5.515191989559223851e-01,1.261664024222619064e-02,1.000005052152961982e+00,2.081380061358384381e-09,1.409985062570968256e-09,-5.421072646338842560e-08
5.976000000000000201e-01,-4.221033823783971602e+05,5.941875005510770767e-03,-4.031869215198122659e-04,-5.515192579084167157e-01,1.299070266803984026e-02,1.000005169474475375e+00,-5.941874683381301835e-03,4.031900272246775299e-04,5.515192024201247545e-01,1.261703697463904643e-02,1.000005052167294295e+00,3.221294689326192895e-10,3.105704865264020953e-09,-5.548829196122539997e-08
5.980000000000000870e-01,-4.221033824897244340e+05,5.941873055851935349e-03,-4.031855960085972625e-04,-5.515192634866921129e-01,1.299177107596422194e-02,1.000005169512329761e+00,-5.941874407432558812e-03,4.031900870433612278e-04,5.515192070509130629e-01,1.261743798318655865e-02,1.000005052181491827e+00,-1.351580623462633746e-09,4.491034763965274373e-09,-5.643577905001251338e-08
5.984000000000000430e-01,-4.221033826021364657e+05,5.941870604397306646e-03,-4.031844641289108761e-04,-5.515192688007509725e-01,1.299284172065313936e-02,1.000005169548359829e+00,-5.941873352638676366e-03,4.031897982022199017e-04,5.515192115967572084e-01,1.261784263414757537e-02,1.000005052194912425e+00,-2.748241369719683913e-09,5.334073309025584575e-09,-5.720399376407669934e-08
5.988000000000001100e-01,-4.221033827149394201e+05,5.941868149311768134e-03,-4.031836567932107389e-04,-5.515192729198760135e-01,1.299391239149154734e-02,1.000005169582615983e+00,-5.941871924420087832e-03,4.031891792939650151e-04,5.515192149992971249e-01,1.261824892424776891e-02,1.000005052206929701e+00,-3.775108319697961790e-09,5.522500754276144647e-09,-5.792057888864832194e-08
5.992000000000000659e-01,-4.221033828272947576e+05,5.941866137420313485e-03,-4.031832483546478742e-04,-5.515192756129533302e-01,1.299498046664958155e-02,1.000005169614610168e+00,-5.941870560167261672e-03,4.031883122763673245e-04,5.515192170038636377e-01,1.261865434558527566e-02,1.000005052217139312e+00,-4.422746948187783467e-09,5.063921719450359404e-09,-5.860908969257394574e-08
5.996000000000000218e-01,-4.221033829385779100e+05,5.941864845816696022e-03,-4.031832407666927618e-04,-5.515192772661237086e-01,1.299604404546873468e-02,1.000005169643416236e+00,-5.941869539974262149e-03,4.031873083445966554e-04,5.515192180991644877e-01,1.261905702462746449e-02,1.000005052225531932e+00,-4.694157566126344605e-09,4.067577903893535712e-09,-5.916695922092429782e-08
6.000000000000000888e-01,-4.221033830486823572e+05,5.941864398879860391e-03,-4.031835520037931986e-04,-5.515192784054375741e-01,1.299710283149429525e-02,1.000005169668183758e+00,-5.941868969513259061e-03,4.031862880876766375e-04,5.515192189883041385e-01,1.261945661855113504e-02,1.000005052232504354e+00,-4.570633398669199376e-09,2.736083883438968078e-09,-5.941713343560195426e-08
6.004000000000000448e-01,-4.221033831580831320e+05,5.941864817668097119e-03,-4.031840290083508506e-04,-5.515192793514933634e-01,1.299815833997178607e-02,1.000005169688541251e+00,-5.941868882572566568e-03,4.031853723334761943e-04,5.515192201486459611e-01,1.261985453883143933e-02,1.000005052238603254e+00,-4.064904469448793467e-09,1.343325125343752119e-09,-5.920284740223991093e-08
6.008000000000000007e-01,-4.221033832676454331e+05,5.941866006562843659e-03,-4.031845041922565293e-04,-5.515192801407181600e-01,1.299921330390156789e-02,1.000005169704563102e+00,-5.941869310066450610e-03,4.031846650386215107e-04,5.515192216724891239e-01,1.262025337329575683e-02,1.000005052244185455e+00,-3.303503606950919380e-09,1.608463649814886876e-10,-5.846822903610160438e-08
6.012000000000000677e-01,-4.221033833782298607e+05,5.941867711589570236e-03,-4.031848724873452372e-04,-5.515192805015391997e-01,1.300027052327520222e-02,1.000005169716587039e+00,-5.941870240542167052e-03,4.031842273054972404e-04,5.515192232240804238e-01,1.262065575008225124e-02,1.000005052249320014e+00,-2.528952596815570164e-09,-6.451818479968028652e-10,-5.727745877592838042e-08
6.016000000000000236e-01,-4.221033834903163952e+05,5.941869565188275318e-03,-4.031851281415353293e-04,-5.515192798810264474e-01,1.300133165947014134e-02,1.000005169725168841e+00,-5.941871548162569634e-03,4.031840605549722855e-04,5.515192241071827928e-01,1.262106314068252993e-02,1.000005052254036020e+00,-1.982974294316430797e-09,-1.067586563043790987e-09,-5.577384365462734195e-08
6.020000000000000906e-01,-4.221033836037505534e+05,5.941871251037273913e-03,-4.031853255360351093e-04,-5.515192777388172596e-01,1.300239651996803678e-02,1.000005169731108756e+00,-5.941873006930033230e-03,4.031841125839433150e-04,5.515192236063354292e-01,1.262147514459408849e-02,1.000005052258555960e+00,-1.755892759316979301e-09,-1.212952091794294168e-09,-5.413248183039343076e-08
6.023999999999999355e-01,-4.221033837177892565e+05,5.941872666589050403e-03,-4.031854989456162917e-04,-5.515192740052224929e-01,1.300346316689731524e-02,1.000005169735364907e+00,-5.941874400588489230e-03,4.031843005609980811e-04,5.515192214501171142e-01,1.262188958909114464e-02,1.000005052263195804e+00,-1.733999438827127371e-09,-1.198384618210542041e-09,-5.255510537871543875e-08
6.028000000000001135e-01,-4.221033838314012391e+05,5.941873923667608838e-03,-4.031856137726892177e-04,-5.515192692365694649e-01,1.300452880974148524e-02,1.000005169738885646e+00,-5.941875618260461164e-03,4.031845329865096981e-04,5.515192179510032267e-01,1.262230340655233138e-02,1.000005052268004846e+00,-1.694592852326259891e-09,-1.080786179519580004e-09,-5.128556623823499194e-08
6.032000000000000695e-01,-4.221033839436827111e+05,5.941875170999306836e-03,-4.031855885998077518e-04,-5.515192642784774169e-01,1.300559107652852174e-02,1.000005169742514743e+00,-5.941876642812556238e-03,4.031847240710741023e-04,5.515192137042652654e-01,1.262271389245834055e-02,1.000005052272616934e+00,-1.471813249401265900e-09,-8.645287336494708597e-10,-5.057421215148849569e-08
6.036000000000000254e-01,-4.221033840542308753e+05,5.941876397739212674e-03,-4.031853635369678592e-04,-5.515192598134912583e-01,1.300664910074677064e-02,1.000005169746989830e+00,-5.941877466382886226e-03,4.031848136659477231e-04,5.515192092473678587e-01,1.262311978721004577e-02,1.000005052276517814e+00,-1.068643673551861184e-09,-5.498710201360876293e-10,-5.056612339959798419e-08
6.040000000000000924e-01,-4.221033841632698313e+05,5.941877394414481900e-03,-4.031849549412938540e-04,-5.515192562010667876e-01,1.300770396423015993e-02,1.000005169752923528e+00,-5.941878044981410353e-03,4.031847986201479391e-04,5.515192050153980841e-01,1.262352172177672385e-02,1.000005052279457463e+00,-6.505669284534443264e-10,-1.563211459148367011e-10,-5.118566870354612774e-08
6.044000000000000483e-01,-4.221033842715533683e+05,5.941877890905550644e-03,-4.031844554886065296e-04,-5.515192535481879821e-01,1.300875832384733657e-02,1.000005169760745494e+00,-5.941878337481694763e-03,4.031847484324820128e-04,5.515192014265594134e-01,1.262392185530491519e-02,1.000005052281562001e+00,-4.465761441196924864e-10,2.929438754832418279e-10,-5.212162856871316308e-08
6.048000000000001153e-01,-4.221033843800004106e+05,5.941877729184730748e-03,-4.031839895612379025e-04,-5.515192517537592654e-01,1.300981539129076811e-02,1.000005169770688651e+00,-5.941878353069921653e-03,4.031847701350350704e-04,5.515191988091393549e-01,1.262432287181287742e-02,1.000005052283162277e+00,-6.238851909048936939e-10,7.805737971679042875e-10,-5.294461991045551486e-08
6.051999999999999602e-01,-4.221033844893093919e+05,5.941876921628819717e-03,-4.031836632517703375e-04,-5.515192505606273388e-01,1.301087771120211858e-02,1.000005169782794967e+00,-5.941878111723562957e-03,4.031849299764235137e-04,5.515191972662900621e-01,1.262472677833280550e-02,1.000005052284627327e+00,-1.190094743239167308e-09,1.266724653176207888e-09,-5.329433727663257514e-08
6.056000000000000272e-01,-4.221033845996669261e+05,5.941875582622362789e-03,-4.031835348770657535e-04,-5.515192497780725400e-01,1.301194628644665452e-02,1.000005169796900129e+00,-5.941877536130946852e-03,4.031851869175372984e-04,5.515191967362529368e-01,1.262513405173580801e-02,1.000005052286288443e+00,-1.953508584062735309e-09,1.652040471544942435e-09,-5.304181960319453992e-08
6.060000000000000941e-01,-4.221033847107232432e+05,5.941873845719065385e-03,-4.031836103339864674e-04,-5.515192495049950905e-01,1.301302045311345142e-02,1.000005169812651529e+00,-5.941876406953335195e-03,4.031853929558875792e-04,5.515191971508318636e-01,1.262554353380743871e-02,1.000005052288355900e+00,-2.561234269810030995e-09,1.782621901111856866e-09,-5.235416322690866764e-08
6.064000000000000501e-01,-4.221033848218201892e+05,5.941871863949078555e-03,-4.031838624872707225e-04,-5.515192500176502310e-01,1.301409854962298426e-02,1.000005169829613960e+00,-5.941874483821274477e-03,4.031853697264198592e-04,5.515191983948137811e-01,1.262595311838352920e-02,1.000005052290889873e+00,-2.619872195921968405e-09,1.507239149136675727e-09,-5.162283644999376975e-08
6.068000000000000060e-01,-4.221033849323580507e+05,5.941869872098388093e-03,-4.031842672965615742e-04,-5.515192513964475296e-01,1.301517903311800659e-02,1.000005169847349995e+00,-5.941871738168992556e-03,4.031850163762251606e-04,5.515192001289800361e-01,1.262636088567754833e-02,1.000005052293901686e+00,-1.866070604462921612e-09,7.490796635864667430e-10,-5.126746749350985510e-08
6.071999999999999620e-01,-4.221033850421512034e+05,5.941868203909972564e-03,-4.031848329131937185e-04,-5.515192533512940365e-01,1.301626150119488713e-02,1.000005169865399557e+00,-5.941868513169082204e-03,4.031843795740779057e-04,5.515192018453937139e-01,1.262676614168790727e-02,1.000005052297467278e+00,-3.092591096404140316e-10,-4.533391158127730858e-10,-5.150590032254598327e-08
6.076000000000000290e-01,-4.221033851515603601e+05,5.941867194458068553e-03,-4.031855952265254268e-04,-5.515192554506856970e-01,1.301734714115591017e-02,1.000005169883320111e+00,-5.941865454961825325e-03,4.031836423429635335e-04,5.515192032187075100e-01,1.262716988140855263e-02,1.000005052301684794e+00,1.739496243227667271e-09,-1.952883561893298259e-09,-5.223197818704505835e-08
6.079999999999999849e-01,-4.221033852613950148e+05,5.941867021984726521e-03,-4.031865755680930628e-04,-5.515192574475492604e-01,1.301843839259901429e-02,1.000005169900914037e+00,-5.941863237978274592e-03,4.031830433398684156e-04,5.515192043561412127e-01,1.262757446137438566e-02,1.000005052306534470e+00,3.784006451929000647e-09,-3.532228224647181170e-09,-5.309140804765632993e-08
6.084000000000000519e-01,-4.221033853725598892e+05,5.941867621644358367e-03,-4.031877253058124811e-04,-5.515192593633690965e-01,1.301953795497590508e-02,1.000005169918379622e+00,-5.941862273560512796e-03,4.031827771327021331e-04,5.515192056548519073e-01,1.262798260594891198e-02,1.000005052311855547e+00,5.348083845571616202e-09,-4.948173110347949682e-09,-5.370851718922153850e-08
6.088000000000001188e-01,-4.221033854856631369e+05,5.941868743260942699e-03,-4.031888978564226902e-04,-5.515192613712310843e-01,1.302064757041210795e-02,1.000005169936171612e+00,-5.941862586339889847e-03,4.031829271969043543e-04,5.515192074607436767e-01,1.262839617828367955e-02,1.000005052317521015e+00,6.156921052852259990e-09,-5.970659518335884319e-09,-5.391048740754911250e-08
6.092000000000000748e-01,-4.221033856007128488e+05,5.941870086614399818e-03,-4.031898783924269154e-04,-5.515192636605767973e-01,1.302176715045677384e-02,1.000005169954862438e+00,-5.941863884253749568e-03,4.031834583611923636e-04,5.515192098470041993e-01,1.262881528780140060e-02,1.000005052323611476e+00,6.202360650249538754e-09,-6.420031234551874105e-09,-5.381357259803820625e-08
6.096000000000000307e-01,-4.221033857170938863e+05,5.941871387517511614e-03,-4.031904651190083518e-04,-5.515192662797555601e-01,1.302289467258345955e-02,1.000005169975375141e+00,-5.941865709253362805e-03,4.031842611285458775e-04,5.515192125341363827e-01,1.262923816667141722e-02,1.000005052330420030e+00,5.678264148809009093e-09,-6.203990462474388151e-09,-5.374561917736997430e-08
6.099999999999999867e-01,-4.221033858338106656e+05,5.941872415870069236e-03,-4.031905587759913455e-04,-5.515192689550492133e-01,1.302402692279903962e-02,1.000005169999244270e+00,-5.941867565881685243e-03,4.031852138646955619e-04,5.515192148786001169e-01,1.262966189731371328e-02,1.000005052338298395e+00,4.849988383993919516e-09,-5.344911295783634497e-09,-5.407644909638520403e-08
6.104000000000000536e-01,-4.221033859499148093e+05,5.941872967909265710e-03,-4.031902086618341157e-04,-5.515192711196841291e-01,1.302516076794640529e-02,1.000005170028226198e+00,-5.941869024282805598e-03,4.031862268728781079e-04,5.515192160681862132e-01,1.263008367618029607e-02,1.000005052347468171e+00,3.943626460112259480e-09,-3.981788956007852737e-09,-5.505149791584784680e-08
6.108000000000001206e-01,-4.221033860649225535e+05,5.941872929425826184e-03,-4.031895865812562020e-04,-5.515192722972419581e-01,1.302629439646725042e-02,1.000005170063135607e+00,-5.941869831992125164e-03,4.031872506195358129e-04,5.515192156041593963e-01,1.263050205345178298e-02,1.000005052357777036e+00,3.097433701020058106e-09,-2.335961720389100049e-09,-5.669308256184280026e-08
6.111999999999999655e-01,-4.221033861790121882e+05,5.941872360329335766e-03,-4.031888981557957925e-04,-5.515192725254929318e-01,1.302742797148608370e-02,1.000005170102809871e+00,-5.941870003094856974e-03,4.031882510769896734e-04,5.515192137323465804e-01,1.263091759006581410e-02,1.000005052368493130e+00,2.357234478791991883e-09,-6.470788061190696494e-10,-5.879314635137689038e-08
6.116000000000000325e-01,-4.221033862929570023e+05,5.941871475887583291e-03,-4.031882797708981965e-04,-5.515192723628025151e-01,1.302856339685569756e-02,1.000005170144373956e+00,-5.941869795667815285e-03,4.031891722475577748e-04,5.515192113722287015e-01,1.263133263113236024e-02,1.000005052378450943e+00,1.680219768006308012e-09,8.924766595782944456e-10,-6.099057381359074270e-08
6.119999999999999885e-01,-4.221033864077801118e+05,5.941870494930535929e-03,-4.031877475602427133e-04,-5.515192724807082003e-01,1.302970331443069167e-02,1.000005170184788517e+00,-5.941869549315799241e-03,4.031899171107524446e-04,5.515192095826546570e-01,1.263175030863954856e-02,1.000005052386714333e+00,9.456147366873612903e-10,2.169550509731332788e-09,-6.289805354331434728e-08
6.124000000000000554e-01,-4.221033865243163891e+05,5.941869486748816397e-03,-4.031872342936365758e-04,-5.515192732739231385e-01,1.303084979548542119e-02,1.000005170222320494e+00,-5.941869484931896518e-03,4.031903702273589092e-04,5.515192090522628154e-01,1.263217323042156032e-02,1.000005052393211802e+00,1.816919878439016145e-12,3.135933722333422713e-09,-6.422166032304943428e-08
6.128000000000000114e-01,-4.221033866428723559e+05,5.941868374080761482e-03,-4.031866838166535687e-04,-5.515192747456502120e-01,1.303200330548899208e-02,1.000005170256714315e+00,-5.941869615357424535e-03,4.031904551425211591e-04,5.515192099242429702e-01,1.263260242955424086e-02,1.000005052398666328e+00,-1.241276663052626184e-09,3.771325867590359648e-09,-6.482140724184404235e-08
6.132000000000000783e-01,-4.221033867631151807e+05,5.941867093676068620e-03,-4.031861293225553079e-04,-5.515192765405801945e-01,1.303316238058316832e-02,1.000005170288355894e+00,-5.941869814383060784e-03,4.031901905843631720e-04,5.515192118404541599e-01,1.263303701439436912e-02,1.000005052403935668e+00,-2.720706992163923754e-09,4.061261807864098572e-09,-6.470012603454478040e-08
6.136000000000001453e-01,-4.221033868842383381e+05,5.941865749999781197e-03,-4.031856982548087057e-04,-5.515192780298155961e-01,1.303432415554843515e-02,1.000005170317473713e+00,-5.941869949443688396e-03,4.031897035057195860e-04,5.515192140781801644e-01,1.263347466610544555e-02,1.000005052409510986e+00,-4.199443907199063020e-09,4.005250910880248094e-09,-6.395163543171378251e-08
6.139999999999999902e-01,-4.221033870053554419e+05,5.941864611361442200e-03,-4.031855432924800380e-04,-5.515192785797349284e-01,1.303548551839832023e-02,1.000005170343970740e+00,-5.941869953935694122e-03,4.031891772397921026e-04,5.515192158683258628e-01,1.263391276608940260e-02,1.000005052415539275e+00,-5.342574251922249662e-09,3.633947312064577523e-09,-6.271140906566330386e-08
6.144000000000000572e-01,-4.221033871259011212e+05,5.941863969406170273e-03,-4.031857500374468333e-04,-5.515192779657770439e-01,1.303664436282755100e-02,1.000005170367741059e+00,-5.941869813224425964e-03,4.031887535010403876e-04,5.515192168358148406e-01,1.263434963039447578e-02,1.000005052422054064e+00,-5.843818255690802488e-09,3.003463593554290406e-09,-6.112996220331012864e-08
6.148000000000000131e-01,-4.221033872458810220e+05,5.941864010551277560e-03,-4.031862831599862746e-04,-5.515192765369465455e-01,1.303780035116288739e-02,1.000005170389051123e+00,-5.941869536501638051e-03,4.031884482328952613e-04,5.515192171742678839e-01,1.263478525927611701e-02,1.000005052429023156e+00,-5.525950360490972102e-09,2.165072908986726691e-09,-5.936267866157862727e-08
6.152000000000000801e-01,-4.221033873658225057e+05,5.941864800467376237e-03,-4.031869996768107172e-04,-5.515192748870565431e-01,1.303895483456393029e-02,1.000005170408700961e+00,-5.941869181762745276e-03,4.031881463867036650e-04,5.515192173222922545e-01,1.263522125007415613e-02,1.000005052436204078e+00,-4.381295369039472920e-09,1.146709892947857246e-09,-5.756476428864232275e-08
6.156000000000000361e-01,-4.221033874864968820e+05,5.941866338942769325e-03,-4.031877130603819543e-04,-5.515192733628379029e-01,1.304010998558812612e-02,1.000005170427840762e+00,-5.941868915478167555e-03,4.031876911080356550e-04,5.515192174789179669e-01,1.263565992624801973e-02,1.000005052443072362e+00,-2.576535398229884422e-09,-2.195234629926573477e-11,-5.588391993605057451e-08
6.159999999999999920e-01,-4.221033876084924559e+05,5.941868576879178430e-03,-4.031882701432889398e-04,-5.515192719157625545e-01,1.304126755503100081e-02,1.000005170447562097e+00,-5.941869022715902740e-03,4.031870112194551074e-04,5.515192174744250053e-01,1.263610309406120250e-02,1.000005052449054244e+00,-4.458367243095895383e-10,-1.258923833832425315e-09,-5.444133754917146462e-08
6.164000000000000590e-01,-4.221033877318719751e+05,5.941871363914292409e-03,-4.031886031216255751e-04,-5.515192703281807107e-01,1.304242782240589565e-02,1.000005170468539761e+00,-5.941869810705847736e-03,4.031861960546890156e-04,5.515192170305817099e-01,1.263655099916617154e-02,1.000005052453875720e+00,1.553208444672604660e-09,-2.407066936559437015e-09,-5.329759900085662139e-08
6.168000000000000149e-01,-4.221033878560580779e+05,5.941874406665471897e-03,-4.031887293210249757e-04,-5.515192684355032515e-01,1.304358923794578760e-02,1.000005170490916973e+00,-5.941871445902065750e-03,4.031854602186116156e-04,5.515192160090666151e-01,1.263700197846974460e-02,1.000005052457672683e+00,2.960763406147093324e-09,-3.269102413360099046e-09,-5.242643663638801854e-08
6.172000000000000819e-01,-4.221033879800276482e+05,5.941877323540243130e-03,-4.031886986370117570e-04,-5.515192661630609061e-01,1.304474894907046295e-02,1.000005170514264519e+00,-5.941873834259522869e-03,4.031850209282212562e-04,5.515192144255166573e-01,1.263745300189287636e-02,1.000005052460784194e+00,3.489280720261889179e-09,-3.677708790500791580e-09,-5.173754424880883107e-08
6.176000000000000378e-01,-4.221033881027126336e+05,5.941879773812740184e-03,-4.031885264514451167e-04,-5.515192635407825117e-01,1.304590400427673227e-02,1.000005170537516808e+00,-5.941876623487097470e-03,4.031849733230460833e-04,5.515192123800305435e-01,1.263790089234902506e-02,1.000005052463456723e+00,3.150325642714557617e-09,-3.553128399033482487e-09,-5.116075196820446536e-08
6.180000000000001048e-01,-4.221033882234640769e+05,5.941881549481327178e-03,-4.031881645031340586e-04,-5.515192607663029767e-01,1.304705269641534722e-02,1.000005170559154610e+00,-5.941879310831162629e-03,4.031852413815058440e-04,5.515192100254820984e-01,1.263834368606673447e-02,1.000005052465729793e+00,2.238650164548827703e-09,-2.923121628214606083e-09,-5.074082087830333876e-08
6.184000000000000608e-01,-4.221033883423320949e+05,5.941882560205733257e-03,-4.031875357369461258e-04,-5.515192581446591857e-01,1.304819543902638150e-02,1.000005170577813240e+00,-5.941881381773914984e-03,4.031856198767380163e-04,5.515192074824152302e-01,1.263878151577466254e-02,1.000005052467594524e+00,1.178431818273095733e-09,-1.915860208109507190e-09,-5.066224395555707360e-08
6.188000000000000167e-01,-4.221033884600637248e+05,5.941882763198329080e-03,-4.031866118214794776e-04,-5.515192558733474915e-01,1.304933476198884799e-02,1.000005170592933812e+00,-5.941882426021270237e-03,4.031858693047171011e-04,5.515192047081775018e-01,1.263921660632425989e-02,1.000005052469184141e+00,3.371770588428413262e-10,-7.425167623765702163e-10,-5.116516998970865870e-08
6.192000000000000837e-01,-4.221033885777994874e+05,5.941882142980258602e-03,-4.031854774141155882e-04,-5.515192539479139011e-01,1.305047440720104659e-02,1.000005170604958638e+00,-5.941882225743756046e-03,4.031858128836946246e-04,5.515192015559402527e-01,1.263965236262476130e-02,1.000005052470746225e+00,-8.276349744429367661e-11,3.354695790364244090e-10,-5.239197364836911675e-08
6.196000000000000396e-01,-4.221033886965937563e+05,5.941880766940694190e-03,-4.031843284193021779e-04,-5.515192523566940785e-01,1.305161791430568471e-02,1.000005170615070993e+00,-5.941880817899708109e-03,4.031853966418160406e-04,5.515191981016560607e-01,1.264009194694870261e-02,1.000005052472430656e+00,-5.095901391832802219e-11,1.068222513862706474e-09,-5.425503801781417224e-08
6.199999999999999956e-01,-4.221033888169864076e+05,5.941878833048886213e-03,-4.031833970602238305e-04,-5.515192513145497077e-01,1.305276732631086706e-02,1.000005170624758577e+00,-5.941878499318015150e-03,4.031846923628017556e-04,5.515191949045122888e-01,1.264053697829096122e-02,1.000005052474155054e+00,3.337308710632536091e-10,1.295302577925070558e-09,-5.641003741896355450e-08
6.204000000000000625e-01,-4.221033889388100943e+05,5.941876625306563055e-03,-4.031828521600241077e-04,-5.515192512068998187e-01,1.305392258098948995e-02,1.000005170635433593e+00,-5.941875736540733893e-03,4.031838465757814740e-04,5.515191928413681888e-01,1.264098692329926159e-02,1.000005052475720024e+00,8.887658291614752848e-10,9.944157573662897043e-10,-5.836553162996693800e-08
6.208000000000000185e-01,-4.221033890613034600e+05,5.941874399299345091e-03,-4.031827393631688097e-04,-5.515192523082570464e-01,1.305508183002712652e-02,1.000005170648097463e+00,-5.941872998090969200e-03,4.031830029389179811e-04,5.515191926235453179e-01,1.264143942001998838e-02,1.000005052477018763e+00,1.401208375891027647e-09,2.635757491713415501e-10,-5.968471172845823958e-08
6.212000000000000854e-01,-4.221033891834667302e+05,5.941872303017467841e-03,-4.031829918847359973e-04,-5.515192545997243956e-01,1.305624252224815533e-02,1.000005170663016418e+00,-5.941870596981878132e-03,4.031822401852431983e-04,5.515191944229327348e-01,1.264189136947017726e-02,1.000005052478101675e+00,1.706035589708887468e-09,-7.516994927989767428e-10,-6.017679166081535413e-08
6.216000000000000414e-01,-4.221033893045303994e+05,5.941870401893921058e-03,-4.031834931404590155e-04,-5.515192577972694021e-01,1.305740276366779487e-02,1.000005170679628019e+00,-5.941868635607030005e-03,4.031815628281208751e-04,5.515191978237715675e-01,1.264234031382014886e-02,1.000005052479038037e+00,1.766286891052848418e-09,-1.930312338140408035e-09,-5.997349783459782202e-08
6.220000000000001084e-01,-4.221033894242980168e+05,5.941868768600295711e-03,-4.031841455107734685e-04,-5.515192614500922241e-01,1.305856235215669021e-02,1.000005170696903090e+00,-5.941867068573958993e-03,4.031809512005327264e-04,5.515192020004276996e-01,1.264278549833284561e-02,1.000005052479847834e+00,1.700026336717841424e-09,-3.194310240742150725e-09,-5.944966452453570582e-08
6.224000000000000643e-01,-4.221033895432314021e+05,5.941867539412946583e-03,-4.031849046719135615e-04,-5.515192650509069816e-01,1.305972300970324566e-02,1.000005170713953451e+00,-5.941865815213072562e-03,4.031804344245851711e-04,5.515192060155836851e-01,1.264322813652184012e-02,1.000005052480644974e+00,1.724199874021670187e-09,-4.470247328390315050e-09,-5.903532329654126443e-08
6.228000000000000203e-01,-4.221033896622224711e+05,5.941866881652608200e-03,-4.031857667898352095e-04,-5.515192682335456897e-01,1.306088769796533502e-02,1.000005170730376536e+00,-5.941864836882350571e-03,4.031801277559508910e-04,5.515192092119743927e-01,1.264367075741008525e-02,1.000005052481766521e+00,2.044770257628170107e-09,-5.639033884318519346e-09,-5.902157129700214000e-08
6.232000000000000872e-01,-4.221033897821650025e+05,5.941866902550429867e-03,-4.031867259918521236e-04,-5.515192709876225452e-01,1.306205934109451287e-02,1.000005170746200100e+00,-5.941864146177925493e-03,4.031801964106463180e-04,5.515192115290077357e-01,1.264411594704676831e-02,1.000005052483646573e+00,2.756372504374160481e-09,-6.529581205805615185e-09,-5.945861480949332645e-08
6.236000000000000432e-01,-4.221033899035318755e+05,5.941867574075605611e-03,-4.031877318975555288e-04,-5.515192736481659974e-01,1.306323955974247886e-02,1.000005170761643303e+00,-5.941863779019125602e-03,4.031807606326046978e-04,5.515192134578867922e-01,1.264456508662812825e-02,1.000005052486506729e+00,3.795056480009051381e-09,-6.971264950830953488e-09,-6.019027920523001285e-08
6.240000000000001101e-01,-4.221033900261696544e+05,5.941868722595118613e-03,-4.031886725664471588e-04,-5.515192765979801681e-01,1.306442801549284952e-02,1.000005170776928631e+00,-5.941863777963910659e-03,4.031818061211513995e-04,5.515192156061148321e-01,1.264501768540310551e-02,1.000005052490184898e+00,4.944631207953742447e-09,-6.866445295759370654e-09,-6.099186533603528915e-08
6.243999999999999551e-01,-4.221033901493618614e+05,5.941870075724944682e-03,-4.031893984117032375e-04,-5.515192799481394292e-01,1.306562267108569986e-02,1.000005170792268361e+00,-5.941864195790782718e-03,4.031831703445532336e-04,5.515192182322533609e-01,1.264547162328763866e-02,1.000005052494235436e+00,5.879934161963362715e-09,-6.228067150003922803e-09,-6.171588606829203627e-08
6.248000000000000220e-01,-4.221033902722129715e+05,5.941871326593544354e-03,-4.031897832494572950e-04,-5.515192834549829115e-01,1.306682084023102521e-02,1.000005170808037969e+00,-5.941865081360611991e-03,4.031846229364826782e-04,5.515192211032258207e-01,1.264592418885467258e-02,1.000005052498146085e+00,6.245232932362843048e-09,-5.160312974616856202e-09,-6.235175709079499029e-08
6.252000000000000890e-01,-4.221033903940690216e+05,5.941872190763427576e-03,-4.031897897822933076e-04,-5.515192866305613784e-01,1.306802054812323047e-02,1.000005170824924683e+00,-5.941866419926566251e-03,4.031859835812205630e-04,5.515192236516583968e-01,1.264637343639264146e-02,1.000005052501511615e+00,5.770836861325456812e-09,-3.806201072744687386e-09,-6.297890298156971767e-08
6.256000000000000449e-01,-4.221033905148867052e+05,5.941872464310983711e-03,-4.031894948348517830e-04,-5.515192888908679869e-01,1.306922158409047283e-02,1.000005170843825120e+00,-5.941868065433479271e-03,4.031871920947277120e-04,5.515192252160966424e-01,1.264681924710722022e-02,1.000005052504135294e+00,4.398877504439846486e-09,-2.302740124071004507e-09,-6.367477134450183485e-08
6.260000000000000009e-01,-4.221033906353262137e+05,5.941872089068151244e-03,-4.031890537392902852e-04,-5.515192897421329343e-01,1.307042576576221242e-02,1.000005170865579496e+00,-5.941869738066880846e-03,4.031882900782789050e-04,5.515192252882833435e-01,1.264726360457932644e-02,1.000005052506092396e+00,2.351001270398112020e-09,-7.636610113801595157e-10,-6.445384959086197796e-08
6.263999999999999568e-01,-4.221033907565049594e+05,5.941871188182590649e-03,-4.031886252970063558e-04,-5.515192890304909668e-01,1.307163626197386727e-02,1.000005170890859052e+00,-5.941871110164561980e-03,4.031893442704804283e-04,5.515192237694862554e-01,1.264770992931976007e-02,1.000005052507681347e+00,7.801802866941320858e-11,7.189734740724318396e-10,-6.526100471138107650e-08
6.268000000000001348e-01,-4.221033908795625321e+05,5.941870016341382378e-03,-4.031883059331488935e-04,-5.515192870762040123e-01,1.307285623355377256e-02,1.000005170920204911e+00,-5.941871921151078637e-03,4.031903747630626988e-04,5.515192210823787189e-01,1.264816171987622785e-02,1.000005052509253645e+00,-1.904809696258447094e-09,2.068829913805247944e-09,-6.599382529337560754e-08
6.272000000000000908e-01,-4.221033910051683779e+05,5.941868827388362140e-03,-4.031881148659153527e-04,-5.515192844863123778e-01,1.307408738235145765e-02,1.000005170953923050e+00,-5.941872043517938337e-03,4.031913305676585965e-04,5.515192179600727496e-01,1.264862109620050988e-02,1.000005052511064196e+00,-3.216129576197324091e-09,3.215701743243797733e-09,-6.652623962821735404e-08
6.276000000000000467e-01,-4.221033911332444404e+05,5.941867754142030923e-03,-4.031880331195543702e-04,-5.515192817651072277e-01,1.307532908362581472e-02,1.000005170991696835e+00,-5.941871484864507530e-03,4.031921116715373311e-04,5.515192150399268467e-01,1.264908792071796524e-02,1.000005052513239123e+00,-3.730722476606718185e-09,4.078551982960882533e-09,-6.672518038097763338e-08
6.280000000000001137e-01,-4.221033912629997940e+05,5.941866807566878461e-03,-4.031880570813761548e-04,-5.515192790889613672e-01,1.307657851113075767e-02,1.000005171032345874e+00,-5.941870371934826825e-03,4.031926106526842056e-04,5.515192126265584527e-01,1.264955991092703812e-02,1.000005052515859028e+00,-3.564367948363789118e-09,4.553571308050802929e-09,-6.646240291452443216e-08
6.284000000000000696e-01,-4.221033913932871656e+05,5.941865994032360064e-03,-4.031882210035201341e-04,-5.515192764034859696e-01,1.307783169183962362e-02,1.000005171074161092e+00,-5.941868946202554132e-03,4.031927520692884896e-04,5.515192107733244420e-01,1.265003368139390287e-02,1.000005052519106208e+00,-2.952170194067682552e-09,4.531065768355498069e-09,-6.563016152760781097e-08
6.288000000000000256e-01,-4.221033915230941493e+05,5.941865427241651079e-03,-4.031885754338194257e-04,-5.515192736320244649e-01,1.307908499934295164e-02,1.000005171115675218e+00,-5.941867539617452267e-03,4.031925225417445999e-04,5.515192094554499658e-01,1.265050622334523006e-02,1.000005052523365245e+00,-2.112375801187338364e-09,3.947107925174244553e-09,-6.417657449908631406e-08
6.291999999999999815e-01,-4.221033916519579943e+05,5.941865315797250496e-03,-4.031891439434180896e-04,-5.515192707670644179e-01,1.308033642693182987e-02,1.000005171156185924e+00,-5.941866490089214511e-03,4.031919840835034431e-04,5.515192086067922661e-01,1.265097616087471413e-02,1.000005052529085559e+00,-1.174291964015083956e-09,2.840140085353520805e-09,-6.216027215177888365e-08
6.296000000000000485e-01,-4.221033917801191565e+05,5.941865840536722856e-03,-4.031898897560381393e-04,-5.515192678706111185e-01,1.308158610221869973e-02,1.000005171195542442e+00,-5.941866026131579180e-03,4.031912572463717290e-04,5.515192080871555991e-01,1.265144424280104270e-02,1.000005052536395933e+00,-1.855948563236897719e-10,1.367490333589651413e-09,-5.978345551937991331e-08
6.300000000000001155e-01,-4.221033919083657674e+05,5.941867049343192708e-03,-4.031907101791612946e-04,-5.515192650817140052e-01,1.308283584193817642e-02,1.000005171233479651e+00,-5.941866209282361047e-03,4.031904735721752835e-04,5.515192077289772232e-01,1.265191287356919221e-02,1.000005052544796991e+00,8.400608316611046789e-10,-2.366069860111792711e-10,-5.735273678197927438e-08
6.303999999999999604e-01,-4.221033920376250171e+05,5.941868865697755124e-03,-4.031914583603085395e-04,-5.515192625824112405e-01,1.308408796277827843e-02,1.000005171269329196e+00,-5.941866982890545504e-03,4.031897240225850820e-04,5.515192074075110362e-01,1.265238489880123919e-02,1.000005052553326168e+00,1.882807209620251943e-09,-1.734337723457470004e-09,-5.517490020423565511e-08
6.308000000000000274e-01,-4.221033921684932429e+05,5.941871174259639315e-03,-4.031919811992308697e-04,-5.515192604727359171e-01,1.308534389930298379e-02,1.000005171302435381e+00,-5.941868271978633514e-03,4.031890411845800840e-04,5.515192070097999499e-01,1.265286220108249350e-02,1.000005052561144137e+00,2.902281005801032876e-09,-2.940014650785680028e-09,-5.346293596719675634e-08
6.311999999999999833e-01,-4.221033923009190476e+05,5.941873867765806554e-03,-4.031921602571498608e-04,-5.515192587025854465e-01,1.308660327610726599e-02,1.000005171332828180e+00,-5.941870029340509327e-03,4.031884290583505510e-04,5.515192063846080517e-01,1.265334475393256435e-02,1.000005052568033292e+00,3.838425297227054944e-09,-3.731198799309786568e-09,-5.231797739480015252e-08
6.316000000000000503e-01,-4.221033924342067912e+05,5.941876801025677661e-03,-4.031919413910431448e-04,-5.515192572201279564e-01,1.308786388041818100e-02,1.000005171361468381e+00,-5.941872185832242775e-03,4.031879097052185447e-04,5.515192054481421469e-01,1.265383058178870014e-02,1.000005052574318265e+00,4.615193434885644930e-09,-4.031685824600061974e-09,-5.177198580952335760e-08
6.320000000000000062e-01,-4.221033925673158374e+05,5.941879719200459341e-03,-4.031913368082122432e-04,-5.515192561995797549e-01,1.308912256605905024e-02,1.000005171389890313e+00,-5.941874568046658957e-03,4.031875339189467072e-04,5.515192043753129880e-01,1.265431665696402190e-02,1.000005052580327902e+00,5.151153800384000725e-09,-3.802889265536006647e-09,-5.182426676686446854e-08
6.324000000000000732e-01,-4.221033926993382629e+05,5.941882263223743042e-03,-4.031903947637363421e-04,-5.515192560333460614e-01,1.309037666740770975e-02,1.000005171419487082e+00,-5.941876881387913624e-03,4.031873354161765507e-04,5.515192035927652947e-01,1.265480031611601955e-02,1.000005052585967613e+00,5.381835829418313288e-09,-3.059347559791411597e-09,-5.244058076669944057e-08
6.328000000000001402e-01,-4.221033928299361141e+05,5.941884069431405645e-03,-4.031891609708968005e-04,-5.515192570362382751e-01,1.309162525798083891e-02,1.000005171450900621e+00,-5.941878789802198732e-03,4.031872693386077326e-04,5.515192034914985220e-01,1.265528053163067490e-02,1.000005052590822840e+00,5.279629206912661576e-09,-1.891632289067850248e-09,-5.354473975316409451e-08
6.331999999999999851e-01,-4.221033929594964720e+05,5.941884879730666494e-03,-4.031876706515175024e-04,-5.515192591646912446e-01,1.309286965635956396e-02,1.000005171483850486e+00,-5.941880028997982045e-03,4.031871992960522097e-04,5.515192041299437076e-01,1.265575844087543297e-02,1.000005052594582500e+00,4.850732684448522125e-09,-4.713554652927692823e-10,-5.503474753698611721e-08
6.336000000000000520e-01,-4.221033930889893672e+05,5.941884581121216827e-03,-4.031859824475774162e-04,-5.515192620095867859e-01,1.309411293283662889e-02,1.000005171517467373e+00,-5.941880467130113315e-03,4.031869541383444359e-04,5.515192052002773071e-01,1.265623688127764934e-02,1.000005052597270128e+00,4.113991103511793757e-09,9.716907670197574842e-10,-5.680930947882245619e-08
6.340000000000000080e-01,-4.221033932195120724e+05,5.941883187896581341e-03,-4.031842186212750622e-04,-5.515192649951534687e-01,1.309535861560329889e-02,1.000005171550689020e+00,-5.941880092926155564e-03,4.031864125079940566e-04,5.515192062226520475e-01,1.265671912569529128e-02,1.000005052599141964e+00,3.094970425776555345e-09,2.193886718994397800e-09,-5.877250142116707821e-08
6.344000000000000750e-01,-4.221033933518013800e+05,5.941880839995069240e-03,-4.031825622018151887e-04,-5.515192675901688935e-01,1.309660915872261182e-02,1.000005171582325714e+00,-5.941878981508910869e-03,4.031855534038237664e-04,5.515192067732671566e-01,1.265720736762564191e-02,1.000005052600492661e+00,1.858486158370920016e-09,2.991202008577765331e-09,-6.081690173687093193e-08
6.348000000000000309e-01,-4.221033934858666616e+05,5.941877837226693278e-03,-4.031811983667335357e-04,-5.515192694850178379e-01,1.309786485332401114e-02,1.000005171610971244e+00,-5.941877282505720996e-03,4.031844465751881863e-04,5.515192066683574090e-01,1.265770163211107219e-02,1.000005052601587563e+00,5.547209722817081357e-10,3.248208454650642479e-09,-6.281666042884381795e-08
6.351999999999999869e-01,-4.221033936209278181e+05,5.941874633324200142e-03,-4.031802399719393456e-04,-5.515192707486961110e-01,1.309912368241012218e-02,1.000005171635252266e+00,-5.941875214071156742e-03,4.031832070294198581e-04,5.515192061024124515e-01,1.265819961563235084e-02,1.000005052602674027e+00,-5.807469566007639195e-10,2.967057480512524242e-09,-6.464628365954183664e-08
6.356000000000000538e-01,-4.221033937557206955e+05,5.941871713358561936e-03,-4.031796949802931868e-04,-5.515192718411930928e-01,1.310038221671348813e-02,1.000005171654433145e+00,-5.941873018836564546e-03,4.031819555876214162e-04,5.515192056382370867e-01,1.265869755960127505e-02,1.000005052603976541e+00,-1.305478002609772314e-09,2.260607328229396334e-09,-6.620295600612280396e-08
6.360000000000000098e-01,-4.221033938890282880e+05,5.941869399129592021e-03,-4.031794971737572247e-04,-5.515192733441842687e-01,1.310163717610905547e-02,1.000005171668900461e+00,-5.941870885131698109e-03,4.031808026587282187e-04,5.515192059394713464e-01,1.265919179204969339e-02,1.000005052605652978e+00,-1.486002106088069041e-09,1.305484970993975313e-09,-6.740471292232541600e-08
6.364000000000000767e-01,-4.221033940201823134e+05,5.941867734980011730e-03,-4.031795674911287791e-04,-5.515192755490723187e-01,1.310288696191352041e-02,1.000005171680097060e+00,-5.941868899569823469e-03,4.031798413259118615e-04,5.515192073762816838e-01,1.265968025514100856e-02,1.000005052607746636e+00,-1.164589811739058511e-09,2.738347830823564810e-10,-6.817279063486836321e-08
6.368000000000000327e-01,-4.221033941493440070e+05,5.941866560601479809e-03,-4.031798564916432709e-04,-5.515192782503320901e-01,1.310413246716646968e-02,1.000005171689899663e+00,-5.941867086815762894e-03,4.031791354827631208e-04,5.515192098130748954e-01,1.266016332638977664e-02,1.000005052610210443e+00,-5.262142830850247144e-10,-7.210088801500556810e-10,-6.843725719463122914e-08
6.372000000000000997e-01,-4.221033942774138995e+05,5.941865708465918043e-03,-4.031803466287752153e-04,-5.515192809047664291e-01,1.310537680494238896e-02,1.000005171699776207e+00,-5.941865504747042073e-03,4.031787100259177480e-04,5.515192127184503912e-01,1.266064357095246506e-02,1.000005052612989997e+00,2.037188759698715934e-10,-1.636602857467243932e-09,-6.818631603788816165e-08
6.376000000000000556e-01,-4.221033944056340843e+05,5.941865151105288172e-03,-4.031810265662158759e-04,-5.515192829687224352e-01,1.310662409962281075e-02,1.000005171710204976e+00,-5.941864296817014370e-03,4.031785571498321509e-04,5.515192154443669947e-01,1.266112456129156461e-02,1.000005052616054213e+00,8.542882738021839728e-10,-2.469416383724977460e-09,-6.752435544044033122e-08
6.380000000000000115e-01,-4.221033945350629510e+05,5.941864987529886684e-03,-4.031818602083058053e-04,-5.515192841469597207e-01,1.310787789701519344e-02,1.000005171720629971e+00,-5.941863643120947475e-03,4.031786577114465251e-04,5.515192174718492879e-01,1.266160931150727385e-02,1.000005052619288737e+00,1.344408939209229548e-09,-3.202496859280173913e-09,-6.667511043279006344e-08
6.384000000000000785e-01,-4.221033946661482332e+05,5.941865319363574816e-03,-4.031827678121475511e-04,-5.515192844724619015e-01,1.310913988574620784e-02,1.000005171729992925e+00,-5.941863656826521477e-03,4.031790018611669654e-04,5.515192185664483659e-01,1.266209901659196349e-02,1.000005052622369606e+00,1.662537053338797310e-09,-3.765950980585703461e-09,-6.590601353551051034e-08
6.388000000000000345e-01,-4.221033947985859704e+05,5.941866150614990606e-03,-4.031836299323193523e-04,-5.515192842574827559e-01,1.311040947032838036e-02,1.000005171737534004e+00,-5.941864324961518458e-03,4.031795942194709207e-04,5.515192188352728841e-01,1.266259263672755639e-02,1.000005052624877599e+00,1.825653472148358603e-09,-4.035712848431648181e-09,-6.542220987171276647e-08
6.391999999999999904e-01,-4.221033949315285427e+05,5.941867380601908478e-03,-4.031843177748682216e-04,-5.515192839304328132e-01,1.311168437324216306e-02,1.000005171743365118e+00,-5.941865537101269010e-03,4.031804426797374295e-04,5.515192186262337648e-01,1.266308750625386344e-02,1.000005052626648183e+00,1.843500639468753644e-09,-3.875095130792104853e-09,-6.530419904837714284e-08
6.396000000000000574e-01,-4.221033950640161056e+05,5.941868845120793982e-03,-4.031847411926076227e-04,-5.515192838033711187e-01,1.311296199386142482e-02,1.000005171748496791e+00,-5.941867150382918773e-03,4.031815432146195681e-04,5.515192182890061856e-01,1.266358069355469698e-02,1.000005052627959579e+00,1.694737875208851552e-09,-3.197977988054611503e-09,-6.551436493307249975e-08
6.400000000000000133e-01,-4.221033951954896329e+05,5.941870332738714323e-03,-4.031848901483290237e-04,-5.515192839285164572e-01,1.311424089264574301e-02,1.000005171754493549e+00,-5.941869011640504329e-03,4.031828718375801875e-04,5.515192179915519022e-01,1.266407048439398275e-02,1.000005052629329150e+00,1.321098209994264749e-09,-2.018310748836283502e-09,-6.593696455503561538e-08
6.404000000000000803e-01,-4.221033953260828857e+05,5.941871574976518265e-03,-4.031848406620741404e-04,-5.515192841624118048e-01,1.311552169343682510e-02,1.000005171763059808e+00,-5.941870919938783274e-03,4.031843809157561933e-04,5.515192177481277325e-01,1.266455728432605739e-02,1.000005052631137037e+00,6.550377349909264346e-10,-4.597463179470753780e-10,-6.641428407228033848e-08
6.408000000000000362e-01,-4.221033954565973254e+05,5.941872274539516940e-03,-4.031847161271806209e-04,-5.515192843301658376e-01,1.311680696770682782e-02,1.000005171775714130e+00,-5.941872590385628358e-03,4.031859908922736930e-04,5.515192175465299940e-01,1.266504350533061499e-02,1.000005052633432978e+00,-3.158461114177724127e-10,1.274765093072123545e-09,-6.678363584367019712e-08
6.412000000000001032e-01,-4.221033955881239381e+05,5.941872207615075258e-03,-4.031846294767523604e-04,-5.515192842873698487e-01,1.311810015326412247e-02,1.000005171793616032e+00,-5.941873689893809041e-03,4.031875803709073121e-04,5.515192173555367727e-01,1.266553248992845389e-02,1.000005052636032010e+00,-1.482278733783148894e-09,2.950894154951731047e-09,-6.693183307593386644e-08
6.416000000000000592e-01,-4.221033957215545233e+05,5.941871344702216902e-03,-4.031846475107886472e-04,-5.515192838667963837e-01,1.311940400842932092e-02,1.000005171817520022e+00,-5.941873947939728742e-03,4.031889907101870269e-04,5.515192170234293201e-01,1.266602697321672112e-02,1.000005052638710090e+00,-2.603237511840383878e-09,4.343199398379720549e-09,-6.684336706364035763e-08
6.420000000000001261e-01,-4.221033958571554977e+05,5.941869887784148943e-03,-4.031847974748307539e-04,-5.515192828749345688e-01,1.312071931915209135e-02,1.000005171847703211e+00,-5.941873270710713688e-03,4.031900575111457960e-04,5.515192162836591860e-01,1.266652780092197665e-02,1.000005052641281811e+00,-3.382926564744759279e-09,5.260036315042106170e-09,-6.659127538277687108e-08
6.424000000000000821e-01,-4.221033959944176022e+05,5.941868182539330329e-03,-4.031850996453717299e-04,-5.515192811981836085e-01,1.312204445066996600e-02,1.000005171883797672e+00,-5.941871781718049278e-03,4.031906627629903159e-04,5.515192149375189867e-01,1.266703349443552840e-02,1.000005052643603065e+00,-3.599178718949325173e-09,5.563117618585973478e-09,-6.626066462178670236e-08
6.428000000000000380e-01,-4.221033961322710966e+05,5.941866576491599758e-03,-4.031855923219242795e-04,-5.515192788864968776e-01,1.312337595849412571e-02,1.000005171924825520e+00,-5.941869776963299918e-03,4.031907820932131023e-04,5.515192130244900293e-01,1.266754087319243820e-02,1.000005052645668302e+00,-3.200471700159912558e-09,5.189771288822801754e-09,-6.586200684832732577e-08
6.432000000000001050e-01,-4.221033962695619557e+05,5.941865338449940116e-03,-4.031863259786323643e-04,-5.515192761228555618e-01,1.312470999865468155e-02,1.000005171969652773e+00,-5.941867644542713454e-03,4.031904976611068708e-04,5.515192108177590091e-01,1.266804646909874647e-02,1.000005052647728210e+00,-2.306092773338153101e-09,4.171682474506457905e-09,-6.530509655267024982e-08
6.435999999999999499e-01,-4.221033964055684628e+05,5.941864678258208972e-03,-4.031873276400066517e-04,-5.515192731659823711e-01,1.312604392589129636e-02,1.000005172017609523e+00,-5.941865793927582698e-03,4.031899666055341986e-04,5.515192087146411071e-01,1.266854812031096601e-02,1.000005052650240644e+00,-1.115669373726035918e-09,2.638965527546922873e-09,-6.445134126398244234e-08
6.440000000000000169e-01,-4.221033965403553448e+05,5.941864788459289871e-03,-4.031885580872197916e-04,-5.515192703458785539e-01,1.312737737209854899e-02,1.000005172068685333e+00,-5.941864589005079779e-03,4.031893631628839661e-04,5.515192071405884411e-01,1.266904603779605079e-02,1.000005052653678561e+00,1.994542100924867611e-10,8.050756641745683562e-10,-6.320529011283326781e-08
6.444000000000000838e-01,-4.221033966747794766e+05,5.941865804585377657e-03,-4.031898915365576103e-04,-5.515192680228224731e-01,1.312871230186415245e-02,1.000005172123083597e+00,-5.941864257945173727e-03,4.031888247120840683e-04,5.515192064285034945e-01,1.266954284038148901e-02,1.000005052658365923e+00,1.546640203929638968e-09,-1.066824473542043322e-09,-6.159431897856393334e-08
6.448000000000000398e-01,-4.221033968101333012e+05,5.941867686387969014e-03,-4.031911372577858758e-04,-5.515192664264334521e-01,1.313005199055836472e-02,1.000005172180528756e+00,-5.941864800129791242e-03,4.031884234371395891e-04,5.515192066238410185e-01,1.267004250640108021e-02,1.000005052664471261e+00,2.886258177771383604e-09,-2.713820646286710381e-09,-5.980259243365537714e-08
6.451999999999999957e-01,-4.221033969475928461e+05,5.941870143563812885e-03,-4.031921003797889788e-04,-5.515192655044054426e-01,1.313139938511218539e-02,1.000005172239965656e+00,-5.941865968259693945e-03,4.031881703458496387e-04,5.515192073647368076e-01,1.267054869839272756e-02,1.000005052672090278e+00,4.175304118940459386e-09,-3.930033939340132898e-09,-5.813966863499331339e-08
6.456000000000000627e-01,-4.221033970877046231e+05,5.941872718507821768e-03,-4.031926529780898100e-04,-5.515192649722636675e-01,1.313275561185395408e-02,1.000005172299931244e+00,-5.941867381019925662e-03,4.031880433905452965e-04,5.515192080304783806e-01,1.267106323056435037e-02,1.000005052681292916e+00,5.337487896106551943e-09,-4.609587544513512464e-09,-5.694178528692361851e-08
6.460000000000001297e-01,-4.221033972301724716e+05,5.941874992891987145e-03,-4.031927717638394927e-04,-5.515192645310695863e-01,1.313411932159899188e-02,1.000005172359224481e+00,-5.941868716747096026e-03,4.031880174746838258e-04,5.515192080878146275e-01,1.267158537430427417e-02,1.000005052692013008e+00,6.276144891119439517e-09,-4.754289155666901329e-09,-5.644325495879343180e-08
6.464000000000000856e-01,-4.221033973740123329e+05,5.941876759237136284e-03,-4.031925154580128868e-04,-5.515192640462038831e-01,1.313548715108672077e-02,1.000005172417123944e+00,-5.941869857052415813e-03,4.031880738100713526e-04,5.515192073539543216e-01,1.267211228605863785e-02,1.000005052703816233e+00,6.902184720471160606e-09,-4.441647941534187377e-09,-5.669224956150742400e-08
6.468000000000000416e-01,-4.221033975179846748e+05,5.941878028532448369e-03,-4.031919596638676418e-04,-5.515192635992106629e-01,1.313685506172482427e-02,1.000005172472984594e+00,-5.941870882770951962e-03,4.031881863108783084e-04,5.515192060291258525e-01,1.267264032717741948e-02,1.000005052715773557e+00,7.145761496407665447e-09,-3.773352989333393637e-09,-5.757008481044323389e-08
6.472000000000001085e-01,-4.221033976611429243e+05,5.941878896538865112e-03,-4.031911401607060760e-04,-5.515192634900102364e-01,1.313821995691115407e-02,1.000005172525890940e+00,-5.941871944486295208e-03,4.031883051980526106e-04,5.515192045923096309e-01,1.267316667926024834e-02,1.000005052726712140e+00,6.952052569904332291e-09,-2.834962653465358112e-09,-5.889770060552024233e-08
6.476000000000000645e-01,-4.221033978032239247e+05,5.941879404170010565e-03,-4.031900443827084396e-04,-5.515192641960595665e-01,1.313958086798500471e-02,1.000005172574945478e+00,-5.941873119011974180e-03,4.031883598532956157e-04,5.515192036540229603e-01,1.267369054279966940e-02,1.000005052735780886e+00,6.285158036384297375e-09,-1.684529412823970035e-09,-6.054203660621482186e-08
6.480000000000000204e-01,-4.221033979447237216e+05,5.941879496052901617e-03,-4.031886497633423768e-04,-5.515192661753760550e-01,1.314093917859889167e-02,1.000005172619865323e+00,-5.941874345300756505e-03,4.031882836351832820e-04,5.515192037340335141e-01,1.267421338414204471e-02,1.000005052742886757e+00,5.150752145112458269e-09,-3.661281590947897124e-10,-6.244134254096422865e-08
6.483999999999999764e-01,-4.221033980866133934e+05,5.941879065093435587e-03,-4.031869763257138906e-04,-5.515192695449108173e-01,1.314229776514960063e-02,1.000005172661250885e+00,-5.941875447085118167e-03,4.031880414987114932e-04,5.515192049967935217e-01,1.267473810129308466e-02,1.000005052748621281e+00,3.618008317420040587e-09,1.065172997602534949e-09,-6.454811729561527045e-08
6.488000000000000433e-01,-4.221033982298272313e+05,5.941878006693318906e-03,-4.031851201333982613e-04,-5.515192739076327788e-01,1.314365943918709145e-02,1.000005172700321188e+00,-5.941876189667031662e-03,4.031876373442566360e-04,5.515192071477956759e-01,1.267526748723871166e-02,1.000005052753755175e+00,1.817026287244394300e-09,2.517210858374654969e-09,-6.675983710291433226e-08
6.491999999999999993e-01,-4.221033983747499879e+05,5.941876247981148218e-03,-4.031832529088922256e-04,-5.515192785222507998e-01,1.314502542177284697e-02,1.000005172738357873e+00,-5.941876331304885885e-03,4.031870971740655614e-04,5.515192096189240889e-01,1.267580271650011435e-02,1.000005052758745183e+00,-8.332373766656298031e-11,3.844265173335789654e-09,-6.890332671094512307e-08
6.495999999999999552e-01,-4.221033985209736857e+05,5.941873786790404822e-03,-4.031815891322691877e-04,-5.515192826584793817e-01,1.314639458378314384e-02,1.000005172776140538e+00,-5.941875677218657129e-03,4.031864457718844510e-04,5.515192118813807554e-01,1.267634258612181097e-02,1.000005052763623725e+00,-1.890428252306064483e-09,4.856639615263228654e-09,-7.077709862635117588e-08
6.500000000000000222e-01,-4.221033986674206681e+05,5.941870768739019627e-03,-4.031803288575427587e-04,-5.515192858403232812e-01,1.314776381757097774e-02,1.000005172813576593e+00,-5.941874156764784080e-03,4.031856944370409350e-04,5.515192136292448311e-01,1.267688388292703174e-02,1.000005052768243807e+00,-3.388025764453073130e-09,5.365579498176238638e-09,-7.221107845012397775e-08
6.503999999999999782e-01,-4.221033988127913326e+05,5.941867550748588210e-03,-4.031795937948660707e-04,-5.515192878998639303e-01,1.314912938442135658e-02,1.000005172849708579e+00,-5.941871902557168371e-03,4.031848421966468480e-04,5.515192147897268748e-01,1.267742272190203710e-02,1.000005052772555025e+00,-4.351808580160820839e-09,5.248401780777282866e-09,-7.311013705546542951e-08
6.508000000000001561e-01,-4.221033989561349154e+05,5.941864654577305380e-03,-4.031793885278396041e-04,-5.515192889587037239e-01,1.315048863390493213e-02,1.000005172883122295e+00,-5.941869268268346570e-03,4.031838871335640838e-04,5.515192154856108919e-01,1.267795625754342126e-02,1.000005052776689718e+00,-4.613691041190082220e-09,4.498605724479604051e-09,-7.347309283201042263e-08
6.512000000000000011e-01,-4.221033990972929168e+05,5.941862586862964486e-03,-4.031796162638807838e-04,-5.515192893665104013e-01,1.315184132061049047e-02,1.000005172912466156e+00,-5.941866743651776084e-03,4.031828483774391311e-04,5.515192159842775554e-01,1.267848399469989791e-02,1.000005052780890136e+00,-4.156788811597589284e-09,3.232113558347335380e-09,-7.338223284580891459e-08
6.516000000000000680e-01,-4.221033992369910120e+05,5.941861633871623263e-03,-4.031801433896252049e-04,-5.515192895193166134e-01,1.315318992043870011e-02,1.000005172936780040e+00,-5.941864802189636592e-03,4.031817946539900861e-04,5.515192165625463216e-01,1.267900810011510400e-02,1.000005052785380766e+00,-3.168318013328785820e-09,1.651264364881197683e-09,-7.295677029173219807e-08
6.520000000000001350e-01,-4.221033993765646010e+05,5.941861783105048360e-03,-4.031808654410021730e-04,-5.515192896182152804e-01,1.315453878549889891e-02,1.000005172955605870e+00,-5.941863770208542263e-03,4.031808607639141917e-04,5.515192173293081979e-01,1.267953255699068478e-02,1.000005052790271298e+00,-1.987103493902853124e-09,-4.677087981231481395e-12,-7.228890708255164554e-08
6.523999999999999799e-01,-4.221033995174098527e+05,5.941862816892746167e-03,-4.031817245770479528e-04,-5.515192895845801857e-01,1.315589248422401741e-02,1.000005172969067768e+00,-5.941863778579577031e-03,4.031802277668467775e-04,5.515192181717279984e-01,1.268006151365837220e-02,1.000005052795515104e+00,-9.616868308637283036e-10,-1.496810201175383104e-09,-7.141285218725812456e-08
6.528000000000000469e-01,-4.221033996603927226e+05,5.941864469537080917e-03,-4.031826731885698061e-04,-5.515192892059298524e-01,1.315725403244299811e-02,1.000005172977969536e+00,-5.941864780442178591e-03,4.031800601938079990e-04,5.515192188652291438e-01,1.268059752920197916e-02,1.000005052800928995e+00,-3.109050976737859351e-10,-2.612994761807142102e-09,-7.034070070854880896e-08
6.532000000000000028e-01,-4.221033998055059928e+05,5.941866503371894155e-03,-4.031836271844874424e-04,-5.515192883229783627e-01,1.315862378967820427e-02,1.000005172983711610e+00,-5.941866577943770607e-03,4.031804282245225724e-04,5.515192191891996609e-01,1.268114048801054737e-02,1.000005052806257400e+00,-7.457187645165674894e-11,-3.198959964870011496e-09,-6.913377870176873330e-08
6.536000000000000698e-01,-4.221033999518798082e+05,5.941868674942757389e-03,-4.031844593370460545e-04,-5.515192868777492041e-01,1.315999952482910240e-02,1.000005172987929125e+00,-5.941868837814270540e-03,4.031812663060830486e-04,5.515192189406721290e-01,1.268168768282386394e-02,1.000005052811235862e+00,-1.628715131513081005e-10,-3.193030963005889789e-09,-6.793707707508644944e-08
6.540000000000000258e-01,-4.221034000981978606e+05,5.941870692176211451e-03,-4.031850443534743672e-04,-5.515192848796262037e-01,1.316137762920620985e-02,1.000005172992027180e+00,-5.941871132989958934e-03,4.031824019175008844e-04,5.515192179391887883e-01,1.268223503985599181e-02,1.000005052815649664e+00,-4.408137474834483704e-10,-2.642435973482758216e-09,-6.694043741539701387e-08
6.543999999999999817e-01,-4.221034002432955895e+05,5.941872260736396835e-03,-4.031853216511050255e-04,-5.515192824238525082e-01,1.316275490993493169e-02,1.000005172996886404e+00,-5.941873045114621534e-03,4.031836364423848425e-04,5.515192161223093636e-01,1.268277891619147557e-02,1.000005052819369578e+00,-7.843782246982899942e-10,-1.685208720183031805e-09,-6.630154314457570308e-08
6.548000000000000487e-01,-4.221034003866612329e+05,5.941873197720927598e-03,-4.031853298787695604e-04,-5.515192797383090539e-01,1.316413012902662924e-02,1.000005173002883829e+00,-5.941874297016118064e-03,4.031848221215232641e-04,5.515192136480091545e-01,1.268331763613902811e-02,1.000005052822349416e+00,-1.099295190466753613e-09,-5.077572462963350630e-10,-6.609029989945724992e-08
6.552000000000000046e-01,-4.221034005286353058e+05,5.941873500980687783e-03,-4.031851926903301324e-04,-5.515192771525823101e-01,1.316550460844385928e-02,1.000005173010149795e+00,-5.941874832156128494e-03,4.031858894400441548e-04,5.515192108756070688e-01,1.268385209187917161e-02,1.000005052824640028e+00,-1.331175440710818947e-09,6.967497140223169461e-10,-6.627697524130837792e-08
6.556000000000000716e-01,-4.221034006702229963e+05,5.941873303821762313e-03,-4.031850675994662499e-04,-5.515192750080039064e-01,1.316688167402052349e-02,1.000005173018921001e+00,-5.941874784065736582e-03,4.031868226365641051e-04,5.515192082619768676e-01,1.268438518436422469e-02,1.000005052826460350e+00,-1.480243974269490614e-09,1.755037097855155492e-09,-6.674602703871101994e-08
6.560000000000000275e-01,-4.221034008126053377e+05,5.941872761324382829e-03,-4.031850852648810081e-04,-5.515192736033984744e-01,1.316826521436891516e-02,1.000005173029782091e+00,-5.941874359658985520e-03,4.031876164265643073e-04,5.515192062837589448e-01,1.268492038972005020e-02,1.000005052828251362e+00,-1.598334602691264816e-09,2.531161683299188586e-09,-6.731963952955055674e-08
6.564000000000000945e-01,-4.221034009565939778e+05,5.941871972552806996e-03,-4.031853072945227505e-04,-5.515192731547065019e-01,1.316965800387106394e-02,1.000005173043642559e+00,-5.941873717627240044e-03,4.031882499885139554e-04,5.515192053572361974e-01,1.268546009932194907e-02,1.000005052830546193e+00,-1.745074433047444362e-09,2.942693991204916454e-09,-6.779747030449811973e-08
6.568000000000001615e-01,-4.221034011022533523e+05,5.941870988911535263e-03,-4.031857226671615416e-04,-5.515192736797189799e-01,1.317106055182342556e-02,1.000005173061460528e+00,-5.941872910806246348e-03,4.031886904533599214e-04,5.515192056624995676e-01,1.268600449267831380e-02,1.000005052833667918e+00,-1.921894711084948248e-09,2.967786198379823021e-09,-6.801721941229743607e-08
6.572000000000000064e-01,-4.221034012488827575e+05,5.941869866563849988e-03,-4.031862842160696637e-04,-5.515192748752393292e-01,1.317247102291107391e-02,1.000005173083910126e+00,-5.941871903723390004e-03,4.031889132430015285e-04,5.515192069627120608e-01,1.268655148108764445e-02,1.000005052837499964e+00,-2.037159540016486581e-09,2.629026931864810596e-09,-6.791252726845442567e-08
6.576000000000000734e-01,-4.221034013953867252e+05,5.941868693249286425e-03,-4.031869618163574464e-04,-5.515192761809648569e-01,1.317388627971412089e-02,1.000005173111169654e+00,-5.941870630277484855e-03,4.031889215741711586e-04,5.515192086523266202e-01,1.268709777016107515e-02,1.000005052841574260e+00,-1.937028198430168491e-09,1.959757813712117991e-09,-6.752863823678012523e-08
6.580000000000000293e-01,-4.221034015408142586e+05,5.941867573678333986e-03,-4.031877750686814368e-04,-5.515192770608732253e-01,1.317530355622078403e-02,1.000005173142896941e+00,-5.941869053154944652e-03,4.031887561330951722e-04,5.515192100811746601e-01,1.268764054829536400e-02,1.000005052845422515e+00,-1.479476610666274894e-09,9.810644137353552452e-10,-6.697969856528374066e-08
6.583999999999999853e-01,-4.221034016848861356e+05,5.941866617211109987e-03,-4.031887794479589921e-04,-5.515192772803241272e-01,1.317672196625803947e-02,1.000005173178362350e+00,-5.941867211300407708e-03,4.031884902144189332e-04,5.515192109037402313e-01,1.268817900712997972e-02,1.000005052848904175e+00,-5.940892977215894710e-10,-2.892335400589245153e-10,-6.637658389596623465e-08
6.588000000000000522e-01,-4.221034018281972967e+05,5.941865961719174083e-03,-4.031900116911936341e-04,-5.515192769719116095e-01,1.317814312477543284e-02,1.000005173216627075e+00,-5.941865255778393425e-03,4.031882076177576921e-04,5.515192111932719632e-01,1.268871497566003911e-02,1.000005052852244614e+00,7.059407806583872791e-10,-1.804073435942004505e-09,-6.577863964629671045e-08
6.592000000000000082e-01,-4.221034019720178912e+05,5.941865800870059673e-03,-4.031914303762194267e-04,-5.515192765132094221e-01,1.317957057037266906e-02,1.000005173256693247e+00,-5.941863460398195615e-03,4.031879721856744124e-04,5.515192113117767247e-01,1.268925235080435934e-02,1.000005052855822862e+00,2.340471864058224494e-09,-3.458190545014248884e-09,-6.520143269739264724e-08
6.596000000000000751e-01,-4.221034021177850082e+05,5.941866345322573129e-03,-4.031928927804270856e-04,-5.515192763465017745e-01,1.318100822881491420e-02,1.000005173297641603e+00,-5.941862178279891729e-03,4.031878098461926028e-04,5.515192116805557321e-01,1.268979555827483979e-02,1.000005052859944676e+00,4.167042681399446558e-09,-5.082934234482746477e-09,-6.466594604237485555e-08
6.600000000000000311e-01,-4.221034022664997610e+05,5.941867700222808538e-03,-4.031941860476756945e-04,-5.515192767899281812e-01,1.318245859856652900e-02,1.000005173338798015e+00,-5.941861735213309174e-03,4.031877175623967634e-04,5.515192125444734472e-01,1.269034771716465865e-02,1.000005052864775923e+00,5.965009499363238543e-09,-6.468485278931113830e-09,-6.424545473393550310e-08
6.604000000000000981e-01,-4.221034024182809517e+05,5.941869738685528340e-03,-4.031950980718167991e-04,-5.515192778676143437e-01,1.318392147082469122e-02,1.000005173379867829e+00,-5.941862300920136911e-03,4.031876920642090008e-04,5.515192137916388182e-01,1.269090932303015666e-02,1.000005052870392541e+00,7.437765391429818074e-09,-7.406007607798237996e-09,-6.407597552549049169e-08
6.608000000000000540e-01,-4.221034025723099476e+05,5.941872087037666957e-03,-4.031954917634591822e-04,-5.515192792789537224e-01,1.318539376356642027e-02,1.000005173421006255e+00,-5.941863811959818310e-03,4.031877552927163374e-04,5.515192149552344825e-01,1.269147803306546266e-02,1.000005052876832723e+00,8.275077848646228418e-09,-7.736470742844819143e-09,-6.432371923992263874e-08
6.612000000000001210e-01,-4.221034027271616505e+05,5.941874257984211885e-03,-4.031953444765150937e-04,-5.515192805917815688e-01,1.318687057270107044e-02,1.000005173462839236e+00,-5.941865993100594982e-03,4.031879552118681001e-04,5.515192154698799198e-01,1.269204966424387036e-02,1.000005052884101353e+00,8.264883616902751751e-09,-7.389264646993562446e-09,-6.512190164897901923e-08
6.616000000000000769e-01,-4.221034028814041521e+05,5.941875842038837202e-03,-4.031947327660042896e-04,-5.515192815226463985e-01,1.318834701831258713e-02,1.000005173506414824e+00,-5.941868454934508791e-03,4.031883374562547423e-04,5.515192150224693668e-01,1.269261999075364626e-02,1.000005052892166235e+00,7.387104328411553400e-09,-6.395309749547377354e-09,-6.650017703169197603e-08
6.620000000000000329e-01,-4.221034030341967009e+05,5.941876623416632135e-03,-4.031937747092238962e-04,-5.515192820637641047e-01,1.318982009168177989e-02,1.000005173553039306e+00,-5.941870800053095959e-03,4.031889033469564991e-04,5.515192137189776078e-01,1.269318655494858228e-02,1.000005052900982072e+00,5.823363536175407695e-09,-4.871362267397112006e-09,-6.834478649686559493e-08
6.624000000000000998e-01,-4.221034031856242800e+05,5.941876567997980696e-03,-4.031925695690381176e-04,-5.515192824034593766e-01,1.319128967227565195e-02,1.000005173604097353e+00,-5.941872689940781542e-03,4.031895795416900606e-04,5.515192119749261490e-01,1.269374966264505931e-02,1.000005052910523773e+00,3.878057199153961410e-09,-2.990027348057002626e-09,-7.042853322758446666e-08
6.627999999999999448e-01,-4.221034033366015065e+05,5.941875746389092133e-03,-4.031911753171191215e-04,-5.515192827987529522e-01,1.319275825027596896e-02,1.000005173660883706e+00,-5.941873878803121713e-03,4.031902204358303360e-04,5.515192102908961225e-01,1.269431210662570059e-02,1.000005052920757365e+00,1.867585970420637675e-09,-9.548812887854966902e-10,-7.250785682977323177e-08
6.632000000000000117e-01,-4.221034034884107532e+05,5.941874283779859621e-03,-4.031896346772977286e-04,-5.515192835103205349e-01,1.319422950742372806e-02,1.000005173724202168e+00,-5.941874243225250471e-03,4.031906505813782600e-04,5.515192090881746445e-01,1.269487776360750907e-02,1.000005052931504768e+00,4.055460915003417099e-11,1.015904080531402492e-09,-7.442214589037376982e-08
6.636000000000000787e-01,-4.221034036420871853e+05,5.941872358281083573e-03,-4.031880225982492432e-04,-5.515192847423708855e-01,1.319570643727257901e-02,1.000005173793682367e+00,-5.941873809442321623e-03,4.031907323735645652e-04,5.515192086253025705e-01,1.269544974287588508e-02,1.000005052942320338e+00,-1.451161238050224789e-09,2.709775315321970995e-09,-7.611706831500697490e-08
6.640000000000000346e-01,-4.221034037979174173e+05,5.941870198959374287e-03,-4.031864721058124905e-04,-5.515192865418825363e-01,1.319718986567806028e-02,1.000005173867341224e+00,-5.941872749146951023e-03,4.031904218228829322e-04,5.515192089621288041e-01,1.269602893833296324e-02,1.000005052952556595e+00,-2.550187576735862827e-09,3.949717070441706446e-09,-7.757975373223757742e-08
6.644000000000001016e-01,-4.221034039553361945e+05,5.941868045774996963e-03,-4.031851533182695619e-04,-5.515192887508867381e-01,1.319867802245528604e-02,1.000005173941986403e+00,-5.941871325693082358e-03,4.031897751045077907e-04,5.515192099959970173e-01,1.269661362765609446e-02,1.000005052961696839e+00,-3.279918085394295524e-09,4.621786238228828281e-09,-7.875488972075572747e-08
6.648000000000000576e-01,-4.221034041131765698e+05,5.941866098358236127e-03,-4.031842169202628470e-04,-5.515192910872966925e-01,1.320016733719137081e-02,1.000005174014268361e+00,-5.941869814031625757e-03,4.031889022727115851e-04,5.515192115671058160e-01,1.269720028683695226e-02,1.000005052969671349e+00,-3.715673389630136381e-09,4.685352448738095560e-09,-7.952019087653638962e-08
6.652000000000001245e-01,-4.221034042702242732e+05,5.941864506927723583e-03,-4.031837385268004161e-04,-5.515192932598158571e-01,1.320165409039678397e-02,1.000005174081625148e+00,-5.941868440520606427e-03,4.031879055978545190e-04,5.515192135244678662e-01,1.269778524914274426e-02,1.000005052976834508e+00,-3.933592882844616501e-09,4.167071054102938765e-09,-7.973534799088355385e-08
6.656000000000000805e-01,-4.221034044257975183e+05,5.941863409756274403e-03,-4.031836960793498052e-04,-5.515192949927318899e-01,1.320313616561853698e-02,1.000005174142621911e+00,-5.941867367388917881e-03,4.031868489615651491e-04,5.515192156753707664e-01,1.269836645118415167e-02,1.000005052983590437e+00,-3.957632643478148360e-09,3.152882215343936340e-09,-7.931736112354315082e-08
6.660000000000000364e-01,-4.221034045800806489e+05,5.941862959590031579e-03,-4.031839880081040332e-04,-5.515192960066609418e-01,1.320461408479319497e-02,1.000005174196733515e+00,-5.941866705579936132e-03,4.031857741824505922e-04,5.515192177155082698e-01,1.269894445145989398e-02,1.000005052990046162e+00,-3.745989904553603811e-09,1.786174346559039894e-09,-7.829115267199426853e-08
6.664000000000001034e-01,-4.221034047340495163e+05,5.941863287860700039e-03,-4.031844774339057857e-04,-5.515192960840747949e-01,1.320609082673513887e-02,1.000005174243889572e+00,-5.941866522752776471e-03,4.031847391383076417e-04,5.515192192890961964e-01,1.269952222518843342e-02,1.000005052996002952e+00,-3.234892076431350461e-09,2.617044018559527840e-10,-7.679497859847117525e-08
6.668000000000000593e-01,-4.221034048890246777e+05,5.941864429354557810e-03,-4.031850386857975359e-04,-5.515192952000915749e-01,1.320757048325643321e-02,1.000005174284102072e+00,-5.941866835614440998e-03,4.031838367395693882e-04,5.515192201563274832e-01,1.270010380335391369e-02,1.000005053001251643e+00,-2.406259883187822357e-09,-1.201946228147638546e-09,-7.504376409173119100e-08
6.672000000000001263e-01,-4.221034050460469443e+05,5.941866284067889512e-03,-4.031855853124889839e-04,-5.515192935625919946e-01,1.320905635880660275e-02,1.000005174317360135e+00,-5.941867606294490289e-03,4.031831753895371412e-04,5.515192202969468882e-01,1.270069236212589825e-02,1.000005053005832423e+00,-1.322226600777853811e-09,-2.409922951842648209e-09,-7.326564510634625549e-08
6.675999999999999712e-01,-4.221034052053521154e+05,5.941868658088978600e-03,-4.031860692074736127e-04,-5.515192915044809796e-01,1.321054939144968542e-02,1.000005174343770120e+00,-5.941868760761200886e-03,4.031828372566429526e-04,5.515192198633118714e-01,1.270128864571298290e-02,1.000005053010029066e+00,-1.026722222866038869e-10,-3.231950830660107465e-09,-7.164116910818307815e-08
6.680000000000000382e-01,-4.221034053662038641e+05,5.941871338450255280e-03,-4.031864554265647722e-04,-5.515192893426735798e-01,1.321204763150367334e-02,1.000005174363754357e+00,-5.941870216332970772e-03,4.031828443532358515e-04,5.515192190632886016e-01,1.270189045207788421e-02,1.000005053014159984e+00,1.122117284507728741e-09,-3.611073328920778869e-09,-7.027938497827790343e-08
6.683999999999999941e-01,-4.221034055271717370e+05,5.941874120795225152e-03,-4.031866926720945802e-04,-5.515192873017173980e-01,1.321354702884344062e-02,1.000005174378133743e+00,-5.941871887790889026e-03,4.031831473621124676e-04,5.515192180619892248e-01,1.270249343082186823e-02,1.000005053018396595e+00,2.233004336125998801e-09,-3.545309982112658520e-09,-6.923972817318713169e-08
6.687999999999999501e-01,-4.221034056867162581e+05,5.941876769494838090e-03,-4.031867060909592867e-04,-5.515192854687932522e-01,1.321504319164408178e-02,1.000005174387998297e+00,-5.941873663250958788e-03,4.031836356752003495e-04,5.515192168993299227e-01,1.270309285228171832e-02,1.000005053022694934e+00,3.106243879301417987e-09,-3.070415758937242862e-09,-6.856946332955971002e-08
6.692000000000000171e-01,-4.221034058438387001e+05,5.941878979147699816e-03,-4.031864264375076322e-04,-5.515192837508594570e-01,1.321653335124438680e-02,1.000005174394466012e+00,-5.941875377610050975e-03,4.031841664241051361e-04,5.515192154355871290e-01,1.270368558181467905e-02,1.000005053026810087e+00,3.601537648841024453e-09,-2.260013402496149210e-09,-6.831527232797895977e-08
6.696000000000000840e-01,-4.221034059985151980e+05,5.941880418334718507e-03,-4.031858410977348325e-04,-5.515192819164732585e-01,1.321801767096379698e-02,1.000005174398541197e+00,-5.941876819033076185e-03,4.031846108256961292e-04,5.515192134179037753e-01,1.270427139941447854e-02,1.000005053030401214e+00,3.599301642322194628e-09,-1.230272038703263821e-09,-6.849856948321075834e-08
6.700000000000001510e-01,-4.221034061517107766e+05,5.941880851727224418e-03,-4.031850303209880398e-04,-5.515192797786307999e-01,1.321949931361206775e-02,1.000005174401128016e+00,-5.941877772162252463e-03,4.031849031602447331e-04,5.515192106968780372e-01,1.270485307065707774e-02,1.000005053033206970e+00,3.079564971954218411e-09,-1.271607433066257453e-10,-6.908175276265637876e-08
6.703999999999999959e-01,-4.221034063049586257e+05,5.941880247722166643e-03,-4.031841576443752091e-04,-5.515192773978583318e-01,1.322098321612322040e-02,1.000005174403069796e+00,-5.941878066758415899e-03,4.031850625117617409e-04,5.515192074390287136e-01,1.270543512306414845e-02,1.000005053035187386e+00,2.180963750743336593e-09,9.048673865318795917e-10,-6.995882961824406721e-08
6.708000000000000629e-01,-4.221034064597129473e+05,5.941878784402269097e-03,-4.031834140586979648e-04,-5.515192751199121668e-01,1.322247411169415188e-02,1.000005174405143693e+00,-5.941877602843035830e-03,4.031851635907056754e-04,5.515192041421661528e-01,1.270602186381497405e-02,1.000005053036515212e+00,1.181559233266737952e-09,1.749532007710562914e-09,-7.097774601394490901e-08
6.712000000000001299e-01,-4.221034066167315468e+05,5.941876757566612322e-03,-4.031829469266586430e-04,-5.515192734228856475e-01,1.322397468539552624e-02,1.000005174408085784e+00,-5.941876356387200582e-03,4.031852676784164024e-04,5.515192014462874104e-01,1.270661553249532831e-02,1.000005053037424707e+00,4.011794117395051096e-10,2.320751757759441369e-09,-7.197659823710012006e-08
6.716000000000000858e-01,-4.221034067757975427e+05,5.941874470256185321e-03,-4.031828145702571965e-04,-5.515192727141191575e-01,1.322548469818335404e-02,1.000005174412720743e+00,-5.941874387404518822e-03,4.031853627677143832e-04,5.515191998996143985e-01,1.270721542232082328e-02,1.000005053038080405e+00,8.285166649968367381e-11,2.548197457186672510e-09,-7.281450475904449604e-08
6.720000000000000417e-01,-4.221034069358673878e+05,5.941872173069162252e-03,-4.031829904940417968e-04,-5.515192731908168389e-01,1.322700145554915607e-02,1.000005174419995813e+00,-5.941871852777873102e-03,4.031853626864426968e-04,5.515191997980070093e-01,1.270781835190715366e-02,1.000005053038564906e+00,3.202912891506204396e-10,2.372192400899950787e-09,-7.339280982954221599e-08
6.723999999999999977e-01,-4.221034070956165087e+05,5.941870058893405915e-03,-4.031834093124981666e-04,-5.515192747732136080e-01,1.322852137325658192e-02,1.000005174430757648e+00,-5.941869000116868985e-03,4.031851687904709899e-04,5.515192011024082630e-01,1.270842024413555184e-02,1.000005053038933944e+00,1.058776536930206014e-09,1.759477972823261793e-09,-7.367080534503855915e-08
6.728000000000000647e-01,-4.221034072540719644e+05,5.941868273774473901e-03,-4.031840203579775185e-04,-5.515192771169011854e-01,1.323004189702783710e-02,1.000005174445439460e+00,-5.941866126147961509e-03,4.031847466737976688e-04,5.515192034431125601e-01,1.270901807271366570e-02,1.000005053039268121e+00,2.147626512391531683e-09,7.263158201503520928e-10,-7.367378862532802941e-08
6.732000000000000206e-01,-4.221034074110817164e+05,5.941866920590874006e-03,-4.031848120404282884e-04,-5.515192797445505057e-01,1.323156289061153124e-02,1.000005174463909130e+00,-5.941863517617159557e-03,4.031841626095842256e-04,5.515192062617111368e-01,1.270961129029704074e-02,1.000005053039686009e+00,3.402973714448920273e-09,-6.494308440628190904e-10,-7.348283936892130441e-08
6.735999999999999766e-01,-4.221034075674009509e+05,5.941866065369731838e-03,-4.031857925214598314e-04,-5.515192822594414679e-01,1.323308686197578223e-02,1.000005174485590009e+00,-5.941861411413658020e-03,4.031835608200606846e-04,5.515192090554229543e-01,1.271020209860405058e-02,1.000005053040318836e+00,4.653956073817633321e-09,-2.231701399146770320e-09,-7.320401851362845491e-08
6.740000000000000435e-01,-4.221034077243381180e+05,5.941865757231976075e-03,-4.031869441269068477e-04,-5.515192844939286188e-01,1.323461791591591143e-02,1.000005174509782657e+00,-5.941859989626564580e-03,4.031831050210587901e-04,5.515192115592800759e-01,1.271079444000230117e-02,1.000005053041312042e+00,5.767605411495513312e-09,-3.839105848057588338e-09,-7.293464854285502952e-08
6.743999999999999995e-01,-4.221034078831563820e+05,5.941866043113210559e-03,-4.031881869439782177e-04,-5.515192864921970584e-01,1.323615989645644288e-02,1.000005174536009012e+00,-5.941859387609634349e-03,4.031829239163774625e-04,5.515192137410507289e-01,1.271139216325080541e-02,1.000005053042877678e+00,6.655503576209753636e-09,-5.263027600755157409e-09,-7.275114632943058268e-08
6.748000000000000664e-01,-4.221034080444656429e+05,5.941866943863925894e-03,-4.031893787250193139e-04,-5.515192883892928721e-01,1.323771456787945812e-02,1.000005174564189137e+00,-5.941859680849803475e-03,4.031830861426774016e-04,5.515192156682171554e-01,1.271199720839861699e-02,1.000005053045347037e+00,7.263014122418920415e-09,-6.292582341912295041e-09,-7.272107571676400539e-08
6.752000000000000224e-01,-4.221034082079276559e+05,5.941868389972618757e-03,-4.031903519620814893e-04,-5.515192903106879152e-01,1.323928068623583636e-02,1.000005174594575497e+00,-5.941860843988747143e-03,4.031836037724483165e-04,5.515192173936580566e-01,1.271260866618809798e-02,1.000005053049113135e+00,7.545983871613815008e-09,-6.748189633172876900e-09,-7.291702985856574060e-08
6.756000000000000894e-01,-4.221034083723801305e+05,5.941870166150659341e-03,-4.031909665858615286e-04,-5.515192923249082613e-01,1.324085441632277295e-02,1.000005174627489835e+00,-5.941862713714227487e-03,4.031844476883258716e-04,5.515192189127918754e-01,1.271322317096025382e-02,1.000005053054446646e+00,7.452436431854003729e-09,-6.518897535656969361e-09,-7.341211638589584254e-08
6.760000000000001563e-01,-4.221034085363726481e+05,5.941871926611897066e-03,-4.031911522019823095e-04,-5.515192944140794307e-01,1.324243092825184466e-02,1.000005174663065599e+00,-5.941864995371148178e-03,4.031855601695241253e-04,5.515192201528443805e-01,1.271383646431598242e-02,1.000005053061282734e+00,6.931240748887790293e-09,-5.592032458184154065e-09,-7.426123505016590798e-08
6.764000000000000012e-01,-4.221034086988318013e+05,5.941873293752006520e-03,-4.031909229700081409e-04,-5.515192964715869284e-01,1.324400645767881933e-02,1.000005174701160460e+00,-5.941867323028176238e-03,4.031868594180881122e-04,5.515192209883034158e-01,1.271444541630221102e-02,1.000005053069181971e+00,5.970723830281410294e-09,-4.063551920028673353e-09,-7.548328351258959401e-08
6.768000000000000682e-01,-4.221034088595720823e+05,5.941873983155516493e-03,-4.031903614237388042e-04,-5.515192983564733975e-01,1.324557990553731392e-02,1.000005174741567915e+00,-5.941869345507715984e-03,4.031882382331904071e-04,5.515192213111218544e-01,1.271504957940012247e-02,1.000005053077516193e+00,4.637647800509459017e-09,-2.123190548397081712e-09,-7.704535154307023959e-08
6.772000000000000242e-01,-4.221034090194251621e+05,5.941873874796849836e-03,-4.031895811106153346e-04,-5.515192999539889618e-01,1.324715326178840108e-02,1.000005174784394768e+00,-5.941870799720410691e-03,4.031895645933937164e-04,5.515192211119150922e-01,1.271565156542623677e-02,1.000005053085757156e+00,3.075076439144897034e-09,-1.651722161821744805e-11,-7.884207386954500407e-08
6.775999999999999801e-01,-4.221034091799034504e+05,5.941872999453166881e-03,-4.031886890827264427e-04,-5.515193011599265338e-01,1.324873066022148188e-02,1.000005174830306709e+00,-5.941871550598767579e-03,4.031906932719897226e-04,5.515192204763728068e-01,1.271625605763256756e-02,1.000005053093634189e+00,1.448854399302423879e-09,2.004189263279856220e-09,-8.068355372703450712e-08
6.780000000000000471e-01,-4.221034093425649917e+05,5.941871483740933206e-03,-4.031877699172827065e-04,-5.515193018228975452e-01,1.325031647799225498e-02,1.000005174880418624e+00,-5.941871600774127106e-03,4.031914909897543428e-04,5.515192194995180985e-01,1.271686787994069472e-02,1.000005053101094665e+00,-1.170331938998847576e-10,3.721072471636263646e-09,-8.232337944669154695e-08
6.784000000000000030e-01,-4.221034095083386637e+05,5.941869519675263556e-03,-4.031868975918811234e-04,-5.515193017757857863e-01,1.325191331181945105e-02,1.000005174935881369e+00,-5.941871078610349612e-03,4.031918684718369355e-04,5.515192182423996892e-01,1.271748995981387791e-02,1.000005053108169006e+00,-1.558935086055923680e-09,4.970879955812183837e-09,-8.353338609712324114e-08
6.788000000000000700e-01,-4.221034096771364566e+05,5.941867372203773860e-03,-4.031861582206982468e-04,-5.515193009834186144e-01,1.325352073781926703e-02,1.000005174997429025e+00,-5.941870200966695680e-03,4.031918081544477771e-04,5.515192168029747766e-01,1.271812209275481956e-02,1.000005053114886966e+00,-2.828762921819327758e-09,5.649933749530319099e-09,-8.418044383784462070e-08
6.792000000000000259e-01,-4.221034098478849046e+05,5.941865374799707063e-03,-4.031856549273852425e-04,-5.515192996524292957e-01,1.325513542290136793e-02,1.000005175065155294e+00,-5.941869204986958627e-03,4.031913747620735969e-04,5.515192154056686169e-01,1.271876107426842505e-02,1.000005053121291843e+00,-3.830187251564753925e-09,5.719834688354408225e-09,-8.424676067875225272e-08
6.796000000000000929e-01,-4.221034100190334721e+05,5.941863867172845169e-03,-4.031854801006406900e-04,-5.515192981598967537e-01,1.325675254399927283e-02,1.000005175138571012e+00,-5.941868269048232801e-03,4.031906975639600933e-04,5.515192143748162135e-01,1.271940215056088785e-02,1.000005053127489330e+00,-4.401875387631537517e-09,5.217463319403311400e-09,-8.378508054018851681e-08
6.800000000000000488e-01,-4.221034101892277249e+05,5.941863097221450861e-03,-4.031856705555069234e-04,-5.515192968540642005e-01,1.325836786223425975e-02,1.000005175216626352e+00,-5.941867470884640290e-03,4.031899244572170814e-04,5.515192139935319871e-01,1.272004112651148149e-02,1.000005053133613764e+00,-4.373663189428944609e-09,4.253901710157999283e-09,-8.286053221340239361e-08
6.804000000000001158e-01,-4.221034103579034563e+05,5.941863159502666636e-03,-4.031861795804197470e-04,-5.515192958901308229e-01,1.325997948710136778e-02,1.000005175297443261e+00,-5.941866817211307814e-03,4.031891672913940402e-04,5.515192143575466943e-01,1.272067616117648903e-02,1.000005053139735534e+00,-3.657708641177648268e-09,2.987710974293195793e-09,-8.153258412857411486e-08
6.808000000000000718e-01,-4.221034105254983879e+05,5.941864013182414188e-03,-4.031868887073241877e-04,-5.515192951761717088e-01,1.326158852571090313e-02,1.000005175377962185e+00,-5.941866322706528675e-03,4.031884692623955053e-04,5.515192152987411500e-01,1.272130843783528774e-02,1.000005053145784029e+00,-2.309524114486871671e-09,1.580555071317626264e-09,-7.987743055881679766e-08
6.812000000000000277e-01,-4.221034106931878487e+05,5.941865547130074920e-03,-4.031876522017195522e-04,-5.515192944055550273e-01,1.326319833815173439e-02,1.000005175454133033e+00,-5.941866070827882262e-03,4.031878154113183827e-04,5.515192163967262973e-01,1.272194142643930971e-02,1.000005053151603596e+00,-5.236978073419606972e-10,1.632095988305520828e-10,-7.800882872999181927e-08
6.816000000000000947e-01,-4.221034108622868080e+05,5.941867626100200313e-03,-4.031883449490511104e-04,-5.515192931750972916e-01,1.326481275888242474e-02,1.000005175521869516e+00,-5.941866204474179416e-03,4.031871787250560770e-04,5.515192171056509940e-01,1.272257909826170555e-02,1.000005053157102308e+00,1.421626020896293863e-09,-1.166223995033386501e-09,-7.606944629756640097e-08
6.820000000000000506e-01,-4.221034110335906153e+05,5.941870094566672339e-03,-4.031888859585775137e-04,-5.515192912019497573e-01,1.326643411034144140e-02,1.000005175578289052e+00,-5.941866857602425347e-03,4.031865663651047565e-04,5.515192169950896561e-01,1.272322392009680482e-02,1.000005053162369650e+00,3.236964246991491656e-09,-2.319593472757241343e-09,-7.420686010117805154e-08
6.824000000000000066e-01,-4.221034112069469993e+05,5.941872774199943689e-03,-4.031892302239886141e-04,-5.515192885413899848e-01,1.326806192373683642e-02,1.000005175622437292e+00,-5.941868085991256106e-03,4.031860295766361013e-04,5.515192159785586856e-01,1.272387555118443918e-02,1.000005053167606794e+00,4.688208687583794720e-09,-3.200647352512818455e-09,-7.256283129919438579e-08
6.828000000000000735e-01,-4.221034113812799333e+05,5.941875489800298518e-03,-4.031893433714844898e-04,-5.515192856216627471e-01,1.326969297412465554e-02,1.000005175655140244e+00,-5.941869842297538805e-03,4.031856331295083709e-04,5.515192143419495041e-01,1.272453085677503586e-02,1.000005053172942526e+00,5.647502759713318721e-09,-3.710241976118914403e-09,-7.127971324294435362e-08
6.832000000000000295e-01,-4.221034115550414426e+05,5.941878101230708975e-03,-4.031891818621080332e-04,-5.515192830367736665e-01,1.327132264166788062e-02,1.000005175678245761e+00,-5.941871989436710993e-03,4.031854152825647616e-04,5.515192125357121222e-01,1.272518525843438844e-02,1.000005053178359971e+00,6.111793997981562754e-09,-3.766579543271544872e-09,-7.050106154427027150e-08
6.836000000000000965e-01,-4.221034117269182461e+05,5.941880487112184868e-03,-4.031886947468968558e-04,-5.515192812591231952e-01,1.327294700313614260e-02,1.000005175693892578e+00,-5.941874316785767524e-03,4.031853711183133499e-04,5.515192109103329576e-01,1.272583482482965087e-02,1.000005053183845138e+00,6.170326417344329517e-09,-3.323628583505947032e-09,-7.034879023759543770e-08
6.840000000000000524e-01,-4.221034118964495719e+05,5.941882473381433771e-03,-4.031878487118068346e-04,-5.515192804744551980e-01,1.327456470072027259e-02,1.000005175704123950e+00,-5.941876544078396501e-03,4.031854628328936704e-04,5.515192095896803703e-01,1.272647814653247306e-02,1.000005053189531035e+00,5.929303037270627907e-09,-2.385878913164184156e-09,-7.088477482763977378e-08
6.844000000000001194e-01,-4.221034120642809430e+05,5.941883778926690743e-03,-4.031866637666225973e-04,-5.515192805805386733e-01,1.327617771409960942e-02,1.000005175710813710e+00,-5.941878335957959632e-03,4.031856354543729556e-04,5.515192085021385360e-01,1.272711711270368105e-02,1.000005053195594629e+00,5.442968731110553460e-09,-1.028312249641647608e-09,-7.207840013734312379e-08
6.848000000000000753e-01,-4.221034122319105663e+05,5.941884063949525938e-03,-4.031852374160477281e-04,-5.515192812714888593e-01,1.327779064956930745e-02,1.000005175715627637e+00,-5.941879355634412281e-03,4.031858200501421815e-04,5.515192074770250974e-01,1.272775620244145055e-02,1.000005053202020155e+00,4.708315113656491580e-09,5.826340944534331989e-10,-7.379446376187814849e-08
6.852000000000000313e-01,-4.221034124010705273e+05,5.941883082784802685e-03,-4.031837370416301394e-04,-5.515192821634847808e-01,1.327940884533466287e-02,1.000005175719917094e+00,-5.941879350597007760e-03,4.031859293417913172e-04,5.515192063571959791e-01,1.272840058394783536e-02,1.000005053208509631e+00,3.732187794924790580e-09,2.192300161177850037e-09,-7.580628880177187057e-08
6.856000000000000982e-01,-4.221034125729663647e+05,5.941880839656734845e-03,-4.031823573933674266e-04,-5.515192829571148314e-01,1.328103613268043735e-02,1.000005175724530515e+00,-5.941878227099234647e-03,4.031858649238330991e-04,5.515192051189286016e-01,1.272905386496398297e-02,1.000005053214587880e+00,2.612557500197842941e-09,3.507530465672505787e-09,-7.783818622986160563e-08
6.860000000000000542e-01,-4.221034127477571019e+05,5.941877630556066485e-03,-4.031812637812386742e-04,-5.515192835726773213e-01,1.328267324280273630e-02,1.000005175729679507e+00,-5.941876074180968241e-03,4.031855447846727464e-04,5.515192039378652433e-01,1.272971649067601574e-02,1.000005053219769957e+00,1.556375098243911737e-09,4.281003434072113562e-09,-7.963481207795553019e-08
6.864000000000001211e-01,-4.221034129244704964e+05,5.941873946254326057e-03,-4.031805527185926817e-04,-5.515192841575908833e-01,1.328431756309747871e-02,1.000005175735021457e+00,-5.941873138474803098e-03,4.031849376424170048e-04,5.515192031249089855e-01,1.273038549296545870e-02,1.000005053223707696e+00,8.077795229585738035e-10,4.384923824323101738e-09,-8.103268189785239883e-08
6.867999999999999661e-01,-4.221034131014213199e+05,5.941870316818997390e-03,-4.031802491123976468e-04,-5.515192849639490857e-01,1.328596435915224000e-02,1.000005175739969498e+00,-5.941869781769137937e-03,4.031840831503758068e-04,5.515192029712494559e-01,1.273105571047588973e-02,1.000005053226301177e+00,5.350498594527963725e-10,3.834037978159982041e-09,-8.199269962982924653e-08
6.872000000000000330e-01,-4.221034132769209682e+05,5.941867193908182028e-03,-4.031803320605362390e-04,-5.515192862117532790e-01,1.328760893816588289e-02,1.000005175744110852e+00,-5.941866438900598665e-03,4.031830896610440434e-04,5.515192036396442399e-01,1.273172195954209128e-02,1.000005053227741136e+00,7.550075833626102018e-10,2.757600507804439799e-09,-8.257210903916956113e-08
6.875999999999999890e-01,-4.221034134500104119e+05,5.941864896643231711e-03,-4.031807627258450467e-04,-5.515192880249569773e-01,1.328924880078629321e-02,1.000005175747540331e+00,-5.941863557077941421e-03,4.031821142650520405e-04,5.515192051648836191e-01,1.273238119981950044e-02,1.000005053228426588e+00,1.339565290289779220e-09,1.351539206993854908e-09,-8.286007335822631603e-08
6.879999999999999449e-01,-4.221034136208354612e+05,5.941863585375207861e-03,-4.031814930622803638e-04,-5.515192904147780961e-01,1.329088481038090234e-02,1.000005175751018216e+00,-5.941861496571605554e-03,4.031813304636780297e-04,5.515192074868122685e-01,1.273303372554257518e-02,1.000005053228790963e+00,2.088803602307010010e-09,-1.625986023340991737e-10,-8.292796582765049607e-08
6.884000000000001229e-01,-4.221034137905435637e+05,5.941863240586950888e-03,-4.031824560151064029e-04,-5.515192932635646361e-01,1.329252085163469370e-02,1.000005175755903419e+00,-5.941860422152130290e-03,4.031808868992441488e-04,5.515192104389352590e-01,1.273368285198279125e-02,1.000005053229143570e+00,2.818434820597848223e-09,-1.569115862254128607e-09,-8.282462937714285545e-08
6.888000000000000789e-01,-4.221034139607283287e+05,5.941863673315878232e-03,-4.031835541049268103e-04,-5.515192963295739714e-01,1.329416214884219724e-02,1.000005175763809762e+00,-5.941860258715738266e-03,4.031808667862146886e-04,5.515192137268981609e-01,1.273433326607016809e-02,1.000005053229599206e+00,3.414600139965695558e-09,-2.687318712121713332e-09,-8.260267581050584340e-08
6.892000000000001458e-01,-4.221034141326883109e+05,5.941864598251409176e-03,-4.031846620656238489e-04,-5.515192993043617209e-01,1.329581302655279823e-02,1.000005175776051525e+00,-5.941860760082370504e-03,4.031812660029809414e-04,5.515192169643224895e-01,1.273498882326362658e-02,1.000005053230097918e+00,3.838169038671013222e-09,-3.396062642907482498e-09,-8.234003923135446712e-08
6.895999999999999908e-01,-4.221034143068595440e+05,5.941865745237528973e-03,-4.031856473829132509e-04,-5.515193018938985281e-01,1.329747513705726615e-02,1.000005175793148293e+00,-5.941861656434590383e-03,4.031820053243820789e-04,5.515192197581830769e-01,1.273565081072060984e-02,1.000005053230519136e+00,4.088802938589930491e-09,-3.642058531171978031e-09,-8.213571545123699025e-08
6.900000000000000577e-01,-4.221034144826510455e+05,5.941866936830856455e-03,-4.031864015152154292e-04,-5.515193038802900238e-01,1.329914694716394750e-02,1.000005175814680847e+00,-5.941862781636089198e-03,4.031829743784553382e-04,5.515192217954252296e-01,1.273631746493337873e-02,1.000005053230863972e+00,4.155194767256620292e-09,-3.427136760090956219e-09,-8.208486479421850390e-08
6.904000000000001247e-01,-4.221034146587805008e+05,5.941868083397366593e-03,-4.031868683537797628e-04,-5.515193051741313912e-01,1.330082469843554653e-02,1.000005175839637994e+00,-5.941864100614363021e-03,4.031840818960732097e-04,5.515192229237491084e-01,1.273698494972741804e-02,1.000005053231388885e+00,3.982783003571299663e-09,-2.786457706553061714e-09,-8.225038228282244290e-08
6.908000000000000806e-01,-4.221034148339217063e+05,5.941869122388302414e-03,-4.031870554972485075e-04,-5.515193058706751028e-01,1.330250438306306709e-02,1.000005175867025642e+00,-5.941865639727345917e-03,4.031852796125047771e-04,5.515192232253425253e-01,1.273764933493213430e-02,1.000005053232601693e+00,3.482660956496963500e-09,-1.775884743730402060e-09,-8.264533257751338624e-08
6.912000000000000366e-01,-4.221034150074021309e+05,5.941869972666527847e-03,-4.031870201366623036e-04,-5.515193062495692411e-01,1.330418381806846607e-02,1.000005175896388820e+00,-5.941867390054320422e-03,4.031865464785105405e-04,5.515192230156942266e-01,1.273830865718916620e-02,1.000005053235108354e+00,2.582612207424617168e-09,-4.736581517630900073e-10,-8.323387501452117476e-08
6.915999999999999925e-01,-4.221034151795787038e+05,5.941870542664384920e-03,-4.031868350691148622e-04,-5.515193066509672670e-01,1.330586385159041041e-02,1.000005175927942025e+00,-5.941869250996427432e-03,4.031878499510339257e-04,5.515192227003437031e-01,1.273896410240640820e-02,1.000005053239371833e+00,1.291667957488418228e-09,1.014881919063521931e-09,-8.395062356392202219e-08
6.920000000000000595e-01,-4.221034153517519590e+05,5.941870764961503133e-03,-4.031865551857107032e-04,-5.515193072806233721e-01,1.330754812816181340e-02,1.000005175962338511e+00,-5.941871030448233823e-03,4.031891161168997648e-04,5.515192225540257454e-01,1.273961974088548381e-02,1.000005053245465403e+00,-2.654867306897679136e-10,2.560931189061598640e-09,-8.472659762670531336e-08
6.924000000000000155e-01,-4.221034155256187078e+05,5.941870605867080601e-03,-4.031862085763065475e-04,-5.515193080850541163e-01,1.330924149492129782e-02,1.000005176000262397e+00,-5.941872478457169669e-03,4.031902315134469161e-04,5.515192225841005769e-01,1.274028089555049974e-02,1.000005053252937870e+00,-1.872590089067871499e-09,4.022937140368571668e-09,-8.550095353943021337e-08
6.927999999999999714e-01,-4.221034157025242457e+05,5.941870039827134783e-03,-4.031858209434898061e-04,-5.515193087672705108e-01,1.331094775931347500e-02,1.000005176042055632e+00,-5.941873333989197703e-03,4.031910770633408527e-04,5.515192225621925459e-01,1.274095185715391418e-02,1.000005053260885290e+00,-3.294162062919547829e-09,5.256119851046545804e-09,-8.620507796486265306e-08
6.932000000000000384e-01,-4.221034158828371437e+05,5.941869033506785684e-03,-4.031854551308167384e-04,-5.515193088954924994e-01,1.331266783095969714e-02,1.000005176087627845e+00,-5.941873385337524335e-03,4.031915731772976806e-04,5.515192221643911985e-01,1.274163398149690506e-02,1.000005053268299138e+00,-4.351830738651141228e-09,6.118046480942194304e-09,-8.673110130086314484e-08
6.936000000000001053e-01,-4.221034160657593748e+05,5.941867587101305054e-03,-4.031852308612444242e-04,-5.515193080492475364e-01,1.331439911436140509e-02,1.000005176136762097e+00,-5.941872544606559454e-03,4.031917072002823938e-04,5.515192211294585034e-01,1.274232504428217741e-02,1.000005053274525491e+00,-4.957505254400695893e-09,6.476339037969625068e-09,-8.691978903296870840e-08
6.940000000000000613e-01,-4.221034162496482604e+05,5.941865821075426567e-03,-4.031852995779761648e-04,-5.515193059957193000e-01,1.331613645555337726e-02,1.000005176189588063e+00,-5.941870910080078276e-03,4.031915257958459996e-04,5.515192193990079428e-01,1.274302016741809748e-02,1.000005053279506839e+00,-5.089004651709361227e-09,6.226217869834821395e-09,-8.659671135724522628e-08
6.944000000000000172e-01,-4.221034164327090839e+05,5.941864034009128673e-03,-4.031857804323212219e-04,-5.515193028498460714e-01,1.331787423309755726e-02,1.000005176246765659e+00,-5.941868771998831504e-03,4.031910985093226161e-04,5.515192172018189565e-01,1.274371391114377527e-02,1.000005053283663292e+00,-4.737989702831291172e-09,5.318077001394225928e-09,-8.564802711497065957e-08
6.948000000000000842e-01,-4.221034166137704742e+05,5.941862660752608889e-03,-4.031866932154447216e-04,-5.515192990919299820e-01,1.331960867435479437e-02,1.000005176309205934e+00,-5.941866541251353273e-03,4.031904788773127976e-04,5.515192150012767636e-01,1.274440260832340223e-02,1.000005053287566392e+00,-3.880498744383842347e-09,3.785661868076044267e-09,-8.409065321846043162e-08
6.952000000000001512e-01,-4.221034167927757371e+05,5.941862134799379136e-03,-4.031879303786579591e-04,-5.515192953744496585e-01,1.332133937667474149e-02,1.000005176377534610e+00,-5.941864634366156653e-03,4.031896923027177893e-04,5.515192132826838289e-01,1.274508591485019361e-02,1.000005053291682655e+00,-2.499566777516837313e-09,1.761924059830253381e-09,-8.209176582951727141e-08
6.955999999999999961e-01,-4.221034169707995025e+05,5.941862734839576353e-03,-4.031892877622117151e-04,-5.515192922337146531e-01,1.332306935758406120e-02,1.000005176451673528e+00,-5.941863378885986306e-03,4.031887609217360644e-04,5.515192123046855910e-01,1.274576689089267079e-02,1.000005053296308066e+00,-6.440464099533027564e-10,-5.268404756507069631e-10,-7.992902906206467151e-08
6.960000000000000631e-01,-4.221034171495537157e+05,5.941864500549886956e-03,-4.031905373860062932e-04,-5.515192899035727958e-01,1.332480359503460110e-02,1.000005176530773587e+00,-5.941862976016372769e-03,4.031877456232592621e-04,5.515192119853919994e-01,1.274645056579097949e-02,1.000005053301636693e+00,1.524533514186965366e-09,-2.791762747031151931e-09,-7.791818079638801464e-08
6.964000000000000190e-01,-4.221034173306173761e+05,5.941867239675530273e-03,-4.031915014190569466e-04,-5.515192883105519694e-01,1.332654669979144516e-02,1.000005176613405489e+00,-5.941863501294513197e-03,4.031867684633194931e-04,5.515192119722139852e-01,1.274714162966759066e-02,1.000005053307839953e+00,3.738381017075187440e-09,-4.732955737453501538e-09,-7.633833798426081785e-08
6.968000000000000860e-01,-4.221034175147284986e+05,5.941870587420669536e-03,-4.031920901441796894e-04,-5.515192871873449976e-01,1.332830077733484532e-02,1.000005176697723597e+00,-5.941864901212257424e-03,4.031859912419078059e-04,5.515192118163483315e-01,1.274784230171326603e-02,1.000005053315088821e+00,5.686208412111759536e-09,-6.098902271883463455e-09,-7.537099666610203030e-08
6.972000000000000419e-01,-4.221034177014651941e+05,5.941874076177453869e-03,-4.031922921513830804e-04,-5.515192862310196453e-01,1.333006446332746925e-02,1.000005176781366467e+00,-5.941866977064186144e-03,4.031855568635937803e-04,5.515192111662338137e-01,1.274855136719998949e-02,1.000005053323516746e+00,7.099113267725054577e-09,-6.735287789300103967e-09,-7.506478583163556095e-08
6.975999999999999979e-01,-4.221034178894831566e+05,5.941877212348421755e-03,-4.031921328447861407e-04,-5.515192852748780350e-01,1.333183356523437793e-02,1.000005176861270328e+00,-5.941869393220901817e-03,4.031855240155731985e-04,5.515192099296347683e-01,1.274926481377085773e-02,1.000005053333177685e+00,7.819127519938240400e-09,-6.608829212942195219e-09,-7.534524326668901040e-08
6.980000000000000648e-01,-4.221034180771528045e+05,5.941879574957251685e-03,-4.031916319325806546e-04,-5.515192844115339721e-01,1.333360299210850815e-02,1.000005176933897122e+00,-5.941871746089744284e-03,4.031858299451040930e-04,5.515192083340861862e-01,1.274997775439265166e-02,1.000005053344041883e+00,7.828867507400638637e-09,-5.801987476561614593e-09,-7.607744778592717694e-08
6.984000000000000208e-01,-4.221034182633223827e+05,5.941880918258122396e-03,-4.031907869958860423e-04,-5.515192839684136539e-01,1.333536907291727608e-02,1.000005176996116463e+00,-5.941873676947379522e-03,4.031863034212975123e-04,5.515192068153568217e-01,1.275068673791876668e-02,1.000005053356015416e+00,7.241310742873985351e-09,-4.483574588529971872e-09,-7.715305683220208266e-08
6.988000000000000878e-01,-4.221034184478781535e+05,5.941881220207975538e-03,-4.031895926133154942e-04,-5.515192843276514045e-01,1.333713120042098396e-02,1.000005177046262128e+00,-5.941874963985210867e-03,4.031867266310623253e-04,5.515192057812007276e-01,1.275139138512098626e-02,1.000005053368904662e+00,6.256222764670915648e-09,-2.865982253168891658e-09,-7.854645067695287253e-08
6.992000000000000437e-01,-4.221034186317789718e+05,5.941880633439984571e-03,-4.031880821690596588e-04,-5.515192857276070004e-01,1.333889204481327959e-02,1.000005177084582364e+00,-5.941875540298618454e-03,4.031869192924627220e-04,5.515192054265151134e-01,1.275209459265039258e-02,1.000005053382327702e+00,5.093141366117881486e-09,-1.162876596936830015e-09,-8.030109188705836232e-08
6.996000000000001107e-01,-4.221034188166259555e+05,5.941879366548384264e-03,-4.031863632082608698e-04,-5.515192881855196516e-01,1.334065622399777801e-02,1.000005177112839094e+00,-5.941875444124855923e-03,4.031868034802937851e-04,5.515192057301753215e-01,1.275280119235256381e-02,1.000005053395669252e+00,3.922423528340823751e-09,4.402720329152801093e-10,-8.245534433015677678e-08
7.000000000000000666e-01,-4.221034190038816305e+05,5.941877581672642267e-03,-4.031846167726519476e-04,-5.515192915350689562e-01,1.334242802536890482e-02,1.000005177133449497e+00,-5.941874754624237864e-03,4.031864145919451781e-04,5.515192065800534893e-01,1.275351565897226737e-02,1.000005053408217659e+00,2.827048404402399129e-09,1.797819293230477206e-09,-8.495501546690320538e-08
7.004000000000000226e-01,-4.221034191941542667e+05,5.941875376462242564e-03,-4.031830513270721959e-04,-5.515192954816484638e-01,1.334420922211497322e-02,1.000005177148721280e+00,-5.941873559119341397e-03,4.031858534229765712e-04,5.515192078768388351e-01,1.275423991337268879e-02,1.000005053419441348e+00,1.817342901166973945e-09,2.802095904375252744e-09,-8.760480962877181810e-08
7.008000000000000895e-01,-4.221034193868327420e+05,5.941872839999517812e-03,-4.031818335375050378e-04,-5.515192996378687207e-01,1.334599800271980656e-02,1.000005177160486980e+00,-5.941871953721852839e-03,4.031852118605291978e-04,5.515192095481754597e-01,1.275497223517562187e-02,1.000005053429181778e+00,8.862776649729009470e-10,3.378323024159999438e-09,-9.008969326096405439e-08
7.012000000000000455e-01,-4.221034195802949253e+05,5.941870112130226249e-03,-4.031810378577034776e-04,-5.515193035799951238e-01,1.334778953732515885e-02,1.000005177170073312e+00,-5.941870049645397306e-03,4.031845232516711661e-04,5.515192115159438524e-01,1.275570781447544697e-02,1.000005053437571734e+00,6.248482894294360435e-11,3.485393967688453498e-09,-9.206405127137884392e-08
7.016000000000000014e-01,-4.221034197725658305e+05,5.941867391407349222e-03,-4.031806462064420880e-04,-5.515193069395527559e-01,1.334957796626350460e-02,1.000005177178394211e+00,-5.941867968859015567e-03,4.031837699245185004e-04,5.515192136691365876e-01,1.275644072726920750e-02,1.000005053444764869e+00,-5.774516663448192588e-10,3.123718076412408673e-09,-9.327041616824516268e-08
7.020000000000000684e-01,-4.221034199621702428e+05,5.941864902532724597e-03,-4.031805941124785592e-04,-5.515193094824338838e-01,1.335135893809569728e-02,1.000005177186032768e+00,-5.941865841384805745e-03,4.031829375715061939e-04,5.515192158543574807e-01,1.275716646734183571e-02,1.000005053450747416e+00,-9.388520811476341876e-10,2.343459027634615943e-09,-9.362807640300729872e-08
7.024000000000000243e-01,-4.221034201487717801e+05,5.941862871013518267e-03,-4.031808272799944533e-04,-5.515193111419375294e-01,1.335313155279527729e-02,1.000005177193280081e+00,-5.941863820353822552e-03,4.031820731646973128e-04,5.515192178966411563e-01,1.275788389126026982e-02,1.000005053455416348e+00,-9.493403042848402862e-10,1.245884702859561405e-09,-9.324529637311229635e-08
7.028000000000000913e-01,-4.221034203333124751e+05,5.941861521350885744e-03,-4.031813272121374998e-04,-5.515193120222000589e-01,1.335489883769136119e-02,1.000005177200163020e+00,-5.941862102352688836e-03,4.031813023866773443e-04,5.515192196669407299e-01,1.275859570126199397e-02,1.000005053458790982e+00,-5.810018030918961962e-10,-2.482546015546843732e-11,-9.235525932904664614e-08
7.032000000000000473e-01,-4.221034205176243559e+05,5.941861062457406105e-03,-4.031820896229721058e-04,-5.515193123742312409e-01,1.335666654371048950e-02,1.000005177206518381e+00,-5.941860917602105607e-03,4.031807909657725872e-04,5.515192211549311274e-01,1.275930724954081261e-02,1.000005053461125781e+00,1.448553004976260716e-10,-1.298657199518601230e-09,-9.121930011346535139e-08
7.036000000000001142e-01,-4.221034207036117441e+05,5.941861624958949713e-03,-4.031830752612322426e-04,-5.515193125061469415e-01,1.335844079552582497e-02,1.000005177212168750e+00,-5.941860473557608255e-03,4.031806717456748717e-04,5.515192224561150658e-01,1.276002419958556164e-02,1.000005053462855065e+00,1.151401341457913841e-09,-2.403515557370880518e-09,-9.005003187567695022e-08
7.040000000000000702e-01,-4.221034208924698178e+05,5.941863175454620803e-03,-4.031841727540068539e-04,-5.515193126292891046e-01,1.336022562170555671e-02,1.000005177217113461e+00,-5.941860881958504689e-03,4.031809822000395073e-04,5.515192236466907039e-01,1.276075006666632129e-02,1.000005053464412708e+00,2.293496116113902250e-09,-3.190553967346524550e-09,-8.898259840073308169e-08
7.044000000000000261e-01,-4.221034210841689492e+05,5.941865478862954665e-03,-4.031852044293225603e-04,-5.515193127332487233e-01,1.336202144189005403e-02,1.000005177221639840e+00,-5.941862120342266546e-03,4.031816509435457710e-04,5.515192246434826862e-01,1.276148472373414382e-02,1.000005053466064497e+00,3.358520688119537301e-09,-3.553485776789343242e-09,-8.808976603713603026e-08
7.048000000000000931e-01,-4.221034212775142514e+05,5.941868150895707711e-03,-4.031859778033181551e-04,-5.515193125910133887e-01,1.336382518345675778e-02,1.000005177226312769e+00,-5.941864048026504475e-03,4.031825411694153543e-04,5.515192251758499475e-01,1.276222454407038506e-02,1.000005053467842631e+00,4.102869203236048090e-09,-3.436633902800800833e-09,-8.741516344112909565e-08
7.052000000000000490e-01,-4.221034214707300998e+05,5.941870767347453078e-03,-4.031863571895653994e-04,-5.515193118945093120e-01,1.336563196880232937e-02,1.000005177231861664e+00,-5.941866447648555018e-03,4.031835238525430416e-04,5.515192249004868819e-01,1.276296412150581920e-02,1.000005053469623206e+00,4.319698898060109205e-09,-2.833337022357766688e-09,-8.699402243017573255e-08
7.056000000000001160e-01,-4.221034216622748645e+05,5.941872958201268283e-03,-4.031863174977908470e-04,-5.515193104319509043e-01,1.336743758621942828e-02,1.000005177239015719e+00,-5.941869051590079227e-03,4.031845350540388430e-04,5.515192235879817773e-01,1.276369878022039911e-02,1.000005053471273220e+00,3.906611189055664290e-09,-1.782443752003978060e-09,-8.684396912705949489e-08
7.059999999999999609e-01,-4.221034218515754910e+05,5.941874449890044256e-03,-4.031859514812977997e-04,-5.515193082212790365e-01,1.336924059180564367e-02,1.000005177248314947e+00,-5.941871548510619348e-03,4.031855814664605077e-04,5.515192212855253295e-01,1.276442671408905931e-02,1.000005053472755367e+00,2.901379424907757354e-09,-3.700148372919563611e-10,-8.693575370699591076e-08
7.064000000000000279e-01,-4.221034220392585848e+05,5.941875078733115621e-03,-4.031854272372135668e-04,-5.515193055515753562e-01,1.337104307123689051e-02,1.000005177259983613e+00,-5.941873602529732130e-03,4.031866922862561379e-04,5.515192183761172817e-01,1.276514977797193161e-02,1.000005053474149364e+00,1.476203383490859444e-09,1.265049042571079335e-09,-8.717545807446214212e-08
7.067999999999999838e-01,-4.221034222268477897e+05,5.941874810460022645e-03,-4.031849200043833930e-04,-5.515193029005424075e-01,1.337284972640387370e-02,1.000005177273946888e+00,-5.941874909815915949e-03,4.031878514296037422e-04,5.515192154763649546e-01,1.276587258522154933e-02,1.000005053475623518e+00,-9.935589330434257960e-11,2.931425220349236777e-09,-8.742417745288832975e-08
7.072000000000000508e-01,-4.221034224160420708e+05,5.941873759125864025e-03,-4.031845548341438058e-04,-5.515193007370213785e-01,1.337466571874754151e-02,1.000005177290069769e+00,-5.941875274135721176e-03,4.031889562443828471e-04,5.515192131867735492e-01,1.276660034310988026e-02,1.000005053477431627e+00,-1.515009857150362294e-09,4.401410239041319422e-09,-8.755024782924891724e-08
7.076000000000001178e-01,-4.221034226079063956e+05,5.941872166398557212e-03,-4.031843874499120052e-04,-5.515192993077331352e-01,1.337649427207772933e-02,1.000005177308525006e+00,-5.941874655869129607e-03,4.031898306012500835e-04,5.515192118266484256e-01,1.276733642704017124e-02,1.000005053479915862e+00,-2.489470572394902881e-09,5.443151338078294765e-09,-8.748108470957305371e-08
7.080000000000000737e-01,-4.221034228023671312e+05,5.941870326786734095e-03,-4.031844259374280223e-04,-5.515192985483393651e-01,1.337833514219762335e-02,1.000005177330064443e+00,-5.941873167567937250e-03,4.031902874145061426e-04,5.515192113284038689e-01,1.276808081003840203e-02,1.000005053483452810e+00,-2.840781203154729706e-09,5.861477078120298778e-09,-8.721993549620776776e-08
7.084000000000001407e-01,-4.221034229982243269e+05,5.941868499031663538e-03,-4.031846712824791010e-04,-5.515192981686369844e-01,1.338018467584432651e-02,1.000005177356021235e+00,-5.941871029812633744e-03,4.031902090035816336e-04,5.515192113513445182e-01,1.276883007788368225e-02,1.000005053488316253e+00,-2.530780970205759317e-09,5.537721102532623674e-09,-8.681729246617919671e-08
7.087999999999999856e-01,-4.221034231936968863e+05,5.941866863476687362e-03,-4.031851457486698297e-04,-5.515192978263889767e-01,1.338203745856962439e-02,1.000005177388053390e+00,-5.941868521210736352e-03,4.031896051477559394e-04,5.515192115098069836e-01,1.276957903993520410e-02,1.000005053494526397e+00,-1.657734048990389120e-09,4.459399086109705479e-09,-8.631658199309555357e-08
7.092000000000000526e-01,-4.221034233872662880e+05,5.941865544741796110e-03,-4.031858892345811210e-04,-5.515192972729950904e-01,1.338388883090389954e-02,1.000005177427809144e+00,-5.941865942115076224e-03,4.031886198100011914e-04,5.515192115616989188e-01,1.277032321869273068e-02,1.000005053501798358e+00,-3.973732801143547988e-10,2.730575420070366355e-09,-8.571129617163109060e-08
7.096000000000001195e-01,-4.221034235784015036e+05,5.941864660013901865e-03,-4.031869256020250781e-04,-5.515192964271791176e-01,1.338573713601349906e-02,1.000005177476649632e+00,-5.941863586639825612e-03,4.031874818477493099e-04,5.515192114818010527e-01,1.277106108581766222e-02,1.000005053509646968e+00,1.073374076253352793e-09,5.562457242318415152e-10,-8.494537806491564425e-08
7.100000000000000755e-01,-4.221034237678908394e+05,5.941864335644537164e-03,-4.031882199619389790e-04,-5.515192953860997838e-01,1.338758465828238965e-02,1.000005177535474132e+00,-5.941861710998295500e-03,4.031864221389066605e-04,5.515192114234044318e-01,1.277179500127313683e-02,1.000005053517609266e+00,2.624646241664030377e-09,-1.797823032318509456e-09,-8.396269535193567890e-08
7.104000000000000314e-01,-4.221034239575464162e+05,5.941864672933361638e-03,-4.031896554114261727e-04,-5.515192943736350051e-01,1.338943679115359511e-02,1.000005177604640139e+00,-5.941860500187954620e-03,4.031855983940237000e-04,5.515192115939651085e-01,1.277253039310858630e-02,1.000005053525448329e+00,4.172745407017564023e-09,-4.057017402472710976e-09,-8.277966989655993757e-08
7.107999999999999874e-01,-4.221034241494607413e+05,5.941865695260896765e-03,-4.031910494177824299e-04,-5.515192936342926400e-01,1.339129977952836781e-02,1.000005177683913837e+00,-5.941860047001088982e-03,4.031850671560869214e-04,5.515192120961232014e-01,1.277327351851960044e-02,1.000005053533194577e+00,5.648259807783384545e-09,-5.982261695508441640e-09,-8.153816943856639909e-08
7.112000000000000544e-01,-4.221034243451152579e+05,5.941867321382235910e-03,-4.031922068699433470e-04,-5.515192933363560757e-01,1.339317803854245606e-02,1.000005177772364862e+00,-5.941860350606293327e-03,4.031848135673084732e-04,5.515192128321066978e-01,1.277402880352438742e-02,1.000005053541024536e+00,6.970775942582996265e-09,-7.393302634873828022e-09,-8.050424937788847046e-08
7.116000000000000103e-01,-4.221034245447676512e+05,5.941869377290716694e-03,-4.031929812950043181e-04,-5.515192935544659392e-01,1.339507224420029806e-02,1.000005177868242612e+00,-5.941861326103622075e-03,4.031848086744207289e-04,5.515192135503975690e-01,1.277479695151456478e-02,1.000005053549091638e+00,8.051187094619549622e-09,-8.172620583589158133e-09,-8.000406837016527106e-08
7.119999999999999662e-01,-4.221034247473410214e+05,5.941871623452013584e-03,-4.031933081086263812e-04,-5.515192943153692795e-01,1.339697903974238977e-02,1.000005177968931402e+00,-5.941862813595902466e-03,4.031850451254027868e-04,5.515192139982234565e-01,1.277557466467723647e-02,1.000005053557469159e+00,8.809856111118008481e-09,-8.262983223594321663e-09,-8.031714582301674454e-08
7.124000000000001442e-01,-4.221034249509370420e+05,5.941873774656383604e-03,-4.031931935849114340e-04,-5.515192956231674826e-01,1.339889248406575875e-02,1.000005178071093237e+00,-5.941864590140480580e-03,4.031855244535660480e-04,5.515192140530613685e-01,1.277635610182008448e-02,1.000005053566207947e+00,9.184515903024048633e-09,-7.669131345386034915e-09,-8.157010611409276635e-08
7.128000000000001002e-01,-4.221034251536652446e+05,5.941875518772278715e-03,-4.031926765287378411e-04,-5.515192974311650120e-01,1.340080659737013201e-02,1.000005178171045728e+00,-5.941866400086552938e-03,4.031862137171441187e-04,5.515192137504045800e-01,1.277713543079051287e-02,1.000005053575447223e+00,9.118685725777175843e-09,-6.462811593722396497e-09,-8.368076043208105830e-08
7.132000000000000561e-01,-4.221034253544737585e+05,5.941876557717535798e-03,-4.031917980706687505e-04,-5.515192996195490416e-01,1.340271787016356249e-02,1.000005178265365391e+00,-5.941868008378699967e-03,4.031870159194603036e-04,5.515192132364949984e-01,1.277790933862089223e-02,1.000005053585490966e+00,8.549338835830977423e-09,-4.782151208446855373e-09,-8.638305404318202818e-08
7.136000000000000121e-01,-4.221034255535907578e+05,5.941876675302240791e-03,-4.031906020731329337e-04,-5.515193020326779605e-01,1.340462660626972474e-02,1.000005178351532464e+00,-5.941869254187953468e-03,4.031877849083816720e-04,5.515192127117938270e-01,1.277867837312173134e-02,1.000005053596743076e+00,7.421114287323171688e-09,-2.817164751261688749e-09,-8.932088413349248412e-08
7.140000000000000790e-01,-4.221034257523576962e+05,5.941875802181033513e-03,-4.031891578409547484e-04,-5.515193045443550490e-01,1.340653649236341061e-02,1.000005178428289732e+00,-5.941870068956930581e-03,4.031883764214434025e-04,5.515192123829870674e-01,1.277944650640253782e-02,1.000005053609508199e+00,5.733224102931477884e-09,-7.814195113458460851e-10,-9.216136798162466448e-08
7.144000000000001460e-01,-4.221034259525594534e+05,5.941874037798253877e-03,-4.031875785077913138e-04,-5.515193070906340145e-01,1.340845259932208801e-02,1.000005178495551261e+00,-5.941870444559042494e-03,4.031886993589159558e-04,5.515192124158628806e-01,1.278021912822216791e-02,1.000005053623787887e+00,3.593239211382992515e-09,1.120851124641972923e-09,-9.467477113389577426e-08
7.147999999999999909e-01,-4.221034261555549456e+05,5.941871617107758602e-03,-4.031860169052823347e-04,-5.515193096669961381e-01,1.341037875455972431e-02,1.000005178554012497e+00,-5.941870378546819896e-03,4.031887369525167684e-04,5.515192129107181485e-01,1.278100040941084273e-02,1.000005053639195340e+00,1.238560938705834946e-09,2.720047234433704830e-09,-9.675627798966246473e-08
7.152000000000000579e-01,-4.221034263615961536e+05,5.941868847955037239e-03,-4.031846410293008290e-04,-5.515193123179520374e-01,1.341231551791627688e-02,1.000005178604728151e+00,-5.941869844737841105e-03,4.031885334290615181e-04,5.515192139224858181e-01,1.278179126602944221e-02,1.000005053655054210e+00,-9.967828038665027535e-10,3.892399760689092825e-09,-9.839546621925876480e-08
7.156000000000000139e-01,-4.221034265696899383e+05,5.941866055061069060e-03,-4.031836016682786676e-04,-5.515193151046214881e-01,1.341425970511041926e-02,1.000005178648744275e+00,-5.941868816284607939e-03,4.031881609643675566e-04,5.515192154898640453e-01,1.278258887166289215e-02,1.000005053670559141e+00,-2.761223538878809780e-09,4.559296088888983856e-09,-9.961475744280079425e-08
7.160000000000000808e-01,-4.221034267780300579e+05,5.941863543883769971e-03,-4.031830024746311690e-04,-5.515193180178536991e-01,1.341620568237160763e-02,1.000005178686791840e+00,-5.941867324534495613e-03,4.031876845304884459e-04,5.515192176122560852e-01,1.278338793960636689e-02,1.000005053684921874e+00,-3.780650725641876431e-09,4.682055857276913591e-09,-1.004055976139284212e-07
7.164000000000000368e-01,-4.221034269848272088e+05,5.941861573409691795e-03,-4.031828793722676881e-04,-5.515193208759078258e-01,1.341814784719567999e-02,1.000005178719153953e+00,-5.941865510014568072e-03,4.031871384356804544e-04,5.515192201787747495e-01,1.278418318974399240e-02,1.000005053697479607e+00,-3.936604876277061127e-09,4.259063412766304207e-09,-1.006971330763661854e-07
7.167999999999999927e-01,-4.221034271891604294e+05,5.941860328681814601e-03,-4.031831965213153804e-04,-5.515193233090427416e-01,1.342008316555766412e-02,1.000005178745805745e+00,-5.941863630847499592e-03,4.031865251543357469e-04,5.515192229268927049e-01,1.278497187412396159e-02,1.000005053707804237e+00,-3.302165684990199246e-09,3.328633020366518480e-09,-1.003821500367152453e-07
7.172000000000000597e-01,-4.221034273914334481e+05,5.941859904107505731e-03,-4.031838628635113194e-04,-5.515193248778522683e-01,1.342201260305261358e-02,1.000005178766734337e+00,-5.941862023700117401e-03,4.031858399895888682e-04,5.515192254876066791e-01,1.278575519432181319e-02,1.000005053715816938e+00,-2.119592611669884885e-09,1.977126077548803373e-09,-9.939024558924813846e-08
7.176000000000000156e-01,-4.221034275932483724e+05,5.941860315660281965e-03,-4.031847617621073395e-04,-5.515193252526341405e-01,1.342394076247495696e-02,1.000005178782259252e+00,-5.941861034808019852e-03,4.031851102566982718e-04,5.515192274919773485e-01,1.278653792843466482e-02,1.000005053721847448e+00,-7.191477378876154347e-10,3.484945909322870183e-10,-9.776065679201195735e-08
7.180000000000000826e-01,-4.221034277967137750e+05,5.941861537468232785e-03,-4.031857753677381916e-04,-5.515193243414688862e-01,1.342587385316326362e-02,1.000005178793161198e+00,-5.941860941800847576e-03,4.031844228858662521e-04,5.515192286761757545e-01,1.278732638729198831e-02,1.000005053726525261e+00,5.956673852086646903e-10,-1.352481871939523184e-09,-9.566529313165261783e-08
7.184000000000000385e-01,-4.221034280035116244e+05,5.941863528056614413e-03,-4.031867894737095354e-04,-5.515193223154238877e-01,1.342781687902261378e-02,1.000005178800548400e+00,-5.941861882539770968e-03,4.031839150012790011e-04,5.515192289446884111e-01,1.278812559091898129e-02,1.000005053730519844e+00,1.645516843444549959e-09,-2.874472430534295159e-09,-9.337073547666108198e-08
7.188000000000001055e-01,-4.221034282140980358e+05,5.941866212528261124e-03,-4.031876842329911218e-04,-5.515193195400878157e-01,1.342977131357122982e-02,1.000005178805561945e+00,-5.941863809107866129e-03,4.031837246411589730e-04,5.515192283703737042e-01,1.278893692992491560e-02,1.000005053734279947e+00,2.403420394994637554e-09,-3.959591832148820489e-09,-9.116971411149421556e-08
7.192000000000000615e-01,-4.221034284274730599e+05,5.941869428335605496e-03,-4.031883321203725071e-04,-5.515193164377396595e-01,1.343173432772609525e-02,1.000005178809133977e+00,-5.941866488638616189e-03,4.031839285928351044e-04,5.515192271169131466e-01,1.278975738397677454e-02,1.000005053737958782e+00,2.939696989306961328e-09,-4.403527537402696090e-09,-8.932082651291750608e-08
7.196000000000000174e-01,-4.221034286415466340e+05,5.941872885388875015e-03,-4.031886185954484817e-04,-5.515193133262695779e-01,1.343369994420748684e-02,1.000005178811893325e+00,-5.941869560364343265e-03,4.031845055204417039e-04,5.515192253135849931e-01,1.279058067417522190e-02,1.000005053741532146e+00,3.325024531750098156e-09,-4.113075006777731912e-09,-8.801268458480393519e-08
7.200000000000000844e-01,-4.221034288540215930e+05,5.941876188376739136e-03,-4.031884782566731587e-04,-5.515193103205667802e-01,1.343566161639507713e-02,1.000005178814205475e+00,-5.941872627504822361e-03,4.031853445559304143e-04,5.515192229743623997e-01,1.279139985163955592e-02,1.000005053744953187e+00,3.560871916774566159e-09,-3.133700742744428142e-09,-8.734620438044515822e-08
7.204000000000000403e-01,-4.221034290633518249e+05,5.941878919479373980e-03,-4.031879228405272492e-04,-5.515193073650420663e-01,1.343761508669096168e-02,1.000005178816262053e+00,-5.941875338200661161e-03,4.031862883526024142e-04,5.515192200391022537e-01,1.279221017784589950e-02,1.000005053748226347e+00,3.581278712819213617e-09,-1.634487924835007627e-09,-8.732593981264358263e-08
7.207999999999999963e-01,-4.221034292693614843e+05,5.941880733526212939e-03,-4.031870418694251910e-04,-5.515193043688774166e-01,1.343956025402566999e-02,1.000005178818182072e+00,-5.941877420099395297e-03,4.031871807539598690e-04,5.515192165081866937e-01,1.279301102459738312e-02,1.000005053751388928e+00,3.313426817641573763e-09,1.388845346779292445e-10,-8.786069072286295523e-08
7.212000000000000632e-01,-4.221034294732768903e+05,5.941881419977077840e-03,-4.031859757187102240e-04,-5.515193013375371267e-01,1.344150123315332630e-02,1.000005178820112972e+00,-5.941878674738100725e-03,4.031878946289649311e-04,5.515192125586036997e-01,1.279380596984004345e-02,1.000005053754467355e+00,2.745238977114317080e-09,1.918910254707171387e-09,-8.877893342695841739e-08
7.216000000000000192e-01,-4.221034296771273366e+05,5.941880925588843496e-03,-4.031848770737973863e-04,-5.515192984206940263e-01,1.344344458683380782e-02,1.000005178822301444e+00,-5.941878970924029807e-03,4.031883367882312173e-04,5.515192085593910720e-01,1.279460106570974587e-02,1.000005053757461404e+00,1.954664813688666847e-09,3.459714433831032748e-09,-8.986130295429717307e-08
7.220000000000000862e-01,-4.221034298828326864e+05,5.941879357976178819e-03,-4.031838791607284217e-04,-5.515192958767572984e-01,1.344539652315976559e-02,1.000005178825151608e+00,-5.941878265528861315e-03,4.031884446660252089e-04,5.515192049911435968e-01,1.279540206871885438e-02,1.000005053760357754e+00,1.092447317503630888e-09,4.565505296787262385e-09,-9.088561370163006359e-08
7.224000000000000421e-01,-4.221034300913495827e+05,5.941876977075564135e-03,-4.031830805241397027e-04,-5.515192939913834413e-01,1.344736031549570617e-02,1.000005178829250552e+00,-5.941876636566453644e-03,4.031881893610680207e-04,5.515192023167434510e-01,1.279621188278439251e-02,1.000005053763161511e+00,3.405091104913271494e-10,5.108836928318077203e-09,-9.167463999038005795e-08
7.228000000000001091e-01,-4.221034303022700478e+05,5.941874156516984903e-03,-4.031825459771989201e-04,-5.515192929827148483e-01,1.344933511242623995e-02,1.000005178835326802e+00,-5.941874286225286295e-03,4.031875855218493765e-04,5.515192008491238695e-01,1.279702937787417782e-02,1.000005053765903540e+00,-1.297083013912514460e-10,5.039544650456331126e-09,-9.213359097870466030e-08
7.232000000000000650e-01,-4.221034305140834767e+05,5.941871303295332904e-03,-4.031823165571049952e-04,-5.515192929334871152e-01,1.345131667235384236e-02,1.000005178844200371e+00,-5.941871492838480574e-03,4.031866968759824691e-04,5.515192006697721139e-01,1.279785011846659194e-02,1.000005053768627139e+00,-1.895431476703346441e-10,4.380318877473914074e-09,-9.226371500137275916e-08
7.236000000000000210e-01,-4.221034307249382255e+05,5.941868761982669993e-03,-4.031824175605166300e-04,-5.515192937930819550e-01,1.345329966727556656e-02,1.000005178856818944e+00,-5.941868537586273563e-03,4.031856274064952159e-04,5.515192016481897941e-01,1.279866864827349654e-02,1.000005053771393149e+00,2.243963964296269431e-10,3.209845978585906118e-09,-9.214489216091692469e-08
7.240000000000000879e-01,-4.221034309335557627e+05,5.941866753523985904e-03,-4.031828551331733410e-04,-5.515192954411178849e-01,1.345528047919691134e-02,1.000005178874432854e+00,-5.941865652660197755e-03,4.031844986736591772e-04,5.515192035477629595e-01,1.279948125462067841e-02,1.000005053774313701e+00,1.100863788149053502e-09,1.643540485836165327e-09,-9.189335492543193595e-08
7.244000000000000439e-01,-4.221034311399004655e+05,5.941865375458267075e-03,-4.031836017155239699e-04,-5.515192977401651708e-01,1.345725918417284457e-02,1.000005178898763392e+00,-5.941863013269649621e-03,4.031834237035632207e-04,5.515192061260965062e-01,1.280028792384278399e-02,1.000005053777596853e+00,2.362188617453797601e-09,-1.780119607492150480e-10,-9.161406866464716359e-08
7.248000000000001108e-01,-4.221034313452402130e+05,5.941864642207273298e-03,-4.031845832484033578e-04,-5.515193005255880632e-01,1.345923980416890986e-02,1.000005178931915983e+00,-5.941860757515585179e-03,4.031824901505967357e-04,5.515192091547069797e-01,1.280109256998793535e-02,1.000005053781530151e+00,3.884691688119112918e-09,-2.093097806622062906e-09,-9.137088108346347326e-08
7.251999999999999558e-01,-4.221034315516176284e+05,5.941864521071845220e-03,-4.031856832983205094e-04,-5.515193035728430671e-01,1.346122869590249752e-02,1.000005178975922338e+00,-5.941859005720459552e-03,4.031817589721495743e-04,5.515192123851162531e-01,1.280190141682459835e-02,1.000005053786382714e+00,5.515351385668165740e-09,-3.924326170935080876e-09,-9.118772681393494395e-08
7.256000000000000227e-01,-4.221034317609400023e+05,5.941864941400287412e-03,-4.031867665298058141e-04,-5.515193066198831318e-01,1.346323179957948681e-02,1.000005179032070979e+00,-5.941857867215564158e-03,4.031812748531681803e-04,5.515192155430289622e-01,1.280272025255216675e-02,1.000005053792269338e+00,7.074184723253329476e-09,-5.491676637633773062e-09,-9.107685416953614777e-08
7.259999999999999787e-01,-4.221034319741024519e+05,5.941865791045303213e-03,-4.031877079781019256e-04,-5.515193094519491579e-01,1.346525199892275974e-02,1.000005179100377228e+00,-5.941857438254693861e-03,4.031810784575522643e-04,5.515192183754541455e-01,1.280355180506885168e-02,1.000005053799090993e+00,8.352790609351956608e-09,-6.629520549661285095e-09,-9.107649501238768153e-08
7.264000000000000457e-01,-4.221034321905688848e+05,5.941866924272520140e-03,-4.031884110308602432e-04,-5.515193119808312616e-01,1.346728780163022540e-02,1.000005179179472847e+00,-5.941857790049205786e-03,4.031812110986071423e-04,5.515192207051631268e-01,1.280439444020750953e-02,1.000005053806578337e+00,9.134223314354039669e-09,-7.199932253100938678e-09,-9.127566813482701491e-08
7.268000000000001126e-01,-4.221034324085859116e+05,5.941868182431959619e-03,-4.031888085050652141e-04,-5.515193142653400660e-01,1.346933396431699084e-02,1.000005179266904909e+00,-5.941858935648941520e-03,4.031817071372587567e-04,5.515192224561135115e-01,1.280524280341675987e-02,1.000005053814417399e+00,9.246783018099224982e-09,-7.101367806457408588e-09,-9.180922655449563763e-08
7.272000000000000686e-01,-4.221034326259618974e+05,5.941869405318158173e-03,-4.031888555611297170e-04,-5.515193164747447252e-01,1.347138380591360492e-02,1.000005179359628960e+00,-5.941860775205184096e-03,4.031825753158087495e-04,5.515192236556232253e-01,1.280609014734931592e-02,1.000005053822374368e+00,8.630112974077064347e-09,-6.280245320967534073e-09,-9.281912149994298034e-08
7.276000000000001355e-01,-4.221034328410555026e+05,5.941870418807179179e-03,-4.031885273756938043e-04,-5.515193188075149244e-01,1.347343218117546572e-02,1.000005179454466431e+00,-5.941863050508960215e-03,4.031837760335669888e-04,5.515192244126592147e-01,1.280693131679579849e-02,1.000005053830350654e+00,7.368298218964064450e-09,-4.751342126815480404e-09,-9.439485570972294681e-08
7.279999999999999805e-01,-4.221034330535234185e+05,5.941871016621568316e-03,-4.031878276938868455e-04,-5.515193213707301201e-01,1.347547777318873312e-02,1.000005179548427714e+00,-5.941865357674262771e-03,4.031852063103796109e-04,5.515192248521141316e-01,1.280776505186551062e-02,1.000005053838348923e+00,5.658947305545170003e-09,-2.621383507234609916e-09,-9.651861598847233381e-08
7.284000000000000474e-01,-4.221034332644970855e+05,5.941870973211503711e-03,-4.031868055384572663e-04,-5.515193240675675401e-01,1.347752366501778556e-02,1.000005179638902009e+00,-5.941867241108982588e-03,4.031867054288786533e-04,5.515192250274915109e-01,1.280859456649552884e-02,1.000005053846399816e+00,3.732102521122881988e-09,-1.001095786129502230e-10,-9.904007602923314835e-08
7.288000000000001144e-01,-4.221034334761130740e+05,5.941870104763463667e-03,-4.031855717036460359e-04,-5.515193265856831450e-01,1.347957592832490711e-02,1.000005179723752802e+00,-5.941868334184811223e-03,4.031880876957480864e-04,5.515192248943486808e-01,1.280942613841918980e-02,1.000005053854521098e+00,1.770578652443566270e-09,2.515992102050494672e-09,-1.016913344642489392e-07
7.292000000000000703e-01,-4.221034336905740201e+05,5.941868352822453000e-03,-4.031843024397403059e-04,-5.515193285271887680e-01,1.348164086100250847e-02,1.000005179801377819e+00,-5.941868471398898538e-03,4.031891929602382063e-04,5.515192243926148041e-01,1.281026633901567215e-02,1.000005053862754290e+00,-1.185764455374771487e-10,4.890520497900438524e-09,-1.041345739638543932e-07
7.296000000000000263e-01,-4.221034339091847651e+05,5.941865841821832896e-03,-4.031832169091410854e-04,-5.515193295992049105e-01,1.348372211312910511e-02,1.000005179870842476e+00,-5.941867713137822214e-03,4.031899297117262030e-04,5.515192235714220237e-01,1.281111914639457283e-02,1.000005053871270588e+00,-1.871315989318556028e-09,6.712802585117586679e-09,-1.060277828868194661e-07
7.299999999999999822e-01,-4.221034341318049701e+05,5.941862879037506859e-03,-4.031825252501096586e-04,-5.515193297359691771e-01,1.348581899659893543e-02,1.000005179932114130e+00,-5.941866285655944720e-03,4.031902861677469363e-04,5.515192226395501107e-01,1.281198423669541522e-02,1.000005053880437478e+00,-3.406618437860886583e-09,7.760917637277681136e-09,-1.070964190663659110e-07
7.304000000000000492e-01,-4.221034343569442863e+05,5.941859902211412206e-03,-4.031823648003323877e-04,-5.515193290994966357e-01,1.348792674228175593e-02,1.000005179986256376e+00,-5.941864491091653280e-03,4.031903064851568544e-04,5.515192219001616714e-01,1.281285722769964254e-02,1.000005053890747897e+00,-4.588880241074289046e-09,7.941684824466690301e-09,-1.071993349643918236e-07
7.308000000000000052e-01,-4.221034345824508346e+05,5.941857400135252230e-03,-4.031827572595403689e-04,-5.515193279948433780e-01,1.349003859053998257e-02,1.000005180035289376e+00,-5.941862641992891152e-03,4.031900546674207033e-04,5.515192216263541392e-01,1.281373176286165066e-02,1.000005053902568442e+00,-5.241857638921265661e-09,7.297407880334401409e-09,-1.063684892388394587e-07
7.312000000000000721e-01,-4.221034348065332742e+05,5.941855824471497377e-03,-4.031836124319485167e-04,-5.515193267462150661e-01,1.349214876016879144e-02,1.000005180081604994e+00,-5.941861032132273075e-03,4.031895945325997786e-04,5.515192219496272141e-01,1.281460248114092010e-02,1.000005053915824504e+00,-5.207660775698175204e-09,5.982100651261926944e-09,-1.047965878520074057e-07
7.316000000000001391e-01,-4.221034350285503897e+05,5.941855500017747919e-03,-4.031847759293508897e-04,-5.515193255620071122e-01,1.349425493037194161e-02,1.000005180127140125e+00,-5.941859919342629658e-03,4.031889951797204942e-04,5.515192227976188910e-01,1.281546750575430181e-02,1.000005053929840848e+00,-4.419324881738129207e-09,4.219250369604573420e-09,-1.027643882212103676e-07
7.320000000000000950e-01,-4.221034352493243059e+05,5.941856548157982247e-03,-4.031860900331089370e-04,-5.515193244403820971e-01,1.349635908774133794e-02,1.000005180172771624e+00,-5.941859499676728669e-03,4.031883458968544155e-04,5.515192239023687382e-01,1.281632929796077888e-02,1.000005053943495259e+00,-2.951518746421855077e-09,2.255863745478405014e-09,-1.005380133589639513e-07
7.324000000000000510e-01,-4.221034354707057937e+05,5.941858855006505215e-03,-4.031874318201108111e-04,-5.515193231834270016e-01,1.349846634154092812e-02,1.000005180218188183e+00,-5.941859880059510365e-03,4.031877560272607614e-04,5.515192248898660443e-01,1.281719347247811149e-02,1.000005053955659751e+00,-1.025053005150600161e-09,3.242071499503021426e-10,-9.829356095725216846e-08
7.328000000000000069e-01,-4.221034356946982443e+05,5.941862111428129756e-03,-4.031887136520851431e-04,-5.515193215244410530e-01,1.350058224376441546e-02,1.000005180262170335e+00,-5.941861069839558286e-03,4.031873307433925268e-04,5.515192254137988304e-01,1.281806610870071458e-02,1.000005053965646207e+00,1.041588571469576063e-09,-1.382908692616237334e-09,-9.611064222259102507e-08
7.332000000000000739e-01,-4.221034359224700602e+05,5.941865915501136006e-03,-4.031898586387700346e-04,-5.515193192814599188e-01,1.350270984913381524e-02,1.000005180302992347e+00,-5.941862995548254089e-03,4.031871367135542693e-04,5.515192252544748319e-01,1.281895078966984944e-02,1.000005053973389568e+00,2.919952881916265675e-09,-2.721925215765346601e-09,-9.402698508687024059e-08
7.336000000000001409e-01,-4.221034361537280492e+05,5.941869886067259292e-03,-4.031907764179715756e-04,-5.515193164446198226e-01,1.350484788062828942e-02,1.000005180338794597e+00,-5.941865521022742479e-03,4.031871803354925249e-04,5.515192243379731796e-01,1.281984673770266564e-02,1.000005053979298397e+00,4.365044516813076925e-09,-3.596082479050740494e-09,-9.210664664305312499e-08
7.339999999999999858e-01,-4.221034363867636421e+05,5.941873728548980986e-03,-4.031913587516904734e-04,-5.515193131827462736e-01,1.350699087342747962e-02,1.000005180368003899e+00,-5.941868455990949316e-03,4.031874105382782865e-04,5.515192227054390717e-01,1.282074892079284115e-02,1.000005053983980874e+00,5.272558031670093737e-09,-3.948213412186939858e-09,-9.047730720190827469e-08
7.344000000000000528e-01,-4.221034366191526642e+05,5.941877231829988289e-03,-4.031915000237372144e-04,-5.515193098043745801e-01,1.350913127482717725e-02,1.000005180389827553e+00,-5.941871559065442857e-03,4.031877415603126141e-04,5.515192204810481780e-01,1.282165011518327478e-02,1.000005053988020753e+00,5.672764545432140704e-09,-3.758463424600316793e-09,-8.932332640210205454e-08
7.348000000000000087e-01,-4.221034368487913744e+05,5.941880225733758153e-03,-4.031911338083130178e-04,-5.515193066884171991e-01,1.351126259168123310e-02,1.000005180404596405e+00,-5.941874556133921667e-03,4.031880824134578020e-04,5.515192178434529247e-01,1.282254401736150802e-02,1.000005053991854576e+00,5.669599836485850197e-09,-3.051394855215806834e-09,-8.884496427441490596e-08
7.352000000000000757e-01,-4.221034370748139336e+05,5.941882547982320004e-03,-4.031902670435839084e-04,-5.515193041836581322e-01,1.351338218398538855e-02,1.000005180413656714e+00,-5.941877180633417868e-03,4.031883606551060566e-04,5.515192149862998550e-01,1.282342801661737197e-02,1.000005053995706605e+00,5.367348902135526956e-09,-1.906388477851753138e-09,-8.919735827728203503e-08
7.356000000000000316e-01,-4.221034372979903128e+05,5.941884044811327099e-03,-4.031889916402507244e-04,-5.515193025096309931e-01,1.351549244622892929e-02,1.000005180418845230e+00,-5.941879213030879132e-03,4.031885324919778284e-04,5.515192120855477720e-01,1.282430437064905476e-02,1.000005053999594162e+00,4.831780447966949055e-09,-4.591482728960941118e-10,-9.042408322113004715e-08
7.359999999999999876e-01,-4.221034375203798991e+05,5.941884591861286251e-03,-4.031874633745671246e-04,-5.515193017134326636e-01,1.351759981869279578e-02,1.000005180421862594e+00,-5.941880489797464818e-03,4.031885755607697423e-04,5.515192093025368392e-01,1.282517923222173568e-02,1.000005054003398008e+00,4.102063821433132862e-09,1.112186202617722330e-09,-9.241089582445738415e-08
7.364000000000001656e-01,-4.221034377444377751e+05,5.941884111568290772e-03,-4.031858570330464422e-04,-5.515193016970983964e-01,1.351971204869177601e-02,1.000005180423894968e+00,-5.941880881929610149e-03,4.031884673977317000e-04,5.515192068078120791e-01,1.282605994441076043e-02,1.000005054006963157e+00,3.229638680622703983e-09,2.610364685257798856e-09,-9.488928631729010021e-08
7.368000000000001215e-01,-4.221034379719407298e+05,5.941882584823727532e-03,-4.031843229527389948e-04,-5.515193022794058209e-01,1.352183491369482633e-02,1.000005180425580287e+00,-5.941880280323040033e-03,4.031881632510857889e-04,5.515192047815439258e-01,1.282695180615789875e-02,1.000005054010163041e+00,2.304500687499988487e-09,3.840298346794064621e-09,-9.749786189505726952e-08
7.372000000000000774e-01,-4.221034382031937130e+05,5.941880074226860847e-03,-4.031829692464129235e-04,-5.515193032600076428e-01,1.352396986002395857e-02,1.000005180427207652e+00,-5.941878625604837295e-03,4.031875939215077867e-04,5.515192033840056185e-01,1.282785575554049387e-02,1.000005054012914174e+00,1.448622023551837668e-09,4.624675094863205799e-09,-9.987600202432389551e-08
7.376000000000000334e-01,-4.221034384369333857e+05,5.941876763542570765e-03,-4.031818740530022992e-04,-5.515193044839641345e-01,1.352611360096724405e-02,1.000005180428954477e+00,-5.941875975181181574e-03,4.031866955168277641e-04,5.515192027346539350e-01,1.282876800105716385e-02,1.000005054015179251e+00,7.883613891909724281e-10,4.821463825464920167e-09,-1.017493101995725624e-07
7.380000000000001004e-01,-4.221034386708962847e+05,5.941872984990847519e-03,-4.031811087440073573e-04,-5.515193058988843156e-01,1.352825983247852616e-02,1.000005180431050578e+00,-5.941872553604403591e-03,4.031854587193429702e-04,5.515192029190858491e-01,1.282968175908452864e-02,1.000005054016984474e+00,4.313864439275949536e-10,4.349975335612901034e-09,-1.029797984664071464e-07
7.384000000000000563e-01,-4.221034389028356527e+05,5.941869194100014503e-03,-4.031807459993836848e-04,-5.515193075714087678e-01,1.353040228129693580e-02,1.000005180433841234e+00,-5.941868734823012657e-03,4.031839648322704393e-04,5.515192039959402326e-01,1.283059031066468604e-02,1.000005054018450412e+00,4.592770018463365744e-10,3.218832886754501021e-09,-1.035754685352330284e-07
7.388000000000000123e-01,-4.221034391315257526e+05,5.941865881885716530e-03,-4.031808405817307391e-04,-5.515193096432520203e-01,1.353253770455994237e-02,1.000005180437817165e+00,-5.941864957799659723e-03,4.031823801001270763e-04,5.515192059784197465e-01,1.283148999822350880e-02,1.000005054019790007e+00,9.240860568068831604e-10,1.539518396337195838e-09,-1.036648322738642491e-07
7.392000000000000792e-01,-4.221034393572708359e+05,5.941863459581632652e-03,-4.031813925369514716e-04,-5.515193122511342638e-01,1.353466748212345597e-02,1.000005180443637620e+00,-5.941861627798431834e-03,4.031809077340691707e-04,5.515192088048699315e-01,1.283238180930632889e-02,1.000005054021228634e+00,1.831783200817449497e-09,-4.848028823008221355e-10,-1.034462643323408315e-07
7.396000000000000352e-01,-4.221034395817280165e+05,5.941862167641940272e-03,-4.031823168276430359e-04,-5.515193154481364823e-01,1.353679708749823581e-02,1.000005180452216536e+00,-5.941859054811741807e-03,4.031797260851747696e-04,5.515192123194130325e-01,1.283327083005971619e-02,1.000005054022881756e+00,3.112830198465088571e-09,-2.590742468266352821e-09,-1.031287234498634575e-07
7.399999999999999911e-01,-4.221034398071154719e+05,5.941862036577235176e-03,-4.031834427182223171e-04,-5.515193191434398789e-01,1.353893369312399522e-02,1.000005180464818011e+00,-5.941857435806835105e-03,4.031789482949154875e-04,5.515192162588432589e-01,1.283416383383014121e-02,1.000005054024697859e+00,4.600770400070564037e-09,-4.494423306829545273e-09,-1.028845966200009343e-07
7.404000000000000581e-01,-4.221034400351520744e+05,5.941862893920661463e-03,-4.031845516162324626e-04,-5.515193230761136212e-01,1.354108302578736246e-02,1.000005180483155343e+00,-5.941856851790513691e-03,4.031786200504467723e-04,5.515192202494080265e-01,1.283506612074766448e-02,1.000005054026533502e+00,6.042130147772273308e-09,-5.931565785690252196e-09,-1.028267055946940900e-07
7.408000000000000140e-01,-4.221034402662702487e+05,5.941864402915881908e-03,-4.031854407939424400e-04,-5.515193268590278253e-01,1.354324692144214491e-02,1.000005180509357272e+00,-5.941857259450300695e-03,4.031787450226624538e-04,5.515192238532734548e-01,1.283597906697982183e-02,1.000005054028296758e+00,7.143465581213592763e-09,-6.695771279986197089e-09,-1.030057543704998579e-07
7.412000000000000810e-01,-4.221034404994192882e+05,5.941866130448101614e-03,-4.031859839081020969e-04,-5.515193301072035537e-01,1.354542271210860092e-02,1.000005180545676886e+00,-5.941858489611199189e-03,4.031793127986261767e-04,5.515192266889783479e-01,1.283689951977859227e-02,1.000005054030037144e+00,7.640836902425562904e-09,-6.671109475920276866e-09,-1.034182252057647133e-07
7.416000000000000369e-01,-4.221034407325775828e+05,5.941867643613226065e-03,-4.031861581804288097e-04,-5.515193325912350897e-01,1.354760473660633797e-02,1.000005180593891874e+00,-5.941860275036610003e-03,4.031803083566308098e-04,5.515192285698787833e-01,1.283782132964563297e-02,1.000005054031922969e+00,7.368576616061106588e-09,-5.849823797999913200e-09,-1.040213563063829838e-07
7.420000000000001039e-01,-4.221034409637434292e+05,5.941868612925868369e-03,-4.031860257609207795e-04,-5.515193343163179440e-01,1.354978728731173233e-02,1.000005180654620407e+00,-5.941862305117974301e-03,4.031816979605529747e-04,5.515192295595154892e-01,1.283873832788690050e-02,1.000005054034149410e+00,6.307807894068151455e-09,-4.327800367804734288e-09,-1.047568024548084509e-07
7.424000000000000599e-01,-4.221034411919420818e+05,5.941868878936362383e-03,-4.031856841900415597e-04,-5.515193354801125603e-01,1.355196763018486419e-02,1.000005180726940113e+00,-5.941864277697143752e-03,4.031834032303610940e-04,5.515192299023643496e-01,1.283964738083402148e-02,1.000005054036873453e+00,4.601239218630925887e-09,-2.280959680465641237e-09,-1.055777482106279308e-07
7.428000000000000158e-01,-4.221034414177766885e+05,5.941868449597533137e-03,-4.031852194239888762e-04,-5.515193363483947842e-01,1.355414768781170072e-02,1.000005180808603900e+00,-5.941865924263757710e-03,4.031852848864892597e-04,5.515192298837664486e-01,1.284055010313576994e-02,1.000005054040246977e+00,2.525333775427185401e-09,6.546250038352505185e-11,-1.064646283355230594e-07
7.432000000000000828e-01,-4.221034416432811413e+05,5.941867437819273873e-03,-4.031846900193202269e-04,-5.515193371174171855e-01,1.355633358343342164e-02,1.000005180896664347e+00,-5.941867017849514383e-03,4.031871543889777856e-04,5.515192297009910982e-01,1.284145242039965579e-02,1.000005054044468711e+00,4.199697594894913344e-10,2.464369657558668214e-09,-1.074164260872478849e-07
7.436000000000000387e-01,-4.221034418710955651e+05,5.941865986450766725e-03,-4.031841464522786431e-04,-5.515193378121806544e-01,1.355853320838045807e-02,1.000005180988048137e+00,-5.941867392500131337e-03,4.031888154921714203e-04,5.515192293926212130e-01,1.284236214473362565e-02,1.000005054049797781e+00,-1.406049364612027563e-09,4.669039892777129830e-09,-1.084195594414083530e-07
7.440000000000001057e-01,-4.221034421033572871e+05,5.941864227429185553e-03,-4.031836643738973057e-04,-5.515193382572728398e-01,1.356075288104140360e-02,1.000005181079886674e+00,-5.941866983851510318e-03,4.031901181973639452e-04,5.515192288469230597e-01,1.284328562795195722e-02,1.000005054056482434e+00,-2.756422324765028797e-09,6.453823466639509177e-09,-1.094103497800702485e-07
7.443999999999999506e-01,-4.221034423407862778e+05,5.941862286256817741e-03,-4.031833622796095152e-04,-5.515193381481392487e-01,1.356299458895384932e-02,1.000005181169693058e+00,-5.941865863533932028e-03,4.031909980728055486e-04,5.515192278977164575e-01,1.284422499063377597e-02,1.000005054064649457e+00,-3.577277114287513715e-09,7.635793196033354574e-09,-1.102504227912248780e-07
7.448000000000000176e-01,-4.221034425823818892e+05,5.941860307565985898e-03,-4.031833857198764953e-04,-5.515193372012865414e-01,1.356525506920407305e-02,1.000005181255549047e+00,-5.941864230061474038e-03,4.031914811474255136e-04,5.515192264723116633e-01,1.284517718298432837e-02,1.000005054074202926e+00,-3.922495488140054221e-09,8.095427549018388569e-09,-1.107289748780715399e-07
7.451999999999999735e-01,-4.221034428258646512e+05,5.941858471901384671e-03,-4.031838621959503693e-04,-5.515193352967396878e-01,1.356752716028292866e-02,1.000005181336294457e+00,-5.941862351010986781e-03,4.031916539107631122e-04,5.515192246975271217e-01,1.284613531755342090e-02,1.000005054084791123e+00,-3.879109602110408783e-09,7.791714812742898955e-09,-1.105992125660648639e-07
7.456000000000000405e-01,-4.221034430686954292e+05,5.941856993678969537e-03,-4.031848494856558711e-04,-5.515193325282008452e-01,1.356980283514862100e-02,1.000005181411642630e+00,-5.941860493358440236e-03,4.031916169590427285e-04,5.515192228790256612e-01,1.284709168655727429e-02,1.000005054095898016e+00,-3.499679470699013084e-09,6.767473386857462275e-09,-1.096491751839678841e-07
7.460000000000001075e-01,-4.221034433091748506e+05,5.941856107575899278e-03,-4.031863050018498246e-04,-5.515193291557595190e-01,1.357207656499503055e-02,1.000005181482174876e+00,-5.941858886012242255e-03,4.031914479040280583e-04,5.515192213629701579e-01,1.284804111621307143e-02,1.000005054107020896e+00,-2.778436342977530504e-09,5.142902178233675625e-09,-1.077927893611274612e-07
7.464000000000000634e-01,-4.221034435471729957e+05,5.941856047847853851e-03,-4.031880927803690702e-04,-5.515193255202303080e-01,1.357434751591149805e-02,1.000005181549160849e+00,-5.941857723355036501e-03,4.031911911357053627e-04,5.515192203744454513e-01,1.284898316525436707e-02,1.000005054117854009e+00,-1.675507182649638160e-09,3.098355336292497875e-09,-1.051457848566528241e-07
7.468000000000001304e-01,-4.221034437841417384e+05,5.941857013383003080e-03,-4.031900242140106188e-04,-5.515193219636118638e-01,1.357661960105568597e-02,1.000005181614182614e+00,-5.941857178977967904e-03,4.031908747149841950e-04,5.515192199245638749e-01,1.284992218561356245e-02,1.000005054128347171e+00,-1.655949648238230765e-10,8.505009735761473455e-10,-1.020390479888888535e-07
7.471999999999999753e-01,-4.221034440224097925e+05,5.941859113314680411e-03,-4.031919100651280299e-04,-5.515193187599684022e-01,1.357889936627235117e-02,1.000005181678619071e+00,-5.941857395827574752e-03,4.031905379099261764e-04,5.515192198173670679e-01,1.285086522350530926e-02,1.000005054138615179e+00,1.717487105659665225e-09,-1.372155201853457462e-09,-9.894260133425092363e-08
7.476000000000000423e-01,-4.221034442640878260e+05,5.941862307848062158e-03,-4.031935961151422070e-04,-5.515193160640901038e-01,1.358119267428193472e-02,1.000005181743125693e+00,-5.941858451949721086e-03,4.031902461339473102e-04,5.515192197393498086e-01,1.285181871661040739e-02,1.000005054148745964e+00,3.855898341072194757e-09,-3.349981194896746450e-09,-9.632474029519499936e-08
7.480000000000001092e-01,-4.221034445100689773e+05,5.941866375954523230e-03,-4.031949678786354765e-04,-5.515193139069495265e-01,1.358350170888231699e-02,1.000005181807292143e+00,-5.941860330734888458e-03,4.031900786097588328e-04,5.515192193906185425e-01,1.285278550667907221e-02,1.000005054158657147e+00,6.045219634771836770e-09,-4.889268876643714651e-09,-9.451633098400691324e-08
7.484000000000000652e-01,-4.221034447596241371e+05,5.941870934335428608e-03,-4.031959327765864036e-04,-5.515193122454258301e-01,1.358582368129030750e-02,1.000005181869666915e+00,-5.941862919525088896e-03,4.031900939409400358e-04,5.515192185982449313e-01,1.285376354203453426e-02,1.000005054168096263e+00,8.014810339712630238e-09,-5.838835646367838278e-09,-9.364718089877044349e-08
7.488000000000000211e-01,-4.221034450107250595e+05,5.941875503778963966e-03,-4.031964035050388234e-04,-5.515193110272016419e-01,1.358815183454874058e-02,1.000005181928200093e+00,-5.941866030926997583e-03,4.031902961960667450e-04,5.515192173565770517e-01,1.285474686477832730e-02,1.000005054176812624e+00,9.472851966382811462e-09,-6.107308972078378390e-09,-9.367062459020303322e-08
7.491999999999999771e-01,-4.221034452609925065e+05,5.941879594768719255e-03,-4.031963026326612068e-04,-5.515193102302567985e-01,1.359047829169167561e-02,1.000005181980917701e+00,-5.941869423345656938e-03,4.031906253957796989e-04,5.515192157899168057e-01,1.285572842684212271e-02,1.000005054184758935e+00,1.017142306231760829e-08,-5.677236881507837646e-09,-9.444033999272960500e-08
7.496000000000000441e-01,-4.221034455088143586e+05,5.941882783461124862e-03,-4.031955902515887264e-04,-5.515193098806306926e-01,1.359279744873344818e-02,1.000005182026470374e+00,-5.941872809338010625e-03,4.031909796933834324e-04,5.515192140897975381e-01,1.285670343755463026e-02,1.000005054192137921e+00,9.974123114236954635e-09,-4.610558205293997791e-09,-9.579083315447434188e-08
7.500000000000000000e-01,-4.221034457540976000e+05,5.941884766431244566e-03,-4.031942980313636964e-04,-5.515193100683245531e-01,1.359510835668392356e-02,1.000005182064281017e+00,-5.941875864496678344e-03,4.031912543523788494e-04,5.515192124749896951e-01,1.285767169506106013e-02,1.000005054199238463e+00,8.901934566221680889e-09,-3.043678984846961977e-09,-9.759333485792609508e-08
7.504000000000000670e-01,-4.221034459983593551e+05,5.941885396434935275e-03,-4.031925461371751681e-04,-5.515193109450273745e-01,1.359741498806249331e-02,1.000005182094379386e+00,-5.941878256338126336e-03,4.031913718056663967e-04,5.515192111678267617e-01,1.285863780012525513e-02,1.000005054206209776e+00,7.140096808938567463e-09,-1.174331508771442323e-09,-9.977720061282724373e-08
7.508000000000001339e-01,-4.221034462440165807e+05,5.941884699093616905e-03,-4.031905274801562814e-04,-5.515193126670878687e-01,1.359972423898269181e-02,1.000005182117215785e+00,-5.941879695175279058e-03,4.031912858174879592e-04,5.515192103553206993e-01,1.285960911694971481e-02,1.000005054212970812e+00,5.003918337846691156e-09,7.583373316777906881e-10,-1.023117671694606656e-07
7.512000000000000899e-01,-4.221034464932813426e+05,5.941882860966538407e-03,-4.031884617842381975e-04,-5.515193152920931929e-01,1.360204256102744494e-02,1.000005182133635762e+00,-5.941879988043355203e-03,4.031909634290872617e-04,5.515192101386394707e-01,1.286059237978171704e-02,1.000005054219318623e+00,2.872923183204478814e-09,2.501644849064142695e-09,-1.051534537221954224e-07
7.516000000000001569e-01,-4.221034467470817035e+05,5.941880181894969651e-03,-4.031865400342162778e-04,-5.515193186948122994e-01,1.360437275270400329e-02,1.000005182144859450e+00,-5.941879075090289626e-03,4.031903644131452696e-04,5.515192105087763919e-01,1.286159047742490430e-02,1.000005054225075796e+00,1.106804680024719989e-09,3.824378928991845061e-09,-1.081860359075648148e-07
7.520000000000000018e-01,-4.221034470045519993e+05,5.941877004008657044e-03,-4.031848872512435659e-04,-5.515193225637686769e-01,1.360671237910469726e-02,1.000005182152311489e+00,-5.941877043920380276e-03,4.031894385752698832e-04,5.515192113682936270e-01,1.286260088405453278e-02,1.000005054230160173e+00,-3.991172323192238025e-11,4.551324026317270233e-09,-1.111954750498966860e-07
7.524000000000000687e-01,-4.221034472633213154e+05,5.941873649116814413e-03,-4.031835614753989357e-04,-5.515193264823012864e-01,1.360905456855761309e-02,1.000005182157311046e+00,-5.941874129204265109e-03,4.031881483111593228e-04,5.515192125811451129e-01,1.286361648271184231e-02,1.000005054234570201e+00,-4.800874506966090749e-10,4.586835760387111827e-09,-1.139011561734903921e-07
7.528000000000001357e-01,-4.221034475204611081e+05,5.941870392790743645e-03,-4.031825829304436378e-04,-5.515193300529035447e-01,1.361139086463976876e-02,1.000005182160844441e+00,-5.941870698040545642e-03,4.031865066063077788e-04,5.515192140259275178e-01,1.286462845056890458e-02,1.000005054238353841e+00,-3.052498019975868893e-10,3.923675864140989400e-09,-1.160269760269727612e-07
7.531999999999999806e-01,-4.221034477737162379e+05,5.941867475188327904e-03,-4.031819660787648520e-04,-5.515193330151605400e-01,1.361371487397258426e-02,1.000005182163551165e+00,-5.941867207659716661e-03,4.031846085694219145e-04,5.515192156399512102e-01,1.286562994403388921e-02,1.000005054241591251e+00,2.675286112432950780e-10,2.642490657062471215e-09,-1.173752093297508736e-07
7.536000000000000476e-01,-4.221034480224372237e+05,5.941865119689178007e-03,-4.031817270193877403e-04,-5.515193353117416875e-01,1.361602507954504451e-02,1.000005182165860651e+00,-5.941864125146785990e-03,4.031826342280908117e-04,5.515192174360064037e-01,1.286661894496510423e-02,1.000005054244365477e+00,9.945423920174056853e-10,9.072087030713958666e-10,-1.178757352837678241e-07
7.540000000000000036e-01,-4.221034482678160421e+05,5.941863527815885102e-03,-4.031818610210939559e-04,-5.515193370685217422e-01,1.361832556016485257e-02,1.000005182168145490e+00,-5.941861825380261204e-03,4.031808134139368456e-04,5.515192194660603064e-01,1.286759900249362029e-02,1.000005054246731806e+00,1.702435623897324835e-09,-1.047607157110292536e-09,-1.176024614357729092e-07
7.544000000000000705e-01,-4.221034485123114428e+05,5.941862844186829827e-03,-4.031823107109576984e-04,-5.515193384943513077e-01,1.362062429745855910e-02,1.000005182170832452e+00,-5.941860510388254427e-03,4.031793643756897603e-04,5.515192217378555029e-01,1.286857755188316153e-02,1.000005054248696901e+00,2.333798575400447550e-09,-2.946335267938176433e-09,-1.167564958048927792e-07
7.548000000000000265e-01,-4.221034487585464958e+05,5.941863112449957685e-03,-4.031829530014433612e-04,-5.515193397573681100e-01,1.362292983168643216e-02,1.000005182174467322e+00,-5.941860190154920653e-03,4.031784342044069346e-04,5.515192241395252548e-01,1.286956256954641283e-02,1.000005054250236558e+00,2.922295037031952258e-09,-4.518797036426672187e-09,-1.156178428551868365e-07
7.552000000000000934e-01,-4.221034490081341355e+05,5.941864247851921972e-03,-4.031836184993918852e-04,-5.515193409066373453e-01,1.362524776590894569e-02,1.000005182179748209e+00,-5.941860727725869346e-03,4.031780693678820656e-04,5.515192264296810976e-01,1.287055906832530912e-02,1.000005054251339232e+00,3.520126052626582069e-09,-5.549131509819619362e-09,-1.144769562477776503e-07
7.556000000000001604e-01,-4.221034492610073066e+05,5.941866036886268854e-03,-4.031841353243339403e-04,-5.515193418675096160e-01,1.362757868503414703e-02,1.000005182187556851e+00,-5.941861911632905120e-03,4.031782266877427631e-04,5.515192282974749061e-01,1.287156700560143120e-02,1.000005054252056436e+00,4.125253363733427658e-09,-5.908636591177122976e-09,-1.135700347099088958e-07
7.560000000000001164e-01,-4.221034495155078475e+05,5.941868161069171345e-03,-4.031843764013357803e-04,-5.515193424944985212e-01,1.362991842128458662e-02,1.000005182199013243e+00,-5.941863511793090899e-03,4.031788112765682984e-04,5.515192294545520069e-01,1.287258154064488229e-02,1.000005054252531611e+00,4.649276080445630122e-09,-5.565124767481846590e-09,-1.130399465143483440e-07
7.564000000000000723e-01,-4.221034497692352161e+05,5.941870241772994124e-03,-4.031842904781432284e-04,-5.515193426514760633e-01,1.363226052349450317e-02,1.000005182215558674e+00,-5.941865303128983020e-03,4.031797159147173029e-04,5.515192297252149434e-01,1.287359550383867200e-02,1.000005054252981029e+00,4.938644011104331710e-09,-4.574563425925517318e-09,-1.129262611199166599e-07
7.568000000000000282e-01,-4.221034500202126219e+05,5.941871904958032601e-03,-4.031839066508626141e-04,-5.515193422885882324e-01,1.363459977716308807e-02,1.000005182238995705e+00,-5.941867071668987567e-03,4.031808428476589068e-04,5.515192291158564908e-01,1.287460292956494820e-02,1.000005054253633840e+00,4.833289045033661857e-09,-3.063803203707301387e-09,-1.131727317416064693e-07
7.572000000000000952e-01,-4.221034502678713179e+05,5.941872854651821488e-03,-4.031833133647207742e-04,-5.515193414782747494e-01,1.363693513619394782e-02,1.000005182271406001e+00,-5.941868621557974683e-03,4.031821050578060723e-04,5.515192278346634502e-01,1.287560201036689646e-02,1.000005054254673453e+00,4.233093846804647509e-09,-1.208306914701924584e-09,-1.136436112991745517e-07
7.576000000000000512e-01,-4.221034505133755738e+05,5.941872929417247977e-03,-4.031826233359375841e-04,-5.515193403840997766e-01,1.363927069910661136e-02,1.000005182314862351e+00,-5.941869783826233750e-03,4.031834164987777871e-04,5.515192262311376936e-01,1.287659610379198426e-02,1.000005054256218662e+00,3.145591014226678528e-09,7.931628402029280989e-10,-1.141529620829473401e-07
7.580000000000000071e-01,-4.221034507591462461e+05,5.941872118119214882e-03,-4.031819430955932253e-04,-5.515193391819741553e-01,1.364161425956109466e-02,1.000005182370936385e+00,-5.941870417373124047e-03,4.031846841291324211e-04,5.515192246696574152e-01,1.287759231492462651e-02,1.000005054258344517e+00,1.700746090835258961e-09,2.741033539195841112e-09,-1.145123167400896591e-07
7.584000000000000741e-01,-4.221034510077847517e+05,5.941870535459945618e-03,-4.031813633924759559e-04,-5.515193379911356164e-01,1.364397407163651932e-02,1.000005182440099949e+00,-5.941870403258682660e-03,4.031858110019663445e-04,5.515192234052651576e-01,1.287859829558589235e-02,1.000005054261097426e+00,1.322012629575985976e-10,4.447609490388585579e-09,-1.145858704587610077e-07
7.588000000000000300e-01,-4.221034512609019876e+05,5.941868382128998038e-03,-4.031809714591325913e-04,-5.515193368527242512e-01,1.364635529958131005e-02,1.000005182521241043e+00,-5.941869648670107008e-03,4.031867123393030345e-04,5.515192225264523573e-01,1.287961871749958645e-02,1.000005054264499371e+00,-1.266541108969898577e-09,5.740880170443211916e-09,-1.143262718938942157e-07
7.591999999999999860e-01,-4.221034515183820622e+05,5.941865914208131240e-03,-4.031808675456493587e-04,-5.515193357435399513e-01,1.364875777427719539e-02,1.000005182611632959e+00,-5.941868113317374037e-03,4.031873374762880179e-04,5.515192219747419022e-01,1.288065304556931627e-02,1.000005054268585658e+00,-2.199109242796704056e-09,6.469930638659283917e-09,-1.137687980490298401e-07
7.595999999999999419e-01,-4.221034517784208292e+05,5.941863423994634026e-03,-4.031811625089023999e-04,-5.515193345968396610e-01,1.365117611269180305e-02,1.000005182707562890e+00,-5.941865848876362599e-03,4.031876838048904245e-04,5.515192216102365874e-01,1.288169565736872919e-02,1.000005054273479743e+00,-2.424881728572969575e-09,6.521295988024672363e-09,-1.129866030735726667e-07
7.600000000000000089e-01,-4.221034520383473136e+05,5.941861216570958754e-03,-4.031819475787755511e-04,-5.515193333267457421e-01,1.365360217964956512e-02,1.000005182805403070e+00,-5.941863025711450683e-03,4.031877911023606497e-04,5.515192212923542003e-01,1.288273829547747530e-02,1.000005054279436978e+00,-1.809140491929039918e-09,5.843523585098622103e-09,-1.120343915417265634e-07
7.604000000000001869e-01,-4.221034522958394373e+05,5.941859572588096584e-03,-4.031832510326454006e-04,-5.515193318633891950e-01,1.365602880375767214e-02,1.000005182902572232e+00,-5.941859928456057552e-03,4.031877183573453973e-04,5.515192209503340104e-01,1.288377376662769476e-02,1.000005054286799755e+00,-3.558679609674819666e-10,4.467324699996676890e-09,-1.109130551846249091e-07
7.608000000000000318e-01,-4.221034525500145392e+05,5.941858707903368252e-03,-4.031850096511681259e-04,-5.515193301844860674e-01,1.365845307899667301e-02,1.000005182997890651e+00,-5.941856923153067578e-03,4.031875208781309384e-04,5.515192206102141892e-01,1.288479922545282194e-02,1.000005054295859397e+00,1.784750300673487722e-09,2.511226962812439234e-09,-1.095742718781878011e-07
7.612000000000000988e-01,-4.221034528018729179e+05,5.941858749579738939e-03,-4.031870743050241027e-04,-5.515193283216350828e-01,1.366087775225374203e-02,1.000005183091292160e+00,-5.941854409554202070e-03,4.031872470079984200e-04,5.515192203567297335e-01,1.288581755161295056e-02,1.000005054306682739e+00,4.340025536869740463e-09,1.727029743173180698e-10,-1.079649053492559574e-07
7.616000000000000547e-01,-4.221034530538969557e+05,5.941859735069270933e-03,-4.031892463540101405e-04,-5.515193263507868204e-01,1.366331006314218735e-02,1.000005183183191981e+00,-5.941852765103427733e-03,4.031869562843996336e-04,5.515192202553875767e-01,1.288683618433325052e-02,1.000005054318989561e+00,6.969965843199588118e-09,-2.290069610506872966e-09,-1.060953992437774218e-07
7.620000000000000107e-01,-4.221034533089967445e+05,5.941861622101655450e-03,-4.031913235379364145e-04,-5.515193243961755698e-01,1.366575853943787118e-02,1.000005183273918075e+00,-5.941852278462804969e-03,4.031867393416793894e-04,5.515192202930918608e-01,1.288786392379282462e-02,1.000005054332136600e+00,9.343638850481394975e-09,-4.584196257025139470e-09,-1.041030837090062278e-07
7.624000000000000776e-01,-4.221034535692466307e+05,5.941864292089333449e-03,-4.031931330867005009e-04,-5.515193226458388054e-01,1.366822918210037173e-02,1.000005183363436023e+00,-5.941853078292063349e-03,4.031867150389436757e-04,5.515192203726627662e-01,1.288890712958206709e-02,1.000005054345267874e+00,1.121379727010013427e-08,-6.418047756825192435e-09,-1.022731760391693001e-07
7.628000000000000336e-01,-4.221034538350027869e+05,5.941867543467707451e-03,-4.031945429464794451e-04,-5.515193213388072113e-01,1.367072274885015003e-02,1.000005183451373014e+00,-5.941855082868938501e-03,4.031869973156037299e-04,5.515192203481321664e-01,1.288996702113920714e-02,1.000005054357582690e+00,1.246059876894994867e-08,-7.545630875715244462e-09,-1.009906750448763546e-07
7.632000000000001005e-01,-4.221034541047925595e+05,5.941871087507536418e-03,-4.031954574251992991e-04,-5.515193207030706368e-01,1.367323434695098296e-02,1.000005183537151510e+00,-5.941858003387666398e-03,4.031876479857863398e-04,5.515192200728513683e-01,1.289103929197873803e-02,1.000005054368587665e+00,1.308411987002017218e-08,-7.809439412959258420e-09,-1.006302192685382124e-07
7.635999999999999455e-01,-4.221034543760257075e+05,5.941874561873980269e-03,-4.031958111961093808e-04,-5.515193208792347201e-01,1.367575550727240588e-02,1.000005183620072513e+00,-5.941861411770269462e-03,4.031886421438981845e-04,5.515192194489320077e-01,1.289211619948213254e-02,1.000005054378220404e+00,1.315010371080727047e-08,-7.169052211196316055e-09,-1.014303027124796586e-07
7.640000000000000124e-01,-4.221034546461814316e+05,5.941877567143131859e-03,-4.031955724993328979e-04,-5.515193218825168442e-01,1.367827779047865559e-02,1.000005183699307354e+00,-5.941864846170651603e-03,4.031898639023299134e-04,5.515192184712378598e-01,1.289319017652924490e-02,1.000005054386815528e+00,1.272097248025683136e-08,-5.708597002984476532e-09,-1.034112789843888436e-07
7.643999999999999684e-01,-4.221034549139628070e+05,5.941879721091950645e-03,-4.031947562605792275e-04,-5.515193236175500724e-01,1.368079629033587541e-02,1.000005183773865713e+00,-5.941867906853699755e-03,4.031911326009036825e-04,5.515192172464334908e-01,1.289425732267305072e-02,1.000005054394959902e+00,1.181423825089011892e-08,-3.623659675544999709e-09,-1.063711165816272342e-07
7.648000000000000353e-01,-4.221034551798709435e+05,5.941880722382097794e-03,-4.031934378906046226e-04,-5.515193259240956936e-01,1.368331143510918141e-02,1.000005183842628043e+00,-5.941870309428701549e-03,4.031922474402077801e-04,5.515192159733117716e-01,1.289531917283214153e-02,1.000005054403323212e+00,1.041295339624520588e-08,-1.190450396842523267e-09,-1.099507839219526772e-07
7.652000000000001023e-01,-4.221034554459393257e+05,5.941880414317100671e-03,-4.031917549846792217e-04,-5.515193286330373201e-01,1.368582826142074500e-02,1.000005183904566497e+00,-5.941871895216478683e-03,4.031930351575359946e-04,5.515192148989550569e-01,1.289638192048400515e-02,1.000005054412506533e+00,8.519100621988406896e-09,1.280172856772936879e-09,-1.137340822632282311e-07
7.656000000000000583e-01,-4.221034557147251908e+05,5.941878833561686953e-03,-4.031898891601591074e-04,-5.515193316196271844e-01,1.368835349751054871e-02,1.000005183959105759e+00,-5.941872618694030855e-03,4.031933861426458942e-04,5.515192142748448489e-01,1.289745343723865297e-02,1.000005054422936412e+00,6.214867656097189386e-09,3.496982486786773259e-09,-1.173447823354933917e-07
7.660000000000001252e-01,-4.221034559880517772e+05,5.941876222081006811e-03,-4.031880312195862317e-04,-5.515193348284943564e-01,1.369089181476143210e-02,1.000005184006419467e+00,-5.941872527616903245e-03,4.031932675804019415e-04,5.515192143138093472e-01,1.289853945847347499e-02,1.000005054434776053e+00,3.694464103566608149e-09,5.236360815709818067e-09,-1.205146850091765032e-07
7.664000000000000812e-01,-4.221034562660729280e+05,5.941872985778210749e-03,-4.031863433029121246e-04,-5.515193382439639302e-01,1.369344300314743676e-02,1.000005184047394469e+00,-5.941871738548364437e-03,4.031927107958605634e-04,5.515192151369292528e-01,1.289964069865335086e-02,1.000005054447861141e+00,1.247229846311481705e-09,6.367492948438756989e-09,-1.231070346774387758e-07
7.668000000000000371e-01,-4.221034565470834495e+05,5.941869605210075428e-03,-4.031849346173833849e-04,-5.515193418182267049e-01,1.369600140675755577e-02,1.000005184083223586e+00,-5.941870408903997605e-03,4.031917828521208659e-04,5.515192167252429556e-01,1.290075224511590471e-02,1.000005054461669651e+00,-8.036939221772732012e-10,6.848234737481025819e-09,-1.250929837492975594e-07
7.672000000000001041e-01,-4.221034568281848915e+05,5.941866529638464671e-03,-4.031838600245465248e-04,-5.515193454116731342e-01,1.369855792811977557e-02,1.000005184114883372e+00,-5.941868715108691336e-03,4.031905608133482823e-04,5.515192189141847612e-01,1.290186553824695763e-02,1.000005054475366251e+00,-2.185470226664931737e-09,6.700788801757527613e-09,-1.264974883730118904e-07
7.676000000000000600e-01,-4.221034571065357886e+05,5.941864095498518641e-03,-4.031831374147741044e-04,-5.515193487906234759e-01,1.370110373476524437e-02,1.000005184142827686e+00,-5.941866847647079772e-03,4.031891226723375980e-04,5.515192214451739572e-01,1.290297207615004847e-02,1.000005054487969947e+00,-2.752148561130374205e-09,5.985257563493554672e-09,-1.273454495187564817e-07
7.680000000000000160e-01,-4.221034573805918335e+05,5.941862495679874762e-03,-4.031827686052559144e-04,-5.515193516785635852e-01,1.370363401311282085e-02,1.000005184167044536e+00,-5.941865019350929013e-03,4.031875539902965628e-04,5.515192240434216853e-01,1.290406717962311323e-02,1.000005054498624979e+00,-2.523671054251164225e-09,4.785385040648442584e-09,-1.276351418999510656e-07
7.683999999999999719e-01,-4.221034576507835882e+05,5.941861797440983577e-03,-4.031827466463287790e-04,-5.515193538247189498e-01,1.370615006278310885e-02,1.000005184187386265e+00,-5.941863467081548271e-03,4.031859563281104211e-04,5.515192264792370125e-01,1.290515210771020146e-02,1.000005054506879709e+00,-1.669640564694319096e-09,3.209681781642104159e-09,-1.273454819372688007e-07
7.688000000000000389e-01,-4.221034579193540849e+05,5.941861984091588271e-03,-4.031830424284389008e-04,-5.515193550599305494e-01,1.370865875434093377e-02,1.000005184203891506e+00,-5.941862429086061832e-03,4.031844438104106843e-04,5.515192285943918415e-01,1.290623353897805449e-02,1.000005054512788094e+00,-4.449944735612776370e-10,1.401381971783462882e-09,-1.264655387078761350e-07
7.691999999999999948e-01,-4.221034581893325667e+05,5.941862991695521720e-03,-4.031835803061298014e-04,-5.515193553249982950e-01,1.371116955511322323e-02,1.000005184216899323e+00,-5.941862101564717585e-03,4.031831262997815518e-04,5.515192302944834646e-01,1.290732061866429504e-02,1.000005054516790004e+00,8.901308041348032773e-10,-4.540063482496095593e-10,-1.250305148303709757e-07
7.696000000000000618e-01,-4.221034584631993202e+05,5.941864724943111443e-03,-4.031842243833812407e-04,-5.515193546644676648e-01,1.371369043081139584e-02,1.000005184226989030e+00,-5.941862597160097424e-03,4.031820895037912362e-04,5.515192315122687816e-01,1.290842087669319578e-02,1.000005054519458758e+00,2.127783014019279939e-09,-2.134879590004554878e-09,-1.231521988831474346e-07
7.700000000000001288e-01,-4.221034587417451548e+05,5.941867053371801752e-03,-4.031847936840015582e-04,-5.515193531933428872e-01,1.371622444947385652e-02,1.000005184234928679e+00,-5.941863925330331808e-03,4.031813838369365877e-04,5.515192321617176097e-01,1.290953684302093181e-02,1.000005054521289960e+00,3.128041469943609876e-09,-3.409847064970474018e-09,-1.210316252775456292e-07
7.704000000000000847e-01,-4.221034590237155790e+05,5.941869798386100951e-03,-4.031851063405317813e-04,-5.515193510639533336e-01,1.371876860968320941e-02,1.000005184241694156e+00,-5.941865993504054366e-03,4.031810256772765089e-04,5.515192321237362139e-01,1.291066488276984038e-02,1.000005054522616232e+00,3.804882046584689981e-09,-4.080663255272374418e-09,-1.189402171197784241e-07
7.708000000000000407e-01,-4.221034593063352513e+05,5.941872721480785657e-03,-4.031850329143344758e-04,-5.515193484562890269e-01,1.372131541724013783e-02,1.000005184248495382e+00,-5.941868612135342738e-03,4.031810049117320600e-04,5.515192312902524874e-01,1.291179677860803884e-02,1.000005054523622761e+00,4.109345442919465352e-09,-4.028002602415783201e-09,-1.171660365395510439e-07
7.712000000000001076e-01,-4.221034595865302254e+05,5.941875522239395933e-03,-4.031845320979058917e-04,-5.515193455823875768e-01,1.372385649673461133e-02,1.000005184256713475e+00,-5.941871494510594411e-03,4.031812890947070638e-04,5.515192296398579996e-01,1.291292335229936999e-02,1.000005054524404358e+00,4.027728801522800772e-09,-3.243003198827917183e-09,-1.159425295771399078e-07
7.716000000000000636e-01,-4.221034598622664344e+05,5.941877855800375800e-03,-4.031836535038222291e-04,-5.515193426746811678e-01,1.372638661004288614e-02,1.000005184267756198e+00,-5.941874265143282097e-03,4.031818196250992509e-04,5.515192272850614197e-01,1.291403849843434509e-02,1.000005054525013870e+00,3.590657093703597535e-09,-1.833878722978191794e-09,-1.153896197481074637e-07
7.720000000000000195e-01,-4.221034601334221661e+05,5.941879377813744437e-03,-4.031825126831305173e-04,-5.515193399474673797e-01,1.372890627493807136e-02,1.000005184282908299e+00,-5.941876500985884303e-03,4.031825049451351057e-04,5.515192244596658355e-01,1.291514182221784567e-02,1.000005054525510362e+00,2.876827860133490677e-09,-7.737995411528225675e-12,-1.154878015441340722e-07
7.724000000000000865e-01,-4.221034604017941747e+05,5.941879812510878628e-03,-4.031812571810391207e-04,-5.515193375525074826e-01,1.373142180541431744e-02,1.000005184303224048e+00,-5.941877810620867228e-03,4.031832217326235734e-04,5.515192214666655435e-01,1.291623870257693242e-02,1.000005054525987536e+00,2.001890011399387603e-09,1.964551584452724209e-09,-1.160858419391175289e-07
7.728000000000000425e-01,-4.221034606702626916e+05,5.941879021336205109e-03,-4.031800409328485809e-04,-5.515193355556019528e-01,1.373394276448609147e-02,1.000005184329487706e+00,-5.941877923527575517e-03,4.031838318341289138e-04,5.515192186223698556e-01,1.291733776610527566e-02,1.000005054526575510e+00,1.097808629592356144e-09,3.790901280332961004e-09,-1.169332320971605554e-07
7.731999999999998874e-01,-4.221034609414682491e+05,5.941877043102291624e-03,-4.031790122896617302e-04,-5.515193339448635212e-01,1.373647798485752927e-02,1.000005184362243282e+00,-5.941876747741285138e-03,4.031842122571546770e-04,5.515192162116639985e-01,1.291844692789985947e-02,1.000005054527417059e+00,2.953610064859724105e-10,5.199967492946870606e-09,-1.177331995227959283e-07
7.736000000000000654e-01,-4.221034612166365259e+05,5.941874091786974489e-03,-4.031783092584363183e-04,-5.515193326694918241e-01,1.373903197571538920e-02,1.000005184401868696e+00,-5.941874374337756740e-03,4.031842858656978744e-04,5.515192144555355336e-01,1.291956981678692509e-02,1.000005054528645410e+00,-2.825507822504236266e-10,5.976607261556129286e-09,-1.182139562905248908e-07
7.740000000000000213e-01,-4.221034614950674586e+05,5.941870521869577204e-03,-4.031780516157639307e-04,-5.515193316981485960e-01,1.374160335278098999e-02,1.000005184448640616e+00,-5.941871040802745342e-03,4.031840390647627170e-04,5.515192134949240543e-01,1.292070422383657588e-02,1.000005054530401560e+00,-5.189331681379472094e-10,5.987448998786334270e-09,-1.182032245417019567e-07
7.744000000000000883e-01,-4.221034617745500291e+05,5.941866779736888413e-03,-4.031783241824928835e-04,-5.515193310658845771e-01,1.374418600661128295e-02,1.000005184502689826e+00,-5.941867080591556848e-03,4.031835207035694467e-04,5.515192133893778159e-01,1.292184328771052437e-02,1.000005054532866033e+00,-3.008546684349355793e-10,5.196521076563254821e-09,-1.176765067611995619e-07
7.748000000000001553e-01,-4.221034620524620404e+05,5.941863347213124057e-03,-4.031791546286225521e-04,-5.515193308698400632e-01,1.374677246161404298e-02,1.000005184563820926e+00,-5.941862875106414428e-03,4.031828267175402675e-04,5.515192141158669070e-01,1.292297886824870026e-02,1.000005054536261095e+00,4.721067096286057918e-10,3.672088917715341655e-09,-1.167539731561362260e-07
7.752000000000000002e-01,-4.221034623271132004e+05,5.941860670114226459e-03,-4.031804966991279528e-04,-5.515193312067844245e-01,1.374935787425426645e-02,1.000005184631310939e+00,-5.941858808085697698e-03,4.031820794787026210e-04,5.515192155599691892e-01,1.292410555123043106e-02,1.000005054540772598e+00,1.862028528760995005e-09,1.582779574668246453e-09,-1.156468152352374545e-07
7.756000000000001782e-01,-4.221034625986382598e+05,5.941859072862171881e-03,-4.031822308181619231e-04,-5.515193320975975144e-01,1.375194281687745074e-02,1.000005184703892214e+00,-5.941855221962857175e-03,4.031814084506746103e-04,5.515192175167265010e-01,1.292522343239998345e-02,1.000005054546471150e+00,3.850899314705724663e-09,-8.223674873128646035e-10,-1.145808710134588182e-07
7.760000000000000231e-01,-4.221034628690797836e+05,5.941858684535506786e-03,-4.031841871643776997e-04,-5.515193334549322035e-01,1.375453354325310677e-02,1.000005184780120127e+00,-5.941852386256306524e-03,4.031809351528957658e-04,5.515192197220395443e-01,1.292633837583018024e-02,1.000005054553302131e+00,6.298279200261935884e-09,-3.252011481933922421e-09,-1.137328926592573453e-07
7.763999999999999790e-01,-4.221034631415546173e+05,5.941859413772946318e-03,-4.031861844905274407e-04,-5.515193351078346851e-01,1.375713957426848502e-02,1.000005184859020124e+00,-5.941850488144157297e-03,4.031807638692706244e-04,5.515192219058694389e-01,1.292745959163050552e-02,1.000005054561199147e+00,8.925628789020756404e-09,-5.420621256816294392e-09,-1.132019652461124792e-07
7.768000000000001570e-01,-4.221034634189286735e+05,5.941860990474671228e-03,-4.031880678551644291e-04,-5.515193368563507947e-01,1.375976966784191180e-02,1.000005184940650382e+00,-5.941849638198005643e-03,4.031809774822301394e-04,5.515192238376155354e-01,1.292859560467652519e-02,1.000005054570185070e+00,1.135227666558547011e-08,-7.090372934289747298e-09,-1.130187352593736705e-07
7.772000000000000020e-01,-4.221034637025463162e+05,5.941863054637516219e-03,-4.031897273468945512e-04,-5.515193385312903152e-01,1.376242798875169406e-02,1.000005185026115573e+00,-5.941849869268411508e-03,4.031816335529010741e-04,5.515192253502316788e-01,1.292975043232352100e-02,1.000005054580343611e+00,1.318536910471096446e-08,-8.093793993477118448e-09,-1.131810586363357629e-07
7.775999999999999579e-01,-4.221034639916310553e+05,5.941865249125248376e-03,-4.031910904994378143e-04,-5.515193400511276822e-01,1.376511222344257469e-02,1.000005185116875417e+00,-5.941851115870424097e-03,4.031827537838490088e-04,5.515192263529176131e-01,1.293092171996802417e-02,1.000005054591666775e+00,1.413325482427923996e-08,-8.336715588805505839e-09,-1.136982100691241726e-07
7.780000000000000249e-01,-4.221034642836116254e+05,5.941867280997569813e-03,-4.031920979949254590e-04,-5.515193414589434351e-01,1.376781451850067617e-02,1.000005185213699077e+00,-5.941853190087560688e-03,4.031843062168738055e-04,5.515192268358721783e-01,1.293210170858826065e-02,1.000005054603909205e+00,1.409091000912493508e-08,-7.791778051653534820e-09,-1.146230712567586352e-07
7.783999999999999808e-01,-4.221034645752739743e+05,5.941868942333268164e-03,-4.031926843893048019e-04,-5.515193429080896825e-01,1.377052484669156508e-02,1.000005185315957723e+00,-5.941855787607946103e-03,4.031861915098559185e-04,5.515192268544402143e-01,1.293328063184037008e-02,1.000005054616591726e+00,1.315472532206068967e-08,-6.492879448883378396e-09,-1.160536494682062880e-07
7.788000000000000478e-01,-4.221034648641759413e+05,5.941870101322443629e-03,-4.031927835170534004e-04,-5.515193445878625589e-01,1.377323529194833876e-02,1.000005185421686926e+00,-5.941858541400275688e-03,4.031882500339918998e-04,5.515192264926712662e-01,1.293445102999289664e-02,1.000005054629168555e+00,1.155992216794049510e-08,-4.533483061500663547e-09,-1.180951912926886394e-07
7.792000000000001148e-01,-4.221034651497430750e+05,5.941870678045147944e-03,-4.031923611999101219e-04,-5.515193466279325607e-01,1.377594332530494674e-02,1.000005185528247909e+00,-5.941861102747833349e-03,4.031902953690613971e-04,5.515192258348449172e-01,1.293561104499202884e-02,1.000005054641259106e+00,9.575297314594333198e-09,-2.065830848724768687e-09,-1.207930876434559764e-07
7.796000000000000707e-01,-4.221034654334968072e+05,5.941870617118736458e-03,-4.031914563530298104e-04,-5.515193490361677275e-01,1.377865259011185582e-02,1.000005185633034088e+00,-5.941863206251532699e-03,4.031921588454971651e-04,5.515192249704337080e-01,1.293676521205015979e-02,1.000005054652790548e+00,7.410867203759552435e-09,7.024924673546505127e-10,-1.240657340195738811e-07
7.800000000000001377e-01,-4.221034657183610252e+05,5.941869871862401516e-03,-4.031902015365729057e-04,-5.515193516925208650e-01,1.378137084679520626e-02,1.000005185733782609e+00,-5.941864690056443236e-03,4.031937191659794133e-04,5.515192240205093466e-01,1.293792239546139727e-02,1.000005054663965609e+00,5.181805958279217528e-09,3.517629406507571943e-09,-1.276720115184204474e-07
7.804000000000000936e-01,-4.221034660073309788e+05,5.941868416287228970e-03,-4.031888044092620904e-04,-5.515193543856786729e-01,1.378410601412359549e-02,1.000005185828535259e+00,-5.941865480142841452e-03,4.031949028124282258e-04,5.515192231512296983e-01,1.293909179838538710e-02,1.000005054675100258e+00,2.936144387517825027e-09,6.098403166135413223e-09,-1.312344489745598253e-07
7.807999999999999385e-01,-4.221034663021070301e+05,5.941866289036686587e-03,-4.031874955956553353e-04,-5.515193568729672702e-01,1.378686210810851735e-02,1.000005185915567640e+00,-5.941865570913019284e-03,4.031956645450616842e-04,5.515192225585457964e-01,1.294027884961469060e-02,1.000005054686456729e+00,7.181236673023394523e-10,8.168949406348914588e-09,-1.343144214738245523e-07
7.812000000000001165e-01,-4.221034666023219470e+05,5.941863648450881018e-03,-4.031864686020083643e-04,-5.515193589485911652e-01,1.378963693753725017e-02,1.000005185993516177e+00,-5.941865023380703791e-03,4.031959709910258832e-04,5.515192224344607208e-01,1.294148283016721863e-02,1.000005054698172025e+00,-1.374929822772763544e-09,9.502389017518927256e-09,-1.365141304443540093e-07
7.816000000000000725e-01,-4.221034669057229185e+05,5.941860800549826280e-03,-4.031858398014216780e-04,-5.515193604970614061e-01,1.379242262316244215e-02,1.000005186061660112e+00,-5.941863973656236718e-03,4.031958032115125104e-04,5.515192229258469858e-01,1.294269731724889162e-02,1.000005054710295660e+00,-3.173106410438164549e-09,9.963410090832371807e-09,-1.375712144202623222e-07
7.819999999999999174e-01,-4.221034672091972316e+05,5.941858171255303724e-03,-4.031856414217155154e-04,-5.515193615041619202e-01,1.379520872808331911e-02,1.000005186120177969e+00,-5.941862630542530527e-03,4.031951751571488402e-04,5.515192240884735364e-01,1.294391324339720650e-02,1.000005054722855169e+00,-4.459287226803165805e-09,9.533735433324853209e-09,-1.374156883837684973e-07
7.824000000000000954e-01,-4.221034675102124456e+05,5.941856226197106752e-03,-4.031858403613848324e-04,-5.515193620204378311e-01,1.379798658178393346e-02,1.000005186170203952e+00,-5.941861253454580778e-03,4.031941514767384900e-04,5.515192258482698451e-01,1.294512316325234502e-02,1.000005054735854104e+00,-5.027257474025936812e-09,8.311115353657611005e-09,-1.361721679860039558e-07
7.827999999999999403e-01,-4.221034678079655278e+05,5.941855370316760122e-03,-4.031863642492353053e-04,-5.515193621043960048e-01,1.380075282751726078e-02,1.000005186213598574e+00,-5.941860121103769571e-03,4.031928493223273908e-04,5.515192279943581521e-01,1.294632476036270026e-02,1.000005054749183664e+00,-4.750787009448476095e-09,6.485073092085420071e-09,-1.341100378526860482e-07
7.832000000000001183e-01,-4.221034681037472328e+05,5.941855864026554523e-03,-4.031871184253549181e-04,-5.515193617782454538e-01,1.380351056008564774e-02,1.000005186252482581e+00,-5.941859503563922187e-03,4.031914197448427340e-04,5.515192302155034199e-01,1.294752196160054228e-02,1.000005054762509227e+00,-3.639537367663980838e-09,4.301319487815934844e-09,-1.315627420339637865e-07
7.835999999999999632e-01,-4.221034684003208531e+05,5.941857775841098005e-03,-4.031879886299111183e-04,-5.515193610090184384e-01,1.380626752047879081e-02,1.000005186288683845e+00,-5.941859636074563536e-03,4.031900150412433639e-04,5.515192321629637240e-01,1.294872312043619106e-02,1.000005054775239266e+00,-1.860233465530991559e-09,2.026411332245632579e-09,-1.288460547144154589e-07
7.840000000000000302e-01,-4.221034687006038730e+05,5.941860972645961365e-03,-4.031888360585766072e-04,-5.515193597144363302e-01,1.380903215314868357e-02,1.000005186323312589e+00,-5.941860684167122458e-03,4.031887543486221037e-04,5.515192335138447977e-01,1.294993707307566175e-02,1.000005054786637704e+00,2.884788389070913617e-10,-8.170995450347204314e-11,-1.262005915325659089e-07
7.844000000000002082e-01,-4.221034690062318696e+05,5.941865141660961774e-03,-4.031894980897840226e-04,-5.515193577957778759e-01,1.381180931627829477e-02,1.000005186356604625e+00,-5.941862700559912176e-03,4.031877012594892802e-04,5.515192340234902346e-01,1.295116885479355266e-02,1.000005054796041293e+00,2.441101049598104478e-09,-1.796830294742337436e-09,-1.237722876412661321e-07
7.848000000000000531e-01,-4.221034693166877842e+05,5.941869839399760433e-03,-4.031898062881560650e-04,-5.515193551963245566e-01,1.381459761128440121e-02,1.000005186388073897e+00,-5.941865592921097804e-03,4.031868634702591458e-04,5.515192335641624366e-01,1.295241704248653938e-02,1.000005054803102755e+00,4.246478662629782352e-09,-2.942817896919164289e-09,-1.216321621200222580e-07
7.852000000000000091e-01,-4.221034696293877787e+05,5.941874561783719137e-03,-4.031896229636157294e-04,-5.515193519640025910e-01,1.381738958365298989e-02,1.000005186416856429e+00,-5.941869124459213565e-03,4.031862139718884780e-04,5.515192321409593257e-01,1.295367397187590502e-02,1.000005054807900251e+00,5.437324505572216360e-09,-3.408991727251418913e-09,-1.198230432652991340e-07
7.856000000000000760e-01,-4.221034699406868895e+05,5.941878822472031717e-03,-4.031888832078764254e-04,-5.515193482849113371e-01,1.382017475361634572e-02,1.000005186442093574e+00,-5.941872949794178155e-03,4.031857199736607372e-04,5.515192298777903401e-01,1.295492878676846385e-02,1.000005054810862992e+00,5.872677853561991679e-09,-3.163234215688114082e-09,-1.184071209969772553e-07
7.860000000000000320e-01,-4.221034702474214137e+05,5.941882220164629476e-03,-4.031876203530355431e-04,-5.515193444682805479e-01,1.382294415326020681e-02,1.000005186463232221e+00,-5.941876665968224593e-03,4.031853592951027535e-04,5.515192269842845718e-01,1.295617199309521961e-02,1.000005054812551197e+00,5.554196404883304794e-09,-2.261057932789571623e-09,-1.174839959761087016e-07
7.864000000000000989e-01,-4.221034705482304562e+05,5.941884478383800162e-03,-4.031859577888087368e-04,-5.515193408879496273e-01,1.382569434773048972e-02,1.000005186480270369e+00,-5.941879856480285736e-03,4.031851116477391458e-04,5.515192237224353367e-01,1.295739949391710999e-02,1.000005054813464689e+00,4.621903514426262127e-09,-8.461410695909978019e-10,-1.171655142906402602e-07
7.868000000000000549e-01,-4.221034708441127441e+05,5.941885453694097097e-03,-4.031840686389988977e-04,-5.515193378983349604e-01,1.382842912507747067e-02,1.000005186493923892e+00,-5.941882126052904119e-03,4.031849309912598949e-04,5.515192203755427958e-01,1.295861429453989272e-02,1.000005054813950522e+00,3.327641192978070261e-09,8.623522609971928654e-10,-1.175227921645927154e-07
7.872000000000000108e-01,-4.221034711379632936e+05,5.941885122449741367e-03,-4.031821250016439403e-04,-5.515193357477289338e-01,1.383115808091969420e-02,1.000005186505616761e+00,-5.941883142144267077e-03,4.031847219002902588e-04,5.515192172091750722e-01,1.295982510294198947e-02,1.000005054814226746e+00,1.980305474290344758e-09,2.596898646318492043e-09,-1.185385538615690848e-07
7.876000000000000778e-01,-4.221034714332626318e+05,5.941883561949158447e-03,-4.031802648294974148e-04,-5.515193345192518359e-01,1.383389271971316621e-02,1.000005186517187061e+00,-5.941882693425345682e-03,4.031843441340099790e-04,5.515192144303188160e-01,1.296104245301070435e-02,1.000005054814425032e+00,8.685238127650873885e-10,4.079304512564184415e-09,-1.200889330199572669e-07
7.880000000000000338e-01,-4.221034717325574020e+05,5.941880935918764442e-03,-4.031785912962787804e-04,-5.515193341303762375e-01,1.383664181429243578e-02,1.000005186530404711e+00,-5.941880749153943819e-03,4.031836529552694894e-04,5.515192121734879827e-01,1.296227408885824127e-02,1.000005054814639305e+00,1.867648206227423557e-10,5.061658990709004546e-09,-1.219568882548927036e-07
7.883999999999999897e-01,-4.221034720363773522e+05,5.941877483205306419e-03,-4.031771964028275468e-04,-5.515193343986142249e-01,1.383940809433273876e-02,1.000005186546569558e+00,-5.941877484326351516e-03,4.031825592734842711e-04,5.515192105319242089e-01,1.296352167963561904e-02,1.000005054814945060e+00,-1.121045097030037851e-12,5.362870656724309099e-09,-1.238666900160723117e-07
7.888000000000000567e-01,-4.221034723430738086e+05,5.941873503086699329e-03,-4.031761845835535644e-04,-5.515193351443032910e-01,1.384218772364049707e-02,1.000005186566397697e+00,-5.941873246850182949e-03,4.031810789593885213e-04,5.515192096119977405e-01,1.296478032179259124e-02,1.000005054815391370e+00,2.562365163799595891e-10,4.894375834956984916e-09,-1.255323055504575791e-07
7.892000000000001236e-01,-4.221034726496783551e+05,5.941869334424939794e-03,-4.031756734068680571e-04,-5.515193362807865318e-01,1.384497276737918503e-02,1.000005186590189554e+00,-5.941868477796230855e-03,4.031793439681135237e-04,5.515192095644153580e-01,1.296604102954662836e-02,1.000005054816004879e+00,8.566287089395441257e-10,3.670561245466656686e-09,-1.267163711737850917e-07
7.895999999999999686e-01,-4.221034729533322388e+05,5.941865331864905515e-03,-4.031757645774609422e-04,-5.515193378494228638e-01,1.384775550419011132e-02,1.000005186618110109e+00,-5.941863622966048024e-03,4.031775675632644045e-04,5.515192105597190864e-01,1.296729506672859682e-02,1.000005054816806904e+00,1.708898857491480960e-09,1.802985803462265474e-09,-1.272897037774001205e-07
7.900000000000001465e-01,-4.221034732526816661e+05,5.941861841256208462e-03,-4.031764984678362250e-04,-5.515193399801979757e-01,1.385053259357573244e-02,1.000005186650390954e+00,-5.941859070436272990e-03,4.031759807817132516e-04,5.515192127089890706e-01,1.296853813106320537e-02,1.000005054817861616e+00,2.770819935472845774e-09,-5.176861229733327463e-10,-1.272712089050997974e-07
7.903999999999999915e-01,-4.221034735485589481e+05,5.941859169496622323e-03,-4.031778177996592151e-04,-5.515193427908248180e-01,1.385330717331941311e-02,1.000005186687440428e+00,-5.941855122500993083e-03,4.031747722208792683e-04,5.515192159615656120e-01,1.296977246289751640e-02,1.000005054819337325e+00,4.046995629239380499e-09,-3.045578779946843395e-09,-1.268292592060404900e-07
7.908000000000001695e-01,-4.221034738436570042e+05,5.941857542337438888e-03,-4.031795638919914606e-04,-5.515193462741799779e-01,1.385608790768246695e-02,1.000005186729898243e+00,-5.941851989435911405e-03,4.031740586663192113e-04,5.515192200338678852e-01,1.297100589698802105e-02,1.000005054821529571e+00,5.552901527483555810e-09,-5.505225672249383639e-09,-1.262403120927402256e-07
7.912000000000001254e-01,-4.221034741413271404e+05,5.941857054681001088e-03,-4.031815124653587916e-04,-5.515193502437722994e-01,1.385888541486729117e-02,1.000005186778644584e+00,-5.941849792672699963e-03,4.031738931789159708e-04,5.515192244259125021e-01,1.297224828468215851e-02,1.000005054824835149e+00,7.262008301124611709e-09,-7.619286442820793342e-09,-1.258178597973724777e-07
7.915999999999999703e-01,-4.221034744440536015e+05,5.941857633488660008e-03,-4.031834338041217396e-04,-5.515193543780008145e-01,1.386170771167517801e-02,1.000005186834731497e+00,-5.941848575593942743e-03,4.031742942300187258e-04,5.515192285445228437e-01,1.297350692765905297e-02,1.000005054829644857e+00,9.057894717265368989e-09,-9.139574103013848455e-09,-1.258334779707936946e-07
7.920000000000001483e-01,-4.221034747523280093e+05,5.941859036927944065e-03,-4.031851477662565567e-04,-5.515193583361562846e-01,1.386455677598642626e-02,1.000005186899200149e+00,-5.941848321627130752e-03,4.031752694521277395e-04,5.515192318842181418e-01,1.297478312845730050e-02,1.000005054836202723e+00,1.071530081331317774e-08,-9.878314128817199113e-09,-1.264519381427575695e-07
7.923999999999999932e-01,-4.221034750644092564e+05,5.941860897970506310e-03,-4.031865481976202583e-04,-5.515193618713725154e-01,1.386742782392435050e-02,1.000005186972836357e+00,-5.941848969206593896e-03,4.031768160684847508e-04,5.515192341737169546e-01,1.297607146490354670e-02,1.000005054844474328e+00,1.192876391241382006e-08,-9.732129135507552181e-09,-1.276976555608655417e-07
7.928000000000000602e-01,-4.221034753771324176e+05,5.941862797959978487e-03,-4.031875919325231261e-04,-5.515193648818572658e-01,1.387031166903473015e-02,1.000005187055985623e+00,-5.941850408585077487e-03,4.031788994679156982e-04,5.515192354195448399e-01,1.297736216103991848e-02,1.000005054854119946e+00,1.238937490100067151e-08,-8.692464607427865392e-09,-1.294623124259430824e-07
7.932000000000000162e-01,-4.221034756873736042e+05,5.941864344130275317e-03,-4.031882699778751959e-04,-5.515193673950219422e-01,1.387319911480329807e-02,1.000005187148515384e+00,-5.941852459731851617e-03,4.031814274506123554e-04,5.515192358432683406e-01,1.297864551006942639e-02,1.000005054864622434e+00,1.188439842370048183e-08,-6.842527262840552432e-09,-1.315517536015775590e-07
7.936000000000000831e-01,-4.221034759935293114e+05,5.941865231048551119e-03,-4.031885865971414286e-04,-5.515193695118656425e-01,1.387608539043619013e-02,1.000005187249865868e+00,-5.941854853403068584e-03,4.031842407873936665e-04,5.515192357570096737e-01,1.297991636027122364e-02,1.000005054875482191e+00,1.037764548253439223e-08,-4.345809747762115205e-09,-1.337548559687817828e-07
7.940000000000000391e-01,-4.221034762963387184e+05,5.941865279206938986e-03,-4.031885615686647416e-04,-5.515193713375519113e-01,1.387897259980801559e-02,1.000005187359000791e+00,-5.941857244204954910e-03,4.031871312689884641e-04,5.515192354320047619e-01,1.298117662320356566e-02,1.000005054886330846e+00,8.035001984076084458e-09,-1.430299676277464044e-09,-1.359055471494841072e-07
7.944000000000001060e-01,-4.221034765986458515e+05,5.941864451306789509e-03,-4.031882514010043058e-04,-5.515193729183861526e-01,1.388186903658744815e-02,1.000005187474186874e+00,-5.941859264457284920e-03,4.031898829769272837e-04,5.515192350086098871e-01,1.298243464806301400e-02,1.000005054896908829e+00,5.186849504588975091e-09,1.631575922977912541e-09,-1.379097762654879489e-07
7.948000000000000620e-01,-4.221034769042124972e+05,5.941862846619598224e-03,-4.031877705895918116e-04,-5.515193742094367524e-01,1.388478562369907694e-02,1.000005187592793554e+00,-5.941860598382957097e-03,4.031923188229643109e-04,5.515192344840563754e-01,1.298370170670187264e-02,1.000005054907008972e+00,2.248236641126666324e-09,4.548233372499328742e-09,-1.397253803769871183e-07
7.952000000000001290e-01,-4.221034772161214496e+05,5.941860674629224209e-03,-4.031872922809462455e-04,-5.515193750886308033e-01,1.388773104700482576e-02,1.000005187711407340e+00,-5.941861045064817000e-03,4.031943297736560847e-04,5.515192337810594925e-01,1.298498715007458983e-02,1.000005054916493830e+00,-3.704355927905411683e-10,7.037492709839176380e-09,-1.413075713108113973e-07
7.956000000000000849e-01,-4.221034775354384910e+05,5.941858215746441928e-03,-4.031870185837302042e-04,-5.515193754042382324e-01,1.389070776182073884e-02,1.000005187826378483e+00,-5.941860553406529133e-03,4.031958729564816962e-04,5.515192328519660236e-01,1.298629440996833771e-02,1.000005054925377168e+00,-2.337660087205206683e-09,8.854372751491978999e-09,-1.425522722087180227e-07
7.960000000000000409e-01,-4.221034778607965563e+05,5.941855782927101849e-03,-4.031871278925389535e-04,-5.515193750236752068e-01,1.389371067382896494e-02,1.000005187934514650e+00,-5.941859233534353170e-03,4.031969437473620311e-04,5.515192317511340425e-01,1.298761964844548367e-02,1.000005054933878812e+00,-3.450607251320736424e-09,9.815854823077597990e-09,-1.432725411643076541e-07
7.964000000000001078e-01,-4.221034781890437007e+05,5.941853694430450188e-03,-4.031877210422342753e-04,-5.515193738659563971e-01,1.389672909066151131e-02,1.000005188033564751e+00,-5.941857353021734282e-03,4.031975441707485509e-04,5.515192306376888176e-01,1.298895365873123722e-02,1.000005054942374239e+00,-3.658591284094736551e-09,9.823128514275560053e-09,-1.432282675795093496e-07
7.968000000000000638e-01,-4.221034785166854272e+05,5.941852255883089962e-03,-4.031887914116113916e-04,-5.515193719241786585e-01,1.389975106574479168e-02,1.000005188122330413e+00,-5.941855312326959661e-03,4.031976723888496179e-04,5.515192297204126737e-01,1.299028614302217763e-02,1.000005054951253802e+00,-3.056443869699221327e-09,8.880977238226277215e-09,-1.422037659848385260e-07
7.971999999999999087e-01,-4.221034788414364448e+05,5.941851740976182052e-03,-4.031902326281676992e-04,-5.515193692830095973e-01,1.390276817988481822e-02,1.000005188200511430e+00,-5.941853584557532132e-03,4.031973418939919541e-04,5.515192291795414370e-01,1.299161042191882172e-02,1.000005054960780626e+00,-1.843581350080558678e-09,7.109265824254903943e-09,-1.401034681602908449e-07
7.976000000000000867e-01,-4.221034791632262059e+05,5.941852363264949442e-03,-4.031918769853882361e-04,-5.515193661180489704e-01,1.390577861978246378e-02,1.000005188268541012e+00,-5.941852618902320089e-03,4.031966149876043326e-04,5.515192290939285868e-01,1.299292643655768596e-02,1.000005054971012219e+00,-2.556373706469328155e-10,4.738002216096454805e-09,-1.370241203835220745e-07
7.980000000000000426e-01,-4.221034794841465191e+05,5.941854242295281814e-03,-4.031935415508479349e-04,-5.515193626630005008e-01,1.390878717959549878e-02,1.000005188327533823e+00,-5.941852736072307344e-03,4.031956217238072751e-04,5.515192293939978896e-01,1.299424067658425455e-02,1.000005054981825348e+00,1.506222974470561304e-09,2.080172959340216565e-09,-1.332690026112359760e-07
7.983999999999999986e-01,-4.221034798074201681e+05,5.941857374083116955e-03,-4.031950587042817968e-04,-5.515193591533935624e-01,1.391180220726518854e-02,1.000005188379296417e+00,-5.941854059313785540e-03,4.031945435223905630e-04,5.515192298592441755e-01,1.299556305893931341e-02,1.000005054993007070e+00,3.314769331415334808e-09,-5.151818912338228251e-10,-1.292941493868937641e-07
7.988000000000001766e-01,-4.221034801357989782e+05,5.941861613941795510e-03,-4.031962828711235856e-04,-5.515193557724132889e-01,1.391483091178468898e-02,1.000005188426211333e+00,-5.941856508523620482e-03,4.031935638000022767e-04,5.515192301673724762e-01,1.299690217832722219e-02,1.000005055004351995e+00,5.105418175027631733e-09,-2.719071121308914291e-09,-1.256050408127151741e-07
7.992000000000000215e-01,-4.221034804701957619e+05,5.941866674865689014e-03,-4.031970831784232917e-04,-5.515193526202626373e-01,1.391787521364058408e-02,1.000005188470918016e+00,-5.941859850049181942e-03,4.031928091518401200e-04,5.515192299791715769e-01,1.299826111527880440e-02,1.000005055015679822e+00,6.824816507072783978e-09,-4.274026583171719462e-09,-1.226410910604158744e-07
7.996000000000001995e-01,-4.221034808091356535e+05,5.941872144173704177e-03,-4.031973395421693330e-04,-5.515193497176849036e-01,1.392093008402719989e-02,1.000005188515831644e+00,-5.941863769382545873e-03,4.031923103735991884e-04,5.515192290310150236e-01,1.299963574930811452e-02,1.000005055026802925e+00,8.374791158304029093e-09,-5.029168570144532807e-09,-1.206866698799657911e-07
8.000000000000000444e-01,-4.221034811493177549e+05,5.941877522965015833e-03,-4.031969536939305565e-04,-5.515193470478818583e-01,1.392398518360673902e-02,1.000005188562639091e+00,-5.941867934037334438e-03,4.031920013533822752e-04,5.515192272131438367e-01,1.300101638779677105e-02,1.000005055037479496e+00,9.588927681394854297e-09,-4.952340548281322641e-09,-1.198347380215736280e-07
8.004000000000000004e-01,-4.221034814870303380e+05,5.941882289402823647e-03,-4.031958734443854132e-04,-5.515193446265561628e-01,1.392702909095859705e-02,1.000005188611921225e+00,-5.941872031003792368e-03,4.031917538664121217e-04,5.515192246173165058e-01,1.300239199979418697e-02,1.000005055047403335e+00,1.025839903127934161e-08,-4.119577973291533440e-09,-1.200092396569374387e-07
8.008000000000000673e-01,-4.221034818198017310e+05,5.941885975957805072e-03,-4.031941177446396701e-04,-5.515193425645521508e-01,1.393005421490126072e-02,1.000005188663033895e+00,-5.941875779141451118e-03,4.031914290210383768e-04,5.515192215340942727e-01,1.300375514238938379e-02,1.000005055056254699e+00,1.019681635395369712e-08,-2.688723601293289966e-09,-1.210304578780352358e-07
8.012000000000000233e-01,-4.221034821474900818e+05,5.941888240504428209e-03,-4.031917877293271979e-04,-5.515193410782899264e-01,1.393306014981918368e-02,1.000005188714297777e+00,-5.941878923901486829e-03,4.031909199953813026e-04,5.515192183868967701e-01,1.300510533638032928e-02,1.000005055063780679e+00,9.316602941379648062e-09,-8.677339458952604279e-10,-1.226913931562378934e-07
8.015999999999999792e-01,-4.221034824723711936e+05,5.941888911100647389e-03,-4.031890552186995452e-04,-5.515193404305587244e-01,1.393605391941840806e-02,1.000005188763466446e+00,-5.941881225291086553e-03,4.031901680507059401e-04,5.515192156193691186e-01,1.300644933389729155e-02,1.000005055069875137e+00,7.685809560835366039e-09,1.112832006394930823e-09,-1.248111896057224612e-07
8.020000000000000462e-01,-4.221034827981020208e+05,5.941887995180443124e-03,-4.031861315856307229e-04,-5.515193408288942001e-01,1.393904694959084700e-02,1.000005188808299916e+00,-5.941882454761890364e-03,4.031891504681307716e-04,5.515192135804749540e-01,1.300779811261779280e-02,1.000005055074608240e+00,5.540418552760217885e-09,3.018882500048763323e-09,-1.272484192460510144e-07
8.024000000000000021e-01,-4.221034831280802027e+05,5.941885657705847298e-03,-4.031832304737171429e-04,-5.515193423328342837e-01,1.394205008883592396e-02,1.000005188847067350e+00,-5.941882416981266249e-03,4.031878558577586878e-04,5.515192124504368909e-01,1.300916191796925615e-02,1.000005055078188487e+00,3.240724581049514441e-09,4.625384041544947783e-09,-1.298823973927554221e-07
8.027999999999999581e-01,-4.221034834638615139e+05,5.941882181315452996e-03,-4.031805407433639845e-04,-5.515193448139075194e-01,1.394506889789701339e-02,1.000005188878872353e+00,-5.941880999810937244e-03,4.031862688617851424e-04,5.515192122270947683e-01,1.301054557012903956e-02,1.000005055080870342e+00,1.181504515751496953e-09,5.728118421157845502e-09,-1.325868127510787531e-07
8.032000000000001361e-01,-4.221034838044272619e+05,5.941877922363088607e-03,-4.031782180301752075e-04,-5.515193479887035011e-01,1.394810133207463956e-02,1.000005188903832831e+00,-5.941878233870914218e-03,4.031843779401720045e-04,5.515192127718528958e-01,1.301194615778973780e-02,1.000005055082876293e+00,-3.115078256107906007e-10,6.159909996797038878e-09,-1.352168506052464636e-07
8.036000000000000920e-01,-4.221034841465651989e+05,5.941873272317905498e-03,-4.031763893988639467e-04,-5.515193515156520121e-01,1.395113887422775277e-02,1.000005188923128951e+00,-5.941874328671769255e-03,4.031822024564535420e-04,5.515192139007656369e-01,1.301335418668954358e-02,1.000005055084383532e+00,-1.056353863757020228e-09,5.813057589595330837e-09,-1.376148863752035822e-07
8.040000000000001590e-01,-4.221034844862642349e+05,5.941868627527665571e-03,-4.031751565586679138e-04,-5.515193551133167338e-01,1.395417062303459625e-02,1.000005188938850154e+00,-5.941869660038500214e-03,4.031798210025608949e-04,5.515192154859339668e-01,1.301475768711372188e-02,1.000005055085544159e+00,-1.032510834643451947e-09,4.664443892981109951e-09,-1.396273827669602952e-07
8.044000000000001149e-01,-4.221034848204719601e+05,5.941864364611338344e-03,-4.031745864013822176e-04,-5.515193586399989023e-01,1.395718849816854866e-02,1.000005188953568824e+00,-5.941864709972670758e-03,4.031773811761446362e-04,5.515192175151120146e-01,1.301614744840806637e-02,1.000005055086497174e+00,-3.453613324141957541e-10,2.794774762418690550e-09,-1.411248868876668894e-07
8.047999999999999599e-01,-4.221034851483991370e+05,5.941860816050610096e-03,-4.031746902526697589e-04,-5.515193620943936725e-01,1.396019121280689737e-02,1.000005188969726122e+00,-5.941859984813923842e-03,4.031750820314107726e-04,5.515192200712676351e-01,1.301752102812916978e-02,1.000005055087363592e+00,8.312366862536779699e-10,3.917787410137076043e-10,-1.420231260373938653e-07
8.052000000000001378e-01,-4.221034854718648130e+05,5.941858241970670446e-03,-4.031754045592849723e-04,-5.515193655462313771e-01,1.396318522026639662e-02,1.000005188989101956e+00,-5.941855941495990771e-03,4.031731362253784682e-04,5.515192232399992456e-01,1.301888373709433715e-02,1.000005055088229122e+00,2.300474679674258116e-09,-2.268333906504157310e-09,-1.423062321315171630e-07
8.056000000000000938e-01,-4.221034857944417745e+05,5.941856798817262905e-03,-4.031765874174583070e-04,-5.515193690435548080e-01,1.396618221686225098e-02,1.000005189012619589e+00,-5.941852935135512499e-03,4.031717291510842575e-04,5.515192269944195758e-01,1.302024617063750334e-02,1.000005055089146611e+00,3.863681750405911774e-09,-4.858266374049499681e-09,-1.420491352321917589e-07
8.059999999999999387e-01,-4.221034861198635190e+05,5.941856511323759943e-03,-4.031780377752083302e-04,-5.515193725450810991e-01,1.396919433733316562e-02,1.000005189040523268e+00,-5.941851183012232702e-03,4.031709912863044561e-04,5.515192311159444749e-01,1.302161941581551560e-02,1.000005055090146033e+00,5.328311527240392476e-09,-7.046488903874117971e-09,-1.414291366241826609e-07
8.064000000000001167e-01,-4.221034864503775025e+05,5.941857257946727387e-03,-4.031795336548006170e-04,-5.515193759054722866e-01,1.397222921539835981e-02,1.000005189072749934e+00,-5.941850737838147607e-03,4.031709898350094800e-04,5.515192351922367786e-01,1.302301010882391148e-02,1.000005055091258921e+00,6.520108579780026226e-09,-8.543819791137063219e-09,-1.407132355080165098e-07
8.067999999999999616e-01,-4.221034867858077632e+05,5.941858779239028721e-03,-4.031808776960439894e-04,-5.515193789189712925e-01,1.397528714398517391e-02,1.000005189109283155e+00,-5.941851475470341648e-03,4.031717341464505742e-04,5.515192387066846225e-01,1.302441757735838153e-02,1.000005055092552997e+00,7.303768687072498267e-09,-9.143549593415133819e-09,-1.402122866700494797e-07
8.072000000000000286e-01,-4.221034871237358893e+05,5.941860712479697833e-03,-4.031819348864155842e-04,-5.515193814016963181e-01,1.397836162369359321e-02,1.000005189150406926e+00,-5.941853111317052342e-03,4.031731836968910831e-04,5.515192411958340646e-01,1.302583436576497042e-02,1.000005055094170814e+00,7.601162645490266989e-09,-8.751189524501112177e-09,-1.402058622534951837e-07
8.075999999999999845e-01,-4.221034874607261154e+05,5.941862646751686072e-03,-4.031826499875289455e-04,-5.515193832662517170e-01,1.398144304912854637e-02,1.000005189196851774e+00,-5.941855252386584081e-03,4.031752506453661986e-04,5.515192424077832722e-01,1.302724990146243537e-02,1.000005055096346407e+00,7.394365101991151601e-09,-7.399342162746867790e-09,-1.408584684448044300e-07
8.080000000000000515e-01,-4.221034877940365113e+05,5.941864186046380385e-03,-4.031830415348130700e-04,-5.515193845396361150e-01,1.398452384026074857e-02,1.000005189249858040e+00,-5.941857473576659700e-03,4.031777982745335582e-04,5.515192423805558297e-01,1.302865562139981365e-02,1.000005055099378870e+00,6.712469720684954844e-09,-5.243260279511746669e-09,-1.421590802852534807e-07
8.084000000000002295e-01,-4.221034881230047904e+05,5.941865008038360076e-03,-4.031831812869739228e-04,-5.515193853142814628e-01,1.398760264447776284e-02,1.000005189311107934e+00,-5.941859394162442992e-03,4.031806445241944308e-04,5.515192414020426703e-01,1.303004918609947105e-02,1.000005055103516227e+00,5.613875917083455125e-09,-2.536762779491944647e-09,-1.439122387925095836e-07
8.088000000000000744e-01,-4.221034884494885337e+05,5.941864911071483707e-03,-4.031831737845239811e-04,-5.515193856723614729e-01,1.399068564693915946e-02,1.000005189382449755e+00,-5.941860733090512103e-03,4.031835793756180031e-04,5.515192398837175380e-01,1.303143582375540163e-02,1.000005055108812213e+00,4.177980971603600935e-09,4.055910940220161520e-10,-1.457886439348854424e-07
8.092000000000000304e-01,-4.221034887771350332e+05,5.941863845452848708e-03,-4.031831446376366035e-04,-5.515193856362804459e-01,1.399378434684196530e-02,1.000005189465412281e+00,-5.941861333764407276e-03,4.031863957988811764e-04,5.515192382187837916e-01,1.303282615856168544e-02,1.000005055115030128e+00,2.511688441432513574e-09,3.251161244572937231e-09,-1.474174966542562970e-07
8.096000000000000973e-01,-4.221034891097870423e+05,5.941861924273248753e-03,-4.031832335163484482e-04,-5.515193851672308689e-01,1.399691077409706899e-02,1.000005189560608576e+00,-5.941861159333088928e-03,4.031889234263273908e-04,5.515192366810560687e-01,1.303423149351668267e-02,1.000005055121700348e+00,7.649401598253113832e-10,5.689909978942586655e-09,-1.484861748002330728e-07
8.100000000000000533e-01,-4.221034894497927162e+05,5.941859407836091143e-03,-4.031835810456187836e-04,-5.515193841988379475e-01,1.400007229568457461e-02,1.000005189667256600e+00,-5.941860265180708318e-03,4.031910505595853365e-04,5.515192353860802754e-01,1.303565868885927202e-02,1.000005055128347253e+00,-8.573446171750154221e-10,7.469513966552876472e-09,-1.488127576720899015e-07
8.104000000000000092e-01,-4.221034897969542071e+05,5.941856660562796870e-03,-4.031843048850849054e-04,-5.515193826821795930e-01,1.400326836162353421e-02,1.000005189783003789e+00,-5.941858761313412000e-03,4.031927265229865451e-04,5.515192343129158292e-01,1.303710697960562027e-02,1.000005055134740806e+00,-2.100750615130486665e-09,8.421637901639706519e-09,-1.483692637638256429e-07
8.108000000000000762e-01,-4.221034901485966402e+05,5.941854089474639389e-03,-4.031854728118828223e-04,-5.515193806216243111e-01,1.400649068365502486e-02,1.000005189904114022e+00,-5.941856784128103294e-03,4.031939479533848836e-04,5.515192333697050975e-01,1.303856821235548601e-02,1.000005055141003130e+00,-2.694653463905516411e-09,8.475141502061345894e-09,-1.472519192136090282e-07
8.112000000000000322e-01,-4.221034905007894267e+05,5.941852080998853529e-03,-4.031870865567003929e-04,-5.515193780839715565e-01,1.400972679441619788e-02,1.000005190025993418e+00,-5.941854495450472201e-03,4.031947407909203078e-04,5.515192324693746206e-01,1.304003043932149691e-02,1.000005055147517030e+00,-2.414451618672208699e-09,7.654234219914898135e-09,-1.456145969358502157e-07
8.116000000000000991e-01,-4.221034908501065220e+05,5.941850951018302560e-03,-4.031890837507363045e-04,-5.515193751755612661e-01,1.401296539958437129e-02,1.000005190144017897e+00,-5.941852109132294418e-03,4.031951492209643250e-04,5.515192315779411381e-01,1.304148327489199413e-02,1.000005055154743250e+00,-1.158113991858722436e-09,6.065470228020560656e-09,-1.435976201280553255e-07
8.120000000000000551e-01,-4.221034911951828399e+05,5.941850913883837786e-03,-4.031913535275324532e-04,-5.515193720076828621e-01,1.401620112009956468e-02,1.000005190254529941e+00,-5.941849920032813738e-03,4.031952352020430814e-04,5.515192307196404853e-01,1.304292260878854234e-02,1.000005055163094569e+00,9.938510240475872948e-10,3.881674510628190661e-09,-1.412880423767859384e-07
8.124000000000000110e-01,-4.221034915373551194e+05,5.941852068276517324e-03,-4.031937548629249755e-04,-5.515193686828817610e-01,1.401943647846132235e-02,1.000005190355686358e+00,-5.941848298343916854e-03,4.031950833656000859e-04,5.515192299511743057e-01,1.304435253676254625e-02,1.000005055172892510e+00,3.769932600469760864e-09,1.328502675110396908e-09,-1.387317074552640861e-07
8.128000000000000780e-01,-4.221034918800513842e+05,5.941854396654890243e-03,-4.031961292418379688e-04,-5.515193653123010575e-01,1.402268023440826974e-02,1.000005190447746273e+00,-5.941847628922337053e-03,4.031948014250755566e-04,5.515192293240949173e-01,1.304578361881300087e-02,1.000005055184340241e+00,6.767732553189520495e-09,-1.327816762412229595e-09,-1.359882061402473141e-07
8.132000000000001450e-01,-4.221034922272606054e+05,5.941857776739382056e-03,-4.031983061852853077e-04,-5.515193620393759044e-01,1.402594282617736221e-02,1.000005190532622157e+00,-5.941848211697076977e-03,4.031945084166948146e-04,5.515192288446474356e-01,1.304722823342271444e-02,1.000005055197457082e+00,9.565042305079152207e-09,-3.797768590493161289e-09,-1.331947284688439481e-07
8.135999999999999899e-01,-4.221034925817230251e+05,5.941862001217345680e-03,-4.032001059652026926e-04,-5.515193590402540647e-01,1.402923100773747871e-02,1.000005190612888839e+00,-5.941850167652365337e-03,4.031943110388485426e-04,5.515192284404614176e-01,1.304869512278144898e-02,1.000005055211999005e+00,1.183356498034304760e-08,-5.794926354150010256e-09,-1.305997926470681136e-07
8.140000000000001679e-01,-4.221034929436852108e+05,5.941866796382603601e-03,-4.032013465156309719e-04,-5.515193564991043296e-01,1.403254413759324679e-02,1.000005190690794743e+00,-5.941853393544879389e-03,4.031942770672491917e-04,5.515192279548025711e-01,1.305018559279375913e-02,1.000005055227436879e+00,1.340283772421207997e-08,-7.069448381780227969e-09,-1.285443017584597669e-07
8.144000000000000128e-01,-4.221034933107941761e+05,5.941871830801632830e-03,-4.032018609501000078e-04,-5.515193545794685459e-01,1.403587382456098626e-02,1.000005190767736973e+00,-5.941857580897653805e-03,4.031944181105433689e-04,5.515192271867019880e-01,1.305169307872778260e-02,1.000005055243045282e+00,1.424990397902448080e-08,-7.442839556638918691e-09,-1.273927665579321911e-07
8.147999999999999687e-01,-4.221034936791544314e+05,5.941876716558914216e-03,-4.032015271911044692e-04,-5.515193534082415416e-01,1.403920711057470364e-02,1.000005190844328595e+00,-5.941862283962516707e-03,4.031946892968860650e-04,5.515192259696362065e-01,1.305320626166978082e-02,1.000005055258099018e+00,1.443259639750948953e-08,-6.837894218404173829e-09,-1.274386053351506121e-07
8.152000000000001467e-01,-4.221034940450875438e+05,5.941881019830704339e-03,-4.032003021791739244e-04,-5.515193530723596638e-01,1.404253176318259744e-02,1.000005190920775444e+00,-5.941867006873299654e-03,4.031950040662294677e-04,5.515192242554702862e-01,1.305471431545038828e-02,1.000005055272076504e+00,1.401295740468405659e-08,-5.298112944456673246e-09,-1.288168893776031609e-07
8.155999999999999917e-01,-4.221034944067745237e+05,5.941884299185085268e-03,-4.031982450580757853e-04,-5.515193536217724013e-01,1.404584127981288802e-02,1.000005190997171001e+00,-5.941871283543047159e-03,4.031952545683981180e-04,5.515192221661265881e-01,1.305621188996448911e-02,1.000005055284779898e+00,1.301564203810834375e-08,-2.990489677667362151e-09,-1.314556458131832528e-07
8.160000000000001696e-01,-4.221034947650618851e+05,5.941886173797334553e-03,-4.031955145351032903e-04,-5.515193550725435712e-01,1.404913731800341500e-02,1.000005191073518596e+00,-5.941874734364707700e-03,4.031953274106428323e-04,5.515192199892996472e-01,1.305770153920714216e-02,1.000005055296306233e+00,1.143943262685298556e-08,-1.871244604580157844e-10,-1.350832439239724181e-07
8.164000000000000146e-01,-4.221034951230073930e+05,5.941886401933276982e-03,-4.031923378149700329e-04,-5.515193574026646672e-01,1.405242841452662185e-02,1.000005191149507366e+00,-5.941877093856332351e-03,4.031951109236686518e-04,5.515192181137138494e-01,1.305919245399908037e-02,1.000005055306900426e+00,9.308076944630760963e-09,2.773108698618867440e-09,-1.392889508178285496e-07
8.168000000000000815e-01,-4.221034954843979212e+05,5.941884940681216656e-03,-4.031889644727227858e-04,-5.515193605363917229e-01,1.405572555651352952e-02,1.000005191224278001e+00,-5.941878213222411345e-03,4.031944987876036161e-04,5.515192169219407248e-01,1.306069604830834702e-02,1.000005055316787406e+00,6.727458805311226087e-09,5.534314880830358552e-09,-1.436144509980863404e-07
8.172000000000000375e-01,-4.221034958518918138e+05,5.941881966817471120e-03,-4.031856263003888528e-04,-5.515193643266738110e-01,1.405903662189052043e-02,1.000005191296348350e+00,-5.941878051237805061e-03,4.031933992280546273e-04,5.515192166819183894e-01,1.306222041198802815e-02,1.000005055326087744e+00,3.915579666058377484e-09,7.772927665774566341e-09,-1.476447554216164804e-07
8.176000000000001044e-01,-4.221034962256498402e+05,5.941877855346082947e-03,-4.031825177586615501e-04,-5.515193685553788638e-01,1.406236224640097267e-02,1.000005191363800838e+00,-5.941876669446434500e-03,4.031917555379359351e-04,5.515192174831317073e-01,1.306376618120417936e-02,1.000005055334827642e+00,1.185899648446786525e-09,9.237779274385085615e-09,-1.510722471564918123e-07
8.180000000000000604e-01,-4.221034966030953801e+05,5.941873123286180169e-03,-4.031797964672711337e-04,-5.515193729614787932e-01,1.406569503848691984e-02,1.000005191424658157e+00,-5.941874237422202325e-03,4.031895740266497590e-04,5.515192192392152082e-01,1.306532575454887567e-02,1.000005055343006655e+00,-1.114136022155320926e-09,9.777559378625327174e-09,-1.537222635850099550e-07
8.184000000000001274e-01,-4.221034969799041864e+05,5.941868349399444596e-03,-4.031775904266494178e-04,-5.515193772866450184e-01,1.406902255128941390e-02,1.000005191477291167e+00,-5.941871036479999188e-03,4.031869457551326679e-04,5.515192217425151089e-01,1.306688626722887769e-02,1.000005055350611904e+00,-2.687080554591991799e-09,9.355328483250102689e-09,-1.555441299094795227e-07
8.188000000000000833e-01,-4.221034973518390325e+05,5.941864082751624823e-03,-4.031759967349317613e-04,-5.515193813173380200e-01,1.407233271424108458e-02,1.000005191520715542e+00,-5.941867441730730101e-03,4.031840461992730390e-04,5.515192247375521051e-01,1.306843503607365078e-02,1.000005055357581663e+00,-3.358979105277937194e-09,8.049464341277658141e-09,-1.565797859148787552e-07
8.191999999999999282e-01,-4.221034977165655582e+05,5.941860758064266071e-03,-4.031750657665509252e-04,-5.515193849077483224e-01,1.407561930283085516e-02,1.000005191554736994e+00,-5.941863873190449986e-03,4.031811060492152682e-04,5.515192279834960631e-01,1.306996504833575316e-02,1.000005055363784923e+00,-3.115126183915462033e-09,6.040282664343012142e-09,-1.569242522592162459e-07
8.196000000000001062e-01,-4.221034980746659567e+05,5.941858638314414728e-03,-4.031747784522665278e-04,-5.515193879765478702e-01,1.407888497960750607e-02,1.000005191579985242e+00,-5.941860728937970945e-03,4.031783623087537667e-04,5.515192312861215695e-01,1.307147803276253843e-02,1.000005055369049600e+00,-2.090623556216808510e-09,3.583856487238915728e-09,-1.566904263006207998e-07
8.200000000000000622e-01,-4.221034984293832094e+05,5.941857797859042764e-03,-4.031750333399086619e-04,-5.515193904792400348e-01,1.408214051016743601e-02,1.000005191597867826e+00,-5.941858327075479063e-03,4.031760111139420051e-04,5.515192344915349487e-01,1.307298370974147375e-02,1.000005055373260010e+00,-5.292164362985518622e-10,9.777740333431587938e-10,-1.559877050860691838e-07
8.204000000000001291e-01,-4.221034987851857441e+05,5.941858143901854357e-03,-4.031756580815394316e-04,-5.515193923719458047e-01,1.408540046235462299e-02,1.000005191610424893e+00,-5.941856875828253372e-03,4.031741831429222814e-04,5.515192374533530728e-01,1.307449552853335618e-02,1.000005055376439911e+00,1.268073600985131222e-09,-1.474938617150155923e-09,-1.549185927318674771e-07
8.208000000000000851e-01,-4.221034991458244040e+05,5.941859460407281600e-03,-4.031764470433962691e-04,-5.515193935942050985e-01,1.408867728147992875e-02,1.000005191620036760e+00,-5.941856469602308996e-03,4.031729485233242105e-04,5.515192400042121523e-01,1.307602478118493304e-02,1.000005055378760055e+00,2.990804972603788858e-09,-3.498520072058551589e-09,-1.535899929461237434e-07
8.211999999999999300e-01,-4.221034995126919821e+05,5.941861455716878834e-03,-4.031772107583384674e-04,-5.515193940887349600e-01,1.409197638504812271e-02,1.000005191629020684e+00,-5.941857093105888492e-03,4.031723396828382623e-04,5.515192419586998351e-01,1.307757572938456243e-02,1.000005055380474683e+00,4.362610990342463690e-09,-4.871075500205088171e-09,-1.521300351248200400e-07
8.216000000000001080e-01,-4.221034998843068606e+05,5.941863802872763417e-03,-4.031778152270337257e-04,-5.515193938460637435e-01,1.409529446626075697e-02,1.000005191639263380e+00,-5.941858619276801229e-03,4.031723704686661965e-04,5.515192431469673195e-01,1.307914392718024198e-02,1.000005055381821828e+00,5.183595962188203288e-09,-5.444758367529212856e-09,-1.506990964239562913e-07
8.220000000000000639e-01,-4.221035002570581855e+05,5.941866171422587571e-03,-4.031781956864454765e-04,-5.515193929405596274e-01,1.409862174844261212e-02,1.000005191652108216e+00,-5.941860804456475589e-03,4.031730353831026407e-04,5.515192434550124645e-01,1.308071847837138750e-02,1.000005055382980457e+00,5.366966111981785748e-09,-5.160303342835806384e-09,-1.494855471628753207e-07
8.224000000000000199e-01,-4.221035006269259611e+05,5.941868253255547933e-03,-4.031783455922710222e-04,-5.515193915321645601e-01,1.410194713895725552e-02,1.000005191668565718e+00,-5.941863297984095217e-03,4.031742897139120531e-04,5.515192428522276424e-01,1.308228717584001069e-02,1.000005055384060926e+00,4.955271452715404035e-09,-4.055878358969096376e-09,-1.486799369176949881e-07
8.228000000000001979e-01,-4.221035009913748363e+05,5.941869782794067210e-03,-4.031782953594249277e-04,-5.515193898325869704e-01,1.410526392178879096e-02,1.000005191689681494e+00,-5.941865680210281497e-03,4.031760271551694877e-04,5.515192414037779489e-01,1.308384217122629013e-02,1.000005055385139396e+00,4.102583785713098674e-09,-2.268204255439967149e-09,-1.484288090214391787e-07
8.232000000000000428e-01,-4.221035013505372335e+05,5.941870550097739200e-03,-4.031780978407770600e-04,-5.515193880511578550e-01,1.410857339741753043e-02,1.000005191716764497e+00,-5.941867526424181138e-03,4.031780753022652587e-04,5.515192392702482627e-01,1.308538359084592158e-02,1.000005055386291586e+00,3.023673558061323874e-09,-2.253851180125318598e-11,-1.487809095923608993e-07
8.235999999999999988e-01,-4.221035017071918701e+05,5.941870408922926040e-03,-4.031778286642345136e-04,-5.515193863400619234e-01,1.411188481996416416e-02,1.000005191751324407e+00,-5.941868479065227047e-03,4.031802193762255176e-04,5.515192366907701871e-01,1.308691945834397803e-02,1.000005055387607422e+00,1.929857698992898385e-09,2.390711991004032533e-09,-1.496492917363312358e-07
8.240000000000000657e-01,-4.221035020654844120e+05,5.941869287431912269e-03,-4.031775965892756539e-04,-5.515193847607967603e-01,1.411521166364001698e-02,1.000005191794798964e+00,-5.941868307600203444e-03,4.031822478968208855e-04,5.515192339494492391e-01,1.308846196441907327e-02,1.000005055389196817e+00,9.798317088249852702e-10,4.651307545231516544e-09,-1.508113475212624621e-07
8.244000000000000217e-01,-4.221035024290732690e+05,5.941867208744794002e-03,-4.031775500110036528e-04,-5.515193832898167559e-01,1.411856592264685260e-02,1.000005191848310826e+00,-5.941866942697509105e-03,4.031840011486538251e-04,5.515192313378773914e-01,1.309002179042404942e-02,1.000005055391187003e+00,2.660472848969863691e-10,6.451137650172276278e-09,-1.519519393644586103e-07
8.248000000000000886e-01,-4.221035027994393022e+05,5.941864317935354085e-03,-4.031778652580193735e-04,-5.515193818628528755e-01,1.412195305039550680e-02,1.000005191912576974e+00,-5.941864479963878364e-03,4.031854011224500576e-04,5.515192291274623182e-01,1.309160309329391279e-02,1.000005055393709208e+00,-1.620285242781571711e-10,7.535864430684071497e-09,-1.527353905572681469e-07
8.252000000000000446e-01,-4.221035031752416980e+05,5.941860898562978562e-03,-4.031787110393468890e-04,-5.515193804328494265e-01,1.412536986885813001e-02,1.000005191987944242e+00,-5.941861154316671959e-03,4.031864507003425375e-04,5.515192275493477903e-01,1.309320148071116061e-02,1.000005055396888443e+00,-2.557536933969761783e-10,7.739660995648503516e-09,-1.528835016362251054e-07
8.256000000000000005e-01,-4.221035035529500456e+05,5.941857358567404108e-03,-4.031801980443689890e-04,-5.515193790101746707e-01,1.412880642915444358e-02,1.000005192074385318e+00,-5.941857292247046049e-03,4.031872054271078338e-04,5.515192267687278882e-01,1.309480595088733344e-02,1.000005055400836174e+00,6.632035805947955609e-11,7.007382738844804282e-09,-1.522414467824972917e-07
8.260000000000000675e-01,-4.221035039285421954e+05,5.941854177949366933e-03,-4.031823355508454406e-04,-5.515193776696493133e-01,1.413225098787009894e-02,1.000005192171347534e+00,-5.941853257584277237e-03,4.031877356106589754e-04,5.515192268500757056e-01,1.309640395291003165e-02,1.000005055405637444e+00,9.203650896960624550e-10,5.400059813534790337e-09,-1.508195736077411198e-07
8.264000000000000234e-01,-4.221035042994305841e+05,5.941851830082315114e-03,-4.031850182101475518e-04,-5.515193765270457460e-01,1.413569581648728077e-02,1.000005192277525490e+00,-5.941849410371505789e-03,4.031881013786162930e-04,5.515192277276376176e-01,1.309798727752065246e-02,1.000005055411363974e+00,2.419710809324626677e-09,3.083168468741206286e-09,-1.487994081283972037e-07
8.267999999999999794e-01,-4.221035046657891944e+05,5.941850699505953418e-03,-4.031880518655493609e-04,-5.515193756947095460e-01,1.413914116220092720e-02,1.000005192390734932e+00,-5.941846089508266877e-03,4.031883540906109611e-04,5.515192291999910790e-01,1.309955607995131471e-02,1.000005055418125011e+00,4.609997686540190376e-09,3.022250616002003509e-10,-1.464947184670606362e-07
8.272000000000001574e-01,-4.221035050306166522e+05,5.941851015506874160e-03,-4.031912051067073981e-04,-5.515193752316877029e-01,1.414259550204154461e-02,1.000005192508070850e+00,-5.941843610285597703e-03,4.031885584328202929e-04,5.515192309590151165e-01,1.310111917382817195e-02,1.000005055426125722e+00,7.405221276457485402e-09,-2.646673887105217837e-09,-1.442726725864318382e-07
8.276000000000001133e-01,-4.221035053985255654e+05,5.941852810693841122e-03,-4.031942589379823865e-04,-5.515193751147523527e-01,1.414607192265655844e-02,1.000005192626339356e+00,-5.941842253641952190e-03,4.031888132653085747e-04,5.515192326528163269e-01,1.310269041463536961e-02,1.000005055435672974e+00,1.055705188893196755e-08,-5.445672673811807057e-09,-1.424619360257395329e-07
8.279999999999999583e-01,-4.221035057737567113e+05,5.941855908542586009e-03,-4.031970312671769941e-04,-5.515193752556859508e-01,1.414958221980853678e-02,1.000005192742621229e+00,-5.941842229933914053e-03,4.031892482390129280e-04,5.515192339700799584e-01,1.310428277043704237e-02,1.000005055447078961e+00,1.367860867195619390e-08,-7.783028164066053273e-09,-1.412856059923583985e-07
8.284000000000001362e-01,-4.221035061583517818e+05,5.941859944847543810e-03,-4.031993723338730159e-04,-5.515193755620914073e-01,1.415313136749307699e-02,1.000005192854771963e+00,-5.941843623765740053e-03,4.031899893395663034e-04,5.515192347172457321e-01,1.310590273037717107e-02,1.000005055460519543e+00,1.632108180375790862e-08,-9.382994306712539451e-09,-1.408448456752253719e-07
8.287999999999999812e-01,-4.221035065512534929e+05,5.941864425969181629e-03,-4.032011469022051399e-04,-5.515193760038572535e-01,1.415671486456049517e-02,1.000005192961743505e+00,-5.941846347908719822e-03,4.031911088664899426e-04,5.515192348528815680e-01,1.310754756983928231e-02,1.000005055475923665e+00,1.807806046180693293e-08,-1.003803571519726670e-08,-1.411509756854556485e-07
8.292000000000001592e-01,-4.221035069488018635e+05,5.941868814985315668e-03,-4.032022255415574556e-04,-5.515193766423009958e-01,1.416032019305887846e-02,1.000005193063710829e+00,-5.941850134459030104e-03,4.031925876644768935e-04,5.515192344625188259e-01,1.310920671522757333e-02,1.000005055492955597e+00,1.868052628556382544e-08,-9.637877080562098214e-09,-1.421797821699044562e-07
8.296000000000001151e-01,-4.221035073463528533e+05,5.941872621930625008e-03,-4.032024982900681356e-04,-5.515193776089616362e-01,1.416393177069475220e-02,1.000005193161981332e+00,-5.941854570617341458e-03,4.031943107478593046e-04,5.515192336938707918e-01,1.311086660419110220e-02,1.000005055511081986e+00,1.805131328354997455e-08,-8.187542208830996676e-09,-1.439150908444375432e-07
8.299999999999999600e-01,-4.221035077403438627e+05,5.941875470700134360e-03,-4.032019074837896698e-04,-5.515193790531338625e-01,1.416753719434940550e-02,1.000005193258618252e+00,-5.941859163870154281e-03,4.031960972707031906e-04,5.515192326939737377e-01,1.311251684456646652e-02,1.000005055529643805e+00,1.630682998007837448e-08,-5.810213086479207312e-09,-1.463591601247316021e-07
8.304000000000001380e-01,-4.221035081298385630e+05,5.941877128844513106e-03,-4.032004829976059291e-04,-5.515193810844908340e-01,1.417113197351948205e-02,1.000005193355799404e+00,-5.941863414680464799e-03,4.031977470103770538e-04,5.515192315792241118e-01,1.311415487595559044e-02,1.000005055547937616e+00,1.371416404830766433e-08,-2.735987228875275123e-09,-1.495052667221941078e-07
8.307999999999999829e-01,-4.221035085168630467e+05,5.941877506774319480e-03,-4.031983592050966138e-04,-5.515193837271833432e-01,1.417472063145563434e-02,1.000005193455110630e+00,-5.941866883589983807e-03,4.031990801876352047e-04,5.515192304416655089e-01,1.311578701658024960e-02,1.000005055565302392e+00,1.062318433567299714e-08,7.209825385909134077e-10,-1.532855178343339730e-07
8.312000000000000499e-01,-4.221035089053846896e+05,5.941876643223765499e-03,-4.031957602488017017e-04,-5.515193868949710421e-01,1.417831370132605247e-02,1.000005193557080840e+00,-5.941869249018969304e-03,4.031999565972141744e-04,5.515192293755990516e-01,1.311742542170187334e-02,1.000005055581241864e+00,7.394204796194736584e-09,4.196348412472631489e-09,-1.575193719904888212e-07
8.316000000000000059e-01,-4.221035092993875733e+05,5.941874688783588092e-03,-4.031929557182359130e-04,-5.515193903957633648e-01,1.418192200944009412e-02,1.000005193661137826e+00,-5.941870351333301131e-03,4.032002753825880323e-04,5.515192285036590869e-01,1.311908234273841817e-02,1.000005055595523329e+00,4.337450286960586876e-09,7.319664352119312906e-09,-1.618921042778609376e-07
8.320000000000000728e-01,-4.221035097009551246e+05,5.941871888654399678e-03,-4.031902046684939520e-04,-5.515193939671715340e-01,1.418555087076425053e-02,1.000005193765882483e+00,-5.941870212854792957e-03,4.031999680761275888e-04,5.515192279842383583e-01,1.312076431156246510e-02,1.000005055608215843e+00,1.675799606720707047e-09,9.763407633636787125e-09,-1.659829331757123327e-07
8.324000000000000288e-01,-4.221035101091961842e+05,5.941868561706057858e-03,-4.031877120513707746e-04,-5.515193973326043553e-01,1.418919687000858021e-02,1.000005193869426767e+00,-5.941869024800230242e-03,4.031989988576673250e-04,5.515192279909426620e-01,1.312246891442350738e-02,1.000005055619641814e+00,-4.630941723843262636e-10,1.128680629655046813e-08,-1.693416616932452712e-07
8.328000000000000957e-01,-4.221035105205610162e+05,5.941865076370757108e-03,-4.031856129613355208e-04,-5.515194002595593670e-01,1.419284873234934012e-02,1.000005193969630390e+00,-5.941867103885377713e-03,4.031973779134426683e-04,5.515192286698420432e-01,1.312418565908920337e-02,1.000005055630262429e+00,-2.027514620604742301e-09,1.176495210714750828e-08,-1.715897173237834750e-07
8.332000000000000517e-01,-4.221035109303715872e+05,5.941861825911227100e-03,-4.031839819729613784e-04,-5.515194026018565010e-01,1.419649193065609764e-02,1.000005194064243597e+00,-5.941864833244245130e-03,4.031951815679269443e-04,5.515192300922495683e-01,1.312590057594809068e-02,1.000005055640547980e+00,-3.007333018029134664e-09,1.119959496556589482e-08,-1.725096069327136661e-07
8.336000000000001187e-01,-4.221035113349020248e+05,5.941859200958620260e-03,-4.031828502698533078e-04,-5.515194043108728739e-01,1.420011495838186498e-02,1.000005194151056598e+00,-5.941862603489950732e-03,4.031925637499786906e-04,5.515192322192742358e-01,1.312760248320238299e-02,1.000005055650857955e+00,-3.402531330472247095e-09,9.713480125382763231e-09,-1.720915986380688878e-07
8.340000000000000746e-01,-4.221035117330524372e+05,5.941857552241135675e-03,-4.031822126973319998e-04,-5.515194054087255715e-01,1.420371441032281662e-02,1.000005194228153815e+00,-5.941860762027341598e-03,4.031897436585157131e-04,5.515192348848019233e-01,1.312928806170602855e-02,1.000005055661388864e+00,-3.209786205923825797e-09,7.530961183713300727e-09,-1.705239236482469778e-07
8.344000000000000306e-01,-4.221035121268472867e+05,5.941857140707528136e-03,-4.031820196518936411e-04,-5.515194059333236032e-01,1.420729652626214444e-02,1.000005194294234290e+00,-5.941859573311400813e-03,4.031869659835778889e-04,5.515192377996811501e-01,1.313096339671365048e-02,1.000005055672160914e+00,-2.432603872677685519e-09,4.946331684247805976e-09,-1.681336424530499585e-07
8.348000000000000975e-01,-4.221035125205134973e+05,5.941858085213957801e-03,-4.031821640939484749e-04,-5.515194058840127145e-01,1.421087444119593229e-02,1.000005194348855930e+00,-5.941859194973745338e-03,4.031844468318329894e-04,5.515192405824554944e-01,1.313264123828949623e-02,1.000005055683025779e+00,-1.109759787537578646e-09,2.282737884514492860e-09,-1.653015572200544625e-07
8.352000000000000535e-01,-4.221035129185286351e+05,5.941860327722869005e-03,-4.031824805064495470e-04,-5.515194052002027059e-01,1.421446234472997783e-02,1.000005194392459051e+00,-5.941859677005011803e-03,4.031823293749226575e-04,5.515192428187327689e-01,1.313433518299173854e-02,1.000005055693665268e+00,6.507178572021099505e-10,-1.511315268895238595e-10,-1.623814699369674486e-07
8.356000000000000094e-01,-4.221035133235465619e+05,5.941863632240283917e-03,-4.031827666670894359e-04,-5.515194037879129763e-01,1.421806916772127075e-02,1.000005194426148991e+00,-5.941860983452050896e-03,4.031806696717320747e-04,5.515192441390882605e-01,1.313605339733036476e-02,1.000005055703616197e+00,2.648788233021448502e-09,-2.096995357361245566e-09,-1.596488247157523688e-07
8.360000000000000764e-01,-4.221035137351256562e+05,5.941867618865039925e-03,-4.031828256098725447e-04,-5.515194015841912156e-01,1.422169465209733273e-02,1.000005194451371038e+00,-5.941863020836987003e-03,4.031794563818318316e-04,5.515192442963652297e-01,1.313779472908945499e-02,1.000005055712350766e+00,4.598028052922586983e-09,-3.369228040713077160e-09,-1.572878259858967454e-07
8.364000000000000323e-01,-4.221035141498236917e+05,5.941871820370168977e-03,-4.031825127871021988e-04,-5.515193986315004571e-01,1.422532959112502229e-02,1.000005194469646419e+00,-5.941865649952979625e-03,4.031786488333733895e-04,5.515192432240390019e-01,1.313954898899533097e-02,1.000005055719422664e+00,6.170417189352295217e-09,-3.863953728809252364e-09,-1.554074614551481659e-07
8.367999999999999883e-01,-4.221035145626807935e+05,5.941875744949870995e-03,-4.031817693257680360e-04,-5.515193951269150574e-01,1.422896015206309185e-02,1.000005194482508353e+00,-5.941868669743772050e-03,4.031782087430881576e-04,5.515192410597753447e-01,1.314130130678521982e-02,1.000005055724621839e+00,7.075206098945685529e-09,-3.560582679878413620e-09,-1.540671397126658348e-07
8.372000000000001663e-01,-4.221035149693667772e+05,5.941878934086639898e-03,-4.031806287346086461e-04,-5.515193914146254706e-01,1.423257435778315511e-02,1.000005194491592864e+00,-5.941871787483047999e-03,4.031781075762589576e-04,5.515192381189379933e-01,1.314303863097934441e-02,1.000005055728060199e+00,7.146603591898226249e-09,-2.521158349688516764e-09,-1.532956874772395395e-07
8.376000000000000112e-01,-4.221035153680905350e+05,5.941881011291351954e-03,-4.031791978408789164e-04,-5.515193879116134790e-01,1.423616782110872885e-02,1.000005194498760686e+00,-5.941874607748158857e-03,4.031783091734311817e-04,5.515192348137796241e-01,1.314475546735436283e-02,1.000005055730129655e+00,6.403543193096716823e-09,-8.886674477347721035e-10,-1.530978338548649731e-07
8.380000000000001892e-01,-4.221035157603821717e+05,5.941881720288751806e-03,-4.031776251713742559e-04,-5.515193849922307434e-01,1.423974614582353831e-02,1.000005194506134787e+00,-5.941876667317014596e-03,4.031787439760063652e-04,5.515192315422315916e-01,1.314645626904753853e-02,1.000005055731361558e+00,5.052971737209976943e-09,1.118804632109244440e-09,-1.534499991517890294e-07
8.384000000000000341e-01,-4.221035161503928248e+05,5.941880950733926560e-03,-4.031760736819728938e-04,-5.515193828851585600e-01,1.424332290485023737e-02,1.000005194516028872e+00,-5.941877517030142580e-03,4.031792964833608487e-04,5.515192285953242068e-01,1.314815339490409477e-02,1.000005055732267056e+00,3.433703783979613622e-09,3.222801387954901675e-09,-1.542898343531717842e-07
8.387999999999999901e-01,-4.221035165430487832e+05,5.941878749292098250e-03,-4.031747074602915881e-04,-5.515193816316413811e-01,1.424691410657909045e-02,1.000005194530838359e+00,-5.941876824102861922e-03,4.031798188641388600e-04,5.515192261264378892e-01,1.314986155301243152e-02,1.000005055733220960e+00,1.925189236327840003e-09,5.111403847271947520e-09,-1.555052034918347204e-07
8.392000000000000570e-01,-4.221035169418829610e+05,5.941875315406699130e-03,-4.031736892193942814e-04,-5.515193811199138318e-01,1.425053165556943065e-02,1.000005194552944898e+00,-5.941874457725550805e-03,4.031801671716159587e-04,5.515192241893627223e-01,1.315159124538541925e-02,1.000005055734437986e+00,8.576811483251844948e-10,6.477952221677334838e-09,-1.569305511095464567e-07
8.396000000000000130e-01,-4.221035173475188203e+05,5.941870982758319306e-03,-4.031731766060935702e-04,-5.515193811732287399e-01,1.425417877250398022e-02,1.000005194584599799e+00,-5.941870530383499410e-03,4.031802431625347571e-04,5.515192228152177023e-01,1.315334418286916163e-02,1.000005055736006288e+00,4.523748198953514432e-10,7.066556441186980925e-09,-1.583580110375848449e-07
8.399999999999999689e-01,-4.221035177575115231e+05,5.941866187415749227e-03,-4.031733068684980573e-04,-5.515193816486625433e-01,1.425784943349684558e-02,1.000005194627680449e+00,-5.941865386263549959e-03,4.031800224874907638e-04,5.515192220837965564e-01,1.315511274354091466e-02,1.000005055737939852e+00,8.011521992687398175e-10,6.715618992706503393e-09,-1.595648659868942332e-07
8.404000000000000359e-01,-4.221035181675957865e+05,5.941861422613505493e-03,-4.031741695421639038e-04,-5.515193825025743735e-01,1.426153206149724691e-02,1.000005194683322163e+00,-5.941859543778938400e-03,4.031795590998211651e-04,5.515192221512140724e-01,1.315688370609626422e-02,1.000005055740219362e+00,1.878834567092813046e-09,5.389557657261255519e-09,-1.603513603010142674e-07
8.408000000000001029e-01,-4.221035185737801949e+05,5.941857180918309021e-03,-4.031757777093279010e-04,-5.515193837938755506e-01,1.426521575713820579e-02,1.000005194751570459e+00,-5.941853607610732974e-03,4.031789687455260935e-04,5.515192232131276295e-01,1.315864454647406624e-02,1.000005055742821947e+00,3.573307576047735079e-09,3.191036198192491458e-09,-1.605807479210241695e-07
8.412000000000000588e-01,-4.221035189743110095e+05,5.941853889379596423e-03,-4.031780524982431875e-04,-5.515193856265722117e-01,1.426889619174556180e-02,1.000005194831289357e+00,-5.941848169973880031e-03,4.031784027846740709e-04,5.515192254103807867e-01,1.316038941448904008e-02,1.000005055745752935e+00,5.719405716392289563e-09,3.502864308834417739e-10,-1.602161914249222718e-07
8.416000000000001258e-01,-4.221035193706235732e+05,5.941851849883996242e-03,-4.031808304852767385e-04,-5.515193880660633763e-01,1.427257842840944438e-02,1.000005194920455587e+00,-5.941843723006584761e-03,4.031780236401836365e-04,5.515192287166271745e-01,1.316212204489083937e-02,1.000005055749087601e+00,8.126877411480937230e-09,-2.806845093101997118e-09,-1.593494362017722210e-07
8.420000000000000817e-01,-4.221035197668008041e+05,5.941851199419185756e-03,-4.031838928377399849e-04,-5.515193910757044682e-01,1.427627532465761823e-02,1.000005195016669512e+00,-5.941840601127070312e-03,4.031779870625578884e-04,5.515192328656745024e-01,1.316385424610884251e-02,1.000005055753010907e+00,1.059829211544349725e-08,-5.905775182096523884e-09,-1.582100299657440701e-07
8.424000000000001487e-01,-4.221035201678142766e+05,5.941851899309058375e-03,-4.031870047843895736e-04,-5.515193945021295008e-01,1.428000218805987667e-02,1.000005195117593892e+00,-5.941838961265418460e-03,4.031784292642236352e-04,5.515192373629453915e-01,1.316560062526514301e-02,1.000005055757823946e+00,1.293804363991513107e-08,-8.575520165938349537e-09,-1.571391841093117137e-07
8.428000000000001046e-01,-4.221035205773064517e+05,5.941853751666829886e-03,-4.031899500879775619e-04,-5.515193981080274144e-01,1.428377008194103154e-02,1.000005195221117305e+00,-5.941838794610237486e-03,4.031794532811316879e-04,5.515192415871834619e-01,1.316737194233499539e-02,1.000005055763892425e+00,1.495705659240037511e-08,-1.049680684587399673e-08,-1.565208439524568007e-07
8.431999999999999496e-01,-4.221035209959408967e+05,5.941856433435664664e-03,-4.031925498152510784e-04,-5.515194016347432227e-01,1.428758083090046586e-02,1.000005195325305740e+00,-5.941839955419413698e-03,4.031811105923700745e-04,5.515192449498749205e-01,1.316917013841875303e-02,1.000005055771562956e+00,1.647801625096617650e-08,-1.143922288100382434e-08,-1.566848683021149213e-07
8.436000000000001275e-01,-4.221035214211035636e+05,5.941859538833116870e-03,-4.031946650248773457e-04,-5.515194048742158017e-01,1.429142603307918986e-02,1.000005195428371962e+00,-5.941842195367896470e-03,4.031833801961632268e-04,5.515192470569442174e-01,1.317098734611893245e-02,1.000005055781087338e+00,1.734346522039992289e-08,-1.128482871411888924e-08,-1.578172715843706442e-07
8.440000000000000835e-01,-4.221035218480595504e+05,5.941862626987674464e-03,-4.031961925269464050e-04,-5.515194077269979234e-01,1.429529058087285545e-02,1.000005195528874902e+00,-5.941845200156154090e-03,4.031861544671416992e-04,5.515192478132031617e-01,1.317280938179859855e-02,1.000005055792583031e+00,1.742683152037433070e-08,-1.003805980470586640e-08,-1.599137947616569022e-07
8.443999999999999284e-01,-4.221035222721024766e+05,5.941865275060728702e-03,-4.031970652544593294e-04,-5.515194102201528281e-01,1.429915913815800466e-02,1.000005201461143134e+00,-5.941848628400977529e-03,4.031892437175177706e-04,5.515192474268785228e-01,1.317462217399586848e-02,1.000005055806001186e+00,1.664665975117246566e-08,-7.821536941558793199e-09,-1.627932743053506215e-07
8.448000000000001064e-01,-4.221035226907041506e+05,5.941867133674688488e-03,-4.031972624982442738e-04,-5.515194124713306278e-01,1.430302267020207123e-02,1.000005215305212580e+00,-5.941852147943526424e-03,4.031924052691544151e-04,5.515192463105734744e-01,1.317641822752874114e-02,1.000005055821106437e+00,1.498573116206353140e-08,-4.857229089858666748e-09,-1.661607571534773342e-07
8.451999999999999513e-01,-4.221035231046744739e+05,5.941867974781213195e-03,-4.031968251030172484e-04,-5.515194146134126951e-01,1.430688208352168776e-02,1.000005228512981015e+00,-5.941855459567753003e-03,4.031953898043661041e-04,5.515192449219229465e-01,1.317820018818226246e-02,1.000005055837474677e+00,1.251521346019163206e-08,-1.435298651144330945e-09,-1.696914897486578866e-07
8.456000000000001293e-01,-4.221035235178362927e+05,5.941867719957759190e-03,-4.031958642216365465e-04,-5.515194167163881556e-01,1.431074732880109959e-02,1.000005240869978662e+00,-5.941858302713859570e-03,4.031979864660596583e-04,5.515192436134480625e-01,1.317997987232063899e-02,1.000005055854561453e+00,9.417243899620397762e-09,2.122244423111759731e-09,-1.731029400930950146e-07
8.460000000000000853e-01,-4.221035239353268407e+05,5.941866442827031629e-03,-4.031945537783059291e-04,-5.515194187400946912e-01,1.431463236763488509e-02,1.000005252170373504e+00,-5.941860451756473573e-03,4.032000479111301299e-04,5.515192425502323248e-01,1.318177316713436791e-02,1.000005055871817428e+00,5.991070558056255102e-09,5.494132824200841786e-09,-1.761898623664492902e-07
8.464000000000000412e-01,-4.221035243612896884e+05,5.941864348584607186e-03,-4.031931049031141226e-04,-5.515194205321184429e-01,1.431854827744216685e-02,1.000005262238788495e+00,-5.941861722284902565e-03,4.032014887844141519e-04,5.515192417173737649e-01,1.318359308036769553e-02,1.000005055888792738e+00,2.626299704620860265e-09,8.383881300029309702e-09,-1.788147446779575489e-07
8.468000000000002192e-01,-4.221035247970271157e+05,5.941861739733949981e-03,-4.031917297651773876e-04,-5.515194218675684157e-01,1.432249762177520598e-02,1.000005270949151148e+00,-5.941862001886395565e-03,4.032022673986281080e-04,5.515192410003583179e-01,1.318544406681024933e-02,1.000005055905167417e+00,-2.621524455848067703e-10,1.053763345072039614e-08,-1.808672100978014896e-07
8.472000000000000641e-01,-4.221035252404108760e+05,5.941858977531020922e-03,-4.031906069042793758e-04,-5.515194225169073317e-01,1.432647265360652462e-02,1.000005278238017992e+00,-5.941861299919908024e-03,4.032023687903346079e-04,5.515192402951273332e-01,1.318732019466940276e-02,1.000005055920724528e+00,-2.322388887102122546e-09,1.176188605523211320e-08,-1.822217799984926501e-07
8.476000000000000201e-01,-4.221035256868544966e+05,5.941856445729574478e-03,-4.031898579347095810e-04,-5.515194223191628442e-01,1.433045818097958453e-02,1.000005284112848392e+00,-5.941859790771881859e-03,4.032018021763891747e-04,5.515192395950037074e-01,1.318920797926437759e-02,1.000005055935329068e+00,-3.345042307381640434e-09,1.194424167959371591e-08,-1.827241591367823048e-07
8.480000000000000870e-01,-4.221035261313847732e+05,5.941854519710558329e-03,-4.031895382679366569e-04,-5.515194212326829382e-01,1.433443780479175603e-02,1.000005288655791746e+00,-5.941857821099483586e-03,4.032006122746061667e-04,5.515192390133066835e-01,1.319109258937560362e-02,1.000005055948946175e+00,-3.301388925257275897e-09,1.107400666950980259e-08,-1.822193762546220341e-07
8.484000000000000430e-01,-4.221035265708597144e+05,5.941853540040083377e-03,-4.031896372757559069e-04,-5.515194193434888037e-01,1.433840069672893264e-02,1.000005292021260317e+00,-5.941855866296132278e-03,4.031988927763229869e-04,5.515192387318598177e-01,1.319296459357829215e-02,1.000005055961675104e+00,-2.326256048901242934e-09,9.255500567080087587e-09,-1.806116289859716062e-07
8.487999999999999989e-01,-4.221035270053571439e+05,5.941853785008405046e-03,-4.031900810949286718e-04,-5.515194168305661560e-01,1.434234583560376614e-02,1.000005294423909730e+00,-5.941854443542661686e-03,4.031967886511004595e-04,5.515192389013876539e-01,1.319482416406468454e-02,1.000005055973755885e+00,-6.585342566395313568e-10,6.707556171787771443e-09,-1.779291785020120642e-07
8.492000000000000659e-01,-4.221035274380496703e+05,5.941855435340434068e-03,-4.031907355209674222e-04,-5.515194139042776111e-01,1.434628177182159167e-02,1.000005296114699904e+00,-5.941854005044895810e-03,4.031944810598954258e-04,5.515192395393510028e-01,1.319668081000212670e-02,1.000005055985498492e+00,1.430295538257242427e-09,3.745538928003663143e-09,-1.743649266083835414e-07
8.496000000000000218e-01,-4.221035278736298205e+05,5.941858530665572631e-03,-4.031914134369959110e-04,-5.515194107412761948e-01,1.435022202278650807e-02,1.000005297346348909e+00,-5.941854840623548087e-03,4.031921584819074186e-04,5.515192404688440408e-01,1.319854874762875149e-02,1.000005055997175818e+00,3.690042024544204491e-09,7.450449115075849504e-10,-1.702724321539506036e-07
8.500000000000000888e-01,-4.221035283160414547e+05,5.941862929905618665e-03,-4.031918944008606206e-04,-5.515194074407802072e-01,1.435417819946780728e-02,1.000005298334366799e+00,-5.941857016074475126e-03,4.031899844942175718e-04,5.515192413274901950e-01,1.320044001101603609e-02,1.000005056008915094e+00,5.913831143539161062e-09,-1.909906643048856628e-09,-1.661132900121486955e-07
8.504000000000000448e-01,-4.221035287664692733e+05,5.941868296584461306e-03,-4.031919594860159848e-04,-5.515194040236970352e-01,1.435815402060955197e-02,1.000005299224080435e+00,-5.941860364473221766e-03,4.031880737106156441e-04,5.515192416540780629e-01,1.320235846359958665e-02,1.000005056020652150e+00,7.932111239540573511e-09,-3.885775400340636676e-09,-1.623696189723133898e-07
8.508000000000000007e-01,-4.221035292226179154e+05,5.941874125500327779e-03,-4.031914348035505954e-04,-5.515194004814777395e-01,1.436214299254870083e-02,1.000005300075157644e+00,-5.941864531481478445e-03,4.031864828212433660e-04,5.515192410315381544e-01,1.320429749397697937e-02,1.000005056032168049e+00,9.594018849333474375e-09,-4.951982307229482044e-09,-1.594499395851656232e-07
8.512000000000001787e-01,-4.221035296795588802e+05,5.941879810429961592e-03,-4.031902294805621506e-04,-5.515193968547866810e-01,1.436613088115837322e-02,1.000005300870778324e+00,-5.941869056088072351e-03,4.031852159004941749e-04,5.515192392357773921e-01,1.320624251936163701e-02,1.000005056043177465e+00,1.075434188924084822e-08,-5.013580067975750149e-09,-1.576190092889007133e-07
8.516000000000001346e-01,-4.221035301318231504e+05,5.941884735427206687e-03,-4.031883540380982252e-04,-5.515193933004394200e-01,1.437010191262129075e-02,1.000005301549673264e+00,-5.941873455349951615e-03,4.031842363912368338e-04,5.515192363304093348e-01,1.320817723126254013e-02,1.000005056053406394e+00,1.128007725507279568e-08,-4.117646861391370539e-09,-1.569700300851906150e-07
8.519999999999999796e-01,-4.221035305758023169e+05,5.941888365833012525e-03,-4.031859132227690761e-04,-5.515193901063790705e-01,1.437404592072996472e-02,1.000005302050597455e+00,-5.941877285480714511e-03,4.031834768129521234e-04,5.515192326682919477e-01,1.321009079230879048e-02,1.000005056062620801e+00,1.108035229801379584e-08,-2.436409816952700425e-09,-1.574380871227631928e-07
8.524000000000001576e-01,-4.221035310113437008e+05,5.941890319960225868e-03,-4.031830784708164252e-04,-5.515193876388226890e-01,1.437796319336767832e-02,1.000005302355154280e+00,-5.941880170761863929e-03,4.031828426948499120e-04,5.515192287997436882e-01,1.321198272638561023e-02,1.000005056070601306e+00,1.014919836193894920e-08,-2.357759665131721472e-10,-1.588390790008276099e-07
8.528000000000000025e-01,-4.221035314418524504e+05,5.941890411350162285e-03,-4.031800530303422691e-04,-5.515193862383083179e-01,1.438186478579981525e-02,1.000005302517217309e+00,-5.941881812389083507e-03,4.031822156049289603e-04,5.515192253211402829e-01,1.321386325804356499e-02,1.000005056077138743e+00,8.598961078777611622e-09,2.162574586691157902e-09,-1.609171680350129918e-07
8.531999999999999584e-01,-4.221035318728037528e+05,5.941888658860975531e-03,-4.031770434551479603e-04,-5.515193861072520409e-01,1.438576810240430916e-02,1.000005302672776875e+00,-5.941881996688661710e-03,4.031814644132382408e-04,5.515192227164948946e-01,1.321574889885416583e-02,1.000005056082083232e+00,6.662172313820491354e-09,4.420958090280494024e-09,-1.633907571463311115e-07
8.536000000000000254e-01,-4.221035323093347251e+05,5.941885267666651912e-03,-4.031742449040485511e-04,-5.515193872407588849e-01,1.438968969340305611e-02,1.000005303030070403e+00,-5.941880613202840146e-03,4.031804698893139811e-04,5.515192212478302602e-01,1.321765522727594636e-02,1.000005056085447652e+00,4.654463811766540449e-09,6.224985265429992809e-09,-1.659929286246253355e-07
8.539999999999999813e-01,-4.221035327540107537e+05,5.941880589761138441e-03,-4.031718381889686648e-04,-5.515193894364823768e-01,1.439363847993115932e-02,1.000005303844650806e+00,-5.941877678130775414e-03,4.031791579635381206e-04,5.515192209344433882e-01,1.321959008414888385e-02,1.000005056087474253e+00,2.911630363026940227e-09,7.319774569455872459e-09,-1.685020389885494296e-07
8.544000000000001593e-01,-4.221035332057162886e+05,5.941875075578024849e-03,-4.031699892072527201e-04,-5.515193923804739828e-01,1.439761244065617014e-02,1.000005305387005272e+00,-5.941873350263174661e-03,4.031775287054193487e-04,5.515192216234260369e-01,1.322155022555487024e-02,1.000005056088608679e+00,1.725314850188619520e-09,7.539498166628591513e-09,-1.707570479458908608e-07
8.548000000000000043e-01,-4.221035336602292373e+05,5.941869225687233455e-03,-4.031688407208016507e-04,-5.515193957655931678e-01,1.440160024543991370e-02,1.000005307910805774e+00,-5.941867929181993482e-03,4.031756673709747550e-04,5.515192231099851350e-01,1.322352293185011241e-02,1.000005056089366295e+00,1.296505239972711720e-09,6.826650173104298336e-09,-1.726556080328123244e-07
8.552000000000000712e-01,-4.221035341121674865e+05,5.941863544725466476e-03,-4.031684931447896249e-04,-5.515193993849040188e-01,1.440558709729027227e-02,1.000005311627835791e+00,-5.941861833598311576e-03,4.031737314891809649e-04,5.515192252443259502e-01,1.322549184183090427e-02,1.000005056090181199e+00,1.711127154899183545e-09,5.238344391339955913e-09,-1.741405780686378080e-07
8.556000000000000272e-01,-4.221035345574769308e+05,5.941858495205909647e-03,-4.031689808245068722e-04,-5.515194031619826687e-01,1.440956214004164397e-02,1.000005316692029966e+00,-5.941855563406765912e-03,4.031719192441219225e-04,5.515192279764112859e-01,1.322744437487786279e-02,1.000005056091322952e+00,2.931799143734981072e-09,2.938419615050244516e-09,-1.751855713827410455e-07
8.560000000000000941e-01,-4.221035349952689139e+05,5.941854451323711796e-03,-4.031702562770245624e-04,-5.515194071146968247e-01,1.441352406416012213e-02,1.000005323191668127e+00,-5.941849649807071782e-03,4.031704325870829665e-04,5.515192313261398915e-01,1.322937737596014372e-02,1.000005056092902134e+00,4.801516640014213966e-09,1.763100584040340479e-10,-1.757885569331207876e-07
8.564000000000000501e-01,-4.221035354282495682e+05,5.941851659631160187e-03,-4.031721924666428650e-04,-5.515194112774949309e-01,1.441748235690542071e-02,1.000005331147665544e+00,-5.941844597072308207e-03,4.031694488642472460e-04,5.515192353006228565e-01,1.323129842727277170e-02,1.000005056094908085e+00,7.062558851980704766e-09,-2.743602395618993661e-09,-1.759768720743792869e-07
8.568000000000001171e-01,-4.221035358614903525e+05,5.941850216895899935e-03,-4.031746037409015236e-04,-5.515194156219165311e-01,1.442145362213282170e-02,1.000005340517303498e+00,-5.941840821128891760e-03,4.031691073021843787e-04,5.515192398000782203e-01,1.323322224767123183e-02,1.000005056097252432e+00,9.395767008174571444e-09,-5.496438717144877528e-09,-1.758218383107745808e-07
8.572000000000000730e-01,-4.221035363001477090e+05,5.941850070916038055e-03,-4.031772761764913500e-04,-5.515194200149107218e-01,1.442545464155039169e-02,1.000005351204543702e+00,-5.941838593755664061e-03,4.031695063896359953e-04,5.515192445587113745e-01,1.323516384280693133e-02,1.000005056099811496e+00,1.147716037399465483e-08,-7.769786855354662847e-09,-1.754561993472236736e-07
8.575999999999999179e-01,-4.221035367471368518e+05,5.941851040605574188e-03,-4.031799947922543601e-04,-5.515194242361307619e-01,1.442949533126045708e-02,1.000005363077461906e+00,-5.941838003350883440e-03,4.031707021066197006e-04,5.515192491541389685e-01,1.323713155151755305e-02,1.000005056102473588e+00,1.303725469074812349e-08,-9.292685634659444971e-09,-1.750819917933910119e-07
8.580000000000000959e-01,-4.221035372018605703e+05,5.941852845088229501e-03,-4.031825606067720807e-04,-5.515194280431244822e-01,1.443357479987614905e-02,1.000005375989544643e+00,-5.941838941464899597e-03,4.031726994976636579e-04,5.515192530892183420e-01,1.323912318156287952e-02,1.000005056105216728e+00,1.390362332990419114e-08,-9.861109108422715097e-09,-1.749539061401961249e-07
8.584000000000000519e-01,-4.221035376605585334e+05,5.941855133071250426e-03,-4.031848002919059945e-04,-5.515194312468447713e-01,1.443768230512606707e-02,1.000005389797838706e+00,-5.941841119656465081e-03,4.031754391737088754e-04,5.515192559168525799e-01,1.324112702974219145e-02,1.000005056108194790e+00,1.401341478534517959e-08,-9.361118197119024098e-09,-1.753299921913864523e-07
8.588000000000001188e-01,-4.221035381181224948e+05,5.941857511435200655e-03,-4.031865772756261577e-04,-5.515194337596855956e-01,1.444180268392320290e-02,1.000005404371181683e+00,-5.941844115834644773e-03,4.031787884997161168e-04,5.515192573607906601e-01,1.324312735067316796e-02,1.000005056111797908e+00,1.339560055588218113e-08,-7.788775910040970918e-09,-1.763988949354811098e-07
8.592000000000000748e-01,-4.221035385705634253e+05,5.941859578703879811e-03,-4.031878104322169417e-04,-5.515194356000618914e-01,1.444592377749548580e-02,1.000005419586608602e+00,-5.941847443493737495e-03,4.031825477774814452e-04,5.515192573906509965e-01,1.324511179848970356e-02,1.000005056116620716e+00,1.213521014231666584e-08,-5.262654735496523351e-09,-1.782094108948584221e-07
8.596000000000000307e-01,-4.221035390169798047e+05,5.941860968998500560e-03,-4.031884968110395354e-04,-5.515194368598157482e-01,1.445004244473760760e-02,1.000005435317243396e+00,-5.941850630586794843e-03,4.031864742768213601e-04,5.515192562273926180e-01,1.324707743508259615e-02,1.000005056123320024e+00,1.033841170571675461e-08,-2.022534218175300186e-09,-1.806324231301559280e-07
8.600000000000000977e-01,-4.221035394601426087e+05,5.941861405249952190e-03,-4.031887258016634158e-04,-5.515194376507310814e-01,1.445416637995810237e-02,1.000005451416463575e+00,-5.941853289197603777e-03,4.031903171771999170e-04,5.515192542772271445e-01,1.324903252262280354e-02,1.000005056132394987e+00,8.116052348412783335e-09,1.591375536501207083e-09,-1.833735039369344122e-07
8.604000000000000536e-01,-4.221035399053657311e+05,5.941860751894298756e-03,-4.031886713759314281e-04,-5.515194380491112991e-01,1.445831085256377331e-02,1.000005467701580830e+00,-5.941855157896433134e-03,4.031938510994307191e-04,5.515192520144713839e-01,1.325099322289929708e-02,1.000005056144003479e+00,5.593997865621647136e-09,5.179723499290980748e-09,-1.860346399151779906e-07
8.608000000000000096e-01,-4.221035403582172003e+05,5.941859052612424689e-03,-4.031885582362960724e-04,-5.515194380590761059e-01,1.446249180283293648e-02,1.000005483939909068e+00,-5.941856109290252763e-03,4.031968978227542188e-04,5.515192498535436139e-01,1.325297664329544781e-02,1.000005056157886596e+00,2.943322171926332498e-09,8.339586458146371062e-09,-1.882055324919917894e-07
8.612000000000001876e-01,-4.221035408220414538e+05,5.941856540091860692e-03,-4.031886110235012349e-04,-5.515194376103882412e-01,1.446671840996302701e-02,1.000005499842354206e+00,-5.941856131805359729e-03,4.031993329072306722e-04,5.515192480555425325e-01,1.325499335289985828e-02,1.000005056173430829e+00,4.082865009621960972e-10,1.072188372943727944e-08,-1.895548457087059546e-07
8.616000000000000325e-01,-4.221035412964635761e+05,5.941853610896692152e-03,-4.031890044369162529e-04,-5.515194365911354479e-01,1.447098851841522975e-02,1.000005515071707984e+00,-5.941855306190620828e-03,4.032010816018424750e-04,5.515192466990573861e-01,1.325704275986712768e-02,1.000005056189819275e+00,-1.695293928676011586e-09,1.207716492622207954e-08,-1.898920780618595927e-07
8.619999999999999885e-01,-4.221035417775502428e+05,5.941850766863458408e-03,-4.031898310806420545e-04,-5.515194348995092755e-01,1.447528902557979752e-02,1.000005529270507898e+00,-5.941853794365252808e-03,4.032021125175819687e-04,5.515192457163817785e-01,1.325911346128515363e-02,1.000005056206234144e+00,-3.027501794400366819e-09,1.228143693991420871e-08,-1.891831274969391075e-07
8.624000000000000554e-01,-4.221035422595461132e+05,5.941848533244564398e-03,-4.031910945584523320e-04,-5.515194324935879244e-01,1.447960110267369586e-02,1.000005542106341405e+00,-5.941851842447290477e-03,4.032024361819233908e-04,5.515192449709415135e-01,1.326118843133435726e-02,1.000005056222054822e+00,-3.309202726078930290e-09,1.134162347105885024e-08,-1.875226464109758240e-07
8.628000000000000114e-01,-4.221035427374455030e+05,5.941847371359442430e-03,-4.031927236771208579e-04,-5.515194294227783178e-01,1.448390791890796607e-02,1.000005553324397445e+00,-5.941849783103228012e-03,4.032021095928291351e-04,5.515192443385420473e-01,1.326325271821178486e-02,1.000005056237015078e+00,-2.411743785582509680e-09,9.385915708277209335e-09,-1.850842362705051869e-07
8.632000000000000783e-01,-4.221035432091988623e+05,5.941847606588134857e-03,-4.031945957199511272e-04,-5.515194258303639518e-01,1.448820140159683481e-02,1.000005562792386282e+00,-5.941848017594376918e-03,4.032012408057206914e-04,5.515192437562373984e-01,1.326530017223883501e-02,1.000005056251227042e+00,-4.110062420611959588e-10,6.645085769564195582e-09,-1.820741265534664421e-07
8.636000000000000343e-01,-4.221035436765888589e+05,5.941849387701335361e-03,-4.031965560676988112e-04,-5.515194219237133932e-01,1.449248498434923399e-02,1.000005570523847753e+00,-5.941846968079225917e-03,4.031999843869506152e-04,5.515192432190055838e-01,1.326733615425070532e-02,1.000005056265069525e+00,2.419622109443853031e-09,3.428319251804010787e-09,-1.787047078094516905e-07
8.639999999999999902e-01,-4.221035441443521995e+05,5.941852681064537303e-03,-4.031984278035675388e-04,-5.515194179228991578e-01,1.449677110855000783e-02,1.000005576672144514e+00,-5.941847007369860899e-03,4.031985222141111036e-04,5.515192427329663749e-01,1.326937498309274654e-02,1.000005056278965743e+00,5.673694676404383852e-09,9.441054356481778931e-11,-1.751899327828709829e-07
8.644000000000000572e-01,-4.221035446179283899e+05,5.941857289742514744e-03,-4.032000147160765989e-04,-5.515194140138074408e-01,1.450107462168746114e-02,1.000005581496500762e+00,-5.941848384869194248e-03,4.031970326857843589e-04,5.515192422590593502e-01,1.327143327175822445e-02,1.000005056293180816e+00,8.904873320496331512e-09,-2.982030292239968433e-09,-1.717547480906134183e-07
8.648000000000001242e-01,-4.221035451009171084e+05,5.941862882186382117e-03,-4.032011083626625973e-04,-5.515194103319283059e-01,1.450540509974983933e-02,1.000005585309655665e+00,-5.941851168819040942e-03,4.031956589295476083e-04,5.515192416848205825e-01,1.327352218422971422e-02,1.000005056307722073e+00,1.171336734117484069e-08,-5.449433114989004484e-09,-1.686471077233520077e-07
8.651999999999999691e-01,-4.221035455933141056e+05,5.941869021650107718e-03,-4.032015090602189501e-04,-5.515194069825470891e-01,1.450976162598881930e-02,1.000005588420954439e+00,-5.941855219382691060e-03,4.031944875504776403e-04,5.515192408419630210e-01,1.327564215390022138e-02,1.000005056322388564e+00,1.380226741665852019e-08,-7.021509741309776148e-09,-1.661405840680529877e-07
8.656000000000001471e-01,-4.221035460914381547e+05,5.941875199036769813e-03,-4.032010610083145070e-04,-5.515194040783030216e-01,1.451413244613267671e-02,1.000005591088072077e+00,-5.941860199424668816e-03,4.031935432486461954e-04,5.515192395613838228e-01,1.327778249447749380e-02,1.000005056336884524e+00,1.499961210099653997e-08,-7.517759668311616711e-09,-1.645169191988316015e-07
8.660000000000001030e-01,-4.221035465895132511e+05,5.941880876766217866e-03,-4.031996893823736961e-04,-5.515194017666007475e-01,1.451849969984760243e-02,1.000005593486361866e+00,-5.941865621632911980e-03,4.031927960310962623e-04,5.515192377418749459e-01,1.327992610974099673e-02,1.000005056350945498e+00,1.525513330588590399e-08,-6.893351277433793639e-09,-1.640247258016813703e-07
8.664000000000001700e-01,-4.221035470822398202e+05,5.941885544448470731e-03,-4.031974217834016034e-04,-5.515194002294251385e-01,1.452284710539817995e-02,1.000005595699414496e+00,-5.941870921614490590e-03,4.031921730070681152e-04,5.515192354064398783e-01,1.328205718169455860e-02,1.000005056364389855e+00,1.462283398014074809e-08,-5.248776333488178181e-09,-1.648229852602156598e-07
8.668000000000001259e-01,-4.221035475671644090e+05,5.941888776017498729e-03,-4.031943831089972738e-04,-5.515193996543720223e-01,1.452716710474433529e-02,1.000005597729471507e+00,-5.941875539472961203e-03,4.031915686331614002e-04,5.515192327249780480e-01,1.328416834294110851e-02,1.000005056377113899e+00,1.323654453752598492e-08,-2.814475835873596343e-09,-1.669293939743354827e-07
8.671999999999999709e-01,-4.221035480457777157e+05,5.941890274539035621e-03,-4.031907674611949575e-04,-5.515194001876972951e-01,1.453146419462820679e-02,1.000005599523016153e+00,-5.941878992116644310e-03,4.031908534148259432e-04,5.515192299927340613e-01,1.328626404986541290e-02,1.000005056389065894e+00,1.128242239131077573e-08,8.595363098573907679e-11,-1.701949632337829144e-07
8.676000000000001489e-01,-4.221035485228217440e+05,5.941889898515680807e-03,-4.031868025783457267e-04,-5.515194018866995673e-01,1.453575287089836285e-02,1.000005601005052869e+00,-5.941880926228300733e-03,4.031898863556987759e-04,5.515192275710791847e-01,1.328835857629882128e-02,1.000005056400215420e+00,8.972287380074051022e-09,3.083777353049196868e-09,-1.743156203826146111e-07
8.680000000000001048e-01,-4.221035490040920558e+05,5.941887673364839445e-03,-4.031827231956023379e-04,-5.515194046898763691e-01,1.454005105626478625e-02,1.000005602114928838e+00,-5.941881151261219247e-03,4.031885366391260565e-04,5.515192258126825342e-01,1.329046948439738078e-02,1.000005056410539162e+00,6.522103620197616802e-09,5.813443523718531819e-09,-1.788771938349142943e-07
8.683999999999999497e-01,-4.221035494937329786e+05,5.941883793370636782e-03,-4.031787600461017064e-04,-5.515194084177648115e-01,1.454437195109101015e-02,1.000005602836870011e+00,-5.941879655118304827e-03,4.031867143203338795e-04,5.515192249964491200e-01,1.329260950605084222e-02,1.000005056419997151e+00,4.138252331954694885e-09,7.954274232173114828e-09,-1.834213156914898946e-07
8.688000000000001277e-01,-4.221035499922544113e+05,5.941878612644477947e-03,-4.031751387100184349e-04,-5.515194128064487833e-01,1.454871799850960927e-02,1.000005603220152084e+00,-5.941876601477375300e-03,4.031844015578810300e-04,5.515192252879994594e-01,1.329478051796813623e-02,1.000005056428509453e+00,2.011167102647370974e-09,9.262847862595135345e-09,-1.875184493238535310e-07
8.691999999999999726e-01,-4.221035504961803090e+05,5.941872618088608025e-03,-4.031720757892172228e-04,-5.515194175635736995e-01,1.455307973094813710e-02,1.000005603386729058e+00,-5.941872304607195322e-03,4.031816709944249680e-04,5.515192267289149575e-01,1.329697238089239640e-02,1.000005056435943507e+00,3.134814127031537723e-10,9.595205207745156895e-09,-1.908346587420339802e-07
8.696000000000000396e-01,-4.221035509994861786e+05,5.941866380573979090e-03,-4.031697624732385609e-04,-5.515194224274579948e-01,1.455744006961110122e-02,1.000005603526773923e+00,-5.941867182195475702e-03,4.031786808480391018e-04,5.515192292490309622e-01,1.329916721730216474e-02,1.000005056442154983e+00,-8.016214966127810371e-10,8.918374800540983943e-09,-1.931784270325920261e-07
8.700000000000001066e-01,-4.221035514962378074e+05,5.941860489551428239e-03,-4.031683350116057772e-04,-5.515194272058456804e-01,1.456178218046745056e-02,1.000005603883531657e+00,-5.941861697136327503e-03,4.031756464974061479e-04,5.515192326905664633e-01,1.330134723721534615e-02,1.000005056447080820e+00,-1.207584899264035894e-09,7.311485800370713661e-09,-1.945152792171001011e-07
8.704000000000000625e-01,-4.221035519831958809e+05,5.941855482274176550e-03,-4.031678421705544961e-04,-5.515194317775929944e-01,1.456609736384281879e-02,1.000005604728929409e+00,-5.941856305472250493e-03,4.031727998361544834e-04,5.515192368306770510e-01,1.330350260149956547e-02,1.000005056450819607e+00,-8.231980739431543626e-10,4.957665599987330640e-09,-1.949469159434613630e-07
8.708000000000002405e-01,-4.221035524612535955e+05,5.941851777943145396e-03,-4.031682253815612599e-04,-5.515194360595239154e-01,1.457038942797008428e-02,1.000005606332583286e+00,-5.941851422429748029e-03,4.031703529407000531e-04,5.515192413950581463e-01,1.330563577465107561e-02,1.000005056453651564e+00,3.555133973667801150e-10,2.127559138793196775e-09,-1.946644657691010138e-07
8.712000000000000854e-01,-4.221035529350417200e+05,5.941849624102341770e-03,-4.031693242247831317e-04,-5.515194399621908827e-01,1.457467356519724470e-02,1.000005608929835033e+00,-5.941847405015154328e-03,4.031684781578210360e-04,5.515192460673989938e-01,1.330776039929055556e-02,1.000005056455950836e+00,2.219087187442514431e-09,-8.460669620956838555e-10,-1.938947918889155630e-07
8.716000000000000414e-01,-4.221035534108771826e+05,5.941849063085660743e-03,-4.031709089183768192e-04,-5.515194433643840766e-01,1.457897022472037264e-02,1.000005612697009605e+00,-5.941844538913625476e-03,4.031673056942926985e-04,5.515192505071840889e-01,1.330989518422567158e-02,1.000005056458038055e+00,4.524172035266782466e-09,-3.603224084120643100e-09,-1.928571999876282916e-07
8.720000000000001084e-01,-4.221035538939890685e+05,5.941849928472763866e-03,-4.031727285243283019e-04,-5.515194461220067623e-01,1.458329673040200530e-02,1.000005617741156039e+00,-5.941843017789453542e-03,4.031669295009437113e-04,5.515192543826303861e-01,1.331205555818958455e-02,1.000005056460085084e+00,6.910683310323850748e-09,-5.799023384590613200e-09,-1.917393763761765513e-07
8.724000000000000643e-01,-4.221035543862588820e+05,5.941851878130506408e-03,-4.031745565355842318e-04,-5.515194481051750586e-01,1.458766040979342371e-02,1.000005624106651947e+00,-5.941842913161616765e-03,4.031674089620460423e-04,5.515192574130532988e-01,1.331424685318227316e-02,1.000005056462130559e+00,8.964968889642321859e-09,-7.147573538189479908e-09,-1.906921217598167573e-07
8.728000000000000203e-01,-4.221035548854961526e+05,5.941854458607242345e-03,-4.031762189670617578e-04,-5.515194492447436092e-01,1.459205632044590847e-02,1.000005631795067629e+00,-5.941844144360553838e-03,4.031687590901123549e-04,5.515192594081941291e-01,1.331646210092790432e-02,1.000005056464183362e+00,1.031424668850727810e-08,-7.459876949402876462e-09,-1.898365494801268483e-07
8.732000000000000872e-01,-4.221035553865937982e+05,5.941857182452682344e-03,-4.031776017582839960e-04,-5.515194495675866948e-01,1.459647057111636802e-02,1.000005640790696759e+00,-5.941846463268135418e-03,4.031709320935849368e-04,5.515192602933169930e-01,1.331868543578200795e-02,1.000005056466322095e+00,1.071918454692566414e-08,-6.669664699059194707e-09,-1.892742697018334752e-07
8.736000000000000432e-01,-4.221035558840035810e+05,5.941859596422968161e-03,-4.031786463534941861e-04,-5.515194492031728624e-01,1.460088768892535416e-02,1.000005651083139213e+00,-5.941849466335266325e-03,4.031738021388663940e-04,5.515192601131985173e-01,1.332089954947902541e-02,1.000005056468717068e+00,1.013008770183593255e-08,-4.844214627792043509e-09,-1.890899743450802362e-07
8.739999999999999991e-01,-4.221035563743991079e+05,5.941861328080091410e-03,-4.031793466093643486e-04,-5.515194483517978918e-01,1.460529863345855911e-02,1.000005662679293694e+00,-5.941852639726915609e-03,4.031771670383550504e-04,5.515192590126980487e-01,1.332309378931970274e-02,1.000005056471580334e+00,8.688353175800855865e-09,-2.179571009298161138e-09,-1.893390998430888317e-07
8.744000000000000661e-01,-4.221035568583358545e+05,5.941862112889925718e-03,-4.031797539204204340e-04,-5.515194472221459643e-01,1.460970576262346325e-02,1.000005675599310973e+00,-5.941855434779813074e-03,4.031807733167506406e-04,5.515192572001562654e-01,1.332526919706655301e-02,1.000005056475110399e+00,6.678110112644242147e-09,1.019396330206607387e-09,-1.900219896988630808e-07
8.748000000000000220e-01,-4.221035573400875437e+05,5.941861811440686016e-03,-4.031799853115901680e-04,-5.515194459646735048e-01,1.461412244351808012e-02,1.000005689855052449e+00,-5.941857361010032673e-03,4.031843582674575380e-04,5.515192549091155749e-01,1.332743816932269870e-02,1.000005056479476684e+00,4.450430653342440923e-09,4.372955867369947985e-09,-1.910555579298645057e-07
8.752000000000002000e-01,-4.221035578257784364e+05,5.941860422354811044e-03,-4.031802204303082285e-04,-5.515194446324366284e-01,1.461856744983868091e-02,1.000005705415320190e+00,-5.941858074787446584e-03,4.031876923446773035e-04,5.515192523739160801e-01,1.332961887874929349e-02,1.000005056484829291e+00,2.347567364460734218e-09,7.471914369075027124e-09,-1.922585205482718607e-07
8.756000000000001560e-01,-4.221035583206185838e+05,5.941858087493803384e-03,-4.031806754101836723e-04,-5.515194431859582469e-01,1.462305667875662442e-02,1.000005722167887523e+00,-5.941857438859044632e-03,4.031906050026864518e-04,5.515192498227443618e-01,1.333182698755453963e-02,1.000005056491313660e+00,6.486347587514318391e-10,9.929592502779579360e-09,-1.933632138850782667e-07
8.760000000000000009e-01,-4.221035588265297120e+05,5.941855082158263926e-03,-4.031815546139734139e-04,-5.515194415365120006e-01,1.462759596820707546e-02,1.000005739891326684e+00,-5.941855535960469809e-03,4.031929877445696465e-04,5.515192474785003407e-01,1.333406844253491076e-02,1.000005056499045919e+00,-4.538022058825363914e-10,1.143313059623254219e-08,-1.940580116599477378e-07
8.764000000000001789e-01,-4.221035593412492308e+05,5.941851787322871559e-03,-4.031829967784105470e-04,-5.515194396078122452e-01,1.463217832479839220e-02,1.000005758247856313e+00,-5.941852636932791303e-03,4.031947823680060491e-04,5.515192455543482808e-01,1.333633667277297347e-02,1.000005056508072476e+00,-8.496099197438655715e-10,1.178558959550202873e-08,-1.940534639643942683e-07
8.768000000000000238e-01,-4.221035598593286704e+05,5.941848647914120367e-03,-4.031850386133156391e-04,-5.515194373915628390e-01,1.463678688929476689e-02,1.000005776802373791e+00,-5.941849140389927897e-03,4.031959698771872612e-04,5.515192442363138214e-01,1.333861552225727720e-02,1.000005056518339375e+00,-4.924758075300350590e-10,1.093126387162208363e-08,-1.931552490175292291e-07
8.771999999999999797e-01,-4.221035603746263660e+05,5.941846123682190117e-03,-4.031876109479874053e-04,-5.515194349739205304e-01,1.464140235259577850e-02,1.000005795065051162e+00,-5.941845506589784297e-03,4.031965710771362433e-04,5.515192436519027464e-01,1.334088664323474817e-02,1.000005056529694070e+00,6.170924058204740881e-10,8.960129148838022473e-09,-1.913220177840457836e-07
8.776000000000000467e-01,-4.221035608831184218e+05,5.941844636673935739e-03,-4.031905652103816382e-04,-5.515194325193719660e-01,1.464601148969871605e-02,1.000005812548165007e+00,-5.941842200585949890e-03,4.031966573704278203e-04,5.515192438306035783e-01,1.334313801241544459e-02,1.000005056541942938e+00,2.436087985849266779e-09,6.092160046182112931e-09,-1.886887683877347399e-07
8.780000000000000027e-01,-4.221035613848132198e+05,5.941844517198622416e-03,-4.031937130958040180e-04,-5.515194302181539721e-01,1.465061293435077072e-02,1.000005828824363840e+00,-5.941839647114880753e-03,4.031963592418076137e-04,5.515192446705062812e-01,1.334536969109991443e-02,1.000005056554916116e+00,4.870083741663477905e-09,2.646146003595743756e-09,-1.855476476908535233e-07
8.784000000000000696e-01,-4.221035618838361697e+05,5.941845952932327084e-03,-4.031968589392205104e-04,-5.515194282234580081e-01,1.465521754124795781e-02,1.000005843573862796e+00,-5.941838192781917667e-03,4.031958581877963981e-04,5.515192459306674788e-01,1.334759417065857490e-02,1.000005056568514350e+00,7.760150409416577411e-09,-1.000751424112301946e-09,-1.822927905292814899e-07
8.788000000000000256e-01,-4.221035623866457026e+05,5.941848951154204451e-03,-4.031998131004480555e-04,-5.515194266093674802e-01,1.465984313614768740e-02,1.000005856612109278e+00,-5.941838073491563163e-03,4.031953564582560511e-04,5.515192472630573439e-01,1.334983109326511562e-02,1.000005056582728979e+00,1.087766264128847693e-08,-4.456642192004339753e-09,-1.793463101362746670e-07
8.792000000000000925e-01,-4.221035628991926787e+05,5.941853325436505413e-03,-4.032023886147660923e-04,-5.515194253673971758e-01,1.466450599859773010e-02,1.000005867895471745e+00,-5.941839390930740879e-03,4.031950322247514771e-04,5.515192482818311870e-01,1.335209869172144896e-02,1.000005056597631947e+00,1.393450576453458822e-08,-7.356390014615250827e-09,-1.770855659888326272e-07
8.796000000000000485e-01,-4.221035634242620436e+05,5.941858712095482789e-03,-4.032043939092604589e-04,-5.515194244412812141e-01,1.466921292677645337e-02,1.000005877507847973e+00,-5.941842103277116156e-03,4.031949973380192479e-04,5.515192486525709592e-01,1.335440579604075043e-02,1.000005056613362031e+00,1.660881836663269384e-08,-9.396571241211074815e-09,-1.757887102549204883e-07
8.800000000000001155e-01,-4.221035639602462179e+05,5.941864612370144870e-03,-4.032056364797444647e-04,-5.515194237865950200e-01,1.467395748639692063e-02,1.000005885633620695e+00,-5.941846030536595581e-03,4.031952748871766245e-04,5.515192481771795663e-01,1.335674801096504646e-02,1.000005056630094646e+00,1.858183354928877318e-08,-1.036159256784024638e-08,-1.756094154536924634e-07
8.804000000000000714e-01,-4.221035645018649520e+05,5.941870450871699488e-03,-4.032059457044325835e-04,-5.515194234324016787e-01,1.467872217016011512e-02,1.000005892522333628e+00,-5.941850869746671641e-03,4.031958042384813849e-04,5.515192468491908473e-01,1.335910979941311305e-02,1.000005056647993218e+00,1.958112502784686848e-08,-1.014146595119860134e-08,-1.765832108313603044e-07
8.808000000000001384e-01,-4.221035650425235508e+05,5.941875641922113663e-03,-4.032052108387358062e-04,-5.515194235146710922e-01,1.468348552625245960e-02,1.000005898449673802e+00,-5.941856215755902428e-03,4.031964676489246100e-04,5.515192448579968598e-01,1.336147153413488192e-02,1.000005056667140124e+00,1.942616621123521847e-08,-8.743189811196133004e-09,-1.786566742323358881e-07
8.812000000000000943e-01,-4.221035655772644095e+05,5.941879658413326201e-03,-4.032034188945982436e-04,-5.515194242549854575e-01,1.468823105164534897e-02,1.000005903679241248e+00,-5.941861588814103048e-03,4.031971229274278895e-04,5.515192425340661453e-01,1.336381832685592033e-02,1.000005056687471638e+00,1.806959922315276579e-08,-6.295967170354133113e-09,-1.817209193122337751e-07
8.815999999999999392e-01,-4.221035661049099290e+05,5.941882096952443362e-03,-4.032006735946150246e-04,-5.515194258815505624e-01,1.469295383239413791e-02,1.000005908429804080e+00,-5.941866474277257733e-03,4.031976266594155438e-04,5.515192402514904613e-01,1.336614662173456550e-02,1.000005056708748619e+00,1.562267518562948654e-08,-3.046935199480828305e-09,-1.856300601010829610e-07
8.820000000000001172e-01,-4.221035666285139741e+05,5.941882728808375522e-03,-4.031971844323999576e-04,-5.515194285232654092e-01,1.469766192145245849e-02,1.000005912852040435e+00,-5.941870377206737337e-03,4.031978418928057364e-04,5.515192383264231335e-01,1.336846554954789455e-02,1.000005056730559172e+00,1.235160163818443957e-08,6.574604057788674405e-10,-1.901968422757249755e-07
8.824000000000000732e-01,-4.221035671538027236e+05,5.941881525280148790e-03,-4.031932300751097211e-04,-5.515194321280190159e-01,1.470237182779563813e-02,1.000005917016922874e+00,-5.941872887145496773e-03,4.031976365412139399e-04,5.515192369533564731e-01,1.337079241879694791e-02,1.000005056752353738e+00,8.638134652017015469e-09,4.406466104218791091e-09,-1.951746625428185666e-07
8.827999999999999181e-01,-4.221035676864065463e+05,5.941878653247416493e-03,-4.031891128092262937e-04,-5.515194364480321410e-01,1.470710018053073692e-02,1.000005920916088309e+00,-5.941873741773272440e-03,4.031968858979074750e-04,5.515192362021658079e-01,1.337314439993919635e-02,1.000005056773490830e+00,4.911474144053684654e-09,7.773088681181303250e-09,-2.002458663330486388e-07
8.832000000000000961e-01,-4.221035682290982804e+05,5.941874447644277316e-03,-4.031851217200383146e-04,-5.515194411027862786e-01,1.471185538622712084e-02,1.000005924474087760e+00,-5.941872876137172313e-03,4.031954898424360001e-04,5.515192360693621509e-01,1.337553021548609257e-02,1.000005056793302316e+00,1.571507105002645233e-09,1.036812239768548569e-08,-2.050334241276985381e-07
8.836000000000000520e-01,-4.221035687803373439e+05,5.941869372665023637e-03,-4.031815118424977623e-04,-5.515194456925239797e-01,1.471663312081255073e-02,1.000005927572932274e+00,-5.941870445543824195e-03,4.031934042137056253e-04,5.515192365517684880e-01,1.337794566809926734e-02,1.000005056811174242e+00,-1.072878800557897083e-09,1.189237120786295135e-08,-2.091407554916102640e-07
8.840000000000001190e-01,-4.221035693347795168e+05,5.941863978193919447e-03,-4.031784936200365774e-04,-5.515194499108365678e-01,1.472141776472061028e-02,1.000005930088546213e+00,-5.941866812943664283e-03,4.031906734160001487e-04,5.515192376999320523e-01,1.338037510808255844e-02,1.000005056826649197e+00,-2.834749744835829421e-09,1.217979596357127853e-08,-2.122109045155085028e-07
8.844000000000000750e-01,-4.221035698855765513e+05,5.941858848756724140e-03,-4.031762218080483184e-04,-5.515194536063082742e-01,1.472618918540336864e-02,1.000005931934795811e+00,-5.941862496887656032e-03,4.031874458104927434e-04,5.515192396172539091e-01,1.338279824127419117e-02,1.000005056839505801e+00,-3.648130931892257234e-09,1.122400244442508729e-08,-2.139890543650935228e-07
8.848000000000000309e-01,-4.221035704274074524e+05,5.941854540185491709e-03,-4.031747783511861966e-04,-5.515194567690724359e-01,1.473093182292953621e-02,1.000005933104796574e+00,-5.941858086291647821e-03,4.031839591508892384e-04,5.515192423982313574e-01,1.338519922934402334e-02,1.000005056849813778e+00,-3.546106156111783481e-09,9.180799703041760129e-09,-2.143708410784483931e-07
8.852000000000002089e-01,-4.221035709588884492e+05,5.941851507727546368e-03,-4.031741539969186370e-04,-5.515194594557374375e-01,1.473564195539368155e-02,1.000005933695665261e+00,-5.941854141214467089e-03,4.031804976595267597e-04,5.515192460324295221e-01,1.338757395647042353e-02,1.000005056857914854e+00,-2.633486920720906621e-09,6.343662608122684066e-09,-2.134233079154057577e-07
8.856000000000000538e-01,-4.221035714832372614e+05,5.941850040719085478e-03,-4.031742401406617090e-04,-5.515194616940483074e-01,1.474032980333732888e-02,1.000005933906237932e+00,-5.941851106617481934e-03,4.031773369186605655e-04,5.515192503210212260e-01,1.338993212039041487e-02,1.000005056864334607e+00,-1.065898396455933206e-09,3.096777998856485581e-09,-2.113730270814073720e-07
8.860000000000000098e-01,-4.221035720068946830e+05,5.941850222287051002e-03,-4.031748411733740239e-04,-5.515194634147898567e-01,1.474501544919370848e-02,1.000005934007407449e+00,-5.941849261245857328e-03,4.031746984504771549e-04,5.515192548495443381e-01,1.339229312603468398e-02,1.000005056869649911e+00,9.610411936741836136e-10,-1.427228968689520094e-10,-2.085652455185993404e-07
8.864000000000000767e-01,-4.221035725366757251e+05,5.941851924747331391e-03,-4.031757095406024081e-04,-5.515194644444043615e-01,1.474972034991834345e-02,1.000005934296243515e+00,-5.941848707694862355e-03,4.031727289839888233e-04,5.515192590390218808e-01,1.339467756268770612e-02,1.000005056874354592e+00,3.217052469035863727e-09,-2.980556613584733894e-09,-2.054053824807056117e-07
8.868000000000000327e-01,-4.221035730767443893e+05,5.941854838969000061e-03,-4.031765953101007385e-04,-5.515194645649326155e-01,1.475445823948806114e-02,1.000005935051271333e+00,-5.941849392748024122e-03,4.031715045693972971e-04,5.515192622685788360e-01,1.339709807548230061e-02,1.000005056878775056e+00,5.446220975938165232e-09,-5.090740703441419546e-09,-2.022963537795519073e-07
8.871999999999999886e-01,-4.221035736267647007e+05,5.941858527307734318e-03,-4.031772946273587573e-04,-5.515194636172038312e-01,1.475922952000567612e-02,1.000005936504181125e+00,-5.941851139784105028e-03,4.031710468288079410e-04,5.515192640343755670e-01,1.339955373450921888e-02,1.000005056883043197e+00,7.387523629290293492e-09,-6.247798550816207469e-09,-1.995828282641554097e-07
8.876000000000000556e-01,-4.221035741820698022e+05,5.941862487337419563e-03,-4.031776812350123087e-04,-5.515194615997703886e-01,1.476402168029414610e-02,1.000005938834832353e+00,-5.941853679541257011e-03,4.031713357738481445e-04,5.515192640899791998e-01,1.340203045510074582e-02,1.000005056887124377e+00,8.807796162552117281e-09,-6.345461164164196283e-09,-1.975097911888212820e-07
8.880000000000000115e-01,-4.221035747357799555e+05,5.941866214782955818e-03,-4.031777131804427134e-04,-5.515194587143642524e-01,1.476881556193026211e-02,1.000005942186242613e+00,-5.941856675159180000e-03,4.031723112856857400e-04,5.515192625142480987e-01,1.340450728906810926e-02,1.000005056890880262e+00,9.539623775818573126e-09,-5.401894756973304318e-09,-1.962001161537330063e-07
8.884000000000000785e-01,-4.221035752819144400e+05,5.941869256365587409e-03,-4.031774189498882419e-04,-5.515194553334262784e-01,1.477359464817165624e-02,1.000005946688855785e+00,-5.941859744240940433e-03,4.031738668805569725e-04,5.515192596795241986e-01,1.340696576448684695e-02,1.000005056894178512e+00,9.512124646976483078e-09,-3.552069331269440411e-09,-1.956539020797620765e-07
8.888000000000001455e-01,-4.221035758180765552e+05,5.941871247315755160e-03,-4.031768761339168169e-04,-5.515194519024381181e-01,1.477835317305865002e-02,1.000005952481360039e+00,-5.941862482135412335e-03,4.031758465287739197e-04,5.515192561337558530e-01,1.340939806448701935e-02,1.000005056897010025e+00,8.765180342824863136e-09,-1.029605142897210834e-09,-1.957686822651183434e-07
8.891999999999999904e-01,-4.221035763465660857e+05,5.941871934647869127e-03,-4.031761955748568095e-04,-5.515194488171036857e-01,1.478309937520319063e-02,1.000005959718299087e+00,-5.941864489508956633e-03,4.031780540459254172e-04,5.515192524428946808e-01,1.341181036185715852e-02,1.000005056899569755e+00,7.445138912494375649e-09,1.858471068607713689e-09,-1.963742090049791500e-07
8.896000000000001684e-01,-4.221035768732955912e+05,5.941871192873031393e-03,-4.031755154422125950e-04,-5.515194463223980215e-01,1.478785241289388291e-02,1.000005968560406355e+00,-5.941865406507232557e-03,4.031802770019002574e-04,5.515192490511040546e-01,1.341421981581080412e-02,1.000005056902234069e+00,5.786365798836345942e-09,4.761559687662363094e-09,-1.972712939668497256e-07
8.900000000000001243e-01,-4.221035774051641929e+05,5.941869038656360895e-03,-4.031749995326988634e-04,-5.515194444700814991e-01,1.479263432599883625e-02,1.000005979149473090e+00,-5.941864954877011488e-03,4.031823187012300962e-04,5.515192462062069589e-01,1.341664660997501056e-02,1.000005056905434619e+00,4.083779349406402304e-09,7.319168531232794761e-09,-1.982638745401388292e-07
8.903999999999999693e-01,-4.221035779469301342e+05,5.941865643735166902e-03,-4.031748295472183650e-04,-5.515194431499957917e-01,1.479746069065104690e-02,1.000005991574256070e+00,-5.941862985864234878e-03,4.031840274502206524e-04,5.515192439722983453e-01,1.341910467054496792e-02,1.000005056909490264e+00,2.657870932024075650e-09,9.197903002287378948e-09,-1.991776974463732586e-07
8.908000000000001473e-01,-4.221035784991176915e+05,5.941861336520515117e-03,-4.031751845703943700e-04,-5.515194421812837922e-01,1.480233421518759203e-02,1.000006005836839407e+00,-5.941859525325520787e-03,4.031853139105239544e-04,5.515192423157286861e-01,1.342159530994229896e-02,1.000005056914514023e+00,1.811194994330578290e-09,1.012934012958443403e-08,-1.998655551060934954e-07
8.911999999999999922e-01,-4.221035790578657761e+05,5.941856580210146989e-03,-4.031762093249924425e-04,-5.515194414222497343e-01,1.480724419727987538e-02,1.000006021829108915e+00,-5.941854801945256614e-03,4.031861535689268742e-04,5.515192412169971359e-01,1.342410671409770967e-02,1.000005056920422408e+00,1.778264890374414708e-09,9.944243934431693660e-09,-2.002052525984510112e-07
8.915999999999999481e-01,-4.221035796168005327e+05,5.941851922308806315e-03,-4.031779805063780814e-04,-5.515194408484571653e-01,1.481217209414764646e-02,1.000006039325996632e+00,-5.941849244217593112e-03,4.031865786473113667e-04,5.515192407479438952e-01,1.342661952946473843e-02,1.000005056927050218e+00,2.678091213202671295e-09,8.598140933285293441e-09,-2.001005132701294542e-07
8.920000000000000151e-01,-4.221035801700860611e+05,5.941847922526044372e-03,-4.031804833008281221e-04,-5.515194405662160460e-01,1.481710066301054896e-02,1.000006057996605024e+00,-5.941843438269406481e-03,4.031866676879430054e-04,5.515192410722249416e-01,1.342911601218285678e-02,1.000005056934258452e+00,4.484256637890537966e-09,6.184387114883341946e-09,-1.994939911043047687e-07
8.923999999999999710e-01,-4.221035807152425987e+05,5.941845074603345489e-03,-4.031836067144142148e-04,-5.515194407612843408e-01,1.482202248383240190e-02,1.000006077428922113e+00,-5.941838048995742860e-03,4.031865388496376924e-04,5.515192423668605626e-01,1.343158855527057556e-02,1.000005056942001591e+00,7.025607602628713977e-09,2.932135223477575631e-09,-1.983944237782253595e-07
8.928000000000001490e-01,-4.221035812544611399e+05,5.941843737844239304e-03,-4.031871585214439647e-04,-5.515194416097118912e-01,1.482694393150637592e-02,1.000006097161336260e+00,-5.941833717371277496e-03,4.031863459990143637e-04,5.515192447012758903e-01,1.343404366785153070e-02,1.000005056950339810e+00,1.002047296180808011e-08,-8.125224296010903624e-10,-1.969084360009532020e-07
8.931999999999999940e-01,-4.221035817937610555e+05,5.941844088254847819e-03,-4.031908928578344271e-04,-5.515194431895243943e-01,1.483188272466107183e-02,1.000006116715521642e+00,-5.941830954464068053e-03,4.031862702453678439e-04,5.515192479307490236e-01,1.343649952907667415e-02,1.000005056959411665e+00,1.313379077976656317e-08,-4.622612466583225083e-09,-1.952587753706325202e-07
8.936000000000000609e-01,-4.221035823403917602e+05,5.941846093249204125e-03,-4.031945403241803116e-04,-5.515194454301983740e-01,1.483686009600179538e-02,1.000006135628710213e+00,-5.941830056105966602e-03,4.031864991574358017e-04,5.515192516584089821e-01,1.343897816223465352e-02,1.000005056969419437e+00,1.603714323752253312e-08,-8.041166744509990749e-09,-1.937717893918389223e-07
8.940000000000001279e-01,-4.221035828996085911e+05,5.941849511469293049e-03,-4.031978336005889426e-04,-5.515194481235551338e-01,1.484189110087874228e-02,1.000006153486190597e+00,-5.941831059673633939e-03,4.031871927463456318e-04,5.515192552951632132e-01,1.344149573891516639e-02,1.000005056980622475e+00,1.845179565911070352e-08,-1.064085424331076557e-08,-1.928283919205853181e-07
8.944000000000000838e-01,-4.221035834723291337e+05,5.941853919055661848e-03,-4.032005280873268401e-04,-5.515194509950390733e-01,1.484697746175134107e-02,1.000006169954829716e+00,-5.941833754443339062e-03,4.031884449446389296e-04,5.515192582068426663e-01,1.344405540389008447e-02,1.000005056993334529e+00,2.016461232278582427e-08,-1.208314268791050444e-08,-1.927881964070010667e-07
8.948000000000000398e-01,-4.221035840546967811e+05,5.941858762066732150e-03,-4.032024214384540332e-04,-5.515194538056285012e-01,1.485210623319018972e-02,1.000006184815355414e+00,-5.941837740802411762e-03,4.031902548453117309e-04,5.515192598976850213e-01,1.344664590363944291e-02,1.000005057007880005e+00,2.102126432038803339e-08,-1.216659314230228786e-08,-1.939079434798429702e-07
8.952000000000001068e-01,-4.221035846398071735e+05,5.941863430169004069e-03,-4.032033746264603686e-04,-5.515194564388978815e-01,1.485725495488967283e-02,1.000006197987143741e+00,-5.941842517308134827e-03,4.031925193491864030e-04,5.515192601598687405e-01,1.344924668293342312e-02,1.000005057024508703e+00,2.091286086924187826e-08,-1.085527727396565917e-08,-1.962790291409888255e-07
8.956000000000000627e-01,-4.221035852208060096e+05,5.941867341187051683e-03,-4.032033319588811007e-04,-5.515194589351926080e-01,1.486240101564784317e-02,1.000006209537340540e+00,-5.941847566652487186e-03,4.031950498471293721e-04,5.515192591311939285e-01,1.345183717612163238e-02,1.000005057043287904e+00,1.977453456449701497e-08,-8.282111751728611637e-09,-1.998039986794708511e-07
8.960000000000001297e-01,-4.221035857939566486e+05,5.941870022679630013e-03,-4.032023331901139740e-04,-5.515194614590784861e-01,1.486753102356981777e-02,1.000006219667970653e+00,-5.941852417048040270e-03,4.031976058634739149e-04,5.515192572396178106e-01,1.345440609331602887e-02,1.000005057064048852e+00,1.760563158974270959e-08,-4.727326640059127671e-09,-2.042194606755032282e-07
8.964000000000000856e-01,-4.221035863602976315e+05,5.941871176701764810e-03,-4.032005112654696191e-04,-5.515194642126129976e-01,1.487264595992665410e-02,1.000006228679140019e+00,-5.941856671540902447e-03,4.031999336838977478e-04,5.515192550570710006e-01,1.345695648528848209e-02,1.000005057086427840e+00,1.450516086236308677e-08,-5.775815718712593028e-10,-2.091555419969637342e-07
8.968000000000000416e-01,-4.221035869251125841e+05,5.941870716614743378e-03,-4.031980741265376558e-04,-5.515194673262960867e-01,1.487775979697641623e-02,1.000006236911785917e+00,-5.941860014787379851e-03,4.032017997051884134e-04,5.515192531186903224e-01,1.345950427802703082e-02,1.000005057109972118e+00,1.070182736352676134e-08,3.725578650757514071e-09,-2.142076057642938736e-07
8.972000000000001085e-01,-4.221035874954741448e+05,5.941868769509330711e-03,-4.031952751338031826e-04,-5.515194707698956034e-01,1.488289222477967751e-02,1.000006244679218614e+00,-5.941862215123810270e-03,4.032030141650925288e-04,5.515192517759296420e-01,1.346207092880133231e-02,1.000005057134235820e+00,6.554385520440852986e-09,7.739031289346210568e-09,-2.189939659613671097e-07
8.976000000000000645e-01,-4.221035880769520882e+05,5.941865644796225261e-03,-4.031923803631846590e-04,-5.515194743219684614e-01,1.488805880769538022e-02,1.000006252202434220e+00,-5.941863135859933899e-03,4.032034465177706021e-04,5.515192511367269512e-01,1.346467353238078694e-02,1.000005057158802169e+00,2.508936291362173776e-09,1.106615458594311860e-08,-2.231852415102153486e-07
8.980000000000000204e-01,-4.221035886709786719e+05,5.941861778227329471e-03,-4.031896403952092245e-04,-5.515194776167353652e-01,1.489326306784691939e-02,1.000006259567054245e+00,-5.941862757944455474e-03,4.032030355821849665e-04,5.515192511071823622e-01,1.346731687932857004e-02,1.000005057183231294e+00,-9.797171260025883122e-10,1.339518697574199405e-08,-2.265095530029626048e-07
8.984000000000000874e-01,-4.221035892741234275e+05,5.941857667503065883e-03,-4.031872698020721232e-04,-5.515194802540943630e-01,1.489849413330002204e-02,1.000006266715686376e+00,-5.941861204436827380e-03,4.032017955086765687e-04,5.515192515045929111e-01,1.346999110410586689e-02,1.000005057207016490e+00,-3.536933761497107476e-09,1.452570660444556933e-08,-2.287495014519080883e-07
8.988000000000000433e-01,-4.221035898795555113e+05,5.941853815636014870e-03,-4.031854321780864729e-04,-5.515194819291896478e-01,1.490373106072402469e-02,1.000006273478203145e+00,-5.941858751569513604e-03,4.031998153200177983e-04,5.515192521829034300e-01,1.347267602955922426e-02,1.000005057229594430e+00,-4.935933498734224045e-09,1.438314193132539040e-08,-2.297462862177468423e-07
8.991999999999999993e-01,-4.221035904800938442e+05,5.941850689751634537e-03,-4.031842261305537429e-04,-5.515194825269883472e-01,1.490895189516895994e-02,1.000006279629021888e+00,-5.941855813198244213e-03,4.031972487258877547e-04,5.515192531103749740e-01,1.347535026537020376e-02,1.000005057250412666e+00,-5.123446609675563757e-09,1.302259533401180919e-08,-2.294166133731678769e-07
8.996000000000001773e-01,-4.221035910714266356e+05,5.941848691231570688e-03,-4.031836704914048479e-04,-5.515194821405748904e-01,1.491414334602986572e-02,1.000006284952312141e+00,-5.941852893510180846e-03,4.031942935909487553e-04,5.515192543638571809e-01,1.347800092799167695e-02,1.000005057269027775e+00,-4.202278610157539340e-09,1.062309954390737443e-08,-2.277767177094602857e-07
9.000000000000000222e-01,-4.221035916540561593e+05,5.941848126901215672e-03,-4.031836933786295154e-04,-5.515194810049520724e-01,1.491930664510495753e-02,1.000006289296462292e+00,-5.941850513861464053e-03,4.031911652496365751e-04,5.515192560432283786e-01,1.348062954134923372e-02,1.000005057285162646e+00,-2.386960248380864957e-09,7.471871007059659869e-09,-2.249617236937950793e-07
9.004000000000002002e-01,-4.221035922330468311e+05,5.941849175105190679e-03,-4.031841341944233763e-04,-5.515194793774123028e-01,1.492445686254541444e-02,1.000006292605888136e+00,-5.941849129451615141e-03,4.031880712069881305e-04,5.515192581490243606e-01,1.348325138265497707e-02,1.000005057298733790e+00,4.565357553804050283e-11,3.937012564754222704e-09,-2.212283879421406141e-07
9.008000000000000451e-01,-4.221035928156738519e+05,5.941851851075452898e-03,-4.031847653709251197e-04,-5.515194774226926944e-01,1.492961592295295910e-02,1.000006294927000772e+00,-5.941849055702301194e-03,4.031851938396893318e-04,5.515192604873521143e-01,1.348588851140759305e-02,1.000005057309851786e+00,2.795373151703861581e-09,4.284687642121427775e-10,-2.169353405800933388e-07
9.012000000000000011e-01,-4.221035934080356383e+05,5.941855984036098492e-03,-4.031853321002167620e-04,-5.515194751595738909e-01,1.493480245222122797e-02,1.000006296392758509e+00,-5.941850420231663960e-03,4.031826827231282245e-04,5.515192626562690492e-01,1.348855960654018332e-02,1.000005057318809953e+00,5.563804434532970689e-09,-2.649377088537446107e-09,-2.125033048416824499e-07
9.016000000000000680e-01,-4.221035940121654421e+05,5.941861218289905787e-03,-4.031855991593369143e-04,-5.515194724942728000e-01,1.494002306387546240e-02,1.000006297195175309e+00,-5.941853146501053888e-03,4.031806524028407339e-04,5.515192641297370635e-01,1.349127122182478510e-02,1.000005057326059932e+00,8.071788851898853423e-09,-4.946756496180398921e-09,-2.083645357364716233e-07
9.020000000000000240e-01,-4.221035946249530534e+05,5.941867043672425033e-03,-4.031853905762267120e-04,-5.515194693219572786e-01,1.494526908189096684e-02,1.000006297556824686e+00,-5.941856965881054525e-03,4.031791788324729018e-04,5.515192644098890762e-01,1.349401446254443193e-02,1.000005057332146841e+00,1.007779137050801577e-08,-6.211743753810165802e-09,-2.049120682023897189e-07
9.024000000000000909e-01,-4.221035952394125634e+05,5.941872852579414138e-03,-4.031846120879453862e-04,-5.515194656448687560e-01,1.495052025873140622e-02,1.000006297710288150e+00,-5.941861451359527549e-03,4.031782904005410924e-04,5.515192631893081066e-01,1.349676865168497955e-02,1.000005057337625569e+00,1.140121988658926444e-08,-6.321687404293747231e-09,-2.024555606494615745e-07
9.028000000000000469e-01,-4.221035958477128879e+05,5.941878014656022319e-03,-4.031832547523254008e-04,-5.515194616484130341e-01,1.495575388065414207e-02,1.000006297889606044e+00,-5.941866067991849638e-03,4.031779558871323660e-04,5.515192604622803918e-01,1.349951038863851996e-02,1.000005057342948867e+00,1.194666417268092085e-08,-5.298865193034772020e-09,-2.011861326423058927e-07
9.032000000000001139e-01,-4.221035964446458966e+05,5.941881956418378075e-03,-4.031813854281410237e-04,-5.515194576965427586e-01,1.496095519597699479e-02,1.000006298331955534e+00,-5.941870237154071692e-03,4.031780774487426448e-04,5.515192565443201023e-01,1.350222394745489128e-02,1.000005057348374971e+00,1.171926430638264849e-08,-3.307979398378940034e-09,-2.011522226563755567e-07
9.035999999999999588e-01,-4.221035970299671171e+05,5.941884231755089653e-03,-4.031791326672978662e-04,-5.515194542451947735e-01,1.496612446203679156e-02,1.000006299283416444e+00,-5.941873409386787784e-03,4.031784975235126441e-04,5.515192519937933691e-01,1.350490832117181954e-02,1.000005057353919868e+00,1.082236830186877885e-08,-6.351437852221419877e-10,-2.022514014043963471e-07
9.040000000000001368e-01,-4.221035976085229777e+05,5.941884572065551755e-03,-4.031766742647521491e-04,-5.515194517110406647e-01,1.497127740668588447e-02,1.000006301001834963e+00,-5.941875135407566344e-03,4.031790231439086477e-04,5.515192474662302669e-01,1.350757770487717030e-02,1.000005057359377281e+00,9.436657985410767946e-09,2.348879156498576148e-09,-2.042448103978244944e-07
9.044000000000000927e-01,-4.221035981881216867e+05,5.941882911883820083e-03,-4.031742269774652105e-04,-5.515194503528368930e-01,1.497643885189786465e-02,1.000006303752461578e+00,-5.941875122056460533e-03,4.031794624122885646e-04,5.515192435559802542e-01,1.351025516797924909e-02,1.000005057364416139e+00,7.789827359550027808e-09,5.235434823354107731e-09,-2.067968566388245222e-07
9.048000000000001597e-01,-4.221035987760901917e+05,5.941879393115713330e-03,-4.031720332455794478e-04,-5.515194502136856469e-01,1.498163234328641312e-02,1.000006307796408755e+00,-5.941873263224781675e-03,4.031796611670186866e-04,5.515192406795982327e-01,1.351296234629081709e-02,1.000005057368720029e+00,6.129890931655390673e-09,7.627921439238780077e-09,-2.095340874141982113e-07
9.052000000000001156e-01,-4.221035993760692072e+05,5.941874352838312154e-03,-4.031703383948056162e-04,-5.515194511420909995e-01,1.498687043792254654e-02,1.000006313375320088e+00,-5.941869643686480650e-03,4.031795276516421432e-04,5.515192390325103222e-01,1.351570979826459754e-02,1.000005057372147954e+00,4.709151831504276853e-09,9.189256836527031486e-09,-2.121095806772999026e-07
9.055999999999999606e-01,-4.221035999864719342e+05,5.941868295006756326e-03,-4.031693570259489408e-04,-5.515194528761836468e-01,1.499215001629440602e-02,1.000006320696559037e+00,-5.941864521228712795e-03,4.031790397051658961e-04,5.515192386191207774e-01,1.351849238222418460e-02,1.000005057374843132e+00,3.773778043530962023e-09,9.682679216955255436e-09,-2.142570628693718504e-07
9.060000000000001386e-01,-4.221036006013387814e+05,5.941861841368926457e-03,-4.031692363178155649e-04,-5.515194551539124301e-01,1.499745471275237309e-02,1.000006329921538484e+00,-5.941858295636840044e-03,4.031782383155977463e-04,5.515192393306550533e-01,1.352129174387575739e-02,1.000005057377254980e+00,3.545732086412956008e-09,9.001997782181331287e-09,-2.158232573767904228e-07
9.064000000000000945e-01,-4.221036012131517055e+05,5.941855658809829833e-03,-4.031700298078001667e-04,-5.515194578047569740e-01,1.500276333407526107e-02,1.000006341156474132e+00,-5.941851471503346513e-03,4.031772170158320141e-04,5.515192410312075300e-01,1.352408478366733634e-02,1.000005057380037865e+00,4.187306483320607509e-09,7.187208031847469591e-09,-2.167735494440492516e-07
9.067999999999999394e-01,-4.221036018163411063e+05,5.941850370187515447e-03,-4.031716922375609669e-04,-5.515194607860268716e-01,1.500806041796207829e-02,1.000006354441658640e+00,-5.941844617657875312e-03,4.031761147324625072e-04,5.515192436125353481e-01,1.352685425642875458e-02,1.000005057383847484e+00,5.752529640135062294e-09,4.422494901540341417e-09,-2.171734915235035146e-07
9.072000000000001174e-01,-4.221036024099164060e+05,5.941846466436128196e-03,-4.031740954628094909e-04,-5.515194641499746586e-01,1.501334410317663529e-02,1.000006369734986134e+00,-5.941838321896378977e-03,4.031751118769585722e-04,5.515192469942240550e-01,1.352959668281707682e-02,1.000005057389129259e+00,8.144539749219137370e-09,1.016414149081299595e-09,-2.171557506036592144e-07
9.076000000000000734e-01,-4.221036029979510349e+05,5.941844240716044265e-03,-4.031770549576331767e-04,-5.515194679610830875e-01,1.501862770283694283e-02,1.000006386889562782e+00,-5.941833137874008748e-03,4.031744217834848875e-04,5.515192510745262622e-01,1.353232396222335716e-02,1.000005057395977115e+00,1.110284203551664683e-08,-2.633174148289254418e-09,-2.168865568252797971e-07
9.080000000000000293e-01,-4.221036035877812537e+05,5.941843758416290311e-03,-4.031803537880842767e-04,-5.515194722087204404e-01,1.502393423806872193e-02,1.000006405632306361e+00,-5.941829523309774888e-03,4.031742683279971500e-04,5.515192556642632971e-01,1.353505795024436027e-02,1.000005057404143693e+00,1.423510651542281291e-08,-6.085460087126674800e-09,-2.165444571433638998e-07
9.084000000000000963e-01,-4.221036041866665473e+05,5.941844865105402190e-03,-4.031837573119676854e-04,-5.515194767607598525e-01,1.502928639946699702e-02,1.000006425555794776e+00,-5.941827775350030059e-03,4.031748475352607357e-04,5.515192604460079639e-01,1.353782046587884494e-02,1.000005057413178688e+00,1.708975537213081042e-08,-8.909776706949711772e-09,-2.163147518885466525e-07
9.088000000000000522e-01,-4.221036047984951874e+05,5.941847225233385862e-03,-4.031870216172784432e-04,-5.515194813793808937e-01,1.503469650633110222e-02,1.000006446135001559e+00,-5.941827977279500600e-03,4.031762820044645294e-04,5.515192649879957498e-01,1.354062329535461566e-02,1.000005057422621579e+00,1.924795388526245876e-08,-1.073961281391382430e-08,-2.163913851438437064e-07
9.092000000000001192e-01,-4.221036054220044753e+05,5.941850380503647076e-03,-4.031899046529776156e-04,-5.515194857881708934e-01,1.504016105436659784e-02,1.000006466773500913e+00,-5.941829975016585733e-03,4.031785847447865215e-04,5.515192688166350443e-01,1.354346278254770809e-02,1.000005057432162170e+00,2.040548706134376333e-08,-1.131990819109402954e-08,-2.169715358490975632e-07
9.096000000000000751e-01,-4.221036060513821431e+05,5.941853816619217105e-03,-4.031921877023516795e-04,-5.515194897580182332e-01,1.504566237806983023e-02,1.000006486874093437e+00,-5.941833396892740558e-03,4.031816480128684772e-04,5.515192715257186684e-01,1.354632152169030906e-02,1.000005057441722522e+00,2.041972647654627382e-08,-1.053968948320225044e-08,-2.182322995647467678e-07
9.100000000000000311e-01,-4.221036066789547913e+05,5.941857028124759507e-03,-4.031937077189791103e-04,-5.515194931736275841e-01,1.505117671299713820e-02,1.000006505920609801e+00,-5.941837716344521188e-03,4.031852628502599731e-04,5.515192728838154146e-01,1.354917643275441522e-02,1.000005057451446966e+00,1.931178023831942037e-08,-8.444868719137237079e-09,-2.202898121694829570e-07
9.104000000000000981e-01,-4.221036072987888474e+05,5.941859573173544073e-03,-4.031943922447804411e-04,-5.515194960511846656e-01,1.505668501979334079e-02,1.000006523552937177e+00,-5.941842341270907497e-03,4.031891615768842829e-04,5.515192728984760207e-01,1.355200957161461182e-02,1.000005057461664792e+00,1.723190263657609078e-08,-5.230667896158249647e-09,-2.231527086449247577e-07
9.108000000000000540e-01,-4.221036079095244058e+05,5.941861114167311560e-03,-4.031942828949967102e-04,-5.515194984980676951e-01,1.506218163735544013e-02,1.000006539616558054e+00,-5.941846705164277424e-03,4.031930660175763750e-04,5.515192718104229286e-01,1.355481674097840615e-02,1.000005057472822090e+00,1.440900303413539252e-08,-1.216877420335236992e-09,-2.266876447665211458e-07
9.112000000000000099e-01,-4.221036085151439765e+05,5.941861445232946536e-03,-4.031935344398977598e-04,-5.515195006320863236e-01,1.506767679684139355e-02,1.000006554172055084e+00,-5.941850338434168100e-03,4.031967239341178186e-04,5.515192700186954955e-01,1.355760993156321891e-02,1.000005057485423343e+00,1.110679877843606667e-08,3.189494220058770868e-09,-2.306133908280827427e-07
9.116000000000000769e-01,-4.221036091233380721e+05,5.941860510068843262e-03,-4.031923852236237501e-04,-5.515195024979282490e-01,1.507319179583530705e-02,1.000006567459377882e+00,-5.941852910404503592e-03,4.031999248654840294e-04,5.515192679660677610e-01,1.356041240072721615e-02,1.000005057499942618e+00,7.599664339670575419e-09,7.539641860279319707e-09,-2.345318604879409463e-07
9.120000000000000329e-01,-4.221036097420973820e+05,5.941858411565468720e-03,-4.031911073657743752e-04,-5.515195040202580667e-01,1.507874897968826573e-02,1.000006579824390673e+00,-5.941854245027984767e-03,4.032024991437403575e-04,5.515192660286535320e-01,1.356324854600409087e-02,1.000005057516720308e+00,4.166537483953069998e-09,1.139177796598235190e-08,-2.379916045347485465e-07
9.123999999999999888e-01,-4.221036103761775885e+05,5.941855409781320214e-03,-4.031899546387056831e-04,-5.515195050146434186e-01,1.508436106295022242e-02,1.000006591626573682e+00,-5.941854319654076531e-03,4.032043128545068924e-04,5.515192644476316630e-01,1.356613311691419639e-02,1.000005057535847452e+00,1.090127243683070013e-09,1.435821580120927310e-08,-2.405670117555658294e-07
9.128000000000001668e-01,-4.221036110249327030e+05,5.941851902318070686e-03,-4.031891257142480173e-04,-5.515195052508452545e-01,1.509002465924152818e-02,1.000006603152153062e+00,-5.941853255067709554e-03,4.032052715451853848e-04,5.515192633199381689e-01,1.356906464888850590e-02,1.000005057557096677e+00,-1.352749638867944970e-09,1.614583093736748562e-08,-2.419309070855746313e-07
9.132000000000000117e-01,-4.221036116825792124e+05,5.941848384206479573e-03,-4.031887502783335097e-04,-5.515195045405885121e-01,1.509572100777272288e-02,1.000006614554283413e+00,-5.941851300192543296e-03,4.032053364719438530e-04,5.515192626384921581e-01,1.357202611652745007e-02,1.000005057579935075e+00,-2.915986063722897370e-09,1.658619361034332704e-08,-2.419020963539963986e-07
9.136000000000001897e-01,-4.221036123407497653e+05,5.941845391224324056e-03,-4.031888919833864207e-04,-5.515195028125414733e-01,1.510142362433553043e-02,1.000006625832608131e+00,-5.941848810676298234e-03,4.032045449899418444e-04,5.515192623520044357e-01,1.357499254114487297e-02,1.000005057603618575e+00,-3.419451974177867282e-09,1.565300655542375963e-08,-2.404605370376344808e-07
9.140000000000001457e-01,-4.221036129922093241e+05,5.941843435748326782e-03,-4.031895544835724788e-04,-5.515195001434661792e-01,1.510710945309540372e-02,1.000006636852417641e+00,-5.941846218970041511e-03,4.032030197866653433e-04,5.515192624093909757e-01,1.357794213341817491e-02,1.000005057627334049e+00,-2.783221714729167129e-09,1.346530309286443974e-08,-2.377340752035550508e-07
9.143999999999999906e-01,-4.221036136340228841e+05,5.941842944164043953e-03,-4.031906797868323959e-04,-5.515194967344135835e-01,1.511276848669214877e-02,1.000006647392652992e+00,-5.941843994071390779e-03,4.032009553741948914e-04,5.515192627665184144e-01,1.358086593413877601e-02,1.000005057650317886e+00,-1.049907346825640353e-09,1.027558736249557444e-08,-2.339678951690515873e-07
9.148000000000001686e-01,-4.221036142687791144e+05,5.941844201238053076e-03,-4.031921392300790970e-04,-5.515194928457078927e-01,1.511840749212288101e-02,1.000006657205445570e+00,-5.941842591040368687e-03,4.031985827033800793e-04,5.515192633570752401e-01,1.358377158372231150e-02,1.000005057671957021e+00,1.610197684388803285e-09,6.443473300982247715e-09,-2.294886326525968911e-07
9.152000000000000135e-01,-4.221036149032688700e+05,5.941847304805874218e-03,-4.031937284108315844e-04,-5.515194887223426878e-01,1.512404614122594276e-02,1.000006666069382710e+00,-5.941842393585471636e-03,4.031961256637262036e-04,5.515192640505762744e-01,1.358667950657095440e-02,1.000005057691827792e+00,4.911220402581406574e-09,2.397252894619211067e-09,-2.246717664133868197e-07
9.155999999999999694e-01,-4.221036155452574603e+05,5.941852136373452532e-03,-4.031951803679034653e-04,-5.515194845432049853e-01,1.512970728963141179e-02,1.000006673824038739e+00,-5.941843656991178946e-03,4.031937676489456986e-04,5.515192646287191414e-01,1.358961324267499680e-02,1.000005057709725032e+00,8.479382273586522079e-09,-1.412718957766699590e-09,-2.199144858439083805e-07
9.160000000000000364e-01,-4.221036161997759482e+05,5.941858356657033283e-03,-4.031962035503017564e-04,-5.515194804149032848e-01,1.513540582416962772e-02,1.000006680382293345e+00,-5.941846461552341245e-03,4.031916392333147279e-04,5.515192648037474665e-01,1.359258833555761214e-02,1.000005057725642965e+00,1.189510469203763909e-08,-4.564316987028509826e-09,-2.156111558182516319e-07
9.163999999999999924e-01,-4.221036168666746235e+05,5.941865433747680302e-03,-4.031965371646511727e-04,-5.515194764102159253e-01,1.514114117798279029e-02,1.000006685725625122e+00,-5.941850686194188533e-03,4.031898243764166635e-04,5.515192642833673942e-01,1.359560486348757730e-02,1.000005057739727476e+00,1.474755349176876118e-08,-6.712788234509211444e-09,-2.121268485311134100e-07
9.168000000000000593e-01,-4.221036175405298127e+05,5.941872703364720586e-03,-4.031960052250893297e-04,-5.515194726302783401e-01,1.514689696790607817e-02,1.000006689892048106e+00,-5.941856007892940342e-03,4.031883718556135377e-04,5.515192628629267402e-01,1.359864707264543671e-02,1.000005057752221926e+00,1.669547178024394229e-08,-7.633369475791920711e-09,-2.097673515999431970e-07
9.172000000000000153e-01,-4.221036182130009402e+05,5.941879450440132847e-03,-4.031945494310430907e-04,-5.515194692564219237e-01,1.515264798705693618e-02,1.000006692965198729e+00,-5.941861927636671141e-03,4.031872978463621037e-04,5.515192605076704169e-01,1.360169033737499561e-02,1.000005057763407423e+00,1.752280346170587144e-08,-7.251584680987004788e-09,-2.087487515067820709e-07
9.176000000000000822e-01,-4.221036188765530824e+05,5.941884996376779401e-03,-4.031922308071239267e-04,-5.515194665594775891e-01,1.515837142324756061e-02,1.000006695068136553e+00,-5.941867821072521587e-03,4.031865748637295205e-04,5.515192573873163306e-01,1.360471232853779390e-02,1.000005057773568851e+00,1.717530425781460535e-08,-5.655943394406240388e-09,-2.091721612584862555e-07
9.180000000000001492e-01,-4.221036195278873201e+05,5.941888778964507685e-03,-4.031892047148294845e-04,-5.515194648534683663e-01,1.516405722081763663e-02,1.000006696360588254e+00,-5.941873011330315452e-03,4.031861151965803413e-04,5.515192538449951165e-01,1.360770331604472215e-02,1.000005057782968665e+00,1.576763419223331519e-08,-3.089518249143208967e-09,-2.110084732498407334e-07
9.184000000000001052e-01,-4.221036201694830670e+05,5.941890417299880434e-03,-4.031856844908690107e-04,-5.515194644086082176e-01,1.516971284846689062e-02,1.000006697036313730e+00,-5.941876859043747176e-03,4.031857648181089333e-04,5.515192503128844015e-01,1.361067087651586342e-02,1.000005057791817142e+00,1.355825613325728485e-08,8.032723992261806001e-11,-2.140957238161433906e-07
9.188000000000000611e-01,-4.221036208085413091e+05,5.941889756278993968e-03,-4.031819099611106544e-04,-5.515194653607812247e-01,1.517536024177214456e-02,1.000006697318283955e+00,-5.941878857808732296e-03,4.031853211413613568e-04,5.515192472099607057e-01,1.361363678676608818e-02,1.000005057800228414e+00,1.089847026167212185e-08,3.411180250702423866e-09,-2.181508205190141325e-07
9.192000000000001281e-01,-4.221036214537851047e+05,5.941886884321940718e-03,-4.031781292575275545e-04,-5.515194676593061507e-01,1.518102623174966137e-02,1.000006697451898630e+00,-5.941878715429290726e-03,4.031845760571597720e-04,5.515192448623384980e-01,1.361662742094200441e-02,1.000005057808186937e+00,8.168892649991488231e-09,6.446799632217441178e-09,-2.227969676527052911e-07
9.196000000000000840e-01,-4.221036221115331864e+05,5.941882119203428271e-03,-4.031745914908428630e-04,-5.515194710791995192e-01,1.518673074496537483e-02,1.000006697698927471e+00,-5.941876399618463769e-03,4.031833713903652848e-04,5.515192434730226134e-01,1.361966193805944948e-02,1.000005057815563925e+00,5.719584964501700508e-09,8.779899522421818342e-09,-2.276061769057591277e-07
9.199999999999999289e-01,-4.221036227828235715e+05,5.941875963417988724e-03,-4.031715404714161766e-04,-5.515194752945291601e-01,1.519247810113376340e-02,1.000006698335725197e+00,-5.941872135776991165e-03,4.031816457126786535e-04,5.515192431427954345e-01,1.362274358851075541e-02,1.000005057822177301e+00,3.827640997558501290e-09,1.010524126247684673e-08,-2.321517337255940561e-07
9.204000000000001069e-01,-4.221036234629296814e+05,5.941869038748610887e-03,-4.031691996272335687e-04,-5.515194799798373015e-01,1.519825536192344687e-02,1.000006699657292719e+00,-5.941866360375261391e-03,4.031794542787470897e-04,5.515192439178452366e-01,1.362585809044910244e-02,1.000005057827890509e+00,2.678373349496165901e-09,1.025465151352098966e-08,-2.360619920649398296e-07
9.208000000000000629e-01,-4.221036241434250842e+05,5.941862012955070188e-03,-4.031677452232254252e-04,-5.515194848924382942e-01,1.520403851359618773e-02,1.000006701984077484e+00,-5.941859646911649973e-03,4.031769561169604426e-04,5.515192458261192199e-01,1.362897985148208910e-02,1.000005057832680233e+00,2.366043420215513393e-09,9.210893735017364192e-09,-2.390663190743325117e-07
9.212000000000001299e-01,-4.221036248159489478e+05,5.941855527985474145e-03,-4.031672747981716962e-04,-5.515194899001043538e-01,1.520980371634892553e-02,1.000006705663277540e+00,-5.941852625224581380e-03,4.031743769197583841e-04,5.515192488732248988e-01,1.363208326327042946e-02,1.000005057836667710e+00,2.902760892764533196e-09,7.102121586687916432e-09,-2.410268794550418647e-07
9.216000000000000858e-01,-4.221036254759486183e+05,5.941850134106101480e-03,-4.031677842764273953e-04,-5.515194949490712650e-01,1.521553854943175597e-02,1.000006711054737263e+00,-5.941845909513764935e-03,4.031719651909303464e-04,5.515192529964439982e-01,1.363515399336482324e-02,1.000005057840090972e+00,4.224592336544985560e-09,4.180914502951126044e-09,-2.419526272667837929e-07
9.220000000000000417e-01,-4.221036261246877257e+05,5.941846233755747157e-03,-4.031691656771197439e-04,-5.515194999973354051e-01,1.522124817109439011e-02,1.000006718495812796e+00,-5.941840041866218274e-03,4.031699577757405419e-04,5.515192580045438220e-01,1.363819518600168854e-02,1.000005057843257994e+00,6.191889528883720573e-09,7.920986207980533489e-10,-2.419927915831010523e-07
9.224000000000001087e-01,-4.221036267686618376e+05,5.941844042155924530e-03,-4.031712278369906132e-04,-5.515195049508884173e-01,1.522695359495424526e-02,1.000006728248675980e+00,-5.941835451884446874e-03,4.031685612338419249e-04,5.515192635427924595e-01,1.364122578014150509e-02,1.000005057846492518e+00,8.590271477655619936e-09,-2.666603148688238833e-09,-2.414080959578512875e-07
9.228000000000000647e-01,-4.221036274166381918e+05,5.941843572541226706e-03,-4.031737310645619661e-04,-5.515195096342220271e-01,1.523268285795184238e-02,1.000006740442673348e+00,-5.941832430404642672e-03,4.031679441011800573e-04,5.515192691120284207e-01,1.364427171943777273e-02,1.000005057850074541e+00,1.114213658403445661e-08,-5.786963381908781512e-09,-2.405221936063739463e-07
9.232000000000000206e-01,-4.221036280757073546e+05,5.941844648321194418e-03,-4.031764212278535859e-04,-5.515195138095307925e-01,1.523845907639560619e-02,1.000006755028704175e+00,-5.941831114655345830e-03,4.031682292803312928e-04,5.515192741470599236e-01,1.364735406027522448e-02,1.000005057854188584e+00,1.353366584858767263e-08,-8.191947522293106104e-09,-2.396624708689287786e-07
9.236000000000001986e-01,-4.221036287481099716e+05,5.941846936071691274e-03,-4.031790533300564998e-04,-5.515195172387636902e-01,1.524429080521007285e-02,1.000006771760277413e+00,-5.941831482513975672e-03,4.031694791216616043e-04,5.515192781343394302e-01,1.365047939621702108e-02,1.000005057858888380e+00,1.545355771560147362e-08,-9.574208394895564883e-09,-2.391044242600059988e-07
9.240000000000000435e-01,-4.221036294303092873e+05,5.941849989338899782e-03,-4.031814053079941043e-04,-5.515195197635210933e-01,1.525016907592836694e-02,1.000006790209008400e+00,-5.941833355067200999e-03,4.031716755019543598e-04,5.515192807303006539e-01,1.365363697069480776e-02,1.000005057864104874e+00,1.663427169878300971e-08,-9.729806039744486046e-09,-2.390332204393885718e-07
9.243999999999999995e-01,-4.221036301147289341e+05,5.941853296762859490e-03,-4.031832909618866833e-04,-5.515195213662900109e-01,1.525607244770374980e-02,1.000006809814069086e+00,-5.941836409204112254e-03,4.031747060608012554e-04,5.515192818370866501e-01,1.365680381310561096e-02,1.000005057869715275e+00,1.688755874723613104e-08,-8.584901085427910222e-09,-2.395292033607887561e-07
9.248000000000000664e-01,-4.221036307933571516e+05,5.941856334171912932e-03,-4.031845802038022198e-04,-5.515195221809172654e-01,1.526197775083027418e-02,1.000006829957494681e+00,-5.941840203423183996e-03,4.031783688066918592e-04,5.515192816058979153e-01,1.365995556645087892e-02,1.000005057875640313e+00,1.613074872893610623e-08,-6.211397110360544066e-09,-2.405750193501532408e-07
9.252000000000000224e-01,-4.221036314615818555e+05,5.941858621893848433e-03,-4.031852259753295636e-04,-5.515195224423484754e-01,1.526787158722101370e-02,1.000006850050932039e+00,-5.941844218438626507e-03,4.031823991146823603e-04,5.515192803670290189e-01,1.366307806379322282e-02,1.000005057881912851e+00,1.440345522192576500e-08,-2.826860647203287974e-09,-2.420753194565250510e-07
9.256000000000000894e-01,-4.221036321204950218e+05,5.941859783772114774e-03,-4.031852871488287183e-04,-5.515195223936989466e-01,1.527375728520456895e-02,1.000006869615429617e+00,-5.941847910231530874e-03,4.031865110658223506e-04,5.515192785157692068e-01,1.366617433654402150e-02,1.000005057888684323e+00,1.187354058389961109e-08,1.223916993632351985e-09,-2.438779297397886126e-07
9.260000000000000453e-01,-4.221036327765879687e+05,5.941859598412216337e-03,-4.031849329308550807e-04,-5.515195221886974863e-01,1.527965405725731883e-02,1.000006888336461230e+00,-5.941850770025949510e-03,4.031904375527503733e-04,5.515192764002186943e-01,1.366926379499607859e-02,1.000005057896163230e+00,8.828386266826471207e-09,5.504621895292566985e-09,-2.457884787920860958e-07
9.264000000000001123e-01,-4.221036334389476106e+05,5.941858032180672572e-03,-4.031844195689030116e-04,-5.515195218303720059e-01,1.528558866291504503e-02,1.000006906082726577e+00,-5.941852385402644765e-03,4.031939557614315733e-04,5.515192742531083159e-01,1.367237387559309958e-02,1.000005057904556738e+00,5.646778027806886868e-09,9.536192528561762694e-09,-2.475772636900686052e-07
9.268000000000000682e-01,-4.221036341152333189e+05,5.941855248232133860e-03,-4.031840415044071237e-04,-5.515195211736265701e-01,1.529158331866212715e-02,1.000006922887828775e+00,-5.941852497872587846e-03,4.031968946360235543e-04,5.515192721884627503e-01,1.367552789557829537e-02,1.000005057914057360e+00,2.750359546013769751e-09,1.285313161643059782e-08,-2.489851638198814499e-07
9.272000000000001352e-01,-4.221036348082264885e+05,5.941851591719246248e-03,-4.031840702222307072e-04,-5.515195199941227422e-01,1.529764535036199843e-02,1.000006938904137721e+00,-5.941851051162140226e-03,4.031991315261800567e-04,5.515192702548137316e-01,1.367873461374000468e-02,1.000005057924876928e+00,5.405571060212999157e-10,1.506130394934943745e-08,-2.497393090106214686e-07
9.275999999999999801e-01,-4.221036355145678972e+05,5.941847553893000143e-03,-4.031846992522713276e-04,-5.515195180973124778e-01,1.530376334244772270e-02,1.000006954344000221e+00,-5.941848220176011545e-03,4.032005894888073655e-04,5.515192685106647952e-01,1.368198426624850882e-02,1.000005057937285002e+00,-6.662830114023687855e-10,1.589023653603789318e-08,-2.495866476825980840e-07
9.280000000000001581e-01,-4.221036362262309995e+05,5.941843717344744841e-03,-4.031860107742932806e-04,-5.515195154210997819e-01,1.530991162815526462e-02,1.000006969423423708e+00,-5.941844407025333522e-03,4.032012426848617941e-04,5.515192670777360195e-01,1.368525293434635741e-02,1.000005057951605103e+00,-6.896805886807966246e-10,1.523191056851348410e-08,-2.483433637623377876e-07
9.284000000000001140e-01,-4.221036369341357495e+05,5.941840685027392766e-03,-4.031879699763102104e-04,-5.515195120861923206e-01,1.531606117908530795e-02,1.000006984318724479e+00,-5.941840193628265647e-03,4.032011285013992500e-04,5.515192661384860084e-01,1.368851332208782801e-02,1.000005057968143429e+00,4.913991271185413900e-10,1.315852508903961673e-08,-2.459477063121440210e-07
9.287999999999999590e-01,-4.221036376322253491e+05,5.941838999388215914e-03,-4.031904426382068975e-04,-5.515195083705386470e-01,1.532219203114117655e-02,1.000006999140014230e+00,-5.941836252402811144e-03,4.032003574061244870e-04,5.515192658726887354e-01,1.369174709058520317e-02,1.000005057987070956e+00,2.746985404769586303e-09,9.914767917589516200e-09,-2.424978499115937325e-07
9.292000000000001370e-01,-4.221036383202097495e+05,5.941839063130094876e-03,-4.031932246355932623e-04,-5.515195046186553984e-01,1.532830164377782696e-02,1.000007013919528953e+00,-5.941833232663298013e-03,4.031991097509363391e-04,5.515192663592046740e-01,1.369495315845846266e-02,1.000005058008305303e+00,5.830466796863387202e-09,5.885115343076847971e-09,-2.382594507244206739e-07
9.295999999999999819e-01,-4.221036390036691446e+05,5.941841075668078363e-03,-4.031960719482464398e-04,-5.515195011263602787e-01,1.533440540300081041e-02,1.000007028609790627e+00,-5.941831651456596849e-03,4.031976137495263488e-04,5.515192674894053848e-01,1.369814818211148935e-02,1.000005058031450789e+00,9.424211481513788957e-09,1.541801279909046224e-09,-2.336369548938677099e-07
9.300000000000001599e-01,-4.221036396915027290e+05,5.941844997047967571e-03,-4.031987251339987565e-04,-5.515194980535425007e-01,1.534052902435040049e-02,1.000007043087365766e+00,-5.941831816777192604e-03,4.031961078490838642e-04,5.515192689386163583e-01,1.370135897015459236e-02,1.000005058055820628e+00,1.318027077496647381e-08,-2.617284914892357289e-09,-2.291149261424152428e-07
9.304000000000000048e-01,-4.221036403918700526e+05,5.941850545449180870e-03,-4.032009289261629758e-04,-5.515194954063966648e-01,1.534669628554677367e-02,1.000007057161452773e+00,-5.941833798443759557e-03,4.031947986585227820e-04,5.515192702212194931e-01,1.370461025658045902e-02,1.000005058080539966e+00,1.674700542131368763e-08,-6.130267640193885759e-09,-2.251851771717383599e-07
9.307999999999999607e-01,-4.221036411084246938e+05,5.941857228597531571e-03,-4.032024512073847347e-04,-5.515194930991200728e-01,1.535291764925173809e-02,1.000007070589953528e+00,-5.941837444251092670e-03,4.031938278358036375e-04,5.515192708201880345e-01,1.370791338486019965e-02,1.000005058104686873e+00,1.978434643890025768e-08,-8.623371581097192401e-09,-2.222789320383000700e-07
9.312000000000001387e-01,-4.221036418386204750e+05,5.941864404917211566e-03,-4.032031042085504617e-04,-5.515194910660183858e-01,1.535918495329701219e-02,1.000007083106006611e+00,-5.941842425359888068e-03,4.031932565065900979e-04,5.515192703474713909e-01,1.371126106356171902e-02,1.000005058127457769e+00,2.197955732349821112e-08,-9.847701960363861723e-09,-2.207185469949024537e-07
9.316000000000000947e-01,-4.221036425748138572e+05,5.941871366019342050e-03,-4.032027661039858796e-04,-5.515194893680600563e-01,1.536547459557492494e-02,1.000007094454255174e+00,-5.941848290921332605e-03,4.031930670201389370e-04,5.515192686748686679e-01,1.371463060818756477e-02,1.000005058148307979e+00,2.307509800944518297e-08,-9.699083846942575804e-09,-2.206931913883991569e-07
9.320000000000000506e-01,-4.221036433077119873e+05,5.941877427211828336e-03,-4.032013972644365746e-04,-5.515194882378358088e-01,1.537175778262419960e-02,1.000007104430302718e+00,-5.941854517423345375e-03,4.031931749134091015e-04,5.515192659843524137e-01,1.371799422566954106e-02,1.000005058167059868e+00,2.290978848296099102e-08,-8.222351027473151497e-09,-2.222534833951073097e-07
9.324000000000001176e-01,-4.221036440305585857e+05,5.941882009209940863e-03,-4.031990456863339747e-04,-5.515194880347372708e-01,1.537801318946547917e-02,1.000007112912882468e+00,-5.941860548499823015e-03,4.031934431516005801e-04,5.515192627179332785e-01,1.372133167980904567e-02,1.000005058183934814e+00,2.146071011784739246e-08,-5.602534733394667205e-09,-2.253168039922925914e-07
9.328000000000000735e-01,-4.221036447422059719e+05,5.941884696294449757e-03,-4.031958405979116085e-04,-5.515194891236236963e-01,1.538423625431196463e-02,1.000007119878971062e+00,-5.941865830201414726e-03,4.031936956739207460e-04,5.515192594456044262e-01,1.372463956016836857e-02,1.000005058199469721e+00,1.886609303503039570e-08,-2.144923990862485780e-09,-2.296780192700964562e-07
9.332000000000000295e-01,-4.221036454475931823e+05,5.941885265298341504e-03,-4.031919784870326194e-04,-5.515194917263356311e-01,1.539044084430792568e-02,1.000007125397666785e+00,-5.941869850717210015e-03,4.031937334098788760e-04,5.515192567010963609e-01,1.372793289640701457e-02,1.000005058214314957e+00,1.541458113148846953e-08,1.754922846256522229e-09,-2.350252392702145698e-07
9.336000000000000965e-01,-4.221036461554545094e+05,5.941883691279056801e-03,-4.031877074938456816e-04,-5.515194958102485057e-01,1.539665248484010929e-02,1.000007129606180989e+00,-5.941872190542291099e-03,4.031933579729925980e-04,5.515192548474732170e-01,1.373123831709337217e-02,1.000005058228977894e+00,1.150073676570162462e-08,5.650479146916426859e-09,-2.409627752886223107e-07
9.340000000000000524e-01,-4.221036468742404832e+05,5.941880141313047280e-03,-4.031833128476668181e-04,-5.515195010648816787e-01,1.540289620011253691e-02,1.000007132677636523e+00,-5.941872580365463105e-03,4.031924042544765443e-04,5.515192540216686812e-01,1.373458181574910113e-02,1.000005058243634393e+00,7.560947584174526614e-09,9.091406809726230304e-09,-2.470432129975108637e-07
9.344000000000001194e-01,-4.221036476081319852e+05,5.941874963289264094e-03,-4.031791006589784771e-04,-5.515195069808573880e-01,1.540918449807568077e-02,1.000007134793091002e+00,-5.941870953879413095e-03,4.031907758466476629e-04,5.515192541723052955e-01,1.373797666383497727e-02,1.000005058258087054e+00,4.009409850999623437e-09,1.167518766918580059e-08,-2.528085520925316132e-07
9.348000000000000753e-01,-4.221036483549526893e+05,5.941868666366807543e-03,-4.031753747517430124e-04,-5.515195130006840252e-01,1.541551101453348532e-02,1.000007136128645557e+00,-5.941867477417090218e-03,4.031884719382707060e-04,5.515192551632213114e-01,1.374141699751684799e-02,1.000005058271882685e+00,1.188949717324805366e-09,1.309718652769357311e-08,-2.578374627137947073e-07
9.352000000000000313e-01,-4.221036491069652839e+05,5.941861883465152268e-03,-4.031724040329777914e-04,-5.515195186789637605e-01,1.542185279796180232e-02,1.000007136862943513e+00,-5.941862542044775396e-03,4.031855951091860746e-04,5.515192568870278533e-01,1.374488006448185487e-02,1.000005058284516579e+00,-6.585796231278751023e-10,1.319107620828324431e-08,-2.617919359071407825e-07
9.356000000000000982e-01,-4.221036498542330228e+05,5.941855309627661411e-03,-4.031703844896094256e-04,-5.515195237853601773e-01,1.542818030284917423e-02,1.000007137202141516e+00,-5.941856715369938334e-03,4.031823364373006294e-04,5.515192593314114378e-01,1.374833619740929713e-02,1.000005058295613702e+00,-1.405742276923416245e-09,1.195194769120378614e-08,-2.644539487395292099e-07
9.360000000000000542e-01,-4.221036505890174885e+05,5.941849620497999251e-03,-4.031694057722213674e-04,-5.515195283088305533e-01,1.543447063154680318e-02,1.000007137411468960e+00,-5.941850663401869286e-03,4.031789435579110790e-04,5.515192625646434532e-01,1.375176205352690410e-02,1.000005058305021732e+00,-1.042903870034084246e-09,9.537785689711641979e-09,-2.657441871001253730e-07
9.363999999999998991e-01,-4.221036513092599344e+05,5.941845384636735075e-03,-4.031694335681361885e-04,-5.515195323653185877e-01,1.544071804883859547e-02,1.000007137838241800e+00,-5.941845060195196336e-03,4.031756833060099474e-04,5.515192666445238867e-01,1.375515113702878087e-02,1.000005058312813500e+00,3.244415387390620076e-10,6.249737873758893364e-09,-2.657207947009965210e-07
9.368000000000000771e-01,-4.221036520195408375e+05,5.941842986706311405e-03,-4.031703147975291396e-04,-5.515195360551703452e-01,1.544693697664894019e-02,1.000007138912770932e+00,-5.941840502188894951e-03,4.031728099523928968e-04,5.515192714923202733e-01,1.375851680745009131e-02,1.000005058319234807e+00,2.484517416453946304e-09,2.495154863757162444e-09,-2.645628500719254816e-07
9.371999999999999220e-01,-4.221036527290577651e+05,5.941842576182647731e-03,-4.031718052568130728e-04,-5.515195393409684232e-01,1.545315605733436903e-02,1.000007141120462073e+00,-5.941837438395877920e-03,4.031705438316823278e-04,5.515192767953431829e-01,1.376188635844649566e-02,1.000005058324626495e+00,5.137786769811303333e-09,-1.261425130745074535e-09,-2.625456252403068902e-07
9.375999999999998780e-01,-4.221036534475496737e+05,5.941844051174098758e-03,-4.031736122010475031e-04,-5.515195420077851907e-01,1.545940590915741500e-02,1.000007144947864468e+00,-5.941836122128363665e-03,4.031690579802350762e-04,5.515192819962224657e-01,1.376528878766002280e-02,1.000005058329335839e+00,7.929045735093065428e-09,-4.554220812426866549e-09,-2.600115627249266481e-07
9.380000000000000560e-01,-4.221036541809443152e+05,5.941847080374411220e-03,-4.031754405604651452e-04,-5.515195437278175294e-01,1.546570607057416030e-02,1.000007150814269163e+00,-5.941836587326184034e-03,4.031684671252926296e-04,5.515192863915641119e-01,1.376874176038655161e-02,1.000005058333641950e+00,1.049304822718644115e-08,-6.973435172515606018e-09,-2.573362534175061000e-07
9.384000000000001229e-01,-4.221036549287645612e+05,5.941851157979080936e-03,-4.031770325497813982e-04,-5.515195441998427262e-01,1.547205701914608489e-02,1.000007159005908086e+00,-5.941838651466151491e-03,4.031688157042935799e-04,5.515192893127152107e-01,1.377224365640941119e-02,1.000005058337700037e+00,1.250651292944437998e-08,-8.216845487818338206e-09,-2.548871275154240834e-07
9.388000000000000789e-01,-4.221036556843792205e+05,5.941855678439720428e-03,-4.031781954569901871e-04,-5.515195432978712287e-01,1.547844086654441217e-02,1.000007169629725690e+00,-5.941841944905521672e-03,4.031700671542467400e-04,5.515192903218160136e-01,1.377577431031833458e-02,1.000005058341541408e+00,1.373353419875655845e-08,-8.128302743447106404e-09,-2.529760552150150943e-07
9.392000000000001458e-01,-4.221036564380758791e+05,5.941860014670240914e-03,-4.031788182205551336e-04,-5.515195411596789388e-01,1.548483040458006020e-02,1.000007182597939304e+00,-5.941845962550710430e-03,4.031721009526626062e-04,5.515192893469119673e-01,1.377930412819487749e-02,1.000005058345135422e+00,1.405211953048324247e-08,-6.717267892527439832e-09,-2.518127669715042316e-07
9.396000000000001018e-01,-4.221036571814948693e+05,5.941863587452468100e-03,-4.031788802241825721e-04,-5.515195381737284519e-01,1.549120238786081891e-02,1.000007197645399470e+00,-5.941850129479652950e-03,4.031747233843472819e-04,5.515192867034083291e-01,1.378280746413097085e-02,1.000005058348480524e+00,1.345797281514932164e-08,-4.156839835290238733e-09,-2.514703201228485341e-07
9.400000000000001688e-01,-4.221036579114632332e+05,5.941865922177355479e-03,-4.031784539846255217e-04,-5.515195348675214770e-01,1.549754900271126980e-02,1.000007214372943043e+00,-5.941853869733384683e-03,4.031776927163920662e-04,5.515192829940052111e-01,1.378627420305430021e-02,1.000005058351671972e+00,1.205244397079613394e-08,-7.612682334555767594e-10,-2.518735162659879734e-07
9.404000000000001247e-01,-4.221036586314624292e+05,5.941866694725984714e-03,-4.031776992447732547e-04,-5.515195317427563637e-01,1.550388228133523817e-02,1.000007232305047289e+00,-5.941856668114696080e-03,4.031807526442441280e-04,5.515192789263994033e-01,1.378971429578452167e-02,1.000005058354912046e+00,1.002661128863407969e-08,3.053399470873303934e-09,-2.528163569603947280e-07
9.408000000000000806e-01,-4.221036593500581221e+05,5.941865767066348974e-03,-4.031768438672087397e-04,-5.515195291250462040e-01,1.551022941429151120e-02,1.000007250950034177e+00,-5.941858118390326571e-03,4.031836639023873761e-04,5.515192751190286513e-01,1.379315318529849600e-02,1.000005058358470977e+00,7.648676022403710917e-09,6.820035178636309203e-09,-2.540060175526548392e-07
9.412000000000001476e-01,-4.221036600770421792e+05,5.941863207801410980e-03,-4.031761498622721588e-04,-5.515195270885924206e-01,1.551662105364391350e-02,1.000007269854403358e+00,-5.941857956600906168e-03,4.031862256082497861e-04,5.515192719667058041e-01,1.379662020109249237e-02,1.000005058362642751e+00,5.251200504811925907e-09,1.007574597762734073e-08,-2.551218866164717269e-07
9.416000000000001036e-01,-4.221036608189928811e+05,5.941859290117270341e-03,-4.031758696897628342e-04,-5.515195254823878068e-01,1.552307790956485543e-02,1.000007288646760806e+00,-5.941856082919856445e-03,4.031882844711458746e-04,5.515192696093392799e-01,1.380013521409677486e-02,1.000005058367716693e+00,3.207197413895856997e-09,1.241478138304039081e-08,-2.558730485269222754e-07
9.419999999999999485e-01,-4.221036615763269947e+05,5.941854463009699910e-03,-4.031762039324247567e-04,-5.515195240411102651e-01,1.552960174303954534e-02,1.000007307069230356e+00,-5.941852576690751647e-03,4.031897372580953176e-04,5.515192680015549298e-01,1.380369964693548002e-02,1.000005058373973688e+00,1.886318948263188133e-09,1.353332567056086608e-08,-2.560395553352634579e-07
9.424000000000001265e-01,-4.221036623431692133e+05,5.941849298735593470e-03,-4.031772719779976380e-04,-5.515195225308195948e-01,1.553617488568762375e-02,1.000007324994952818e+00,-5.941847705239116338e-03,4.031905347574097883e-04,5.515192670390721696e-01,1.380729597120447169e-02,1.000005058381690848e+00,1.593496477131361999e-09,1.326277941215026762e-08,-2.554917474251183762e-07
9.428000000000000824e-01,-4.221036631101270905e+05,5.941844424739839599e-03,-4.031791016174580294e-04,-5.515195208691189288e-01,1.554276854850462734e-02,1.000007342430104806e+00,-5.941841919728876181e-03,4.031906915908863324e-04,5.515192666763995000e-01,1.381089595505721052e-02,1.000005058391134183e+00,2.505010963417542147e-09,1.158997342830302493e-08,-2.541927194288362557e-07
9.432000000000001494e-01,-4.221036638687057421e+05,5.941840449265062968e-03,-4.031816349857254194e-04,-5.515195191719808321e-01,1.554935617627991630e-02,1.000007359498749748e+00,-5.941835826261162266e-03,4.031902980826825543e-04,5.515192669775540457e-01,1.381447392550017202e-02,1.000005058402548830e+00,4.623003900701416757e-09,8.663096957134928944e-09,-2.521944267863673872e-07
9.436000000000001053e-01,-4.221036646153449547e+05,5.941837888353836833e-03,-4.031847423772164031e-04,-5.515195177096937629e-01,1.555592578092835666e-02,1.000007376409615123e+00,-5.941830123116166942e-03,4.031895238887769017e-04,5.515192680743615794e-01,1.381801899325180855e-02,1.000005058416137516e+00,7.765237669890567851e-09,4.781511560498531710e-09,-2.496353321834732242e-07
9.439999999999999503e-01,-4.221036653532353812e+05,5.941837101113052119e-03,-4.031882356414282615e-04,-5.515195167924258346e-01,1.556248561842433174e-02,1.000007393406181944e+00,-5.941825506346744452e-03,4.031886033616583951e-04,5.515192700526018177e-01,1.382154061241059641e-02,1.000005058432025695e+00,1.159476630766681504e-08,3.677202301335946721e-10,-2.467398240169060841e-07
9.444000000000001283e-01,-4.221036660910432693e+05,5.941838240590652936e-03,-4.031918784404630663e-04,-5.515195166372284241e-01,1.556906057173752106e-02,1.000007410705775923e+00,-5.941822560458265984e-03,4.031878002476273334e-04,5.515192728243124565e-01,1.382506485883224466e-02,1.000005058450216922e+00,1.568013238695264988e-08,-4.078192835732866173e-09,-2.438129159676449831e-07
9.447999999999999732e-01,-4.221036668391120620e+05,5.941841227661406009e-03,-4.031953973636029235e-04,-5.515195172774179921e-01,1.557568082849969567e-02,1.000007428438739243e+00,-5.941821660497332951e-03,4.031873597163735507e-04,5.515192760556408835e-01,1.382862302557545837e-02,1.000005058470546437e+00,1.956716407305880701e-08,-8.037647229372762298e-09,-2.412217771086133666e-07
9.451999999999999291e-01,-4.221036676048349473e+05,5.941845753388548014e-03,-4.031985007517003704e-04,-5.515195185561967417e-01,1.558236795937872204e-02,1.000007446602523054e+00,-5.941822911080028510e-03,4.031874624152160364e-04,5.515192791967944430e-01,1.383223765781082214e-02,1.000005058492654308e+00,2.284230851950369567e-08,-1.103833648433399234e-08,-2.393594022986889058e-07
9.456000000000001071e-01,-4.221036683893087902e+05,5.941851311698151394e-03,-4.032009088365070171e-04,-5.515195202073693848e-01,1.558912472587322719e-02,1.000007465044363331e+00,-5.941826137055150094e-03,4.031881942982017304e-04,5.515192816151732735e-01,1.383591235895060591e-02,1.000005058516002077e+00,2.517464300130084487e-08,-1.271453830528667187e-08,-2.385921961112202894e-07
9.459999999999999520e-01,-4.221036691867987392e+05,5.941857259928524926e-03,-4.032023915152818032e-04,-5.515195219863943121e-01,1.559593328777641660e-02,1.000007483479160353e+00,-5.941830924737598503e-03,4.031895384346512808e-04,5.515192827854207280e-01,1.383963003505079767e-02,1.000005058539947589e+00,2.633519092642283566e-08,-1.285308063052239408e-08,-2.392009735840971985e-07
9.463999999999999080e-01,-4.221036699872825993e+05,5.941862900343209720e-03,-4.032028037405552506e-04,-5.515195237921136640e-01,1.560276268462269626e-02,1.000007501538661359e+00,-5.941836698597549420e-03,4.031913857447006226e-04,5.515192824625282375e-01,1.384336044182509981e-02,1.000005058563858018e+00,2.620174566030086805e-08,-1.141799585462803870e-08,-2.413295854264418949e-07
9.467999999999999750e-01,-4.221036707809249056e+05,5.941867571161252824e-03,-4.032021074807038818e-04,-5.515195257224313474e-01,1.560958224156375716e-02,1.000007518838369691e+00,-5.941842811189965157e-03,4.031935559691543275e-04,5.515192807678263032e-01,1.384707366916683099e-02,1.000005058587236650e+00,2.475997128766754818e-08,-8.551511549554323410e-09,-2.449546050442563683e-07
9.471999999999999309e-01,-4.221036715624842327e+05,5.941870732236765283e-03,-4.032003742859339404e-04,-5.515195280349991513e-01,1.561637483228034765e-02,1.000007535043508033e+00,-5.941848625944712303e-03,4.031958207091112037e-04,5.515192781520861232e-01,1.385075347755536888e-02,1.000005058609810815e+00,2.210629205297992561e-08,-4.553576822736733060e-09,-2.498829130281876587e-07
9.476000000000001089e-01,-4.221036723336207215e+05,5.941872030567358492e-03,-4.031977704370590890e-04,-5.515195310258429462e-01,1.562314396828844675e-02,1.000007549916093419e+00,-5.941853581228791203e-03,4.031979254778962998e-04,5.515192752508085716e-01,1.385440444258884476e-02,1.000005058631566746e+00,1.844933856728903088e-08,1.550408372107299482e-10,-2.557750343745723853e-07
9.479999999999999538e-01,-4.221036731020640000e+05,5.941871335828054213e-03,-4.031945326359215906e-04,-5.515195348769552641e-01,1.562991146792275937e-02,1.000007563331527516e+00,-5.941857234637006047e-03,4.031996130223863524e-04,5.515192726905867593e-01,1.385804964945272152e-02,1.000005058652692957e+00,1.410119104816587310e-08,5.080386464761856707e-09,-2.621863685048353432e-07
9.484000000000001318e-01,-4.221036738780063461e+05,5.941868744653191863e-03,-4.031909428811377436e-04,-5.515195395396367273e-01,1.563670673964784319e-02,1.000007575263099691e+00,-5.941859293030235349e-03,4.032006515095662284e-04,5.515192709224381318e-01,1.386171996951808018e-02,1.000005058673479885e+00,9.451622956513361373e-09,9.708628428484796652e-09,-2.686171985954999286e-07
9.488000000000001988e-01,-4.221036746693608002e+05,5.941864560119672692e-03,-4.031873066969747835e-04,-5.515195447060858847e-01,1.564355254814440641e-02,1.000007585743621696e+00,-5.941859633607095466e-03,4.032008673667331674e-04,5.515192701415548848e-01,1.386543978291016228e-02,1.000005058694196425e+00,4.926512577226038747e-09,1.356066975838387048e-08,-2.745645309998323569e-07
9.492000000000001547e-01,-4.221036754780192277e+05,5.941859255617557359e-03,-4.031839325678427104e-04,-5.515195498835572252e-01,1.565045375837803912e-02,1.000007594821009205e+00,-5.941858316201562712e-03,4.032001762977019572e-04,5.515192703126156060e-01,1.386921565705327188e-02,1.000005058714998007e+00,9.394159946468638722e-10,1.624372985924681101e-08,-2.795709416192337926e-07
9.495999999999999996e-01,-4.221036762988708215e+05,5.941853429222737626e-03,-4.031811068310746002e-04,-5.515195545411166744e-01,1.565739423959197282e-02,1.000007602525906369e+00,-5.941855582061426194e-03,4.031986020246028694e-04,5.515192712741541214e-01,1.387303316837139831e-02,1.000005058735865759e+00,-2.152838688568303738e-09,1.749519352826911511e-08,-2.832669625529860014e-07
9.500000000000001776e-01,-4.221036771220195806e+05,5.941847749262252169e-03,-4.031790603920256191e-04,-5.515195582679245367e-01,1.566434341498021063e-02,1.000007608863741515e+00,-5.941851833752813915e-03,4.031962741181672181e-04,5.515192728630444741e-01,1.387686337199091000e-02,1.000005058756592069e+00,-4.084490561745424131e-09,1.721372614159897077e-08,-2.854048800626785010e-07
9.504000000000001336e-01,-4.221036779372043093e+05,5.941842889111410494e-03,-4.031779307676908999e-04,-5.515195608774106084e-01,1.567126955039296193e-02,1.000007613833395537e+00,-5.941847594810392881e-03,4.031934036452896513e-04,5.515192749952019247e-01,1.388067601807339152e-02,1.000005058776794797e+00,-4.705698982386541385e-09,1.547287759875136393e-08,-2.858822086837520260e-07
9.508000000000002006e-01,-4.221036787384666386e+05,5.941839452137690977e-03,-4.031777307066188075e-04,-5.515195624164629384e-01,1.567815377841600202e-02,1.000007617464184762e+00,-5.941843453072422065e-03,4.031902443797158930e-04,5.515192776638675465e-01,1.388445351831892570e-02,1.000005058795978341e+00,-4.000934731088201524e-09,1.251367309708546760e-08,-2.847525953919571862e-07
9.512000000000001565e-01,-4.221036795268848073e+05,5.941837894364265099e-03,-4.031783373800917674e-04,-5.515195630814410110e-01,1.568499846675946302e-02,1.000007619856492669e+00,-5.941839994714441867e-03,4.031870528821600774e-04,5.515192808609599151e-01,1.388819926868671041e-02,1.000005058813630221e+00,-2.100350176767462607e-09,8.715502068309954886e-09,-2.822204810959405563e-07
9.516000000000000014e-01,-4.221036803101312253e+05,5.941838458205440238e-03,-4.031795108976297948e-04,-5.515195630843758856e-01,1.569182606669045771e-02,1.000007621211262743e+00,-5.941837735951734610e-03,4.031840595883149215e-04,5.515192844671990002e-01,1.389193646012519892e-02,1.000005058829322113e+00,7.222537056275624145e-10,4.548690685126765415e-09,-2.786171768853762387e-07
9.520000000000001794e-01,-4.221036810990271624e+05,5.941841131728220135e-03,-4.031809397304028132e-04,-5.515195625332052209e-01,1.569866887771904224e-02,1.000007621839157590e+00,-5.941837058312729805e-03,4.031814556659494317e-04,5.515192881732821073e-01,1.389569780767354462e-02,1.000005058842786010e+00,4.073415490329912458e-09,5.159355466184505079e-10,-2.743599231136428784e-07
9.524000000000001354e-01,-4.221036819026211742e+05,5.941845643753665245e-03,-4.031822996390616943e-04,-5.515195613818831832e-01,1.570555430660030075e-02,1.000007622148170849e+00,-5.941838153807190576e-03,4.031793911041475320e-04,5.515192914808597635e-01,1.389951077401214638e-02,1.000005058853936202e+00,7.489946474668884857e-09,-2.908534914162260593e-09,-2.699010234197274372e-07
9.527999999999999803e-01,-4.221036827240111888e+05,5.941851497669546796e-03,-4.031833081552362377e-04,-5.515195594736723717e-01,1.571249228727110078e-02,1.000007622614911273e+00,-5.941840988290294535e-03,4.031779740135522190e-04,5.515192937967727804e-01,1.390338495703399499e-02,1.000005058862852847e+00,1.050937925226036462e-08,-5.334141684018751939e-09,-2.656768995912273112e-07
9.532000000000001583e-01,-4.221036835588166723e+05,5.941858038442997432e-03,-4.031837608964990117e-04,-5.515195566579320641e-01,1.571947060114960507e-02,1.000007623747056540e+00,-5.941845292210818329e-03,4.031772630346711983e-04,5.515192945928554247e-01,1.390730738542204914e-02,1.000005058869762653e+00,1.274623217910331174e-08,-6.497861827813380953e-09,-2.620650766393950448e-07
9.536000000000000032e-01,-4.221036843970209593e+05,5.941864539937195475e-03,-4.031835460455888368e-04,-5.515195529254500739e-01,1.572646029296858455e-02,1.000007626042725306e+00,-5.941850584959575826e-03,4.031772527944814258e-04,5.515192935728527868e-01,1.391124792321707208e-02,1.000005058875028663e+00,1.395497761964847871e-08,-6.293251107411003409e-09,-2.593525972871546514e-07
9.539999999999999591e-01,-4.221036852273543482e+05,5.941870295465812545e-03,-4.031826429769728016e-04,-5.515195484963065775e-01,1.573342880419528050e-02,1.000007629949121402e+00,-5.941856232178154874e-03,4.031778608755467444e-04,5.515192907805884781e-01,1.391517241546670787e-02,1.000005058879128716e+00,1.406328765767017597e-08,-4.782101426057273202e-09,-2.577157180994049668e-07
9.544000000000000261e-01,-4.221036860422781319e+05,5.941874695805693211e-03,-4.031811147534343086e-04,-5.515195438139967044e-01,1.574035493638360761e-02,1.000007635821105856e+00,-5.941861527572428123e-03,4.031789275224924806e-04,5.515192866050032672e-01,1.391905768814627985e-02,1.000005058882598385e+00,1.316823326508870240e-08,-2.187230941828009756e-09,-2.572089934371746267e-07
9.547999999999999821e-01,-4.221036868413087795e+05,5.941877285764045162e-03,-4.031791006679557253e-04,-5.515195394420165931e-01,1.574723888741368788e-02,1.000007643881956065e+00,-5.941865785427897367e-03,4.031802341429602818e-04,5.515192816793539343e-01,1.392290164771888342e-02,1.000005058885921949e+00,1.150033614779472080e-08,1.133475004556471627e-09,-2.577626626587559144e-07
9.552000000000001600e-01,-4.221036876311730593e+05,5.941877799169566383e-03,-4.031768077201935085e-04,-5.515195359038772560e-01,1.575410280299190807e-02,1.000007654192420103e+00,-5.941868428623697622e-03,4.031815371283446379e-04,5.515192767145564723e-01,1.392672392435275776e-02,1.000005058889415821e+00,9.370545868761515074e-09,4.729408151129405047e-09,-2.591893207837259183e-07
9.556000000000000050e-01,-4.221036884227523115e+05,5.941876177223811596e-03,-4.031744948418025838e-04,-5.515195335336177118e-01,1.576098156247514315e-02,1.000007666636931969e+00,-5.941869058908953900e-03,4.031826062344383852e-04,5.515192723308733891e-01,1.393055677079818935e-02,1.000005058893171039e+00,7.118314857695873243e-09,8.111392635801357998e-09,-2.612027443227304957e-07
9.559999999999999609e-01,-4.221036892261623871e+05,5.941872573685784593e-03,-4.031724449501670787e-04,-5.515195323999864119e-01,1.576790793433345897e-02,1.000007680935064647e+00,-5.941867500458047381e-03,4.031832562786501488e-04,5.515192689479567756e-01,1.393443034738708203e-02,1.000005058897083465e+00,5.073227737212304689e-09,1.081132848307006511e-08,-2.634520296362907743e-07
9.564000000000000279e-01,-4.221036900462416816e+05,5.941867345169112892e-03,-4.031709267388336806e-04,-5.515195323351025358e-01,1.577489879938857517e-02,1.000007696681709302e+00,-5.941863813540355227e-03,4.031833666448136227e-04,5.515192667641081181e-01,1.393835907684456803e-02,1.000005058900977239e+00,3.531628757665050689e-09,1.243990597994204875e-08,-2.655709944177075954e-07
9.567999999999999838e-01,-4.221036908804575214e+05,5.941861021756690737e-03,-4.031701554568857581e-04,-5.515195330511496463e-01,1.578194865579039124e-02,1.000007713412638832e+00,-5.941858281269802103e-03,4.031828903323297019e-04,5.515192658147979321e-01,1.394233527193446294e-02,1.000005058904747779e+00,2.740486888634652285e-09,1.273487544394382234e-08,-2.672363517142173350e-07
9.572000000000001618e-01,-4.221036917202026816e+05,5.941854255516919141e-03,-4.031702642772454909e-04,-5.515195342880934160e-01,1.578903332678418744e-02,1.000007730684880691e+00,-5.941851376361117348e-03,4.031818579645390552e-04,5.515192660658847501e-01,1.394633293786715598e-02,1.000005058908482125e+00,2.879155801792376845e-09,1.159368729356435521e-08,-2.682222086658470062e-07
9.576000000000000068e-01,-4.221036925548915169e+05,5.941847750325713988e-03,-4.031712933534511967e-04,-5.515195359229265737e-01,1.579612214862695027e-02,1.000007748155283593e+00,-5.941843714378161265e-03,4.031803802948317572e-04,5.515192674856128630e-01,1.395032002257300813e-02,1.000005058912513789e+00,4.035947552723240239e-09,9.086941380560473180e-09,-2.684373137107343155e-07
9.580000000000001847e-01,-4.221036933769733878e+05,5.941842181112304971e-03,-4.031731953332588422e-04,-5.515195379933405251e-01,1.580319305689098508e-02,1.000007765637973112e+00,-5.941835995924390178e-03,4.031786473252972278e-04,5.515192700567232986e-01,1.395427352227010358e-02,1.000005058917413869e+00,6.185187914793666142e-09,5.451992038385533590e-09,-2.679366172264607826e-07
9.584000000000000297e-01,-4.221036941855742480e+05,5.941838112111593947e-03,-4.031758493763832208e-04,-5.515195406333619488e-01,1.581024365143578539e-02,1.000007783124148286e+00,-5.941828937009372563e-03,4.031769175693707347e-04,5.515192737262508693e-01,1.395819052515629398e-02,1.000005058923902679e+00,9.175102221384290324e-09,1.068192987513892633e-09,-2.669071110794618562e-07
9.588000000000002077e-01,-4.221036949870793032e+05,5.941835923640288730e-03,-4.031790746609894508e-04,-5.515195439599422933e-01,1.581729313812244367e-02,1.000007800756943066e+00,-5.941823189003536503e-03,4.031754911250811702e-04,5.515192783257116815e-01,1.396209009429672659e-02,1.000005058932689206e+00,1.273463675222769043e-08,-3.583535908280571086e-09,-2.656342306117664975e-07
9.592000000000000526e-01,-4.221036957923792070e+05,5.941835757607513528e-03,-4.031826392055621548e-04,-5.515195479684724678e-01,1.582437420077024981e-02,1.000007818767398193e+00,-5.941819257099183182e-03,4.031746660091920908e-04,5.515192835110604985e-01,1.396600505293977418e-02,1.000005058944278824e+00,1.650050833034572006e-08,-7.973196370063967420e-09,-2.644574119692322256e-07
9.596000000000002306e-01,-4.221036966120073921e+05,5.941837492649554124e-03,-4.031862672627728786e-04,-5.515195524869794808e-01,1.583151846374780333e-02,1.000007837390026744e+00,-5.941817433393993715e-03,4.031746858567337782e-04,5.515192887642883512e-01,1.396996734556051056e-02,1.000005058958816972e+00,2.005925556040899504e-08,-1.158140603910043712e-08,-2.637226911295087461e-07
9.600000000000001865e-01,-4.221036974513794412e+05,5.941840757220701388e-03,-4.031896537103935203e-04,-5.515195572105126010e-01,1.583874216586224001e-02,1.000007856782802795e+00,-5.941817760914942445e-03,4.031756935206607414e-04,5.515192934720398732e-01,1.397399361231036613e-02,1.000005058976043637e+00,2.299630575894329176e-08,-1.396018973277889444e-08,-2.637384727277591878e-07
9.604000000000000314e-01,-4.221036983083117520e+05,5.941844981663957533e-03,-4.031924930347661963e-04,-5.515195618009945955e-01,1.584603862003873889e-02,1.000007876973969978e+00,-5.941820036552369205e-03,4.031777049682175426e-04,5.515192970620328428e-01,1.397807756486845777e-02,1.000005058995384166e+00,2.494511158832729558e-08,-1.478806654865369441e-08,-2.647389617527196037e-07
9.608000000000002094e-01,-4.221036991739842342e+05,5.941849480965087117e-03,-4.031945232055439963e-04,-5.515195660071144923e-01,1.585338098219912090e-02,1.000007897848285587e+00,-5.941823849119518344e-03,4.031806105583970253e-04,5.515192991499179298e-01,1.398219270483500205e-02,1.000005059016134457e+00,2.563184556877290410e-08,-1.391264714697103277e-08,-2.668571965624977338e-07
9.612000000000000544e-01,-4.221037000369279995e+05,5.941853553292881542e-03,-4.031955746159183963e-04,-5.515195697479660097e-01,1.586073417406714745e-02,1.000007919172274162e+00,-5.941828640799028984e-03,4.031842001170414893e-04,5.515192996401466763e-01,1.398630423305675073e-02,1.000005059037654132e+00,2.491249385255800419e-08,-1.137449887690699171e-08,-2.701078193334538469e-07
9.616000000000000103e-01,-4.221037008882616647e+05,5.941856577916854697e-03,-4.031956074976504015e-04,-5.515195731195225992e-01,1.586807061031123359e-02,1.000007940646578497e+00,-5.941833779262787642e-03,4.031882001367556004e-04,5.515192987406100089e-01,1.399038480686537293e-02,1.000005059059498436e+00,2.279865406705494646e-08,-7.407360894801096052e-09,-2.743789125903006720e-07
9.620000000000001883e-01,-4.221037017257718835e+05,5.941858098213530573e-03,-4.031947228279992809e-04,-5.515195763190987588e-01,1.587538260290793229e-02,1.000007961966650649e+00,-5.941838631246824411e-03,4.031923101541207274e-04,5.515192968852588029e-01,1.399442700656173058e-02,1.000005059081450431e+00,1.946696670616226976e-08,-2.412673878553466683e-09,-2.794338399558782271e-07
9.624000000000000332e-01,-4.221037025550122489e+05,5.941857878667891092e-03,-4.031931417677314384e-04,-5.515195795215942498e-01,1.588268577023360315e-02,1.000007982872204382e+00,-5.941842631816341563e-03,4.031962308186363736e-04,5.515192945963252047e-01,1.399844682409340929e-02,1.000005059103482585e+00,1.524685154952881705e-08,3.089050904935171371e-09,-2.849252690451109515e-07
9.627999999999999892e-01,-4.221037033868678845e+05,5.941855928523167435e-03,-4.031911615440297901e-04,-5.515195827638931236e-01,1.589001182967609074e-02,1.000008003171066306e+00,-5.941845344823106986e-03,4.031996842177571860e-04,5.515192923409610870e-01,1.400247653759751666e-02,1.000005059125685269e+00,1.058370006044861977e-08,8.522673727395877613e-09,-2.904229320366269462e-07
9.632000000000000561e-01,-4.221037042326858500e+05,5.941852490267773498e-03,-4.031891037949296062e-04,-5.515195858904725634e-01,1.589739397817066177e-02,1.000008022733084756e+00,-5.941846510038617871e-03,4.032024321743290043e-04,5.515192904361854165e-01,1.400655015756762690e-02,1.000005059148202369e+00,5.980229155627680981e-09,1.332837939939813393e-08,-2.954542871469456600e-07
9.636000000000000121e-01,-4.221037050991417491e+05,5.941847998385456006e-03,-4.031872703837159600e-04,-5.515195885858080738e-01,1.590485145206399151e-02,1.000008041461362351e+00,-5.941846072602102041e-03,4.032042972453693205e-04,5.515192890313910246e-01,1.401068802546868650e-02,1.000005059171179544e+00,1.925783353964871658e-09,1.702686165336048801e-08,-2.995544170492081548e-07
9.640000000000000790e-01,-4.221037059852303937e+05,5.941843019679102569e-03,-4.031859133985510996e-04,-5.515195904802503435e-01,1.591238027559290988e-02,1.000008059256265902e+00,-5.941844190943232525e-03,4.032051850473476295e-04,5.515192881604019659e-01,1.401488757175296980e-02,1.000005059194713164e+00,-1.171264129955218447e-09,1.927164879652991381e-08,-3.023198483775857426e-07
9.644000000000000350e-01,-4.221037068826885079e+05,5.941838187344112079e-03,-4.031852167292862337e-04,-5.515195912824555347e-01,1.591995442764885041e-02,1.000008075988698453e+00,-5.941841220021660402e-03,4.032051000401154733e-04,5.515192878231305329e-01,1.401912446368368780e-02,1.000005059218798564e+00,-3.032677548323037264e-09,1.988331082923957063e-08,-3.034593250017536548e-07
9.647999999999999909e-01,-4.221037077797256643e+05,5.941834136472511248e-03,-4.031852823475658696e-04,-5.515195908797410063e-01,1.592753694446255239e-02,1.000008091492943230e+00,-5.941837668560284551e-03,4.032041453334030785e-04,5.515192880461001756e-01,1.402336366660798979e-02,1.000005059243282535e+00,-3.532087773303049794e-09,1.886298583720887392e-08,-3.028336408306131489e-07
9.652000000000000579e-01,-4.221037086663406808e+05,5.941831442845438120e-03,-4.031861171514998033e-04,-5.515195893630376878e-01,1.593509595189764039e-02,1.000008105579804019e+00,-5.941834133387803411e-03,4.032025025169611683e-04,5.515192888859776765e-01,1.402757541856730454e-02,1.000005059267849772e+00,-2.690542365291204163e-09,1.638536546136500072e-08,-3.004770600112394163e-07
9.656000000000000139e-01,-4.221037095388447633e+05,5.941830564707198913e-03,-4.031876230118796624e-04,-5.515195869688834795e-01,1.594261835502157332e-02,1.000008118062801321e+00,-5.941831220454689942e-03,4.032003969302180120e-04,5.515192903723029616e-01,1.403174885282409967e-02,1.000005059292070175e+00,-6.557474910295901793e-10,1.277391833834958662e-08,-2.965965805179493486e-07
9.659999999999998588e-01,-4.221037104014827637e+05,5.941831790065192805e-03,-4.031895979778291235e-04,-5.515195839694270186e-01,1.595011494871209287e-02,1.000008128787162276e+00,-5.941829466916148141e-03,4.031980608408325460e-04,5.515192924190809309e-01,1.403589703636671723e-02,1.000005059315486555e+00,2.323149044664019058e-09,8.462863003422509828e-09,-2.915503460876323061e-07
9.664000000000000368e-01,-4.221037112644471927e+05,5.941835196536214732e-03,-4.031917561518334856e-04,-5.515195805652609584e-01,1.595761459143991631e-02,1.000008137653698670e+00,-5.941829277865487598e-03,4.031957067078450942e-04,5.515192947551402769e-01,1.404005107160367395e-02,1.000005059337680580e+00,5.918670727134145437e-09,3.950556011608676726e-09,-2.858101206815177875e-07
9.667999999999999927e-01,-4.221037121391058317e+05,5.941840632070457054e-03,-4.031937671137873552e-04,-5.515195768333868154e-01,1.596515006344452828e-02,1.000008144635241347e+00,-5.941830884506612426e-03,4.031935151741789652e-04,5.515192969205018336e-01,1.404424588273059903e-02,1.000005059358301862e+00,9.747563844628159835e-09,-2.519396083899491656e-10,-2.799128849817478226e-07
9.672000000000000597e-01,-4.221037130326830666e+05,5.941847721370972606e-03,-4.031953068049668669e-04,-5.515195727551016613e-01,1.597274204393709859e-02,1.000008149788415679e+00,-5.941834322242164380e-03,4.031916328811677836e-04,5.515192983494380252e-01,1.404850412095284308e-02,1.000005059377049088e+00,1.339912880822524688e-08,-3.673923799083281261e-09,-2.744056636361236201e-07
9.676000000000002377e-01,-4.221037139447651571e+05,5.941855897199050524e-03,-4.031961061056011189e-04,-5.515195683086787648e-01,1.598038854568024913e-02,1.000008153264983823e+00,-5.941839423254810515e-03,4.031901700360161311e-04,5.515192985210090049e-01,1.405282552492629830e-02,1.000005059393668239e+00,1.647394424000858670e-08,-5.936069584987734016e-09,-2.697876697599355111e-07
9.680000000000000826e-01,-4.221037148672718904e+05,5.941864452067527336e-03,-4.031959846165999138e-04,-5.515195635794606366e-01,1.598806470784179187e-02,1.000008155323727888e+00,-5.941845820958913983e-03,4.031891900643681933e-04,5.515192971232132368e-01,1.405718663650425658e-02,1.000005059408014541e+00,1.863110861335254276e-08,-6.794552231720492330e-09,-2.664562473997378333e-07
9.684000000000002606e-01,-4.221037157879293663e+05,5.941872605400441536e-03,-4.031948645180458580e-04,-5.515195588303146712e-01,1.599573316047477045e-02,1.000008156338236365e+00,-5.941852969794829582e-03,4.031886917284787666e-04,5.515192941658175751e-01,1.406155109146061538e-02,1.000005059420142617e+00,1.963560561195343279e-08,-6.172789567091430812e-09,-2.646644970960565502e-07
9.688000000000001055e-01,-4.221037166957063018e+05,5.941879581835936806e-03,-4.031927680770863872e-04,-5.515195544929324400e-01,1.600336035987923872e-02,1.000008156791862168e+00,-5.941860187091230726e-03,4.031885924662825934e-04,5.515192899951387728e-01,1.406588588636606234e-02,1.000005059430338017e+00,1.939474470608049117e-08,-4.175610803793753517e-09,-2.644977936672177066e-07
9.692000000000000615e-01,-4.221037175857521943e+05,5.941884695143548334e-03,-4.031898072202030935e-04,-5.515195510758534869e-01,1.601093153273475123e-02,1.000008157251497387e+00,-5.941866720452795153e-03,4.031887251787622168e-04,5.515192852029543458e-01,1.407017627288884541e-02,1.000005059439042165e+00,1.797469075318081089e-08,-1.082041440876677779e-09,-2.658728991411507536e-07
9.696000000000002395e-01,-4.221037184615861042e+05,5.941887429116464447e-03,-4.031861722611151336e-04,-5.515195490229931607e-01,1.601845744181067469e-02,1.000008158317082785e+00,-5.941871835970309948e-03,4.031888569971748475e-04,5.515192804638618940e-01,1.407443249499179018e-02,1.000005063825547102e+00,1.559314615449947095e-08,2.684736059713806883e-09,-2.685591312667767738e-07
9.700000000000000844e-01,-4.221037193335303455e+05,5.941887504361794380e-03,-4.031821211348908312e-04,-5.515195485806743125e-01,1.602596983978123515e-02,1.000008160552033454e+00,-5.941874914532437393e-03,4.031887294006526864e-04,5.515192763638945284e-01,1.407868524512095008e-02,1.000005070852911571e+00,1.258982935698621519e-08,6.608265761855192100e-09,-2.722167797841734682e-07
9.704000000000000403e-01,-4.221037202140713925e+05,5.941884920345261514e-03,-4.031779646529840173e-04,-5.515195497298939209e-01,1.603350758944899201e-02,1.000008164408118461e+00,-5.941875539752412144e-03,4.031881092353491354e-04,5.515192732852285395e-01,1.408297181756214614e-02,1.000005077770135031e+00,9.380592849370095188e-09,1.014458236511806000e-08,-2.764446653813479315e-07
9.708000000000001073e-01,-4.221037211122126901e+05,5.941879964926901139e-03,-4.031740415681777322e-04,-5.515195522133605754e-01,1.604109967084892119e-02,1.000008170163580568e+00,-5.941873562052816041e-03,4.031868351410617052e-04,5.515192713856000850e-01,1.408731917939156676e-02,1.000005084546894185e+00,6.402874085098542167e-09,1.279357288397299161e-08,-2.808277604904318991e-07
9.712000000000000632e-01,-4.221037220293944702e+05,5.941873187142310622e-03,-4.031706812636694508e-04,-5.515195556456007342e-01,1.604875273927523771e-02,1.000008177892909966e+00,-5.941869127354325666e-03,4.031848465293750888e-04,5.515192706671052658e-01,1.409173162105515666e-02,1.000005091146074054e+00,4.059787984955764983e-09,1.416526570563805820e-08,-2.849784954683798333e-07
9.716000000000000192e-01,-4.221037229588161572e+05,5.941865332840022204e-03,-4.031681595591757945e-04,-5.515195596584195892e-01,1.605644886668182794e-02,1.000008187479744848e+00,-5.941862664036282569e-03,4.031821908586373559e-04,5.515192710883092264e-01,1.409618861169046819e-02,1.000005097534095277e+00,2.668803739634684202e-09,1.403129946156130362e-08,-2.885701103627624775e-07
9.720000000000000862e-01,-4.221037238884882536e+05,5.941857248556063793e-03,-4.031666595237372135e-04,-5.515195640200731830e-01,1.606415449389958158e-02,1.000008198671897830e+00,-5.941854828308512811e-03,4.031790140068296419e-04,5.515192726560310676e-01,1.410065388265127097e-02,1.000005103700557063e+00,2.420247550982690399e-09,1.235448309242848444e-08,-2.913640421153829152e-07
9.724000000000000421e-01,-4.221037248066519969e+05,5.941849767144498015e-03,-4.031662495109216847e-04,-5.515195686785442364e-01,1.607183653775362542e-02,1.000008211163509797e+00,-5.941846415803492959e-03,4.031755424614924749e-04,5.515192754459871116e-01,1.410509166928699751e-02,1.000005109680162541e+00,3.351341005056185374e-09,9.292950570790204506e-09,-2.932325571247673679e-07
9.728000000000001091e-01,-4.221037257070919732e+05,5.941843595914582041e-03,-4.031668838634781165e-04,-5.515195737122123854e-01,1.607947832906393704e-02,1.000008224679587832e+00,-5.941838254346856578e-03,4.031720631525624794e-04,5.515192795378008883e-01,1.410948277784494082e-02,1.000005115565589131e+00,5.341567725462847971e-09,5.179289084362905665e-09,-2.941744114970390456e-07
9.732000000000000650e-01,-4.221037265919666388e+05,5.941839229089517296e-03,-4.031684219149504322e-04,-5.515195792120065610e-01,1.608708811938656599e-02,1.000008239037621705e+00,-5.941831096636150319e-03,4.031689004644835490e-04,5.515192848936398828e-01,1.411383319772247825e-02,1.000005121501534866e+00,8.132453366976877263e-09,4.785495331168648780e-10,-2.943183666781479246e-07
9.736000000000000210e-01,-4.221037274708314217e+05,5.941836899107315328e-03,-4.031706545425605098e-04,-5.515195851519786308e-01,1.609469625268760209e-02,1.000008254170464461e+00,-5.941825530358244706e-03,4.031663860171400687e-04,5.515192912420637805e-01,1.411817134339237757e-02,1.000005127657656701e+00,1.136874907062268569e-08,-4.268525420441076496e-09,-2.939099148502322123e-07
9.740000000000000879e-01,-4.221037283563320525e+05,5.941836569422164621e-03,-4.031733285725996267e-04,-5.515195913139868678e-01,1.610234224939849704e-02,1.000008270109624009e+00,-5.941821918176041183e-03,4.031648188162865478e-04,5.515192980341164786e-01,1.412253516566530816e-02,1.000005134187779143e+00,1.465124612343854382e-08,-8.509756313078865181e-09,-2.932798703891847936e-07
9.744000000000000439e-01,-4.221037292584961979e+05,5.941837961959910326e-03,-4.031761662542900017e-04,-5.515195973088800052e-01,1.611005765392245492e-02,1.000008286941535429e+00,-5.941820373550433208e-03,4.031644202088983486e-04,5.515193045117864346e-01,1.412695497917264981e-02,1.000005141189856506e+00,1.758840947711781677e-08,-1.174604539165308853e-08,-2.927970935706625255e-07
9.747999999999998888e-01,-4.221037301802315051e+05,5.941840609281573427e-03,-4.031788841210943368e-04,-5.515196026901634241e-01,1.611785245004480546e-02,1.000008304756148103e+00,-5.941820772149193110e-03,4.031652948951815500e-04,5.515193098789931136e-01,1.413143982099983320e-02,1.000005148682344469e+00,1.983713238031675763e-08,-1.358922591278679051e-08,-2.928111703104363528e-07
9.752000000000000668e-01,-4.221037311160927056e+05,5.941843922992468517e-03,-4.031812176413026184e-04,-5.515196071098541486e-01,1.612571125911626060e-02,1.000008323605900973e+00,-5.941822792662553900e-03,4.031674109683365211e-04,5.515193135158380500e-01,1.413597356779691151e-02,1.000005156607425727e+00,2.113032991461760712e-08,-1.380667296609723246e-08,-2.935940160986305614e-07
9.755999999999999117e-01,-4.221037320548934513e+05,5.941847271251476242e-03,-4.031829539877469022e-04,-5.515196104441724145e-01,1.613360110041811568e-02,1.000008343485970119e+00,-5.941825975459754175e-03,4.031706066987092874e-04,5.515193151524737658e-01,1.414052260970344831e-02,1.000005164861836660e+00,2.129579172206741422e-08,-1.234728903761481492e-08,-2.952916986487252871e-07
9.760000000000000897e-01,-4.221037329849646194e+05,5.941850057099900585e-03,-4.031839680914201169e-04,-5.515196128293006206e-01,1.614148722157422375e-02,1.000008364336695266e+00,-5.941829784808357225e-03,4.031746219866101243e-04,5.515193149321584443e-01,1.414505160869484329e-02,1.000005173345156928e+00,2.027229154336063210e-08,-9.346104809992636375e-09,-2.978971421763176863e-07
9.764000000000000457e-01,-4.221037338996836334e+05,5.941851787810250793e-03,-4.031842514605997463e-04,-5.515196145874242672e-01,1.614934980100138362e-02,1.000008386060237564e+00,-5.941833663091975956e-03,4.031791433573870881e-04,5.515193133381676160e-01,1.414954015756984471e-02,1.000005182007493110e+00,1.812471827483674858e-08,-5.108103212658234027e-09,-3.012492566512037229e-07
9.768000000000001126e-01,-4.221037348007438704e+05,5.941852126840057625e-03,-4.031839223652441246e-04,-5.515196160721664853e-01,1.615719387820915842e-02,1.000008408539340810e+00,-5.941837073541836843e-03,4.031838479215380964e-04,5.515193110157210477e-01,1.415399270153397046e-02,1.000005190877355066e+00,1.505329822078238511e-08,-7.444370602816344218e-11,-3.050564454376569756e-07
9.772000000000000686e-01,-4.221037356976165902e+05,5.941850924639844114e-03,-4.031832106326684712e-04,-5.515196174993819422e-01,1.616504790736909142e-02,1.000008431648234941e+00,-5.941839536937438063e-03,4.031884353962757444e-04,5.515193085626928227e-01,1.415843712046281101e-02,1.000005200057471288e+00,1.138770240605158079e-08,5.224763607273186922e-09,-3.089366891195766129e-07
9.776000000000001355e-01,-4.221037366034612642e+05,5.941848229557393501e-03,-4.031824185956354523e-04,-5.515196188377325948e-01,1.617295148787867981e-02,1.000008455252466844e+00,-5.941840671278083783e-03,4.031926454789757416e-04,5.515193063722950706e-01,1.416291251549611600e-02,1.000005209688962227e+00,7.558279309718973771e-09,1.022688334028926810e-08,-3.124654375241675552e-07
9.780000000000000915e-01,-4.221037375292794313e+05,5.941844282279310982e-03,-4.031818679139923716e-04,-5.515196198090658308e-01,1.618093776138384773e-02,1.000008479201536016e+00,-5.941840238652226769e-03,4.031962655602036897e-04,5.515193045841654262e-01,1.416745168283478976e-02,1.000005219897205144e+00,4.043627084213130551e-09,1.439764621131815747e-08,-3.152249004045870606e-07
9.784000000000001585e-01,-4.221037384789962089e+05,5.941839496274151956e-03,-4.031818460273938268e-04,-5.515196200007932426e-01,1.618901843652101671e-02,1.000008503321889952e+00,-5.941838193434252624e-03,4.031991366872003223e-04,5.515193031499231457e-01,1.417206621982213845e-02,1.000005230740063755e+00,1.302839899332275397e-09,1.729065980649556467e-08,-3.168508700968075686e-07
9.788000000000001144e-01,-4.221037394476759946e+05,5.941834424570696313e-03,-4.031825639283546188e-04,-5.515196190431614909e-01,1.619717826583483289e-02,1.000008527416825777e+00,-5.941834717206126090e-03,4.032011627999049631e-04,5.515193019687324449e-01,1.417674107722109202e-02,1.000005242177647302e+00,-2.926354297771993629e-10,1.859887155034435982e-08,-3.170744290459381887e-07
9.792000000000000703e-01,-4.221037404237415176e+05,5.941829711969413147e-03,-4.031841304421661366e-04,-5.515196167750505696e-01,1.620538154823526408e-02,1.000008551275533231e+00,-5.941830223832302894e-03,4.032023221063242720e-04,5.515193010196600687e-01,1.418144111882011643e-02,1.000005254073399907e+00,-5.118628897474164496e-10,1.819166415813547322e-08,-3.157553905008825268e-07
9.796000000000001373e-01,-4.221037413941993145e+05,5.941826032133807646e-03,-4.031865416581219318e-04,-5.515196133264423928e-01,1.621358777895748685e-02,1.000008574687935470e+00,-5.941825323915811245e-03,4.032026743398569777e-04,5.515193004218942319e-01,1.418612680227154636e-02,1.000005266223795708e+00,7.082179964007506712e-10,1.613268173504588468e-08,-3.129045481609082913e-07
9.800000000000000933e-01,-4.221037423505014740e+05,5.941824011009970777e-03,-4.031896815181285304e-04,-5.515196090815919217e-01,1.622176938952133579e-02,1.000008597457628712e+00,-5.941820748593164454e-03,4.032023568991508779e-04,5.515193003898950508e-01,1.419077192384146646e-02,1.000005278403790498e+00,3.262416806322498974e-09,1.267538102234753994e-08,-3.086916968708663944e-07
9.804000000000001602e-01,-4.221037432924170862e+05,5.941824141994612313e-03,-4.031933313766045287e-04,-5.515196045393069291e-01,1.622992353392607029e-02,1.000008619404098242e+00,-5.941817244113271543e-03,4.032015669403952421e-04,5.515193011026273684e-01,1.419537538614821029e-02,1.000005290411305259e+00,6.897881340769962399e-09,8.235563790713433530e-09,-3.034366795606757705e-07
9.808000000000001162e-01,-4.221037442280949908e+05,5.941826704086448745e-03,-4.031971895452166488e-04,-5.515196001329184528e-01,1.623807254970055861e-02,1.000008640349151268e+00,-5.941815457218494433e-03,4.032005326758741014e-04,5.515193025508224878e-01,1.419996162184773529e-02,1.000005302097110915e+00,1.124686795431206754e-08,3.343130657452574733e-09,-2.975820959649766451e-07
9.812000000000000721e-01,-4.221037451703176484e+05,5.941831699765746065e-03,-4.032009025741145570e-04,-5.515195960915005857e-01,1.624625285511272291e-02,1.000008660090913715e+00,-5.941815834386038157e-03,4.031994813836290575e-04,5.515193044417842083e-01,1.420456944154706996e-02,1.000005313374344063e+00,1.586537970790780072e-08,-1.421190485499483624e-09,-2.916497163774067758e-07
9.816000000000001391e-01,-4.221037461306149489e+05,5.941838830494448019e-03,-4.032041068445223219e-04,-5.515195924058851062e-01,1.625449731816755103e-02,1.000008678378310645e+00,-5.941818554385063650e-03,4.031986113386800481e-04,5.515193062186507511e-01,1.420923434533019614e-02,1.000005324210674562e+00,2.027610938436924526e-08,-5.495505842273776254e-09,-2.861872343551397080e-07
9.820000000000000950e-01,-4.221037471139141708e+05,5.941847521291633225e-03,-4.032064739806588954e-04,-5.515195889151870423e-01,1.626281912981986100e-02,1.000008694904036766e+00,-5.941823504584232626e-03,4.031980707396388215e-04,5.515193072012820608e-01,1.421397233045171814e-02,1.000005334611925756e+00,2.401670740059813625e-08,-8.403241020073833750e-09,-2.817139049815509111e-07
9.823999999999999400e-01,-4.221037481161995674e+05,5.941856992747323284e-03,-4.032077503763295849e-04,-5.515195854728394131e-01,1.627120456886243377e-02,1.000008709330165502e+00,-5.941830300585178651e-03,4.031979422602560356e-04,5.515193068013946043e-01,1.421877258448866511e-02,1.000005344606647473e+00,2.669216214463282499e-08,-9.808116073549248692e-09,-2.786714448088645213e-07
9.828000000000001180e-01,-4.221037491262132535e+05,5.941866364781731372e-03,-4.032077824563811449e-04,-5.515195821121785524e-01,1.627961803017308542e-02,1.000008721347939833e+00,-5.941838340350938906e-03,4.031982307239412116e-04,5.515193047299723483e-01,1.422360243249145423e-02,1.000005354237446964e+00,2.802443079246569324e-08,-9.551732439933360852e-09,-2.773822062041020331e-07
9.831999999999999629e-01,-4.221037501305158949e+05,5.941874768624281176e-03,-4.032065248034306135e-04,-5.515195791290472549e-01,1.628801711083957202e-02,1.000008730757652176e+00,-5.941846880478935181e-03,4.031988543571711210e-04,5.515193011142015544e-01,1.422842233593706214e-02,1.000005363559363758e+00,2.788814534599587391e-08,-7.670446259492452734e-09,-2.780148457004472107e-07
9.835999999999999188e-01,-4.221037511195632396e+05,5.941881445601047800e-03,-4.032040347830494306e-04,-5.515195770352757654e-01,1.629637094849131079e-02,1.000008737543661042e+00,-5.941855122924439951e-03,4.031996443923642026e-04,5.515192964756744365e-01,1.423320413859992944e-02,1.000005372640978329e+00,2.632267660784837204e-08,-4.390390685228041934e-09,-2.805596013288891299e-07
9.840000000000000968e-01,-4.221037520920499810e+05,5.941885821000847216e-03,-4.032004608087838603e-04,-5.515195763962759123e-01,1.630467347300988343e-02,1.000008741918870125e+00,-5.941862302626746591e-03,4.032003593510604528e-04,5.515192915771301996e-01,1.423794422225580988e-02,1.000005381561960061e+00,2.351837410062562750e-08,-1.014577234075345058e-10,-2.848191457127668968e-07
9.843999999999999417e-01,-4.221037530555224512e+05,5.941887551860535431e-03,-4.031960298695152611e-04,-5.515195776202942435e-01,1.631294549910182121e-02,1.000008744322194776e+00,-5.941867767951106334e-03,4.032007170017153671e-04,5.515192871981470235e-01,1.424266549955649844e-02,1.000005390402115557e+00,1.978390942909691308e-08,4.687132200106077645e-09,-2.904221472199708387e-07
9.848000000000001197e-01,-4.221037540229391889e+05,5.941886552907958523e-03,-4.031910348645074494e-04,-5.515195807905381997e-01,1.632122462796883194e-02,1.000008745367301222e+00,-5.941871046518737258e-03,4.032004402551877631e-04,5.515192839274052350e-01,1.424740722060847953e-02,1.000005399221409297e+00,1.550638922126479358e-08,9.405390680313711199e-09,-2.968631329647308803e-07
9.851999999999999647e-01,-4.221037550067083212e+05,5.941883003696787034e-03,-4.031858176274845666e-04,-5.515195856140814312e-01,1.632954748671933479e-02,1.000008745755557538e+00,-5.941871890207968583e-03,4.031993070592379807e-04,5.515192820483345582e-01,1.425220712013780533e-02,1.000005408036722665e+00,1.111348881845108938e-08,1.348943175341404607e-08,-3.035657468730690312e-07
9.855999999999999206e-01,-4.221037560129001504e+05,5.941877335452380206e-03,-4.031807428715169042e-04,-5.515195915113126901e-01,1.633793235445184233e-02,1.000008746176233920e+00,-5.941870295789392249e-03,4.031971921989507606e-04,5.515192815525339354e-01,1.425708396997834096e-02,1.000005416806296843e+00,7.039662987956551987e-09,1.644932743385648169e-08,-3.099587787547264384e-07
9.860000000000000986e-01,-4.221037570382690174e+05,5.941870193111598031e-03,-4.031761621972695486e-04,-5.515195978094136198e-01,1.634637011744601368e-02,1.000008747219715444e+00,-5.941866501064683309e-03,4.031940916852250071e-04,5.515192822595532673e-01,1.426202848784712852e-02,1.000005425433048822e+00,3.692046914721691664e-09,1.792948795545845284e-08,-3.155498603524264922e-07
9.864000000000001656e-01,-4.221037580714634969e+05,5.941862369354314506e-03,-4.031723731004916182e-04,-5.515196039583555310e-01,1.635482776018944498e-02,1.000008749323708424e+00,-5.941860958767424157e-03,4.031901262213934654e-04,5.515192839770745037e-01,1.426700682135894661e-02,1.000005433791304466e+00,1.410586890349119216e-09,1.775312090184725383e-08,-3.199812810272817387e-07
9.868000000000001215e-01,-4.221037590979184606e+05,5.941854713014871857e-03,-4.031695818301432436e-04,-5.515196096784542590e-01,1.636326292978526956e-02,1.000008752760184638e+00,-5.941854290906801138e-03,4.031855259755546378e-04,5.515192866203378896e-01,1.427197515312349750e-02,1.000005441770371428e+00,4.221080707189628356e-10,1.594414541139423797e-08,-3.230581163693457825e-07
9.872000000000001885e-01,-4.221037601062551257e+05,5.941848022066906904e-03,-4.031678788536965344e-04,-5.515196149797253478e-01,1.637164306193720012e-02,1.000008757656934755e+00,-5.941847225629321751e-03,4.031806021780683135e-04,5.515192902316353729e-01,1.427689891447592521e-02,1.000005449318823292e+00,7.964375851529648109e-10,1.272332437177907741e-08,-3.247480899748467209e-07
9.876000000000001444e-01,-4.221037610932781245e+05,5.941842938472787460e-03,-4.031672320032695257e-04,-5.515196200517830105e-01,1.637996043769408480e-02,1.000008764038233577e+00,-5.941840519131165455e-03,4.031757113710718321e-04,5.515192948909225512e-01,1.428176796858177111e-02,1.000005456471294796e+00,2.419341622005022341e-09,8.479367802306445046e-09,-3.251608604593059226e-07
9.879999999999999893e-01,-4.221037620653639315e+05,5.941839865346939045e-03,-4.031674972646928125e-04,-5.515196250811913448e-01,1.638823632183549275e-02,1.000008771867704649e+00,-5.941834868061018037e-03,4.031712166776037763e-04,5.515193005635158352e-01,1.428660089875493852e-02,1.000005463346276047e+00,4.997285921008731702e-09,3.719412910963785374e-09,-3.245176755095613430e-07
9.884000000000001673e-01,-4.221037630355338915e+05,5.941838923512434562e-03,-4.031684430672643820e-04,-5.515196300839351196e-01,1.639651223971744579e-02,1.000008781082153186e+00,-5.941830822536834159e-03,4.031674491320712261e-04,5.515193069643878898e-01,1.429143643946786599e-02,1.000005470115285622e+00,8.100975600403015342e-09,-9.939351931559023412e-10,-3.231195472297443416e-07
9.888000000000001233e-01,-4.221037640175936976e+05,5.941839954583466067e-03,-4.031697824523959952e-04,-5.515196348311249830e-01,1.640483226434005098e-02,1.000008791613584913e+00,-5.941828713868503933e-03,4.031646721988931914e-04,5.515193135145110004e-01,1.429631590411810198e-02,1.000005476954905381e+00,1.124071496213380206e-08,-5.110253502803828451e-09,-3.213166139826029166e-07
9.892000000000001902e-01,-4.221037650199285708e+05,5.941842564965957828e-03,-4.031712087758844583e-04,-5.515196389025143198e-01,1.641322427767946679e-02,1.000008803402884006e+00,-5.941828611522654256e-03,4.031630538331829224e-04,5.515193194258747322e-01,1.430126455632010039e-02,1.000005483999230282e+00,1.395344330357151108e-08,-8.154942701535990851e-09,-3.194766395875348053e-07
9.896000000000001462e-01,-4.221037660418123123e+05,5.941846195650976950e-03,-4.031724330380320092e-04,-5.515196418452080751e-01,1.642168865995175669e-02,1.000008816410109302e+00,-5.941830319271126405e-03,4.031626511601686864e-04,5.515193238952427190e-01,1.430628036943284130e-02,1.000005491309868599e+00,1.587637985054485279e-08,-9.781877863322772232e-09,-3.179499653560569072e-07
9.899999999999999911e-01,-4.221037670738659217e+05,5.941850200669388481e-03,-4.031732219929383518e-04,-5.515196433672222565e-01,1.643019951582940300e-02,1.000008830623722700e+00,-5.941833411614590166e-03,4.031634113578764752e-04,5.515193263372761834e-01,1.431133527429379222e-02,1.000005498874376286e+00,1.678905479831488412e-08,-9.810635061876637336e-09,-3.170299460730774399e-07
9.904000000000001691e-01,-4.221037681024686899e+05,5.941853921988660310e-03,-4.031734342376412845e-04,-5.515196434780261781e-01,1.643871786118765790e-02,1.000008846066923862e+00,-5.941837301499477454e-03,4.031651883065481769e-04,5.515193265659643629e-01,1.431638832816793661e-02,1.000005506633643293e+00,1.662048918285585763e-08,-8.245931093107602972e-09,-3.169120618151666235e-07
9.908000000000001251e-01,-4.221037691161340335e+05,5.941856755779293883e-03,-4.031730476076916575e-04,-5.515196425091426491e-01,1.644721076058668768e-02,1.000008862796515574e+00,-5.941841323236173728e-03,4.031677696928025602e-04,5.515193248501195633e-01,1.432140480254096015e-02,1.000005514527229744e+00,1.543254312015573948e-08,-5.277914889097352902e-09,-3.176590230857812003e-07
9.911999999999999700e-01,-4.221037701109082554e+05,5.941858209564606502e-03,-4.031721689018415503e-04,-5.515196410004163940e-01,1.645566768487990647e-02,1.000008880889965646e+00,-5.941844813707001030e-03,4.031709062941966491e-04,5.515193218187393054e-01,1.432637247930432581e-02,1.000005522537555036e+00,1.339585760547212789e-08,-1.262607644901114073e-09,-3.191816770886646282e-07
9.916000000000001480e-01,-4.221037710923317936e+05,5.941857950293187064e-03,-4.031710195024633034e-04,-5.515196394980732553e-01,1.646410660070987686e-02,1.000008900419733893e+00,-5.941847180741959694e-03,4.031743362014354650e-04,5.515193182539550598e-01,1.433130768412016302e-02,1.000005530713742985e+00,1.076955122737005555e-08,3.316698972161569864e-09,-3.212441181954517333e-07
9.919999999999999929e-01,-4.221037720730818110e+05,5.941855841583921702e-03,-4.031698978103988762e-04,-5.515196383512483980e-01,1.647256696195989467e-02,1.000008921419137442e+00,-5.941847956460809092e-03,4.031778015236514383e-04,5.515193148556021274e-01,1.433624824407879472e-02,1.000005539164914303e+00,7.885123112609526697e-09,7.903713252562123703e-09,-3.234956462705440572e-07
9.923999999999999488e-01,-4.221037730673136539e+05,5.941851966645880258e-03,-4.031691277747637939e-04,-5.515196375949811269e-01,1.648109273910537687e-02,1.000008943849232335e+00,-5.941846839857682291e-03,4.031810609018889610e-04,5.515193120707356789e-01,1.434123651418273658e-02,1.000005548026899449e+00,5.126788197966358762e-09,1.193312712516715959e-08,-3.255242454480722358e-07
9.928000000000000158e-01,-4.221037740842942731e+05,5.941846632642502381e-03,-4.031690071694791913e-04,-5.515196369697294987e-01,1.648971318669971084e-02,1.000008967579047781e+00,-5.941843732891878734e-03,4.031839040863699421e-04,5.515193100491083689e-01,1.434630017182694957e-02,1.000005557418249369e+00,2.899750623647223691e-09,1.489691689075074363e-08,-3.269206211298225639e-07
9.931999999999999718e-01,-4.221037751242338563e+05,5.941840352465681090e-03,-4.031697671689885346e-04,-5.515196360673462195e-01,1.649843011928289749e-02,1.000008992390230889e+00,-5.941838768300771595e-03,4.031861725689347129e-04,5.515193087267727945e-01,1.435143954742668961e-02,1.000005567405119367e+00,1.584164909494700790e-09,1.640539994617832426e-08,-3.273405734249834609e-07
9.936000000000001497e-01,-4.221037761782376911e+05,5.941833801152126074e-03,-4.031715478898106344e-04,-5.515196345379164145e-01,1.650721754457651000e-02,1.000009018010591832e+00,-5.941832320053963556e-03,4.031877838761022126e-04,5.515193079814266763e-01,1.435662732994067575e-02,1.000005577988673844e+00,1.481098162517402450e-09,1.623598629157821729e-08,-3.265564897381167953e-07
9.939999999999999947e-01,-4.221037772324226680e+05,5.941827747083723230e-03,-4.031743874359962213e-04,-5.515196322655399053e-01,1.651603389529701996e-02,1.000009044170091510e+00,-5.941824984525420454e-03,4.031887508705970526e-04,5.515193077729325655e-01,1.436182087961942674e-02,1.000005589117054949e+00,2.762558302775441899e-09,1.436343460083132698e-08,-3.244926073397991217e-07
9.943999999999999506e-01,-4.221037782743461430e+05,5.941822962603620327e-03,-4.031782188300903004e-04,-5.515196294360479312e-01,1.652484134879366601e-02,1.000009070661257438e+00,-5.941817524741248129e-03,4.031891859105592234e-04,5.515193081949381071e-01,1.436698162916400130e-02,1.000005600712664533e+00,5.437862372198454253e-09,1.096708046892293925e-08,-3.212411098241219065e-07
9.948000000000000176e-01,-4.221037792988420115e+05,5.941820123592723296e-03,-4.031828712492486664e-04,-5.515196264697584949e-01,1.653362345660926158e-02,1.000009097379529033e+00,-5.941810779752686525e-03,4.031892845636538144e-04,5.515193094116925820e-01,1.437209278226225274e-02,1.000005612699631063e+00,9.343840036771244861e-09,6.413314405148001773e-09,-3.170580659128674483e-07
9.951999999999999735e-01,-4.221037803105608327e+05,5.941819711420304705e-03,-4.031880769161048494e-04,-5.515196238533504047e-01,1.654239301306177634e-02,1.000009124322474241e+00,-5.941805551906251259e-03,4.031892919592417542e-04,5.515193115140912816e-01,1.437716723722796963e-02,1.000005625017943878e+00,1.415951405344534342e-08,1.215043136904795512e-09,-3.123392591231066717e-07
9.956000000000001515e-01,-4.221037813220556127e+05,5.941821932788513005e-03,-4.031934886155396714e-04,-5.515196219494326035e-01,1.655118649373433018e-02,1.000009151540867114e+00,-5.941802492356678365e-03,4.031894615329549526e-04,5.515193143714747226e-01,1.438224205552937271e-02,1.000005637618405219e+00,1.944043183464000402e-08,-4.027082584718774672e-09,-3.075779578809445525e-07
9.959999999999999964e-01,-4.221037823482391541e+05,5.941826673066155640e-03,-4.031987118481545978e-04,-5.515196208698395219e-01,1.656004749148631133e-02,1.000009179053819919e+00,-5.941802007105354867e-03,4.031900169799769343e-04,5.515193175610283438e-01,1.438736190435547027e-02,1.000005650442802096e+00,2.466596080077237962e-08,-8.694868177663503395e-09,-3.033088111781268026e-07
9.964000000000001744e-01,-4.221037833996910485e+05,5.941833495873335980e-03,-4.032033499702312703e-04,-5.515196204679968517e-01,1.656900661007594533e-02,1.000009206756076185e+00,-5.941804201539963720e-03,4.031911237873393294e-04,5.515193204234956070e-01,1.439255893769454328e-02,1.000005663401695388e+00,2.929433337225950673e-08,-1.222618289194090518e-08,-3.000445012446562032e-07
9.968000000000000194e-01,-4.221037844778752187e+05,5.941841694597756705e-03,-4.032070536304790628e-04,-5.515196204510847133e-01,1.657806694662232808e-02,1.000009234350738296e+00,-5.941808872089376220e-03,4.031928704429678378e-04,5.515193222367804626e-01,1.439783825136484521e-02,1.000005676364350560e+00,3.282250838048533792e-08,-1.418318751122494073e-08,-2.982143042506990582e-07
9.972000000000001974e-01,-4.221037855744631379e+05,5.941850390243665764e-03,-4.032095620691536660e-04,-5.515196205590024991e-01,1.658720181036192620e-02,1.000009261333054011e+00,-5.941815542356570709e-03,4.031952557612145799e-04,5.515193224442055397e-01,1.440317556677351077e-02,1.000005689170174961e+00,3.484788709505470816e-08,-1.430630793908607701e-08,-2.981147969594033498e-07
9.976000000000000423e-01,-4.221037866750441026e+05,5.941858657658324015e-03,-4.032107262549476027e-04,-5.515196207269235096e-01,1.659636579687130339e-02,1.000009287034366867e+00,-5.941823532265462331e-03,4.031981799114701189e-04,5.515193208465187791e-01,1.440852826721374970e-02,1.000005701660788837e+00,3.512539286168459007e-08,-1.254634347748386641e-08,-2.998804047305014819e-07
9.980000000000002203e-01,-4.221037877656271448e+05,5.941865654082749935e-03,-4.032105114155422223e-04,-5.515196211548908378e-01,1.660551426157540200e-02,1.000009310716626354e+00,-5.941832045465322669e-03,4.032014413766915476e-04,5.515193176790925689e-01,1.441385482555602830e-02,1.000005713721380030e+00,3.360861742726650725e-08,-9.070038850674758818e-09,-3.034757982689484379e-07
9.984000000000001762e-01,-4.221037888389557484e+05,5.941870724332380671e-03,-4.032089849397101468e-04,-5.515196222484296529e-01,1.661462237883111481e-02,1.000009331693337611e+00,-5.941840262165826690e-03,4.032047464117139552e-04,5.515193135427731708e-01,1.441913381042749659e-02,1.000005725314263128e+00,3.046216655398087392e-08,-4.238527996191631536e-09,-3.087056564821111238e-07
9.988000000000000211e-01,-4.221037898977471050e+05,5.941873465824265739e-03,-4.032062999270349512e-04,-5.515196244514075641e-01,1.662369512235910979e-02,1.000009349446029150e+00,-5.941847428306918678e-03,4.032077376952964949e-04,5.515193092170019851e-01,1.442437379810217364e-02,1.000005736489425257e+00,2.603751734706061249e-08,1.437768261543757864e-09,-3.152344055790123889e-07
9.992000000000001991e-01,-4.221037909533880884e+05,5.941873749889792916e-03,-4.032026823502131365e-04,-5.515196280417381525e-01,1.663276359619176789e-02,1.000009363707615506e+00,-5.941852934088377031e-03,4.032100432390206372e-04,5.515193054308853426e-01,1.442960961505331853e-02,1.000005747365519504e+00,2.081580141588545985e-08,7.360888807500780978e-09,-3.226108528098237116e-07
9.996000000000000441e-01,-4.221037920206524432e+05,5.941871707399297604e-03,-4.031984224460203421e-04,-5.515196329795405417e-01,1.664186934833129447e-02,1.000009374494798431e+00,-5.941856374922558845e-03,4.032113374029124117e-04,5.515193026818479005e-01,1.443488654038086599e-02,1.000005758086740082e+00,1.533247673875942629e-08,1.291495689206964212e-08,-3.302976926411460568e-07

